Bistatic Information Fusion for Positioning and Tracking in Integrated Sensing and Communication

The distributed nature of cellular networks is one of the main enablers for integrated sensing and communication (ISAC). For target positioning and tracking, making use of bistatic measurements is non-trivial due to their non-linear relationship with Cartesian coordinates. Most of the literature proposes geometric-based methods to determine the target's location by solving a well-defined set of equations stemming from the available measurements. The error covariance to be used for Bayesian tracking is then derived from local Taylor expansions. In our work we adaptively fuse any subset of bistatic measurements using a maximum likelihood (ML) framework, allowing to incorporate every possible combination of available measurements, i.e., transmitter angle, receiver angle and bistatic range. Moreover, our ML approach is intrinsically flexible, as it can be extended to fuse an arbitrary number of measurements by multistatic setups. Finally, we propose both a fixed and dynamic way to compute the covariance matrix for the position error to be fed to Bayesian tracking techniques, like a Kalman filter. Numerical evaluations with realistic cellular communications parameters at mmWave frequencies show that our proposal outperforms the considered baselines, achieving a location and velocity root mean square error of 0.25 m and 0.83 m/s, respectively.

==> tikz/data/location_estimation/LE_groundtruth_5x5.dat <==
x,y,z
-15.0,5.0,0
-15.0,12.5,0
-15.0,20.0,0
-15.0,27.5,0
-15.0,35.0,0
-7.5,5.0,0
-7.5,12.5,0
-7.5,20.0,0
-7.5,27.5,0
-7.5,35.0,0
0.0,5.0,0
0.0,12.5,0
0.0,20.0,0
0.0,27.5,0
0.0,35.0,0
7.5,5.0,0
7.5,12.5,0
7.5,20.0,0
7.5,27.5,0
7.5,35.0,0
15.0,5.0,0
15.0,12.5,0
15.0,20.0,0
15.0,27.5,0
15.0,35.0,0


==> tikz/data/location_estimation/cdf/LE_cdf_geoArAt_trackerarea.dat <==
rmse,cdf_percentile
0.0032704379962564135,0.0
0.07437643902917151,0.0009974661382577393
0.10710081344006496,0.0019949322765154785
0.1290610925911946,0.002992398414773218
0.14833841017600985,0.003989864553030957
0.16739593438166472,0.004987330691288696
0.1831884403156647,0.005984796829546436
0.19742887189031674,0.006982262967804175
0.2121410753307803,0.007979729106061914
0.2252523059107579,0.008977195244319653
0.23698252704803396,0.009974661382577393
0.24974929646244154,0.010972127520835132
0.2610306552981042,0.011969593659092871
0.27178592823898035,0.01296705979735061
0.281693623859587,0.01396452593560835
0.2918859561605594,0.014961992073866089
0.30238085026454414,0.015959458212123828
0.3128092631029084,0.01695692435038157
0.3218705755723307,0.017954390488639307
0.33140708291475607,0.018951856626897048
0.3411366455584797,0.019949322765154785
0.35012301737915,0.020946788903412526
0.3594838271940322,0.021944255041670264
0.3677272856095922,0.022941721179928005
0.3759226293537163,0.023939187318185742
0.3842235162219212,0.024936653456443483
0.39299420512200195,0.02593411959470122
0.4009775965164301,0.026931585732958962
0.4087360708313535,0.0279290518712167
0.4161533239581116,0.02892651800947444
0.42407613086701135,0.029923984147732178
0.43149099404416197,0.03092145028598992
0.43932792267358883,0.031918916424247656
0.4468649442965529,0.0329163825625054
0.45443045939032184,0.03391384870076314
0.462062213805399,0.03491131483902087
0.4688576942453288,0.03590878097727861
0.4754044311728668,0.036906247115536354
0.48279158491342256,0.037903713253794095
0.4891896543844089,0.03890117939205183
0.4956022430568109,0.03989864553030957
0.5022015396886929,0.04089611166856731
0.5088042405706066,0.04189357780682505
0.5156459610054567,0.04289104394508279
0.52248873357979,0.04388851008334053
0.528049040942939,0.04488597622159827
0.5349465088470392,0.04588344235985601
0.5413881704627802,0.046880908498113744
0.5482580539964409,0.047878374636371485
0.5547691041696384,0.048875840774629226
0.5615044747136043,0.04987330691288697
0.5676830687621117,0.0508707730511447
0.5735260161759436,0.05186823918940244
0.5796879029205125,0.05286570532766018
0.585808392574984,0.053863171465917924
0.5915981153332143,0.054860637604175665
0.5978493861804142,0.0558581037424334
0.604012771884016,0.05685556988069114
0.6106060942319699,0.05785303601894888
0.6166845400230809,0.05885050215720662
0.6227648263595059,0.059847968295464356
0.6286277400843585,0.0608454344337221
0.6344370215137695,0.06184290057197984
0.6402670037533662,0.06284036671023757
0.6469420307917182,0.06383783284849531
0.6527209060602486,0.06483529898675305
0.6582366865780166,0.0658327651250108
0.6644030465365154,0.06683023126326854
0.6703657537099936,0.06782769740152628
0.6757757869681814,0.06882516353978402
0.6813552611070681,0.06982262967804174
0.6870077372800978,0.07082009581629949
0.6925862359077809,0.07181756195455723
0.6983662742596312,0.07281502809281497
0.7039480002614412,0.07381249423107271
0.7091789275321032,0.07480996036933045
0.7154209452738844,0.07580742650758819
0.7213189992385829,0.07680489264584593
0.7269604372570105,0.07780235878410366
0.7321151930194658,0.0787998249223614
0.7373811101437096,0.07979729106061914
0.7428569169482756,0.08079475719887688
0.7482907780878897,0.08179222333713462
0.7536610555065171,0.08278968947539236
0.7592636180353077,0.0837871556136501
0.7645838613682767,0.08478462175190785
0.7701627682866118,0.08578208789016557
0.7757782162677352,0.08677955402842331
0.7810192264392927,0.08777702016668106
0.7863492102178665,0.0887744863049388
0.7922253369320463,0.08977195244319654
0.7976556288779513,0.09076941858145428
0.8031607588625492,0.09176688471971202
0.8088001156233745,0.09276435085796976
0.8140961736440888,0.09376181699622749
0.8194152580821693,0.09475928313448523
0.8246376698012047,0.09575674927274297
0.8297487931756401,0.09675421541100071
0.8350663636804616,0.09775168154925845
0.8402867691216916,0.09874914768751619
0.8448865033913214,0.09974661382577393
0.8505322268496458,0.10074407996403167
0.8559517512965739,0.1017415461022894
0.8608681433430216,0.10273901224054714
0.8661300482216844,0.10373647837880488
0.8710827283714712,0.10473394451706262
0.8760083606764365,0.10573141065532037
0.8808153866837847,0.1067288767935781
0.8860479590059694,0.10772634293183585
0.8912579964641419,0.10872380907009359
0.8971028291621022,0.10972127520835133
0.9026828997635095,0.11071874134660906
0.908116218382408,0.1117162074848668
0.9137244488447667,0.11271367362312454
0.9188352330902001,0.11371113976138228
0.923843590650134,0.11470860589964002
0.9290090669671445,0.11570607203789776
0.9338135154546973,0.1167035381761555
0.9390085747826816,0.11770100431441324
0.9444708148477701,0.11869847045267097
0.9501770747488768,0.11969593659092871
0.9555580780285804,0.12069340272918645
0.9608169260419742,0.1216908688674442
0.9656104349165403,0.12268833500570193
0.970701924957702,0.12368580114395968
0.9757754601069034,0.12468326728221742
0.9811395307452626,0.12568073342047514
0.9861904853044657,0.12667819955873288
0.9908489569729869,0.12767566569699063
0.9956811898475473,0.12867313183524837
1.0008639175673613,0.1296705979735061
1.006080677241733,0.13066806411176385
1.0111358586685215,0.1316655302500216
1.016403507947226,0.13266299638827933
1.0216276885552087,0.13366046252653707
1.026274307558183,0.1346579286647948
1.0316421832953613,0.13565539480305255
1.0368296189125092,0.1366528609413103
1.041963381436898,0.13765032707956804
1.0473657930516176,0.13864779321782575
1.0521565525230088,0.1396452593560835
1.0572403535942938,0.14064272549434123
1.0622169683290312,0.14164019163259897
1.067810390813326,0.1426376577708567
1.0729406825694507,0.14363512390911445
1.0780400571773778,0.1446325900473722
1.0834188479945008,0.14563005618562994
1.088793045877981,0.14662752232388768
1.09409195150415,0.14762498846214542
1.0992235778839785,0.14862245460040316
1.1041638797368716,0.1496199207386609
1.1090868838019223,0.15061738687691864
1.1136786497202689,0.15161485301517638
1.1188349392794643,0.15261231915343412
1.1236033614688177,0.15360978529169186
1.1285597186103737,0.15460725142994958
1.1333887199873984,0.15560471756820732
1.1382297606428027,0.15660218370646506
1.1431460251881935,0.1575996498447228
1.148682800466964,0.15859711598298054
1.1540410933406906,0.15959458212123828
1.1591492438571722,0.16059204825949602
1.1640336104879558,0.16158951439775376
1.1691984536105955,0.1625869805360115
1.1739692419675538,0.16358444667426925
1.1785201236653167,0.164581912812527
1.1837635432641924,0.16557937895078473
1.1891527890117919,0.16657684508904247
1.194589458127474,0.1675743112273002
1.1996420174800944,0.16857177736555795
1.204810035143219,0.1695692435038157
1.2103571437935026,0.17056670964207343
1.2155720633928382,0.17156417578033115
1.2204945441146433,0.1725616419185889
1.2258441141926448,0.17355910805684663
1.2307038055304402,0.17455657419510437
1.235862400197109,0.1755540403333621
1.2414062645391102,0.17655150647161985
1.2465898267132847,0.1775489726098776
1.2515626457969673,0.17854643874813533
1.2567684361486753,0.17954390488639307
1.2619406759173655,0.18054137102465082
1.2676127429789394,0.18153883716290856
1.2733853097829657,0.1825363033011663
1.277862221199337,0.18353376943942404
1.2829462534716343,0.18453123557768178
1.288121915286526,0.18552870171593952
1.2929839953672515,0.18652616785419726
1.298088968423577,0.18752363399245497
1.3027100439968564,0.18852110013071272
1.3085377398055713,0.18951856626897046
1.313575917634354,0.1905160324072282
1.318495331020679,0.19151349854548594
1.3241764575249142,0.19251096468374368
1.3295054643210729,0.19350843082200142
1.3341644831107011,0.19450589696025916
1.339709206583305,0.1955033630985169
1.3452840634981311,0.19650082923677464
1.3502394808843718,0.19749829537503238
1.3556663081455622,0.19849576151329013
1.3603156717413731,0.19949322765154787
1.3658095414744564,0.2004906937898056
1.371796198529452,0.20148815992806335
1.377253516972566,0.2024856260663211
1.382300729565739,0.2034830922045788
1.3874788454043345,0.20448055834283654
1.392822996008449,0.20547802448109428
1.3985996543718433,0.20647549061935203
1.4038308298934972,0.20747295675760977
1.4090137128607416,0.2084704228958675
1.4140016945864327,0.20946788903412525
1.4197401489037127,0.210465355172383
1.4251402730656222,0.21146282131064073
1.4310625727092428,0.21246028744889847
1.4360984541103867,0.2134577535871562
1.4417994067654059,0.21445521972541395
1.4471114982058169,0.2154526858636717
1.45282522967478,0.21645015200192944
1.4579637595623847,0.21744761814018718
1.4633158561315143,0.21844508427844492
1.468736746179572,0.21944255041670266
1.47414928263864,0.22044001655496037
1.47925774245459,0.2214374826932181
1.484932539753796,0.22243494883147585
1.4901495830695102,0.2234324149697336
1.4953224383991992,0.22442988110799134
1.5007673875415373,0.22542734724624908
1.5059044617240664,0.22642481338450682
1.511046443878704,0.22742227952276456
1.5165935297548945,0.2284197456610223
1.5219913166841117,0.22941721179928004
1.527372569634442,0.23041467793753778
1.5327489386144453,0.23141214407579552
1.5383282788191477,0.23240961021405326
1.5438162071148225,0.233407076352311
1.5489216102541497,0.23440454249056875
1.5539198595755677,0.2354020086288265
1.5596478739317046,0.2363994747670842
1.565115738020474,0.23739694090534194
1.5703478332091496,0.23839440704359968
1.5755450805316331,0.23939187318185742
1.5806600305372664,0.24038933932011516
1.58636752750388,0.2413868054583729
1.5921932926134024,0.24238427159663065
1.5974375531357317,0.2433817377348884
1.6031622951475208,0.24437920387314613
1.6079701604752203,0.24537667001140387
1.6134633462535621,0.2463741361496616
1.6185418629373671,0.24737160228791935
1.6241168011227614,0.2483690684261771
1.6293683677336883,0.24936653456443483
1.6347033269362088,0.25036400070269255
1.640246292324354,0.2513614668409503
1.6459325672613794,0.25235893297920803
1.6518712621482121,0.25335639911746577
1.6577711577835774,0.2543538652557235
1.662651411572105,0.25535133139398125
1.668366537496779,0.256348797532239
1.6743077126234946,0.25734626367049673
1.6799892511789518,0.2583437298087545
1.6862267229780405,0.2593411959470122
1.6922107796889079,0.26033866208526996
1.69788593469894,0.2613361282235277
1.703166930060996,0.26233359436178544
1.709412520312713,0.2633310605000432
1.7149718047744302,0.2643285266383009
1.7208828549262964,0.26532599277655866
1.726434818386214,0.2663234589148164
1.732016059082416,0.26732092505307414
1.7381618411273383,0.2683183911913319
1.7442322789869649,0.2693158573295896
1.7503271538427458,0.27031332346784737
1.7563696881124387,0.2713107896061051
1.7612440344503026,0.27230825574436285
1.7674400632006164,0.2733057218826206
1.7731813604473838,0.27430318802087833
1.7785934273294988,0.27530065415913607
1.784231114193923,0.2762981202973938
1.7900207047420769,0.2772955864356515
1.7954082020962567,0.27829305257390924
1.8007509578881198,0.279290518712167
1.8063934334835539,0.2802879848504247
1.8122052767421064,0.28128545098868246
1.8181057733333972,0.2822829171269402
1.8239463301688865,0.28328038326519794
1.8301650855788276,0.2842778494034557
1.836354434406075,0.2852753155417134
1.841989887680344,0.28627278167997117
1.848145335419406,0.2872702478182289
1.8539110935214655,0.28826771395648665
1.8601068986757774,0.2892651800947444
1.865943687156195,0.29026264623300213
1.8718412951088483,0.29126011237125987
1.8781277937609642,0.2922575785095176
1.8839813718152167,0.29325504464777535
1.8899816432928846,0.2942525107860331
1.895605313239702,0.29524997692429084
1.9020516545480826,0.2962474430625486
1.9086512234188977,0.2972449092008063
1.9150083001206244,0.29824237533906406
1.9211539999144902,0.2992398414773218
1.9274440675356086,0.30023730761557954
1.9331385181169851,0.3012347737538373
1.9388116542279243,0.302232239892095
1.9451870163727853,0.30322970603035276
1.9513001270356243,0.3042271721686105
1.957026727566374,0.30522463830686825
1.9629821569640005,0.306222104445126
1.9690573382810905,0.3072195705833837
1.9754045186518432,0.30821703672164147
1.982106965184743,0.30921450285989915
1.9876608106485145,0.3102119689981569
1.9936952682291569,0.31120943513641464
1.9999905410844168,0.3122069012746724
2.006037737307892,0.3132043674129301
2.0122604135942255,0.31420183355118786
2.01816738018863,0.3151992996894456
2.024370804677493,0.31619676582770334
2.030831590743166,0.3171942319659611
2.0369911663412887,0.3181916981042188
2.04352692972581,0.31918916424247656
2.049191501164984,0.3201866303807343
2.0551451433483283,0.32118409651899205
2.060927848142684,0.3221815626572498
2.0671526857198197,0.32317902879550753
2.0734502192040045,0.32417649493376527
2.0793808550237918,0.325173961072023
2.0860909723447256,0.32617142721028075
2.092015370465509,0.3271688933485385
2.098045694737093,0.32816635948679623
2.1039322050254072,0.329163825625054
2.110843425644028,0.3301612917633117
2.117167075192856,0.33115875790156946
2.123365277595072,0.3321562240398272
2.1295048192887047,0.33315369017808494
2.1358617986046333,0.3341511563163427
2.1424953430944806,0.3351486224546004
2.1490599867227296,0.33614608859285816
2.1552661391325243,0.3371435547311159
2.1623127738654855,0.33814102086937364
2.1684588950398527,0.3391384870076314
2.175403946797794,0.3401359531458891
2.1814885626605314,0.34113341928414687
2.187579267390437,0.34213088542240455
2.194132270379823,0.3431283515606623
2.200631313906746,0.34412581769892003
2.206949879591533,0.3451232838371778
2.2130808606156998,0.3461207499754355
2.21953958002383,0.34711821611369326
2.2263419335626105,0.348115682251951
2.233205877379342,0.34911314839020874
2.2398378219805184,0.3501106145284665
2.2470734235702112,0.3511080806667242
2.2535708465217583,0.35210554680498196
2.260910615997335,0.3531030129432397
2.2676266798737044,0.35410047908149744
2.27486766323904,0.3550979452197552
2.281629775984779,0.3560954113580129
2.28817375023171,0.35709287749627067
2.294713530341056,0.3580903436345284
2.3006067436435016,0.35908780977278615
2.3074810180514174,0.3600852759110439
2.3137003096539837,0.36108274204930163
2.3206180484884014,0.36208020818755937
2.3268573338442478,0.3630776743258171
2.333365597945585,0.36407514046407485
2.3402356496216488,0.3650726066023326
2.3469196031188875,0.36607007274059034
2.3536985979830316,0.3670675388788481
2.360318231769692,0.3680650050171058
2.367314085555926,0.36906247115536356
2.374480030037793,0.3700599372936213
2.381970825928759,0.37105740343187904
2.3884907063331338,0.3720548695701368
2.3956490918755056,0.3730523357083945
2.4020610005693452,0.37404980184665226
2.4091894673974563,0.37504726798490995
2.4158344800676095,0.3760447341231677
2.423040766138193,0.37704220026142543
2.4296290333266857,0.37803966639968317
2.437333070581625,0.3790371325379409
2.4437127571689263,0.38003459867619865
2.4508713647539446,0.3810320648144564
2.4578419026456735,0.38202953095271414
2.4651747534828434,0.3830269970909719
2.4727452440460773,0.3840244632292296
2.479716137911683,0.38502192936748736
2.4866193626333803,0.3860193955057451
2.493740323613869,0.38701686164400284
2.5007264360176116,0.3880143277822606
2.50780678825315,0.3890117939205183
2.5142957058044,0.39000926005877606
2.5213928367982184,0.3910067261970338
2.527775223145925,0.39200419233529155
2.534626971282775,0.3930016584735493
2.5421743698769164,0.39399912461180703
2.5503897165073153,0.39499659075006477
2.5572755759987236,0.3959940568883225
2.5636749363490354,0.39699152302658025
2.570649259451762,0.397988989164838
2.577730953730321,0.39898645530309573
2.5854123385212135,0.3999839214413535
2.592937523729491,0.4009813875796112
2.6003743301644504,0.40197885371786896
2.607548006017841,0.4029763198561267
2.6145917605910722,0.40397378599438444
2.622153609077052,0.4049712521326422
2.6299737265973064,0.4059687182708999
2.6364296867647963,0.4069661844091576
2.644218937999004,0.40796365054741535
2.651673327954984,0.4089611166856731
2.659394494526327,0.40995858282393083
2.6666537644767705,0.41095604896218857
2.673978255239911,0.4119535151004463
2.6809857755271724,0.41295098123870405
2.6881784671002045,0.4139484473769618
2.6955073802871397,0.41494591351521953
2.7035845093539437,0.4159433796534773
2.7107810728805957,0.416940845791735
2.717840563474631,0.41793831192999276
2.7257987491567652,0.4189357780682505
2.733505137740721,0.41993324420650824
2.740946180665705,0.420930710344766
2.748403017968148,0.4219281764830237
2.756448442210724,0.42292564262128146
2.764116431006511,0.4239231087595392
2.771717212114764,0.42492057489779694
2.7791682790337675,0.4259180410360547
2.787096414403131,0.4269155071743124
2.7942826100905447,0.42791297331257017
2.8018152924214217,0.4289104394508279
2.809568238512439,0.42990790558908565
2.8165671805066905,0.4309053717273434
2.8246409077278973,0.43190283786560113
2.8318552437876794,0.43290030400385887
2.839596874492675,0.4338977701421166
2.847842431820098,0.43489523628037435
2.8562271109150905,0.4358927024186321
2.8639257941498704,0.43689016855688984
2.871071151014872,0.4378876346951476
2.8793533243450864,0.4388851008334053
2.887632358394245,0.439882566971663
2.8954957110356365,0.44088003310992074
2.90314938211502,0.4418774992481785
2.9114292128923944,0.4428749653864362
2.919702807509669,0.44387243152469397
2.927837172226106,0.4448698976629517
2.9362203797342548,0.44586736380120945
2.944113991958096,0.4468648299394672
2.951857301481966,0.44786229607772493
2.959486969407732,0.44885976221598267
2.967204676598687,0.4498572283542404
2.974973388369164,0.45085469449249815
2.9832135185403366,0.4518521606307559
2.990939547638032,0.45284962676901364
2.9998207726864177,0.4538470929072714
3.007896521299564,0.4548445590455291
3.016400384405282,0.45584202518378686
3.0252291491618934,0.4568394913220446
3.033350810394633,0.45783695746030234
3.041881977901283,0.4588344235985601
3.0501539299043237,0.4598318897368178
3.0584676909307915,0.46082935587507556
3.066350881682295,0.4618268220133333
3.073995577403583,0.46282428815159105
3.0828067328491984,0.4638217542898488
3.091266939438422,0.4648192204281065
3.099411462359865,0.46581668656636427
3.107615557010952,0.466814152704622
3.1159236023403785,0.46781161884287975
3.1249245777636814,0.4688090849811375
3.1332194161686404,0.46980655111939523
3.1413615449853785,0.470804017257653
3.150691912017866,0.47180148339591066
3.159395054762345,0.4727989495341684
3.168517915445886,0.47379641567242614
3.1772972040175635,0.4747938818106839
3.185401553675758,0.4757913479489416
3.1940417194378536,0.47678881408719936
3.203051113243559,0.4777862802254571
3.210826469651249,0.47878374636371485
3.2194558958753867,0.4797812125019726
3.229386271083706,0.48077867864023033
3.238250279841333,0.48177614477848807
3.246224873884273,0.4827736109167458
3.2545397911516267,0.48377107705500355
3.2629813986812444,0.4847685431932613
3.2723113472861405,0.48576600933151903
3.281356168711472,0.4867634754697768
3.2898872862616937,0.4877609416080345
3.299150243040127,0.48875840774629226
3.3072849967314433,0.48975587388455
3.3161232290542073,0.49075334002280774
3.3257571305610307,0.4917508061610655
3.334334417463382,0.4927482722993232
3.3428530540948915,0.49374573843758096
3.352467315140688,0.4947432045758387
3.361278648468633,0.49574067071409644
3.37028865045743,0.4967381368523542
3.379453473332058,0.4977356029906119
3.3879883540911946,0.49873306912886967
3.3967938095565193,0.4997305352671274
3.4055275844703057,0.5007280014053851
3.4147307805897658,0.5017254675436429
3.4234527921942495,0.5027229336819006
3.432762331220435,0.5037203998201584
3.441868006008232,0.5047178659584161
3.4510835275432825,0.5057153320966739
3.4600508533413414,0.5067127982349315
3.46895344357874,0.5077102643731893
3.4783328107530957,0.508707730511447
3.4872679255818904,0.5097051966497048
3.496745164969416,0.5107026627879625
3.5060535560470307,0.5117001289262203
3.515942755396332,0.512697595064478
3.5254466921240937,0.5136950612027358
3.535252022419473,0.5146925273409935
3.5444020790089894,0.5156899934792513
3.555418905544529,0.516687459617509
3.56450980100315,0.5176849257557667
3.573730735128409,0.5186823918940244
3.5831047133975464,0.5196798580322822
3.5925745621446805,0.5206773241705399
3.601787392877704,0.5216747903087976
3.6113098013822746,0.5226722564470554
3.619704333395192,0.5236697225853131
3.629520187496667,0.5246671887235709
3.6396405345306864,0.5256646548618286
3.6495545060424965,0.5266621210000864
3.6590789465235773,0.527659587138344
3.668765380728536,0.5286570532766018
3.6795630180799854,0.5296545194148595
3.688935778746433,0.5306519855531173
3.698184146441573,0.531649451691375
3.708468851100533,0.5326469178296328
3.7182435900447937,0.5336443839678905
3.727364990955738,0.5346418501061483
3.7374770818891245,0.535639316244406
3.7467655651386895,0.5366367823826638
3.7560030200290067,0.5376342485209215
3.7652434361261133,0.5386317146591793
3.7755738133381316,0.5396291807974369
3.785491840289874,0.5406266469356947
3.7954021151458384,0.5416241130739524
3.8050895036450694,0.5426215792122102
3.813963354425868,0.5436190453504679
3.8250204864807853,0.5446165114887257
3.8346854818135183,0.5456139776269834
3.845166842222734,0.5466114437652412
3.8552103675166296,0.5476089099034989
3.865509077141999,0.5486063760417567
3.875786904304927,0.5496038421800143
3.8848790588378677,0.5506013083182721
3.8955563162775024,0.5515987744565298
3.9054612494515704,0.5525962405947876
3.916442323470323,0.5535937067330453
3.9268229537190438,0.554591172871303
3.937238919322474,0.5555886390095608
3.948067138973482,0.5565861051478185
3.9589686013122836,0.5575835712860763
3.9695719655175545,0.558581037424334
3.979638432813659,0.5595785035625918
3.9904344232054516,0.5605759697008494
4.001445430124999,0.5615734358391072
4.012964749297115,0.5625709019773649
4.023234086840738,0.5635683681156227
4.034158773467057,0.5645658342538804
4.0448926266517,0.5655633003921382
4.056209397867688,0.5665607665303959
4.066648967387655,0.5675582326686537
4.077043798525378,0.5685556988069114
4.088755801505145,0.5695531649451692
4.098783639665874,0.5705506310834269
4.108658812251303,0.5715480972216846
4.119192165717889,0.5725455633599423
4.1304238966571045,0.5735430294982001
4.141559702296005,0.5745404956364578
4.152942414013302,0.5755379617747156
4.163536419702772,0.5765354279129733
4.174879498881445,0.5775328940512311
4.186517848488118,0.5785303601894888
4.1978362642294424,0.5795278263277466
4.209317606313727,0.5805252924660043
4.220335916710143,0.5815227586042621
4.231228013105184,0.5825202247425197
4.242558927106059,0.5835176908807775
4.255048318073629,0.5845151570190352
4.267053246501328,0.5855126231572929
4.277945817033963,0.5865100892955507
4.289979761112583,0.5875075554338084
4.300711866526187,0.5885050215720662
4.312005213712598,0.5895024877103239
4.323223068996361,0.5904999538485817
4.334622408916179,0.5914974199868394
4.3456578722319374,0.5924948861250972
4.35770610252111,0.5934923522633548
4.3698433050104,0.5944898184016126
4.381465650572685,0.5954872845398703
4.393793949793794,0.5964847506781281
4.405042508505818,0.5974822168163858
4.417996092958894,0.5984796829546436
4.430292778676717,0.5994771490929013
4.442837721833636,0.6004746152311591
4.454773769265289,0.6014720813694168
4.465830602438092,0.6024695475076746
4.477586200337439,0.6034670136459322
4.489651245671941,0.60446447978419
4.50216442991161,0.6054619459224477
4.514036810706805,0.6064594120607055
4.52650938713942,0.6074568781989632
4.539393515291698,0.608454344337221
4.553180792753072,0.6094518104754787
4.564345894699555,0.6104492766137365
4.57641254054074,0.6114467427519942
4.589061467210434,0.612444208890252
4.601813767437083,0.6134416750285097
4.614261018780432,0.6144391411667675
4.627241640227538,0.6154366073050251
4.639023547688075,0.6164340734432829
4.650830727241519,0.6174315395815406
4.664339934131334,0.6184290057197983
4.676247539640881,0.6194264718580561
4.688434404203127,0.6204239379963138
4.700888384182926,0.6214214041345716
4.713941965191458,0.6224188702728293
4.726298422919581,0.6234163364110871
4.739810175449024,0.6244138025493448
4.75167365926826,0.6254112686876026
4.7645013553852325,0.6264087348258602
4.77816083120774,0.627406200964118
4.7907295627337305,0.6284036671023757
4.8039491190191175,0.6294011332406335
4.817053353205055,0.6303985993788912
4.830642953446507,0.631396065517149
4.8444676522677055,0.6323935316554067
4.857522399277029,0.6333909977936645
4.8708757778958915,0.6343884639319222
4.88431965373674,0.63538593007018
4.898322517277869,0.6363833962084376
4.911731178629868,0.6373808623466954
4.9258989663797115,0.6383783284849531
4.939169701091473,0.6393757946232109
4.953861188061126,0.6403732607614686
4.966611507561582,0.6413707268997264
4.980360762930126,0.6423681930379841
4.993943665085356,0.6433656591762419
5.008552595874141,0.6443631253144996
5.023277014670652,0.6453605914527574
5.035778716675387,0.6463580575910151
5.048999084531144,0.6473555237292729
5.062398595421453,0.6483529898675305
5.076871837238844,0.6493504560057883
5.090511974065456,0.650347922144046
5.105037281036931,0.6513453882823037
5.119311856537236,0.6523428544205615
5.134717623572254,0.6533403205588192
5.148137232844869,0.654337786697077
5.16241571625414,0.6553352528353347
5.176217181997594,0.6563327189735925
5.1895574542262635,0.6573301851118502
5.2047697573086396,0.658327651250108
5.218096340009794,0.6593251173883656
5.232850999022686,0.6603225835266234
5.246957076444564,0.6613200496648811
5.2599772549988595,0.6623175158031389
5.276325264913607,0.6633149819413966
5.290580588467467,0.6643124480796544
5.305010470336551,0.6653099142179121
5.319823160067782,0.6663073803561699
5.335411959132532,0.6673048464944276
5.350519426259325,0.6683023126326854
5.365001759309385,0.669299778770943
5.379728658438977,0.6702972449092008
5.395059840681884,0.6712947110474585
5.410069391890292,0.6722921771857163
5.426236639702104,0.673289643323974
5.439980312778271,0.6742871094622318
5.45632788412487,0.6752845756004895
5.472189414827372,0.6762820417387473
5.486695443849263,0.677279507877005
5.501892394361309,0.6782769740152628
5.517921488606721,0.6792744401535205
5.532867519219377,0.6802719062917782
5.54760230117567,0.6812693724300359
5.562147220070607,0.6822668385682937
5.577969293759228,0.6832643047065514
5.593200706679054,0.6842617708448091
5.609281128660056,0.6852592369830669
5.624633047871641,0.6862567031213246
5.638910952074178,0.6872541692595824
5.654984088178673,0.6882516353978401
5.670862010821159,0.6892491015360979
5.6864348407656164,0.6902465676743555
5.702368452868795,0.6912440338126133
5.7209826303755635,0.692241499950871
5.735909550403586,0.6932389660891288
5.752042135786281,0.6942364322273865
5.7676287997020115,0.6952338983656443
5.78397069940624,0.696231364503902
5.8009475902108045,0.6972288306421598
5.817993021690141,0.6982262967804175
5.83488770302428,0.6992237629186753
5.851324178172874,0.700221229056933
5.867002753925964,0.7012186951951908
5.883584111218584,0.7022161613334484
5.900586496703458,0.7032136274717062
5.917992542274573,0.7042110936099639
5.934907969941109,0.7052085597482217
5.951571711991139,0.7062060258864794
5.968491883920671,0.7072034920247372
5.9847950210072876,0.7082009581629949
6.002588791448157,0.7091984243012527
6.01962339829876,0.7101958904395104
6.037113985287325,0.7111933565777682
6.056052489723902,0.7121908227160259
6.072203229003153,0.7131882888542836
6.089163813769708,0.7141857549925413
6.10694252914209,0.7151832211307991
6.125026604156679,0.7161806872690568
6.143151819711579,0.7171781534073145
6.160597562442136,0.7181756195455723
6.17826150027311,0.71917308568383
6.194448021261831,0.7201705518220878
6.213075824254465,0.7211680179603455
6.231122823813574,0.7221654840986033
6.2490248384665765,0.723162950236861
6.266664834081219,0.7241604163751187
6.284674201665055,0.7251578825133764
6.303810099923833,0.7261553486516342
6.3230085137218675,0.7271528147898919
6.341427249783171,0.7281502809281497
6.360091669461467,0.7291477470664074
6.378680142241458,0.7301452132046652
6.396200049963318,0.7311426793429229
6.416994739238479,0.7321401454811807
6.434740213868794,0.7331376116194384
6.454108920327279,0.7341350777576962
6.473293952169063,0.7351325438959538
6.491545423364455,0.7361300100342116
6.510715578939226,0.7371274761724693
6.53080659681591,0.7381249423107271
6.550632001110483,0.7391224084489848
6.5711621867172525,0.7401198745872426
6.591423475670278,0.7411173407255003
6.612650866748926,0.7421148068637581
6.633673554018734,0.7431122730020158
6.6515409911756525,0.7441097391402736
6.671635226592067,0.7451072052785312
6.69190375234318,0.746104671416789
6.710631089364436,0.7471021375550467
6.731976053143044,0.7480996036933045
6.752663903904764,0.7490970698315622
6.77262287085404,0.7500945359698199
6.790749941152938,0.7510920021080777
6.811095325161183,0.7520894682463354
6.833315851693756,0.7530869343845932
6.853619026987183,0.7540844005228509
6.874375739324679,0.7550818666611087
6.896909696525556,0.7560793327993663
6.91697407612109,0.7570767989376241
6.941020333001772,0.7580742650758818
6.961058755536094,0.7590717312141396
6.981092791371514,0.7600691973523973
7.00222209700354,0.7610666634906551
7.023238302361556,0.7620641296289128
7.0451469831333755,0.7630615957671706
7.06816442793096,0.7640590619054283
7.089575715270145,0.7650565280436861
7.111844143657316,0.7660539941819438
7.133964891346307,0.7670514603202016
7.155875445087004,0.7680489264584592
7.178738775293702,0.769046392596717
7.20228965386742,0.7700438587349747
7.224610534209531,0.7710413248732325
7.247904761673252,0.7720387910114902
7.2689658080241335,0.773036257149748
7.293429656084715,0.7740337232880057
7.3171151430085155,0.7750311894262635
7.3410859598134826,0.7760286555645212
7.365752074410939,0.777026121702779
7.389919731712637,0.7780235878410366
7.4131996984669515,0.7790210539792944
7.438346526460825,0.7800185201175521
7.4608004315673595,0.7810159862558098
7.484874769006628,0.7820134523940676
7.507960962170931,0.7830109185323253
7.5321183382482335,0.7840083846705831
7.556699414542524,0.7850058508088408
7.581971784691093,0.7860033169470986
7.608604114424643,0.7870007830853563
7.632382326658086,0.7879982492236141
7.65665051764029,0.7889957153618717
7.683428135112366,0.7899931815001295
7.71105834526606,0.7909906476383872
7.734831122063119,0.791988113776645
7.763485733923438,0.7929855799149027
7.789916957105927,0.7939830460531605
7.815493842953865,0.7949805121914182
7.843207846140782,0.795977978329676
7.870574027492758,0.7969754444679337
7.8957909226720036,0.7979729106061915
7.922480428596956,0.7989703767444492
7.949529381796589,0.799967842882707
7.973798127954,0.8009653090209646
8.001182502068593,0.8019627751592224
8.0287014810063,0.8029602412974801
8.056155435266058,0.8039577074357379
8.08571298716634,0.8049551735739956
8.114509775123386,0.8059526397122534
8.142619230492514,0.8069501058505111
8.169600803658126,0.8079475719887689
8.197787890644069,0.8089450381270266
8.225043559223284,0.8099425042652844
8.253921015753335,0.810939970403542
8.285710553204874,0.8119374365417998
8.31534058390939,0.8129349026800575
8.346291824975985,0.8139323688183152
8.377768000985727,0.814929834956573
8.406175307733893,0.8159273010948307
8.436645962076717,0.8169247672330885
8.467021307991153,0.8179222333713462
8.497723972308437,0.818919699509604
8.528228834435238,0.8199171656478617
8.559300362902736,0.8209146317861195
8.589196760786962,0.8219120979243771
8.624188173735773,0.8229095640626349
8.65524793606531,0.8239070302008926
8.686462512498089,0.8249044963391504
8.718396254462395,0.8259019624774081
8.754176203089326,0.8268994286156659
8.785167357681905,0.8278968947539236
8.820788261284498,0.8288943608921814
8.85677866173965,0.8298918270304391
8.891941678448346,0.8308892931686969
8.927071084939007,0.8318867593069545
8.961627306880017,0.8328842254452123
8.997156037521908,0.83388169158347
9.035204973193673,0.8348791577217278
9.070476754302815,0.8358766238599855
9.103813293763263,0.8368740899982433
9.139885550979653,0.837871556136501
9.17732007863567,0.8388690222747588
9.21562115439254,0.8398664884130165
9.251399234623523,0.8408639545512743
9.287962410330623,0.841861420689532
9.327684227691316,0.8428588868277898
9.368661761803319,0.8438563529660474
9.403154887393152,0.8448538191043052
9.439049737211212,0.8458512852425629
9.478644198776236,0.8468487513808206
9.52067834074415,0.8478462175190784
9.559391907968601,0.8488436836573361
9.599871111874446,0.8498411497955939
9.643730396065246,0.8508386159338516
9.682286742832233,0.8518360820721094
9.725020678371056,0.852833548210367
9.76558218786917,0.8538310143486249
9.811517883101075,0.8548284804868825
9.855514662270917,0.8558259466251403
9.896897474278724,0.856823412763398
9.94408603409751,0.8578208789016558
9.98811875374128,0.8588183450399135
10.035595340423475,0.8598158111781713
10.082318403827951,0.860813277316429
10.131631085242578,0.8618107434546868
10.180632923814542,0.8628082095929445
10.230784020976678,0.8638056757312023
10.282768151347145,0.86480314186946
10.324640095207801,0.8658006080077177
10.375796897050565,0.8667980741459754
10.42465370351722,0.8677955402842332
10.478709839979983,0.8687930064224909
10.531912978172882,0.8697904725607487
10.58174035423509,0.8707879386990064
10.635376429557242,0.8717854048372642
10.6913210325945,0.8727828709755219
10.746681625983571,0.8737803371137797
10.800190564700335,0.8747778032520374
10.857968518930754,0.8757752693902952
10.913496408642045,0.8767727355285528
10.970380651985463,0.8777702016668106
11.028254007362253,0.8787676678050683
11.08465415035416,0.879765133943326
11.150543741553884,0.8807626000815838
11.209739877571266,0.8817600662198415
11.271792635337167,0.8827575323580993
11.333827239881481,0.883754998496357
11.395245761541721,0.8847524646346148
11.456029810755634,0.8857499307728725
11.519584788435129,0.8867473969111302
11.581878379953881,0.8877448630493879
11.649701013974836,0.8887423291876457
11.718807835068985,0.8897397953259034
11.790346597321733,0.8907372614641612
11.864585516849134,0.8917347276024189
11.939842008355354,0.8927321937406767
12.024996652493998,0.8937296598789344
12.100876726543673,0.8947271260171922
12.17967707337487,0.8957245921554499
12.25861163267335,0.8967220582937077
12.337142218543788,0.8977195244319653
12.422768925253271,0.8987169905702231
12.501294652343125,0.8997144567084808
12.584704671103054,0.9007119228467386
12.672530254832576,0.9017093889849963
12.766040805793743,0.9027068551232541
12.855885714973299,0.9037043212615118
12.94871336019649,0.9047017873997696
13.049256635453757,0.9056992535380273
13.140957264519178,0.9066967196762851
13.243867155772254,0.9076941858145428
13.341117240090533,0.9086916519528005
13.45214761695907,0.9096891180910582
13.57212321613906,0.910686584229316
13.687229079681751,0.9116840503675737
13.790835169879045,0.9126815165058314
13.900323170822547,0.9136789826440892
14.01226878218015,0.9146764487823469
14.13903508619227,0.9156739149206047
14.262984479607415,0.9166713810588624
14.387644488693969,0.9176688471971202
14.528964852952939,0.9186663133353778
14.667253215885514,0.9196637794736356
14.803084682049542,0.9206612456118933
14.946789955009995,0.9216587117501511
15.107665299854741,0.9226561778884088
15.266564437046931,0.9236536440266666
15.421829880113457,0.9246511101649243
15.575170754519203,0.9256485763031821
15.741359327127945,0.9266460424414398
15.905090291594691,0.9276435085796976
16.082138196423536,0.9286409747179553
16.249592787466447,0.929638440856213
16.43121047500737,0.9306359069944707
16.61572794406026,0.9316333731327285
16.791088310074564,0.9326308392709862
16.990611381329956,0.933628305409244
17.172574776105495,0.9346257715475017
17.396708912204474,0.9356232376857595
17.613378517099097,0.9366207038240172
17.82308925023793,0.937618169962275
18.05530679109495,0.9386156361005327
18.276985494702902,0.9396131022387905
18.48180095438814,0.9406105683770482
18.707249371678177,0.941608034515306
18.972911481889685,0.9426055006535636
19.235243057590406,0.9436029667918213
19.508960119922722,0.9446004329300791
19.756579483304094,0.9455978990683368
20.046130688838055,0.9465953652065946
20.317752703851184,0.9475928313448523
20.63399658093061,0.9485902974831101
20.97837366754138,0.9495877636213678
21.291373321815893,0.9505852297596256
21.652434969480684,0.9515826958978832
22.034219576971775,0.952580162036141
22.38839309702643,0.9535776281743987
22.76950875490797,0.9545750943126565
23.158843532393107,0.9555725604509142
23.543082789155214,0.956570026589172
23.965019340526126,0.9575674927274297
24.42407848484612,0.9585649588656875
24.845405553469018,0.9595624250039452
25.320327107622305,0.960559891142203
25.82312093369203,0.9615573572804607
26.331280288577016,0.9625548234187185
26.903089442621024,0.9635522895569761
27.44471715777141,0.9645497556952339
27.978933213229606,0.9655472218334916
28.563794396382203,0.9665446879717494
29.191727984699813,0.9675421541100071
29.854560524844867,0.9685396202482649
30.6172605509534,0.9695370863865226
31.39179485931264,0.9705345525247804
32.22062213672207,0.9715320186630381
33.20622545585088,0.9725294848012959
34.099669142445606,0.9735269509395535
35.13648005882908,0.9745244170778113
36.217532548437795,0.975521883216069
37.41011800930107,0.9765193493543267
38.715154375086314,0.9775168154925845
40.03283510961996,0.9785142816308422
41.55779744838345,0.9795117477691
43.08336228641899,0.9805092139073577
44.782762716240036,0.9815066800456155
46.60108124437784,0.9825041461838732
48.721865064647496,0.983501612322131
50.95356623612687,0.9844990784603886
53.61509955152964,0.9854965445986464
56.49853924694508,0.9864940107369041
59.716911747552366,0.9874914768751619
63.69360360307537,0.9884889430134196
68.43269391719474,0.9894864091516774
73.55855896430624,0.9904838752899351
80.3018407981157,0.9914813414281929
90.10452643342511,0.9924788075664506
100.51351136446186,0.9934762737047084
115.70373068450427,0.994473739842966
138.2857800645973,0.9954712059812239
169.47473148269586,0.9964686721194815
234.61520622920352,0.9974661382577393
368.2092840938182,0.998463604395997
1118.7826929394137,0.9994610705342548


==> tikz/data/location_estimation/cdf/LE_cdf_geoArR_trackerarea.dat <==
rmse,cdf_percentile
0.0006838158055587301,0.0
0.015296951700354569,0.001
0.021623021690208504,0.002
0.026868990755899866,0.003
0.031244629719156536,0.004
0.035055069162348,0.005
0.03844147605317128,0.006
0.041656559418321394,0.007
0.044769037809981815,0.008
0.047733423414856785,0.009
0.05012530276407914,0.01
0.05248162348662578,0.011
0.05492929996935499,0.012
0.05728102431025386,0.013
0.05986046907060043,0.014
0.06195144536451055,0.015
0.06422386817087916,0.016
0.06614088501707338,0.017
0.06804686560024056,0.018
0.07000214576273539,0.019
0.07204436340313614,0.02
0.07392965147668962,0.021
0.07571226117126774,0.022
0.0774285317966833,0.023
0.07917544411893063,0.024
0.0811555121466226,0.025
0.0828817233381944,0.026
0.0845596000046146,0.027
0.08629533509980358,0.028
0.08799878813717149,0.029
0.08963572814885751,0.03
0.09131290424493306,0.031
0.09303641879449592,0.032
0.09478834809826851,0.033
0.0966129007283418,0.034
0.09819083144104716,0.035
0.09979653101734626,0.036
0.10147828848220486,0.037
0.10307586671522076,0.038
0.10482370787548072,0.039
0.10646008249400202,0.04
0.10816173409294819,0.041
0.10987001496602665,0.042
0.11152559310873515,0.043
0.11312085471896074,0.044
0.11469591756154338,0.045
0.11628602315080316,0.046
0.11786252335659955,0.047
0.11959227595181418,0.048
0.12120993759315891,0.049
0.12269787014523367,0.05
0.12440689078398658,0.051
0.12598411240494867,0.052
0.12745956212029308,0.053
0.1289925075148038,0.054
0.13054222718997724,0.055
0.13212661225704977,0.056
0.13375592230138103,0.057
0.1352868729671603,0.058
0.13680896822266547,0.059
0.1384509526147706,0.06
0.13994230864274027,0.061
0.1414434285723778,0.062
0.14305652847403788,0.063
0.14461343114520658,0.064
0.14621415991375591,0.065
0.14769594813761192,0.066
0.14918042395689388,0.067
0.15074516876737526,0.068
0.1522589892931544,0.069
0.1537851438290061,0.07
0.15519323971473592,0.071
0.15665433028151457,0.072
0.158209171492624,0.073
0.1596911079450577,0.074
0.1613034627378629,0.075
0.1628152840470402,0.076
0.16441736239497992,0.077
0.16575445740721928,0.078
0.16728511869345808,0.079
0.1688301498457602,0.08
0.1702646961522304,0.081
0.17181184656073603,0.082
0.17325799209038492,0.083
0.17480534416449056,0.084
0.17644857959323015,0.085
0.1780198497460035,0.086
0.1796346108983776,0.087
0.18132903501873954,0.088
0.18290337373688734,0.089
0.18464075218710338,0.09
0.18624446157422997,0.091
0.18778692923205947,0.092
0.18945720005926792,0.093
0.19088849930641527,0.094
0.19272229186619785,0.095
0.194237779827813,0.096
0.19600364954373223,0.097
0.19761153271436815,0.098
0.19915854579813716,0.099
0.20073014360560024,0.1
0.20253193282243329,0.101
0.2041831335104027,0.102
0.2057966265025187,0.103
0.20748601267605232,0.104
0.2091231603850756,0.105
0.21070231018746435,0.106
0.21224503883208864,0.107
0.21395134319610845,0.108
0.21552343840335125,0.109
0.21717835008236158,0.11
0.21894681562434698,0.111
0.22068594638982245,0.112
0.22248648558740344,0.113
0.2241917737360372,0.114
0.2259821703656466,0.115
0.22747345386154508,0.116
0.22916449436332129,0.117
0.23068158153452706,0.118
0.23244417109259,0.119
0.2342005215488804,0.12
0.2359586774288683,0.121
0.23776405316361524,0.122
0.23939608854726532,0.123
0.24100812049871087,0.124
0.24274628567310835,0.125
0.24446078008249317,0.126
0.24626987587976998,0.127
0.2480035563853533,0.128
0.2498041507825849,0.129
0.25157415380571646,0.13
0.2533375926065953,0.131
0.25491851972182217,0.132
0.2566491653383053,0.133
0.25855233144462964,0.134
0.2603833041531971,0.135
0.26220754097465326,0.136
0.26401805550824664,0.137
0.2656458208352847,0.138
0.2675698332202523,0.139
0.2694152149173893,0.14
0.27133815512384774,0.141
0.27313784834575416,0.142
0.2748853020741597,0.143
0.2766453106727039,0.144
0.2784531311885615,0.145
0.28017743027512626,0.146
0.28198149205889156,0.147
0.2838058177397262,0.148
0.28559039924647045,0.149
0.28732043352924286,0.15
0.2891441747377783,0.151
0.2909926223888065,0.152
0.2929016309250972,0.153
0.29484403292400796,0.154
0.2964357594612666,0.155
0.2982280233738412,0.156
0.3000297782585415,0.157
0.301999770480529,0.158
0.3038165565476728,0.159
0.30583457856145724,0.16
0.3077453946030529,0.161
0.30958043741391084,0.162
0.3114089018592946,0.163
0.31308425671868145,0.164
0.3149989007999988,0.165
0.3168563526444024,0.166
0.318521531544654,0.167
0.32035128496761145,0.168
0.32224257232661807,0.169
0.32414522101512155,0.17
0.32590930180250277,0.171
0.3278046002555282,0.172
0.3297954612301384,0.173
0.33160391703618286,0.174
0.3335365692024038,0.175
0.33549269980774327,0.176
0.3374265795765675,0.177
0.33914207499949756,0.178
0.3410934550513559,0.179
0.34288799376417106,0.18
0.3446485110919706,0.181
0.3464755724536957,0.182
0.34839351808066366,0.183
0.35038776156291535,0.184
0.35232135033472917,0.185
0.35401111158961335,0.186
0.3559083184872782,0.187
0.3577802595669819,0.188
0.35960247789683814,0.189
0.36153979851502405,0.19
0.3634202277941113,0.191
0.3652000192727747,0.192
0.36690366081014686,0.193
0.36879672327683993,0.194
0.37064626402929585,0.195
0.37264445566172766,0.196
0.3745521246867514,0.197
0.37641858176825915,0.198
0.378176257000731,0.199
0.3800945277328908,0.2
0.38214940964551986,0.201
0.38420013106054024,0.202
0.38613521587011235,0.203
0.3880197437572902,0.204
0.3897780731760537,0.205
0.3917804733844005,0.206
0.39369628956005603,0.207
0.3955253522364887,0.208
0.39726188893333947,0.209
0.39920714706294214,0.21
0.4010716169028112,0.211
0.4030106214690403,0.212
0.40494287467026563,0.213
0.407040050532636,0.214
0.4090392436058191,0.215
0.4110540697326679,0.216
0.41295249111934607,0.217
0.4148185979095137,0.218
0.4167985742860043,0.219
0.418803555236433,0.22
0.42064852074310416,0.221
0.42258961251279015,0.222
0.42441587230321376,0.223
0.4263549698643058,0.224
0.42811665338552474,0.225
0.4301994682964135,0.226
0.4321644376832197,0.227
0.43387354815952683,0.228
0.43571833541574656,0.229
0.43756444339412975,0.23
0.4394280363453462,0.231
0.4413394566940352,0.232
0.4432184913632051,0.233
0.445190485272825,0.234
0.4473067981554837,0.235
0.44914146716828035,0.236
0.45092702419648767,0.237
0.45291165573106756,0.238
0.4548372440678518,0.239
0.4568720948903572,0.24
0.45884747837172174,0.241
0.4607090076393426,0.242
0.4626056719113048,0.243
0.46444901701809826,0.244
0.46645925932597404,0.245
0.468390479853075,0.246
0.4702706465021694,0.247
0.472327141559532,0.248
0.47428229453366827,0.249
0.4762553300842277,0.25
0.47802267738396687,0.251
0.4802011075505676,0.252
0.4820042799566942,0.253
0.4840380176332457,0.254
0.4861750029729259,0.255
0.48812752293483097,0.256
0.49011505697767255,0.257
0.4919266815211175,0.258
0.4940933776709605,0.259
0.4960446359086,0.26
0.49799695688269974,0.261
0.49995241708272287,0.262
0.5019927755717665,0.263
0.504008491333614,0.264
0.5060178751139376,0.265
0.508072196680881,0.266
0.510342918884735,0.267
0.5122886721022949,0.268
0.5143847458606315,0.269
0.5162320491451313,0.27
0.5183333967177602,0.271
0.5202136734082756,0.272
0.5223051590898228,0.273
0.5243690770867282,0.274
0.5261762168818392,0.275
0.5281262383247047,0.276
0.530375078005356,0.277
0.5323991947261022,0.278
0.534616867097116,0.279
0.5366847590241481,0.28
0.5385189745438799,0.281
0.5405021393205617,0.282
0.5428484699715719,0.283
0.5448533867098232,0.284
0.5468679849451529,0.285
0.5488270420632235,0.286
0.5508202331678209,0.287
0.5530140382255887,0.288
0.5549177923411597,0.289
0.5570774751947184,0.29
0.5590599545317111,0.291
0.5611313102184546,0.292
0.5631806632597769,0.293
0.5651075704284263,0.294
0.5671768300613458,0.295
0.5692108793079451,0.296
0.5713423753076625,0.297
0.573456301762976,0.298
0.5755063927224562,0.299
0.5777889085961316,0.3
0.579906173786717,0.301
0.5819193550465351,0.302
0.5840255182542108,0.303
0.5861679403237146,0.304
0.5883055106350021,0.305
0.5903569583632421,0.306
0.5924696527484383,0.307
0.594414587710619,0.308
0.5966464350298964,0.309
0.59862881943694,0.31
0.6007994210710655,0.311
0.6027827406430613,0.312
0.6048851289051487,0.313
0.6068999255525072,0.314
0.6091521732360462,0.315
0.6114691562936976,0.316
0.6134678805455086,0.317
0.6156247967303028,0.318
0.6176213633111015,0.319
0.6198425798684826,0.32
0.6220039647513649,0.321
0.6240199986455283,0.322
0.6260919800765563,0.323
0.6282698532505782,0.324
0.6303295911226539,0.325
0.6325787917689722,0.326
0.6347539221471746,0.327
0.6369385143965414,0.328
0.6390785287392842,0.329
0.6413023307511758,0.33
0.6434785495731861,0.331
0.6457907204671492,0.332
0.6479063713255545,0.333
0.6499933523881027,0.334
0.652080973959899,0.335
0.6541151502968601,0.336
0.6563344889381804,0.337
0.6586379722313922,0.338
0.6609919233695711,0.339
0.6632426987701778,0.34
0.6652844804504171,0.341
0.6674259730307752,0.342
0.6696568150068878,0.343
0.6718337101461233,0.344
0.6738991782905385,0.345
0.676225368944808,0.346
0.678368711270913,0.347
0.6805765202167855,0.348
0.6830538096321797,0.349
0.6853778823869918,0.35
0.6876008386477602,0.351
0.6897073611365562,0.352
0.6919707088966857,0.353
0.6944023014256328,0.354
0.6963991867559097,0.355
0.6988333191987732,0.356
0.701157760226368,0.357
0.7035519205404495,0.358
0.70584355762876,0.359
0.7078696254562644,0.36
0.7100676531483806,0.361
0.7123589770662325,0.362
0.7143750981074207,0.363
0.7166213415266216,0.364
0.7189814807191232,0.365
0.7212992710122769,0.366
0.7237490954771852,0.367
0.7259504026184377,0.368
0.7282887104666048,0.369
0.7306544112914581,0.37
0.7328753604591282,0.371
0.7349894508349549,0.372
0.7372388775830689,0.373
0.7394687129832562,0.374
0.7418094857406837,0.375
0.7439492800324785,0.376
0.7463096937075794,0.377
0.7485319847964019,0.378
0.7508660511401976,0.379
0.7533098591833454,0.38
0.755344102445382,0.381
0.7576976825577527,0.382
0.7599412914464988,0.383
0.7622027141362708,0.384
0.764447978126781,0.385
0.7668611566116259,0.386
0.7692338680108224,0.387
0.7714368067264511,0.388
0.7737423212300203,0.389
0.7759662456288005,0.39
0.7782401547155698,0.391
0.7806285012284734,0.392
0.7827200725000734,0.393
0.7849630829039969,0.394
0.7874032159347629,0.395
0.7895473366499649,0.396
0.7917104671532832,0.397
0.7940758595268186,0.398
0.7963611366778065,0.399
0.7986501288270924,0.4
0.8009955761490052,0.401
0.8033576491113534,0.402
0.8057998377882609,0.403
0.8082179791476559,0.404
0.8105582929806167,0.405
0.8127699583840392,0.406
0.8151529153539316,0.407
0.8176318772611642,0.408
0.8201295909103681,0.409
0.8224976091353723,0.41
0.8248887821976515,0.411
0.8274791131204644,0.412
0.8298430038198801,0.413
0.8322755120482868,0.414
0.8347287350581336,0.415
0.8371457965727264,0.416
0.8395502590984514,0.417
0.8421473196925577,0.418
0.8444145876434631,0.419
0.8468975417940966,0.42
0.8493254688112356,0.421
0.8515772232891022,0.422
0.854122576496986,0.423
0.8565225586395224,0.424
0.8588573886584007,0.425
0.8613698863026269,0.426
0.8637674528491281,0.427
0.8661930528016506,0.428
0.8686436753186435,0.429
0.8712518536146374,0.43
0.8739054773867404,0.431
0.8764562634548994,0.432
0.8787860119201617,0.433
0.8811597735503254,0.434
0.8837637265372532,0.435
0.8863220553656534,0.436
0.8888761781955569,0.437
0.8913596370109661,0.438
0.8939399446703421,0.439
0.8963209317391185,0.44
0.899094727297698,0.441
0.9018822223684546,0.442
0.9044391140412783,0.443
0.9069060829405299,0.444
0.9096197138339814,0.445
0.9121901513068635,0.446
0.9147148744061624,0.447
0.9172859045279421,0.448
0.9198534783319315,0.449
0.9222693353767135,0.45
0.9248247329916606,0.451
0.9275983093871811,0.452
0.930074926505802,0.453
0.9327747218629474,0.454
0.935344651918891,0.455
0.9378213375748691,0.456
0.9404806375966979,0.457
0.9428301024632555,0.458
0.9453442307795009,0.459
0.9479595882912397,0.46
0.9507805331255609,0.461
0.9535507869752741,0.462
0.9560921142117831,0.463
0.9587464023529417,0.464
0.9613900939717547,0.465
0.964007276047125,0.466
0.9665057166438555,0.467
0.9689429341099143,0.468
0.9716135387048138,0.469
0.9743677814362413,0.47
0.976748306439495,0.471
0.9794895233337928,0.472
0.9823677094805039,0.473
0.985036847354928,0.474
0.9874244426221891,0.475
0.990357084718833,0.476
0.9932757143624956,0.477
0.9959684820180579,0.478
0.9988569755485615,0.479
1.0014350182182619,0.48
1.0041399752611657,0.481
1.0066373862202092,0.482
1.0095783617239595,0.483
1.0121941297629582,0.484
1.0147210922388241,0.485
1.0172240248787718,0.486
1.0200326636965655,0.487
1.022765582638995,0.488
1.0252892515310152,0.489
1.027890724599588,0.49
1.0306417073896135,0.491
1.0334785247928315,0.492
1.0361918290468086,0.493
1.0388590024355344,0.494
1.0415038723698482,0.495
1.044282370746701,0.496
1.047086188705585,0.497
1.04967149840605,0.498
1.0525148155083175,0.499
1.0551555378354054,0.5
1.0579027160682692,0.501
1.060568635154699,0.502
1.0638522301150406,0.503
1.06683246652872,0.504
1.0695504074878799,0.505
1.0723701594757362,0.506
1.0752593817091138,0.507
1.0779649274674508,0.508
1.0809065770767685,0.509
1.0837545055615228,0.51
1.0865294916882422,0.511
1.0894731217974003,0.512
1.0926537701017989,0.513
1.0954886901260101,0.514
1.098262853686465,0.515
1.1010506945343288,0.516
1.103935302836002,0.517
1.10676397580252,0.518
1.1096374037986574,0.519
1.112476521675804,0.52
1.115353228721004,0.521
1.1184267687189555,0.522
1.1211157737399813,0.523
1.1238192627323569,0.524
1.1266751560703945,0.525
1.1294268768968632,0.526
1.1324552885997272,0.527
1.1353686651059145,0.528
1.1382182112423282,0.529
1.1411215315735255,0.53
1.143930334293161,0.531
1.146588433765454,0.532
1.1494336453761305,0.533
1.1524984048173401,0.534
1.1553805382865987,0.535
1.1585441159946033,0.536
1.1613825550167127,0.537
1.1643629398346715,0.538
1.1671245194917739,0.539
1.1700283323311025,0.54
1.1732512607437544,0.541
1.1761546535523362,0.542
1.1790623135167035,0.543
1.1820625745106126,0.544
1.1851945398835462,0.545
1.1879307418129323,0.546
1.1910249012074559,0.547
1.1938242335530824,0.548
1.1969507733168194,0.549
1.1998112250028645,0.55
1.2028798086136445,0.551
1.205889643381408,0.552
1.209041593533484,0.553
1.2119232467753296,0.554
1.2149456788616995,0.555
1.2178971365073465,0.556
1.2211046996703177,0.557
1.224169232316519,0.558
1.2273459561040363,0.559
1.2304945287247295,0.56
1.2336321245681372,0.561
1.2368039741936692,0.562
1.2399195587051024,0.563
1.2429119471868164,0.564
1.2461604529606642,0.565
1.2492140509514271,0.566
1.2525635632446517,0.567
1.255404656247597,0.568
1.2584334752027189,0.569
1.261327720378211,0.57
1.2644065345300026,0.571
1.267579394200037,0.572
1.270682066656797,0.573
1.273732508575099,0.574
1.2767376883204398,0.575
1.279908596251696,0.576
1.2829571020667336,0.577
1.2861930969542332,0.578
1.2893008012977716,0.579
1.2925523871323608,0.58
1.2959638447615631,0.581
1.2992552506856776,0.582
1.3026974766855248,0.583
1.3060258053115372,0.584
1.3092984354040944,0.585
1.3126697732144448,0.586
1.3157706930153132,0.587
1.319031206699898,0.588
1.3223307800172712,0.589
1.325852562124544,0.59
1.329111772501299,0.591
1.332682959354644,0.592
1.336064779091753,0.593
1.339421079575348,0.594
1.342770428905214,0.595
1.3462740743768822,0.596
1.3494906876126536,0.597
1.3529599103721148,0.598
1.3561409402899391,0.599
1.3598898575766107,0.6
1.3631220189429618,0.601
1.3665302743617191,0.602
1.370034253302607,0.603
1.373266111152465,0.604
1.3768392480895593,0.605
1.3806567940005516,0.606
1.3841126848800247,0.607
1.3875393421023448,0.608
1.3907112238241228,0.609
1.3942493346632183,0.61
1.3979677633369774,0.611
1.4014006161063421,0.612
1.4051791197654098,0.613
1.4089659928575011,0.614
1.412630497141538,0.615
1.4162013469352572,0.616
1.419556900042137,0.617
1.4235887360880557,0.618
1.4271691200532162,0.619
1.4309285802491762,0.62
1.4345079845304156,0.621
1.437997500764773,0.622
1.4415864945313277,0.623
1.4452304072047046,0.624
1.4491523103637378,0.625
1.452738362332629,0.626
1.4565722826019882,0.627
1.4603771096940914,0.628
1.4643285580290701,0.629
1.4676167498344779,0.63
1.4717494774215956,0.631
1.4755070999884348,0.632
1.4790502383045472,0.633
1.4827135854126219,0.634
1.4862744919335475,0.635
1.4901411314948367,0.636
1.494014752474044,0.637
1.497741003465425,0.638
1.501390456213581,0.639
1.5052078881795385,0.64
1.5090086408101917,0.641
1.5130286165458842,0.642
1.516754467743289,0.643
1.5201404920020272,0.644
1.5239540783110608,0.645
1.527881528636284,0.646
1.5313041368839877,0.647
1.5349391955672096,0.648
1.5381960051435426,0.649
1.541798704124408,0.65
1.545788610463038,0.651
1.5496776246752306,0.652
1.5539735687160132,0.653
1.5577467015046103,0.654
1.5616296302524104,0.655
1.5649324798926076,0.656
1.5686506041336858,0.657
1.5722583450347742,0.658
1.5761115930771972,0.659
1.5802937794883019,0.66
1.584201538591809,0.661
1.5883790041131831,0.662
1.5925563114366925,0.663
1.596356718404308,0.664
1.6002770520262122,0.665
1.6041732750101865,0.666
1.6087746415192652,0.667
1.6127031903224314,0.668
1.6165854748615764,0.669
1.6205424189424047,0.67
1.624943170208337,0.671
1.6290705610873186,0.672
1.6332127339443394,0.673
1.63746616756472,0.674
1.641811208890994,0.675
1.6457798793459417,0.676
1.6500929818417551,0.677
1.654258832165117,0.678
1.6583426582433698,0.679
1.6623417071541728,0.68
1.6662747894308978,0.681
1.670379592567585,0.682
1.6746510831312864,0.683
1.6790889253436108,0.684
1.6832898703321693,0.685
1.6874503055197299,0.686
1.6914404535384688,0.687
1.6957225510661038,0.688
1.700092572323227,0.689
1.7043064123283818,0.69
1.70883586218214,0.691
1.7130824108054625,0.692
1.7174272377191275,0.693
1.7217035908381708,0.694
1.726091605596535,0.695
1.7304734058872144,0.696
1.7344917504462583,0.697
1.7385242817912563,0.698
1.7431235448249236,0.699
1.747599112841561,0.7
1.7516570217343252,0.701
1.755803493507785,0.702
1.7600504829481978,0.703
1.7647677217117408,0.704
1.769210160417004,0.705
1.7736241013211098,0.706
1.777971543682944,0.707
1.7825862428320796,0.708
1.7871061617402628,0.709
1.79159613605765,0.71
1.7961747043395162,0.711
1.8005771777224049,0.712
1.8050933466613126,0.713
1.8100029096708659,0.714
1.814863605059185,0.715
1.8192108345074232,0.716
1.8243164723480212,0.717
1.8290672050937795,0.718
1.8334004968821251,0.719
1.8379385652107714,0.72
1.842727744281579,0.721
1.847498887627885,0.722
1.8522596227338202,0.723
1.856950149300705,0.724
1.8612727646508898,0.725
1.866019708550743,0.726
1.8710257406893611,0.727
1.8760918000960292,0.728
1.8808636954103544,0.729
1.885454378434036,0.73
1.8903026014946638,0.731
1.8960432712935185,0.732
1.900557446141431,0.733
1.9055496615134742,0.734
1.9105815324012696,0.735
1.9159516325707882,0.736
1.9210880446143102,0.737
1.9259963696489646,0.738
1.9310978673157912,0.739
1.9360761896576244,0.74
1.9411733333399432,0.741
1.9460752458360315,0.742
1.9514578601857966,0.743
1.9568447054772387,0.744
1.9614366176511282,0.745
1.9665163901332057,0.746
1.9716160300241017,0.747
1.9769958219339665,0.748
1.9825168732022587,0.749
1.9874209449545568,0.75
1.99250923317846,0.751
1.9978699937574051,0.752
2.003267593416084,0.753
2.0088976530008833,0.754
2.014402341708351,0.755
2.0197853273723596,0.756
2.0251967009066325,0.757
2.030524673421044,0.758
2.035687797655323,0.759
2.0411872999208174,0.76
2.046835047608799,0.761
2.052323970863859,0.762
2.0582053437264487,0.763
2.0638357548628252,0.764
2.0697035944561395,0.765
2.0750554778013925,0.766
2.081156901292294,0.767
2.0870414492414064,0.768
2.0927029001984168,0.769
2.098652050563519,0.77
2.1047932917690213,0.771
2.1104323422275684,0.772
2.116851565554688,0.773
2.122992493178184,0.774
2.12896305403593,0.775
2.134707581276315,0.776
2.1406316103557863,0.777
2.1462521551611116,0.778
2.1518491397586637,0.779
2.157777105547108,0.78
2.163524300064124,0.781
2.1694389573602217,0.782
2.1757040125191787,0.783
2.182553502119517,0.784
2.188892672577683,0.785
2.1942724626973287,0.786
2.2010319007172017,0.787
2.207042958823472,0.788
2.2130771701115406,0.789
2.2194584355483578,0.79
2.2261051444119357,0.791
2.232116292536676,0.792
2.2386478688111295,0.793
2.2447335170027967,0.794
2.2508473037076935,0.795
2.258151264243965,0.796
2.26472760581251,0.797
2.2715812327921716,0.798
2.2780716399916376,0.799
2.284986407412273,0.8
2.291530656828235,0.801
2.29946602777703,0.802
2.3062390223441547,0.803
2.312753147011519,0.804
2.319062674453597,0.805
2.32547501854864,0.806
2.332814539770022,0.807
2.340114072099811,0.808
2.348122305218478,0.809
2.355323162871351,0.81
2.3616263643767796,0.811
2.3689966320561813,0.812
2.3760085835022724,0.813
2.3827067700552584,0.814
2.3898953642641367,0.815
2.3963570698674532,0.816
2.4036146941968903,0.817
2.4111945200330926,0.818
2.418312759238853,0.819
2.42649089357209,0.82
2.4342192735848367,0.821
2.441920285210459,0.822
2.449895062496421,0.823
2.458091660567028,0.824
2.4657323915942206,0.825
2.473984068595523,0.826
2.4816412233784826,0.827
2.4893495564872,0.828
2.497526795678217,0.829
2.5061066470170728,0.83
2.51465298314783,0.831
2.5225626258486105,0.832
2.530147123243254,0.833
2.5385385206396074,0.834
2.5468141503128865,0.835
2.554900473996065,0.836
2.56333337748642,0.837
2.5714873731316823,0.838
2.5793230654647443,0.839
2.5884159596890908,0.84
2.596547955562769,0.841
2.6043092563208865,0.842
2.6129390619406108,0.843
2.621515222854429,0.844
2.630769960581205,0.845
2.6396184716688262,0.846
2.648704231313798,0.847
2.657891671035071,0.848
2.6670299794903203,0.849
2.6748584672439617,0.85
2.6836599985134932,0.851
2.6920365877762675,0.852
2.701989800344511,0.853
2.711820368452829,0.854
2.7203242886249215,0.855
2.7296328079528243,0.856
2.7390472635066865,0.857
2.748808484385706,0.858
2.758103928681559,0.859
2.7673321878984725,0.86
2.7777773745221297,0.861
2.7878854344293442,0.862
2.799043701702943,0.863
2.80832527434657,0.864
2.8177403906766902,0.865
2.8282453207055256,0.866
2.8379604401881178,0.867
2.8481310272861227,0.868
2.858752654735088,0.869
2.869127556913867,0.87
2.8782901624438524,0.871
2.889473683379715,0.872
2.9002661037264246,0.873
2.9109135303352955,0.874
2.9213885901089673,0.875
2.9325334444719813,0.876
2.944689446200352,0.877
2.956223028591785,0.878
2.96820782512006,0.879
2.9798565628915386,0.88
2.9900321252543263,0.881
3.00225432198578,0.882
3.0138436678557436,0.883
3.0266820573557225,0.884
3.0386411470400727,0.885
3.0515249104564655,0.886
3.064476283426143,0.887
3.0769462870248283,0.888
3.089822260557376,0.889
3.102734687529584,0.89
3.1155805561066163,0.891
3.1286419849226523,0.892
3.1418877722875496,0.893
3.1559041686179192,0.894
3.168887596556351,0.895
3.1834092573590276,0.896
3.197728155101362,0.897
3.2109981691251077,0.898
3.225390993932726,0.899
3.238693324734953,0.9
3.2533636386982083,0.901
3.2674873241395415,0.902
3.282603072613629,0.903
3.2963299238024013,0.904
3.311716164672291,0.905
3.327861286138333,0.906
3.343651585767999,0.907
3.3590203810791666,0.908
3.3736573947690243,0.909
3.3898705253473977,0.91
3.4056548320119404,0.911
3.422365196622473,0.912
3.4397791725533104,0.913
3.4556330824343564,0.914
3.4718644163838372,0.915
3.488635903881736,0.916
3.5080489205607193,0.917
3.5260081891250667,0.918
3.543466476231751,0.919
3.5612338202964042,0.92
3.5794147898057176,0.921
3.597201839899106,0.922
3.6175599308553017,0.923
3.637004072012363,0.924
3.6566473074976686,0.925
3.678163002734972,0.926
3.698976060542739,0.927
3.719687157346198,0.928
3.742476724634913,0.929
3.7645947604410077,0.93
3.785945973106443,0.931
3.8088837282943144,0.932
3.8348738275961542,0.933
3.8586639760022403,0.934
3.8828617231598868,0.935
3.9078191731464504,0.936
3.9321588054623082,0.937
3.956784027526825,0.938
3.982324384534267,0.939
4.011847996016787,0.94
4.037245904759538,0.941
4.063478933691376,0.942
4.094034871542555,0.943
4.123349480688605,0.944
4.151609096763354,0.945
4.183599767153867,0.946
4.216299449823707,0.947
4.252431321635209,0.948
4.284839494670316,0.949
4.320093911036193,0.95
4.35620490360643,0.951
4.392201420804157,0.952
4.42697708808723,0.953
4.468178060664369,0.954
4.508646436288227,0.955
4.54736149233777,0.956
4.5920585670207945,0.957
4.639498134668563,0.958
4.6865020298161655,0.959
4.737306174225599,0.96
4.791393204762516,0.961
4.850113052468498,0.962
4.910684552393671,0.963
4.973824868426879,0.964
5.030577603561173,0.965
5.107201140279727,0.966
5.183959510438087,0.967
5.264233252393385,0.968
5.352985488827238,0.969
5.443902074244161,0.97
5.547159638765437,0.971
5.655883280417626,0.972
5.771144885998702,0.973
5.900191441369374,0.974
6.042472352084146,0.975
6.1933458215500785,0.976
6.379968239437933,0.977
6.584156222710132,0.978
6.857168967966159,0.979
7.192771360146061,0.98
7.727107403645553,0.981
8.59833611349668,0.982
13.379623103302078,0.983
18.074254687290075,0.984
18.655882361952365,0.985
18.899926022144744,0.986
23.89437702520982,0.987
24.31886444782409,0.988
24.5422413271222,0.989
24.747249275071994,0.99
26.449733526400436,0.991
29.368841862570754,0.992
30.167076874185163,0.993
30.45292263828883,0.994
30.653049167689833,0.995
30.834769786569417,0.996
31.04789748051535,0.997
32.00392220289564,0.998
32.83106938094637,0.999


==> tikz/data/location_estimation/cdf/LE_cdf_geoAtR_trackerarea.dat <==
rmse,cdf_percentile
0.0005240684146698288,0.0
0.015476450929363613,0.001
0.02183885696904755,0.002
0.026869859430043656,0.003
0.03129081077039356,0.004
0.03466038712811636,0.005
0.03784890867771211,0.006
0.04114463769811796,0.007
0.04434605290907761,0.008
0.04724734675698534,0.009
0.049820810828610014,0.01
0.0525887143725578,0.011
0.05478582763196908,0.012
0.05710490059346975,0.013
0.05930014519854434,0.014
0.06147125835444991,0.015
0.06365134184834802,0.016
0.06563485585408735,0.017
0.06773500433202463,0.018
0.06981238321866107,0.019
0.07180532700216558,0.02
0.07365427687503476,0.021
0.07536050958394777,0.022
0.07711806096598779,0.023
0.07878582810388533,0.024
0.0805756468983062,0.025
0.08240928921681413,0.026
0.08414288359180842,0.027
0.08586006832175432,0.028
0.0875071629945542,0.029
0.08926023784845502,0.03
0.09079568725966006,0.031
0.09243778589882673,0.032
0.09412567533264263,0.033
0.09580312771111454,0.034
0.09733021952873759,0.035
0.09892405485478853,0.036
0.10055642103414897,0.037
0.10212626722635289,0.038
0.10375915326310929,0.039
0.10522049176109603,0.04
0.10682973387759605,0.041
0.108338206064624,0.042
0.1099873745871792,0.043
0.11150754599135378,0.044
0.11314519909748118,0.045
0.11479919898107832,0.046
0.1164807953374849,0.047
0.11793239969653774,0.048
0.11942186488687155,0.049
0.1209975358928728,0.05
0.12259355341988815,0.051
0.12420476311942563,0.052
0.1257627177197327,0.053
0.12728899861718887,0.054
0.12879459412637195,0.055
0.13028877685461857,0.056
0.1318323960825486,0.057
0.1332354652059086,0.058
0.1348261425047735,0.059
0.13644613736634179,0.06
0.1378669109758147,0.061
0.13938360268407468,0.062
0.1407927447823481,0.063
0.1424630247030675,0.064
0.1439232280946188,0.065
0.14553100931769639,0.066
0.1470689398018521,0.067
0.14859504862245296,0.068
0.15025536379148155,0.069
0.151846085065228,0.07
0.1533216045636073,0.071
0.15479636040862046,0.072
0.15637933240109392,0.073
0.15780649366439642,0.074
0.15941455146397795,0.075
0.1610728343216441,0.076
0.16285018098991022,0.077
0.16432911269334288,0.078
0.16580164703795197,0.079
0.16740720675563525,0.08
0.16893348712059172,0.081
0.1705987050509463,0.082
0.17219443340308188,0.083
0.17367039425407407,0.084
0.17520794392809527,0.085
0.17684312534134614,0.086
0.17838670943233034,0.087
0.18007572649132347,0.088
0.1817269808062749,0.089
0.18322291619593428,0.09
0.18472715664265668,0.091
0.186236657770246,0.092
0.1880371478557517,0.093
0.18966602776940505,0.094
0.1914629779405634,0.095
0.19303522186022154,0.096
0.19480896923024618,0.097
0.19636297804256944,0.098
0.197984583948,0.099
0.1996739107512224,0.1
0.2012433132734166,0.101
0.20273202807907822,0.102
0.20434308955280772,0.103
0.2060219978373957,0.104
0.2077073877698949,0.105
0.2093786602379789,0.106
0.21125065685954297,0.107
0.21285362546747708,0.108
0.21448612353042595,0.109
0.21626852985017805,0.11
0.21794070218666126,0.111
0.21954617472918492,0.112
0.2212157008507638,0.113
0.22298782361972477,0.114
0.22443930931614783,0.115
0.2261831580736632,0.116
0.22797065465229374,0.117
0.22951002609512977,0.118
0.23125100816610514,0.119
0.2329626360307247,0.12
0.2345926830419257,0.121
0.23621649954159574,0.122
0.23787860114999795,0.123
0.23938900105939323,0.124
0.24115690212287375,0.125
0.24286485937502436,0.126
0.2443912840060207,0.127
0.24619713947530467,0.128
0.24795113852849562,0.129
0.24950984540880894,0.13
0.2512270231766521,0.131
0.2529441649786723,0.132
0.25471478698659034,0.133
0.25657724161206885,0.134
0.2581333721695326,0.135
0.26002864551499366,0.136
0.2617576614378691,0.137
0.2633354844033994,0.138
0.2649418696602474,0.139
0.26665558323376615,0.14
0.26837192005804034,0.141
0.2702062238338929,0.142
0.2718404201665943,0.143
0.2734405463594579,0.144
0.2749879579542966,0.145
0.2768764226479463,0.146
0.27870256647363495,0.147
0.28043747827525045,0.148
0.2821559643046631,0.149
0.28390487363941497,0.15
0.28578018803110405,0.151
0.2875277027942124,0.152
0.2895419858635653,0.153
0.29140803336973775,0.154
0.2930999817633998,0.155
0.29497261651125556,0.156
0.29680797983463,0.157
0.2985140029351482,0.158
0.30037888537405283,0.159
0.30206747307988807,0.16
0.3038025051841208,0.161
0.3054955834635207,0.162
0.307278058322313,0.163
0.30903275631558835,0.164
0.3108718718070202,0.165
0.31275386951297124,0.166
0.3145851470415723,0.167
0.31624071370001866,0.168
0.31808757422458656,0.169
0.32010974001456566,0.17
0.3219089853146044,0.171
0.32367692508495316,0.172
0.3254738687894852,0.173
0.3273037623322443,0.174
0.3293351953048595,0.175
0.33135397282343243,0.176
0.33319258257329826,0.177
0.3351713328063682,0.178
0.33701187962828527,0.179
0.3391091187214177,0.18
0.3408679223337034,0.181
0.34290610041353625,0.182
0.3446893551234317,0.183
0.3468470301449581,0.184
0.3486241165080992,0.185
0.35053140348810286,0.186
0.3523747586122976,0.187
0.35451677259429215,0.188
0.3565610692158787,0.189
0.35841442130771806,0.19
0.3602663568688665,0.191
0.3621595155846033,0.192
0.36412854851463183,0.193
0.3660060126884363,0.194
0.36799370256494274,0.195
0.37006286297420604,0.196
0.37192386943689754,0.197
0.37364059441423414,0.198
0.37556660905976935,0.199
0.3775231747273352,0.2
0.37943959429722557,0.201
0.38149993945121957,0.202
0.38342403294788,0.203
0.38535969332861125,0.204
0.38719354387077687,0.205
0.38923711509639597,0.206
0.39097223127116754,0.207
0.39287185591133716,0.208
0.39475058454547574,0.209
0.39668258807541845,0.21
0.39855234445530646,0.211
0.4006554987992276,0.212
0.4025561129790451,0.213
0.40435982281067256,0.214
0.40625642976651843,0.215
0.4082053048633561,0.216
0.4101189813669339,0.217
0.4118992446259474,0.218
0.4137712429927886,0.219
0.4156315647918916,0.22
0.41763757656810435,0.221
0.4193968791480022,0.222
0.42114618664996517,0.223
0.4230722379438323,0.224
0.42489998980126703,0.225
0.42683615338760794,0.226
0.4289528800802415,0.227
0.4308869510796932,0.228
0.4328349450667482,0.229
0.4347672544559665,0.23
0.4367821833018328,0.231
0.43873957857855217,0.232
0.44077772456410164,0.233
0.44275883667992955,0.234
0.4448081395182614,0.235
0.4468444044356061,0.236
0.4488887689659666,0.237
0.4509782866046153,0.238
0.4530193260027048,0.239
0.4549887874283792,0.24
0.4572679092981418,0.241
0.4593262867523371,0.242
0.46135597869217476,0.243
0.46327033521755134,0.244
0.46522689037720244,0.245
0.4672849511651657,0.246
0.4692099466901656,0.247
0.47105865541632824,0.248
0.47294445887216585,0.249
0.4748496410795312,0.25
0.47688714241169916,0.251
0.47911455328854774,0.252
0.4810760766488415,0.253
0.48305945390825106,0.254
0.4851184102302256,0.255
0.48712232968375496,0.256
0.48924808653365726,0.257
0.49114711108602793,0.258
0.4930193298237403,0.259
0.4951595052544651,0.26
0.49728119987957536,0.261
0.4993212442878797,0.262
0.5013463959526634,0.263
0.5033124108573965,0.264
0.5054466216574709,0.265
0.507368812646626,0.266
0.5094912053426952,0.267
0.5115623047733329,0.268
0.5135805161026731,0.269
0.5156124474153368,0.27
0.5175254918305426,0.271
0.5194744452535657,0.272
0.5214584557894802,0.273
0.5234767658682916,0.274
0.5254446039538725,0.275
0.5274885649670532,0.276
0.5295754019508175,0.277
0.5317217572860707,0.278
0.533786037706374,0.279
0.5358771576873296,0.28
0.537826743242873,0.281
0.5399026623042422,0.282
0.5419273931962238,0.283
0.5438833553887764,0.284
0.5458789870982175,0.285
0.5481021763707377,0.286
0.5501909081434946,0.287
0.5521675182675888,0.288
0.5542415232364077,0.289
0.5565184280613652,0.29
0.5587840737542311,0.291
0.56066932246885,0.292
0.5628056406882844,0.293
0.5648902939007192,0.294
0.5671341835840688,0.295
0.5693835750867532,0.296
0.5713540167250346,0.297
0.5733745071139007,0.298
0.5754202478509406,0.299
0.5776140734452226,0.3
0.5794980363183351,0.301
0.5815291927613184,0.302
0.5837044421285063,0.303
0.5859594445145779,0.304
0.5879812251168969,0.305
0.5902834249302533,0.306
0.5924075637630599,0.307
0.5944307450217572,0.308
0.596690853835591,0.309
0.5988543334020633,0.31
0.6008799045816302,0.311
0.6031470800221533,0.312
0.6056971172288315,0.313
0.6079303522047573,0.314
0.6098425684888147,0.315
0.6119338073348413,0.316
0.6141393585751237,0.317
0.6163294705632292,0.318
0.6185695682002242,0.319
0.6207243554724123,0.32
0.6228902980638742,0.321
0.6251548482455919,0.322
0.6273069703229683,0.323
0.6293240929291628,0.324
0.6314471744746751,0.325
0.633825296607032,0.326
0.6359136291654304,0.327
0.6380930978549524,0.328
0.6401712946126987,0.329
0.6423097330637209,0.33
0.644563181301402,0.331
0.6467281960916814,0.332
0.6489278634857805,0.333
0.6513187940153271,0.334
0.653273972862971,0.335
0.6553296639377438,0.336
0.6574834775809296,0.337
0.6597538492593923,0.338
0.6620213434157856,0.339
0.6641662869216008,0.34
0.666436261446449,0.341
0.6685345282160368,0.342
0.6707127297057289,0.343
0.672868602056768,0.344
0.6751974134434151,0.345
0.6772509579962639,0.346
0.6794556175839209,0.347
0.6816538223263395,0.348
0.6838327305557721,0.349
0.6859711261466882,0.35
0.6883059482372139,0.351
0.6906001114645982,0.352
0.6929858693308464,0.353
0.6951215289515774,0.354
0.6973202034726471,0.355
0.6994979506153431,0.356
0.701785458325585,0.357
0.7041156107493078,0.358
0.7064470420927992,0.359
0.7087858034681811,0.36
0.7109488590946291,0.361
0.7131286137131783,0.362
0.7153605044260102,0.363
0.7178204132407405,0.364
0.7200283282328656,0.365
0.7221967015750211,0.366
0.7245829884517164,0.367
0.7268284891439851,0.368
0.729153079551287,0.369
0.7315091864603323,0.37
0.733819102739968,0.371
0.7362867321796788,0.372
0.738625116567762,0.373
0.7409609909879797,0.374
0.7430996807440049,0.375
0.7450606485903415,0.376
0.7475061425846325,0.377
0.7497309503319398,0.378
0.7520011519559393,0.379
0.7541778773281108,0.38
0.7565420281985249,0.381
0.7589188563609727,0.382
0.7609655064999264,0.383
0.763136764094828,0.384
0.7652764197153085,0.385
0.7677578520497845,0.386
0.7701961534296675,0.387
0.772393402560982,0.388
0.7748085780816186,0.389
0.7770140064376632,0.39
0.779556049043115,0.391
0.7820614745846279,0.392
0.78431843883254,0.393
0.7866828967696783,0.394
0.7889624767345197,0.395
0.791423312091999,0.396
0.793698804356145,0.397
0.795999695754876,0.398
0.7982791240847532,0.399
0.8005682409657024,0.4
0.8028251187831211,0.401
0.8054435634642534,0.402
0.8079769750465504,0.403
0.8104877281642584,0.404
0.8129346038079288,0.405
0.8152772083001815,0.406
0.8175502415162302,0.407
0.8200154278463453,0.408
0.8223933719634913,0.409
0.824760263649286,0.41
0.8270534619165009,0.411
0.8295074736647894,0.412
0.8318762667026076,0.413
0.8343533350101385,0.414
0.8366611632762411,0.415
0.839181028926375,0.416
0.8418713604268978,0.417
0.8441068557077515,0.418
0.8464662333328713,0.419
0.848812606049126,0.42
0.8511809288615977,0.421
0.8537668072898783,0.422
0.8564029329827276,0.423
0.8586959057635277,0.424
0.8612768657392155,0.425
0.8636933240889944,0.426
0.8660514170071882,0.427
0.8685876170888422,0.428
0.8710071714985536,0.429
0.8734454101667686,0.43
0.8760086933012192,0.431
0.8785875644977227,0.432
0.8811688595695478,0.433
0.8835849134514682,0.434
0.8861015452003154,0.435
0.8884706005984215,0.436
0.8907911263036933,0.437
0.8931966814303064,0.438
0.8957210804719241,0.439
0.8982351620640684,0.44
0.9007403161565283,0.441
0.9030562872069862,0.442
0.9055842995543212,0.443
0.90839100312775,0.444
0.9108572227019787,0.445
0.9133322632006332,0.446
0.9157213370622662,0.447
0.9184099900893936,0.448
0.9209679151614154,0.449
0.9235223571444117,0.45
0.9262510530362582,0.451
0.9288905345149111,0.452
0.9312668136698505,0.453
0.9338044115239387,0.454
0.936220415221964,0.455
0.9385854682928512,0.456
0.9409130082862893,0.457
0.9433463131404645,0.458
0.9458887737500408,0.459
0.9484357537004297,0.46
0.950977305779309,0.461
0.9537044179973312,0.462
0.9564291205786798,0.463
0.9590883886208642,0.464
0.9619457298901017,0.465
0.9647983396398121,0.466
0.9674207758266745,0.467
0.9701681268219611,0.468
0.9726940704006964,0.469
0.9755367572242365,0.47
0.9779035785967578,0.471
0.980519433233185,0.472
0.9830132888941034,0.473
0.9857600178640742,0.474
0.9883243473190112,0.475
0.9911033957715342,0.476
0.9935671723282026,0.477
0.9961870978010784,0.478
0.9986895005872072,0.479
1.0013748812483865,0.48
1.0039756659025343,0.481
1.00668571407662,0.482
1.009664970412522,0.483
1.0123725698412707,0.484
1.0148811600014116,0.485
1.0175880972903266,0.486
1.0204777876723414,0.487
1.0229794445516607,0.488
1.0256692882398297,0.489
1.0286254508033612,0.49
1.031229755596809,0.491
1.0341136397761481,0.492
1.036795707442796,0.493
1.0394780369874632,0.494
1.0421500970116657,0.495
1.045111574574346,0.496
1.047918406893449,0.497
1.0507669842013672,0.498
1.0535875113105109,0.499
1.056369899662754,0.5
1.0587573747172903,0.501
1.0615730435409738,0.502
1.064245334668442,0.503
1.0669734185280566,0.504
1.0697041529657607,0.505
1.0724845478123877,0.506
1.075264753310098,0.507
1.0779551335113853,0.508
1.0810783925253065,0.509
1.0840170427490676,0.51
1.0869019702904004,0.511
1.089710401501525,0.512
1.092309502579432,0.513
1.095165312285943,0.514
1.0982000974048391,0.515
1.1009145859438083,0.516
1.1039236142918722,0.517
1.106774202471635,0.518
1.109520159632596,0.519
1.1125351386215578,0.52
1.1153681208859785,0.521
1.118537567643782,0.522
1.1212757104143534,0.523
1.1242812333075345,0.524
1.1271725953783929,0.525
1.1302296999493908,0.526
1.1332747023485894,0.527
1.1360279362139807,0.528
1.1393736097435112,0.529
1.1424283352413926,0.53
1.1454385199544508,0.531
1.1485855297640075,0.532
1.151504425399286,0.533
1.154465512295263,0.534
1.157585278695153,0.535
1.1605678410212346,0.536
1.1637581195922109,0.537
1.1664703293810967,0.538
1.1692314490818627,0.539
1.17197432223375,0.54
1.174917072295559,0.541
1.1780243343652441,0.542
1.1807636651152846,0.543
1.1838494053481963,0.544
1.1868039278264049,0.545
1.1895514582068163,0.546
1.1925624234747358,0.547
1.1951741837453553,0.548
1.1983489121531627,0.549
1.2012867984818012,0.55
1.2044346612280772,0.551
1.207650104169397,0.552
1.2108491329788584,0.553
1.213905994204285,0.554
1.2170322113479841,0.555
1.2201279614458873,0.556
1.2232812960480046,0.557
1.226306550536241,0.558
1.2293823850113255,0.559
1.2325728361876611,0.56
1.2355093823376295,0.561
1.2388829443896425,0.562
1.2422560939362546,0.563
1.2452899278384006,0.564
1.2484716406172744,0.565
1.2518030892050998,0.566
1.2547345013943099,0.567
1.2579008748982525,0.568
1.2610789457642686,0.569
1.2641541445614528,0.57
1.2674842109594682,0.571
1.270623251649542,0.572
1.2740571168702317,0.573
1.2773736597409935,0.574
1.2805096158403135,0.575
1.283722949216881,0.576
1.2870279654265404,0.577
1.2903994310494982,0.578
1.2936730236872305,0.579
1.2970650803345074,0.58
1.300519400966835,0.581
1.3036722023979719,0.582
1.307234253779034,0.583
1.310349021081884,0.584
1.313415654483856,0.585
1.3162782366307606,0.586
1.3195210251539575,0.587
1.322928646728418,0.588
1.3262635677610761,0.589
1.3297025536448557,0.59
1.3330112614337468,0.591
1.3364312262591687,0.592
1.3400299511802116,0.593
1.3433819481799791,0.594
1.3466467373436835,0.595
1.3501154194953733,0.596
1.3535778917031331,0.597
1.3572130321953741,0.598
1.3603834751722452,0.599
1.3637817184773389,0.6
1.3673678765933028,0.601
1.370923674221799,0.602
1.3741909091393405,0.603
1.377404241476393,0.604
1.380849851109073,0.605
1.3843348476023396,0.606
1.387637082437054,0.607
1.3909417594801825,0.608
1.3941988416175195,0.609
1.3974046277323209,0.61
1.4009128322904356,0.611
1.4044097945729257,0.612
1.4082130919890667,0.613
1.4114314275395512,0.614
1.4149452616557896,0.615
1.4184842990647657,0.616
1.4221322001856544,0.617
1.4256772095470625,0.618
1.4292101498699017,0.619
1.4326873615986866,0.62
1.4368047777398625,0.621
1.4404978529625971,0.622
1.4440595644842205,0.623
1.447961495033741,0.624
1.4517163386514638,0.625
1.4554073881832894,0.626
1.4589690545515457,0.627
1.4627430701390316,0.628
1.4664659052883429,0.629
1.4700285198815108,0.63
1.4734026911665516,0.631
1.4770003083399386,0.632
1.4808402206176383,0.633
1.4844809650917068,0.634
1.4880709365724545,0.635
1.4917500350414725,0.636
1.4956038325853236,0.637
1.4992402570710601,0.638
1.5030154036990977,0.639
1.5067107828731665,0.64
1.5104192884520742,0.641
1.5142326690147114,0.642
1.5179499465314914,0.643
1.5217793652724074,0.644
1.5253761065982359,0.645
1.52940543776186,0.646
1.5333813367671532,0.647
1.5371387578845532,0.648
1.5409673288805077,0.649
1.5449368315027268,0.65
1.5487980950930595,0.651
1.5524750799812657,0.652
1.5566790029561988,0.653
1.5608364389864837,0.654
1.5650816355058528,0.655
1.5693011969843078,0.656
1.572944118504205,0.657
1.5765495169226798,0.658
1.5803048163335731,0.659
1.584100370968087,0.66
1.5878800552997479,0.661
1.5919744245493639,0.662
1.5959670734295013,0.663
1.600154914358212,0.664
1.604339275452042,0.665
1.6080097847298187,0.666
1.6122307892404726,0.667
1.6162303908565212,0.668
1.6204440119390238,0.669
1.6245510650575499,0.67
1.628659689394118,0.671
1.63233688067733,0.672
1.6360710473132398,0.673
1.639922874376732,0.674
1.6437041988239587,0.675
1.6476621155162763,0.676
1.6517416034041397,0.677
1.6556328133864944,0.678
1.6598558731212358,0.679
1.6636932170756278,0.68
1.667771227679821,0.681
1.6721894920824427,0.682
1.67686215346252,0.683
1.680931394847987,0.684
1.6854007221929306,0.685
1.68952023579962,0.686
1.693986966181465,0.687
1.6979903779241334,0.688
1.7022323578572118,0.689
1.7061003193159445,0.69
1.7105119927761212,0.691
1.7147818942340132,0.692
1.7189964499439172,0.693
1.723209307818498,0.694
1.7272903187080086,0.695
1.7321174366998187,0.696
1.7368543484625716,0.697
1.7412524345560663,0.698
1.7459271055050671,0.699
1.7505459695156576,0.7
1.7549792087973393,0.701
1.7591805961580727,0.702
1.7638554416005032,0.703
1.7682086781811635,0.704
1.7727956791186095,0.705
1.7772853094060364,0.706
1.7818415546689188,0.707
1.7864946314606942,0.708
1.7912673353329418,0.709
1.7960775298876732,0.71
1.8004340605713782,0.711
1.8048078106237793,0.712
1.8092836748602077,0.713
1.8135919294759046,0.714
1.818430756906347,0.715
1.8233921541518572,0.716
1.8280080836258563,0.717
1.8327202355657926,0.718
1.8372164208662383,0.719
1.8423096998184452,0.72
1.84690640231438,0.721
1.8517445551010498,0.722
1.856577055041024,0.723
1.8612980601265543,0.724
1.8664341631070427,0.725
1.8710356825726004,0.726
1.876201751951886,0.727
1.8813467423347425,0.728
1.886411755309012,0.729
1.8919133234260752,0.73
1.8967743520605769,0.731
1.9015578618391873,0.732
1.9063073769760948,0.733
1.9113017533321204,0.734
1.915966701460856,0.735
1.9207038064231137,0.736
1.9254227128339623,0.737
1.9304106243245767,0.738
1.935451034580515,0.739
1.9407586571376005,0.74
1.946344057278786,0.741
1.9517300810422649,0.742
1.9574831719867374,0.743
1.9622402641754622,0.744
1.9675843886432511,0.745
1.9726077919028004,0.746
1.9781759207810332,0.747
1.9831456660726692,0.748
1.988169044460913,0.749
1.993168682307811,0.75
1.998488072128287,0.751
2.0041583370697555,0.752
2.009666463457369,0.753
2.0148839939822167,0.754
2.0201688000774647,0.755
2.025750177107077,0.756
2.031256618108732,0.757
2.036555971309382,0.758
2.0414709104417565,0.759
2.0467787134711557,0.76
2.0525030117723,0.761
2.057777707032864,0.762
2.0630200193787096,0.763
2.068875429916349,0.764
2.074710931812525,0.765
2.0801652168938327,0.766
2.0862489976718823,0.767
2.0923255986807714,0.768
2.0977969951616604,0.769
2.103476631883927,0.77
2.1091987339143548,0.771
2.115297908897046,0.772
2.121015604754507,0.773
2.12683818401002,0.774
2.1322112546298815,0.775
2.13818581087143,0.776
2.144375335721261,0.777
2.150920259130546,0.778
2.157252088814175,0.779
2.1632518165903973,0.78
2.1695645930719873,0.781
2.1759505609829315,0.782
2.1814729164869147,0.783
2.187943216931697,0.784
2.194665959878604,0.785
2.20044595157278,0.786
2.2073554372877533,0.787
2.212974161006074,0.788
2.2189496518774723,0.789
2.225212570181601,0.79
2.231883424617602,0.791
2.238736689285765,0.792
2.245365853228746,0.793
2.2523268781565084,0.794
2.259039491471571,0.795
2.265382493354913,0.796
2.2719738074806064,0.797
2.2783637724817547,0.798
2.285181294182849,0.799
2.291822568252884,0.8
2.298760759860721,0.801
2.3049779629363454,0.802
2.311126087187594,0.803
2.317789244403127,0.804
2.3245724712374067,0.805
2.3316867105877987,0.806
2.338289998875621,0.807
2.345355680807344,0.808
2.3523302881274484,0.809
2.359532046317181,0.81
2.3675007644210235,0.811
2.3741275705750646,0.812
2.3812998630866193,0.813
2.388916084313514,0.814
2.3964759925125283,0.815
2.4031954768948456,0.816
2.4107366937874133,0.817
2.418541968679615,0.818
2.425709811906592,0.819
2.4332330422316035,0.82
2.4412844390512194,0.821
2.448899412528657,0.822
2.4557304479375874,0.823
2.4635562678030642,0.824
2.471185502359957,0.825
2.4788684281308018,0.826
2.4869111272439923,0.827
2.494914345262049,0.828
2.5024419709297625,0.829
2.5108099340260135,0.83
2.5191173727017078,0.831
2.5264639918605476,0.832
2.5347337442438906,0.833
2.5423015691967294,0.834
2.5505566797432486,0.835
2.557755073538368,0.836
2.566140935468387,0.837
2.574351152255083,0.838
2.5823450247824917,0.839
2.591542480913891,0.84
2.5994943070036918,0.841
2.6082869567271576,0.842
2.6169155003163227,0.843
2.624969931227596,0.844
2.6337625947664645,0.845
2.6427507324955086,0.846
2.650561549990762,0.847
2.659714965212108,0.848
2.6686542717219215,0.849
2.6776209165376854,0.85
2.687046139444818,0.851
2.695538279305296,0.852
2.703911520651629,0.853
2.7124968258121824,0.854
2.7211884846431516,0.855
2.7308071596100816,0.856
2.7393076911812706,0.857
2.748413334793277,0.858
2.7572010450367817,0.859
2.7664719366075454,0.86
2.7756395278754855,0.861
2.7848583607054205,0.862
2.794343891417003,0.863
2.8032261180521996,0.864
2.8128249421008507,0.865
2.822870358202282,0.866
2.8335265735531245,0.867
2.843770050663839,0.868
2.85328833482507,0.869
2.8643373924790803,0.87
2.8748803178954914,0.871
2.885228368205922,0.872
2.896427440980942,0.873
2.907102462399002,0.874
2.9194748145590754,0.875
2.9309053842170707,0.876
2.9412055508048627,0.877
2.9520129871406993,0.878
2.9618516055850512,0.879
2.973348927665857,0.88
2.9848122070200502,0.881
2.996306685982542,0.882
3.0081367743176743,0.883
3.0181180458390635,0.884
3.0304989629306958,0.885
3.042051453205566,0.886
3.053251835322248,0.887
3.065446887816385,0.888
3.0774494405865447,0.889
3.0906242717816483,0.89
3.104652597212453,0.891
3.117601531916179,0.892
3.1310287364995437,0.893
3.144751528989457,0.894
3.158100341227924,0.895
3.1712844524952826,0.896
3.1846908873832827,0.897
3.1982391082824786,0.898
3.2128175713572356,0.899
3.22517330654418,0.9
3.2382171890030045,0.901
3.2519742674814793,0.902
3.2672941944350513,0.903
3.282211431463228,0.904
3.297373506666658,0.905
3.3132898270671194,0.906
3.3302834500466627,0.907
3.3456051909897346,0.908
3.360565808064451,0.909
3.3770880153393876,0.91
3.393602611577141,0.911
3.410820501575956,0.912
3.425611969012284,0.913
3.442556480024109,0.914
3.459492774988554,0.915
3.477466940519049,0.916
3.495631486697285,0.917
3.5158292866698835,0.918
3.5345426045000354,0.919
3.552416309657837,0.92
3.5701488174687306,0.921
3.5893331372880453,0.922
3.6092762693639386,0.923
3.629205028977603,0.924
3.649624456680594,0.925
3.6710725896448992,0.926
3.6916066869934845,0.927
3.7116014992064885,0.928
3.731950994982183,0.929
3.753263966717055,0.93
3.7762498679710372,0.931
3.7987698814304363,0.932
3.8229661444263794,0.933
3.8475541005814766,0.934
3.8712358836606557,0.935
3.8984133879142773,0.936
3.9228299893225516,0.937
3.9490958066484874,0.938
3.973800895069433,0.939
4.000181502468781,0.94
4.027650023929622,0.941
4.056000938270082,0.942
4.084202002739373,0.943
4.113504861834716,0.944
4.143371235128821,0.945
4.174986093522672,0.946
4.2061655425053,0.947
4.238587643769839,0.948
4.270562459636647,0.949
4.304054791386439,0.95
4.342250411078971,0.951
4.378147374578068,0.952
4.416930673603761,0.953
4.45793646842801,0.954
4.498936294828135,0.955
4.5382925886749375,0.956
4.58266176173817,0.957
4.626991275085188,0.958
4.677346975266716,0.959
4.725660234550031,0.96
4.779899850780828,0.961
4.837666118445753,0.962
4.896928002127239,0.963
4.9519076957396475,0.964
5.01892652978861,0.965
5.081666758730354,0.966
5.156383269747521,0.967
5.232008705414823,0.968
5.315945051278895,0.969
5.402375043182176,0.97
5.49091887144163,0.971
5.602245638535489,0.972
5.710549274237473,0.973
5.833289365380297,0.974
5.973460834585657,0.975
6.112031965014504,0.976
6.2917229477799195,0.977
6.492735995725656,0.978
6.76378199539071,0.979
7.039403582806763,0.98
7.43992543143496,0.981
8.108179055332803,0.982
9.871340099456706,0.983
13.855754410681545,0.984
18.598170733143927,0.985
18.847846218898585,0.986
21.792534303057316,0.987
24.25060367202756,0.988
24.506647635215664,0.989
24.73031581868545,0.99
26.478594653035586,0.991
29.552283938342324,0.992
30.22267231968055,0.993
30.456880297193745,0.994
30.660284845112262,0.995
30.837277586214835,0.996
31.045652871596754,0.997
32.01515169876281,0.998
32.828859623579625,0.999


==> tikz/data/location_estimation/cdf/LE_cdf_mlArAtR_trackerarea.dat <==
rmse,cdf_percentile
0.0005407196543472704,0.0
0.012076282346447422,0.0009974661382577393
0.017697091571405785,0.0019949322765154785
0.02178098887604829,0.002992398414773218
0.02487224781215761,0.003989864553030957
0.02804744179586305,0.004987330691288696
0.030806715525015602,0.005984796829546436
0.033116136723427524,0.006982262967804175
0.035367349792851124,0.007979729106061914
0.03754580077778152,0.008977195244319653
0.03969581322075073,0.009974661382577393
0.0417970010989866,0.010972127520835132
0.04378001070129216,0.011969593659092871
0.04560698979389632,0.01296705979735061
0.047483025765572714,0.01396452593560835
0.049366890930263495,0.014961992073866089
0.051062184035826796,0.015959458212123828
0.052795241838990536,0.01695692435038157
0.05457783856388954,0.017954390488639307
0.056151017203939974,0.018951856626897048
0.05756093434218818,0.019949322765154785
0.059164734928789674,0.020946788903412526
0.06072453212389245,0.021944255041670264
0.06223127975492196,0.022941721179928005
0.06378512025913989,0.023939187318185742
0.0650795745755394,0.024936653456443483
0.06638253882154094,0.02593411959470122
0.06763055589906043,0.026931585732958962
0.068950310395914,0.0279290518712167
0.07041485958159135,0.02892651800947444
0.07165868785547284,0.029923984147732178
0.07292895819625277,0.03092145028598992
0.07413594288253411,0.031918916424247656
0.0753308531520926,0.0329163825625054
0.07659013539276202,0.03391384870076314
0.07777960496004843,0.03491131483902087
0.07891143182357462,0.03590878097727861
0.0801071067172414,0.036906247115536354
0.08139372467481634,0.037903713253794095
0.08253788789157777,0.03890117939205183
0.08371400029625796,0.03989864553030957
0.08489343625165827,0.04089611166856731
0.0860761058235572,0.04189357780682505
0.08738635790696879,0.04289104394508279
0.08852175448835224,0.04388851008334053
0.08953923636660083,0.04488597622159827
0.09063465379224135,0.04588344235985601
0.09165682238884094,0.046880908498113744
0.09269194501960794,0.047878374636371485
0.09388562692626823,0.048875840774629226
0.09507109734307856,0.04987330691288697
0.09612193518259832,0.0508707730511447
0.09725318649999852,0.05186823918940244
0.0982803946552977,0.05286570532766018
0.09938377203330606,0.053863171465917924
0.1004237264247646,0.054860637604175665
0.10148529051951642,0.0558581037424334
0.10270378080367547,0.05685556988069114
0.10381390762152796,0.05785303601894888
0.10490921303455314,0.05885050215720662
0.10611335644078301,0.059847968295464356
0.10722946630177799,0.0608454344337221
0.10842876024445121,0.06184290057197984
0.10948840846089739,0.06284036671023757
0.11057672541866509,0.06383783284849531
0.11166246143850826,0.06483529898675305
0.11266011331527372,0.0658327651250108
0.11373284114032553,0.06683023126326854
0.11479889107648635,0.06782769740152628
0.11586988278815555,0.06882516353978402
0.1169381253917941,0.06982262967804174
0.11803661214818618,0.07082009581629949
0.11916251873241193,0.07181756195455723
0.12018746909180043,0.07281502809281497
0.12122952215561868,0.07381249423107271
0.12226827659235424,0.07480996036933045
0.1232618975163413,0.07580742650758819
0.12430734148979221,0.07680489264584593
0.1254217018211205,0.07780235878410366
0.1265259280820552,0.0787998249223614
0.12753186707010097,0.07979729106061914
0.1286126389251646,0.08079475719887688
0.1297117451435244,0.08179222333713462
0.13071737109847273,0.08278968947539236
0.13172677976353647,0.0837871556136501
0.13263214337340073,0.08478462175190785
0.13360088784186103,0.08578208789016557
0.13457640053997652,0.08677955402842331
0.13554211492794652,0.08777702016668106
0.1365123646249324,0.0887744863049388
0.13749722694978442,0.08977195244319654
0.1385270787268128,0.09076941858145428
0.13946616352391955,0.09176688471971202
0.14043682246282402,0.09276435085796976
0.14152205434231704,0.09376181699622749
0.14253392476504556,0.09475928313448523
0.1435509024904473,0.09575674927274297
0.14459533564542842,0.09675421541100071
0.14554966441353515,0.09775168154925845
0.1465829520411949,0.09874914768751619
0.1476407462959814,0.09974661382577393
0.1487466603776508,0.10074407996403167
0.14973195697861233,0.1017415461022894
0.1508116215690245,0.10273901224054714
0.15183947247107102,0.10373647837880488
0.15300156852510116,0.10473394451706262
0.15406651886707876,0.10573141065532037
0.15508074616212633,0.1067288767935781
0.15613696185754677,0.10772634293183585
0.1570588579872981,0.10872380907009359
0.15805771522234327,0.10972127520835133
0.1591324717993185,0.11071874134660906
0.16020997338679452,0.1117162074848668
0.16122114448604133,0.11271367362312454
0.16226144503253534,0.11371113976138228
0.16337883984177526,0.11470860589964002
0.16439881391087366,0.11570607203789776
0.1654636753056759,0.1167035381761555
0.1664302474312858,0.11770100431441324
0.16747093038913385,0.11869847045267097
0.16848114037605602,0.11969593659092871
0.1695552634890069,0.12069340272918645
0.1705704874190244,0.1216908688674442
0.17161310011177652,0.12268833500570193
0.17257212892227441,0.12368580114395968
0.1736517537753191,0.12468326728221742
0.17461866233458606,0.12568073342047514
0.1757263619803991,0.12667819955873288
0.1767906582663074,0.12767566569699063
0.1778432804238839,0.12867313183524837
0.17882189723104436,0.1296705979735061
0.1799109383863517,0.13066806411176385
0.18100279332145733,0.1316655302500216
0.1820858312890772,0.13266299638827933
0.18315508527281502,0.13366046252653707
0.18427127238218236,0.1346579286647948
0.18532879528652954,0.13565539480305255
0.18650345951994657,0.1366528609413103
0.1876299526586104,0.13765032707956804
0.18886647877110435,0.13864779321782575
0.18994781392625631,0.1396452593560835
0.19103793792912463,0.14064272549434123
0.1921894956824725,0.14164019163259897
0.19324594134775563,0.1426376577708567
0.19426451354153082,0.14363512390911445
0.19536537859872083,0.1446325900473722
0.19641048421267815,0.14563005618562994
0.1975588385724976,0.14662752232388768
0.19875799634237515,0.14762498846214542
0.19982224453676942,0.14862245460040316
0.2009337241684211,0.1496199207386609
0.2020626735229536,0.15061738687691864
0.20319021121627165,0.15161485301517638
0.2042747769653221,0.15261231915343412
0.205424862544593,0.15360978529169186
0.20647766463229542,0.15460725142994958
0.20761793533441067,0.15560471756820732
0.20876370671343444,0.15660218370646506
0.20990540904130375,0.1575996498447228
0.21097914010222407,0.15859711598298054
0.2120757114189147,0.15959458212123828
0.21317902671433175,0.16059204825949602
0.21433847862414226,0.16158951439775376
0.2154070720638498,0.1625869805360115
0.216514141386162,0.16358444667426925
0.21761610456436148,0.164581912812527
0.218740557651568,0.16557937895078473
0.21995840511613096,0.16657684508904247
0.22113956619103864,0.1675743112273002
0.22225293484952238,0.16857177736555795
0.22332358980001335,0.1695692435038157
0.22439772697876773,0.17056670964207343
0.22546816565198705,0.17156417578033115
0.22656183680893963,0.1725616419185889
0.22778603907220143,0.17355910805684663
0.228859897311009,0.17455657419510437
0.22997058247200253,0.1755540403333621
0.23122395584450325,0.17655150647161985
0.23243956192201531,0.1775489726098776
0.23357219036090696,0.17854643874813533
0.23472884860441065,0.17954390488639307
0.23590117170608094,0.18054137102465082
0.23716228391257396,0.18153883716290856
0.23832786499258599,0.1825363033011663
0.23954192970399923,0.18353376943942404
0.24058354888407657,0.18453123557768178
0.2417421711856859,0.18552870171593952
0.24300549918341602,0.18652616785419726
0.2441775973769534,0.18752363399245497
0.24529857358962442,0.18852110013071272
0.2464537771997428,0.18951856626897046
0.24748351862186244,0.1905160324072282
0.24862498223353927,0.19151349854548594
0.2498741442167546,0.19251096468374368
0.25113433487667125,0.19350843082200142
0.25219962127062184,0.19450589696025916
0.2534314622153113,0.1955033630985169
0.25464738741466847,0.19650082923677464
0.25580524282456296,0.19749829537503238
0.25704416235783223,0.19849576151329013
0.2581915478206111,0.19949322765154787
0.2592742399280638,0.2004906937898056
0.2604162208661532,0.20148815992806335
0.2616937377510277,0.2024856260663211
0.2629559863495178,0.2034830922045788
0.2640574896129569,0.20448055834283654
0.2652885869480086,0.20547802448109428
0.26651348131484237,0.20647549061935203
0.26778782805975176,0.20747295675760977
0.26901248970948755,0.2084704228958675
0.2702418307488578,0.20946788903412525
0.27143046685459143,0.210465355172383
0.27269266788210095,0.21146282131064073
0.2739218536474283,0.21246028744889847
0.2751539318516427,0.2134577535871562
0.2762420289056617,0.21445521972541395
0.2774327073314929,0.2154526858636717
0.27862585424129493,0.21645015200192944
0.27983270877016864,0.21744761814018718
0.28101682485368723,0.21844508427844492
0.2821958505376299,0.21944255041670266
0.28336987363432714,0.22044001655496037
0.28473576968856934,0.2214374826932181
0.2859148239628144,0.22243494883147585
0.2870903084976119,0.2234324149697336
0.2882429365773015,0.22442988110799134
0.28938846281012937,0.22542734724624908
0.29056946632635444,0.22642481338450682
0.2917574840254446,0.22742227952276456
0.29291771712125153,0.2284197456610223
0.2941430150485945,0.22941721179928004
0.29533585337113516,0.23041467793753778
0.29655121661616063,0.23141214407579552
0.2977609965851786,0.23240961021405326
0.29893900905655063,0.233407076352311
0.3002780815168092,0.23440454249056875
0.30150621203462935,0.2354020086288265
0.302784804247537,0.2363994747670842
0.30404630189424986,0.23739694090534194
0.305354379422147,0.23839440704359968
0.3066347221316979,0.23939187318185742
0.3078239915201404,0.24038933932011516
0.30898911345958935,0.2413868054583729
0.31029002586932797,0.24238427159663065
0.31150248213776244,0.2433817377348884
0.312824866358925,0.24437920387314613
0.3140057035338854,0.24537667001140387
0.31521987918033795,0.2463741361496616
0.31646023652278843,0.24737160228791935
0.3178044147389876,0.2483690684261771
0.31905632174389487,0.24936653456443483
0.3202864370666032,0.25036400070269255
0.32154340872985,0.2513614668409503
0.3227904579855207,0.25235893297920803
0.3241022075931999,0.25335639911746577
0.32548423531902154,0.2543538652557235
0.32669410121084813,0.25535133139398125
0.32783345018887533,0.256348797532239
0.3290449721978638,0.25734626367049673
0.33031950902690554,0.2583437298087545
0.33157401583787477,0.2593411959470122
0.33277298961932233,0.26033866208526996
0.3340066930182015,0.2613361282235277
0.3351912836528554,0.26233359436178544
0.3364480680208195,0.2633310605000432
0.33766252963068033,0.2643285266383009
0.33892557718275945,0.26532599277655866
0.34025703013458153,0.2663234589148164
0.34158598751631786,0.26732092505307414
0.34286207038563543,0.2683183911913319
0.34418968324476834,0.2693158573295896
0.3453911720989427,0.27031332346784737
0.3466330582585687,0.2713107896061051
0.34780064544016914,0.27230825574436285
0.34909511416933664,0.2733057218826206
0.3503727896321746,0.27430318802087833
0.3516154078033623,0.27530065415913607
0.3530161559904359,0.2762981202973938
0.35426681582938124,0.2772955864356515
0.3556095934359861,0.27829305257390924
0.35704292654030356,0.279290518712167
0.3583801937270109,0.2802879848504247
0.35965136621084576,0.28128545098868246
0.36096764108567586,0.2822829171269402
0.3621725997152012,0.28328038326519794
0.3634024049679548,0.2842778494034557
0.3646789628731289,0.2852753155417134
0.3659610467313288,0.28627278167997117
0.3672349944058146,0.2872702478182289
0.36835780101124077,0.28826771395648665
0.3696217351969077,0.2892651800947444
0.37084681548672066,0.29026264623300213
0.3722791326001408,0.29126011237125987
0.37362042341550933,0.2922575785095176
0.37478950447102327,0.29325504464777535
0.3761456589771993,0.2942525107860331
0.3775311555207715,0.29524997692429084
0.37890756542001985,0.2962474430625486
0.38015988132360407,0.2972449092008063
0.3814174127315211,0.29824237533906406
0.3828810199868634,0.2992398414773218
0.38419531108729105,0.30023730761557954
0.3855218156743357,0.3012347737538373
0.38677322821603427,0.302232239892095
0.3880536917178988,0.30322970603035276
0.3892776569899648,0.3042271721686105
0.3906140549785044,0.30522463830686825
0.3919732117937168,0.306222104445126
0.3932642199968819,0.3072195705833837
0.39459840030306687,0.30821703672164147
0.3958900428977047,0.30921450285989915
0.39721730372334696,0.3102119689981569
0.3985975812596238,0.31120943513641464
0.39989342926488614,0.3122069012746724
0.40123365084691304,0.3132043674129301
0.4025754820912191,0.31420183355118786
0.4038454236259963,0.3151992996894456
0.40517999057537074,0.31619676582770334
0.4065854523810875,0.3171942319659611
0.4077703292256982,0.3181916981042188
0.4091414657583186,0.31918916424247656
0.4105066540383594,0.3201866303807343
0.411918556527612,0.32118409651899205
0.4131893267435997,0.3221815626572498
0.41449118577886757,0.32317902879550753
0.41579570762760504,0.32417649493376527
0.4171509927113617,0.325173961072023
0.4186608036399182,0.32617142721028075
0.4201060664064668,0.3271688933485385
0.42154958639860124,0.32816635948679623
0.4229209500343895,0.329163825625054
0.42414065321914807,0.3301612917633117
0.4255018159690475,0.33115875790156946
0.426755098258025,0.3321562240398272
0.4282233175235446,0.33315369017808494
0.4296072995011361,0.3341511563163427
0.4309242778756432,0.3351486224546004
0.43221230605273814,0.33614608859285816
0.43353069208322026,0.3371435547311159
0.434853487183212,0.33814102086937364
0.4361842400273595,0.3391384870076314
0.43746912723412384,0.3401359531458891
0.4387706176976866,0.34113341928414687
0.440149454891655,0.34213088542240455
0.44150459329466496,0.3431283515606623
0.44289414085376155,0.34412581769892003
0.444331091721501,0.3451232838371778
0.4456240621322332,0.3461207499754355
0.4470074297523758,0.34711821611369326
0.44844578156219467,0.348115682251951
0.4497932557301968,0.34911314839020874
0.45111763520061854,0.3501106145284665
0.45257876799173674,0.3511080806667242
0.4539188027687538,0.35210554680498196
0.4552733519394079,0.3531030129432397
0.45658007399294925,0.35410047908149744
0.4578858909525441,0.3550979452197552
0.4592856611917539,0.3560954113580129
0.46078874215835364,0.35709287749627067
0.4621541617043516,0.3580903436345284
0.46346689928549734,0.35908780977278615
0.46487535029883975,0.3600852759110439
0.4662793103262875,0.36108274204930163
0.46787392280714185,0.36208020818755937
0.4693178005620523,0.3630776743258171
0.4708939618034675,0.36407514046407485
0.4721586376300521,0.3650726066023326
0.4736947912756365,0.36607007274059034
0.47511507482460147,0.3670675388788481
0.47647581195443495,0.3680650050171058
0.47792778955900844,0.36906247115536356
0.4792107142917213,0.3700599372936213
0.48047598058500757,0.37105740343187904
0.4817892833513872,0.3720548695701368
0.48327094076385163,0.3730523357083945
0.48474134676072383,0.37404980184665226
0.48629592882427086,0.37504726798490995
0.48763627248003627,0.3760447341231677
0.4889833359810691,0.37704220026142543
0.4902326563761981,0.37803966639968317
0.49172335045839527,0.3790371325379409
0.49316006718698846,0.38003459867619865
0.4946284451946639,0.3810320648144564
0.4961622820548638,0.38202953095271414
0.49753096175554073,0.3830269970909719
0.49890559864918266,0.3840244632292296
0.5005983870738255,0.38502192936748736
0.5020111411356253,0.3860193955057451
0.503326936537988,0.38701686164400284
0.5047760239826933,0.3880143277822606
0.506358630017066,0.3890117939205183
0.5079604223717259,0.39000926005877606
0.5093121022275868,0.3910067261970338
0.5106027249364172,0.39200419233529155
0.5120609108337403,0.3930016584735493
0.5135180152769201,0.39399912461180703
0.5150508339395177,0.39499659075006477
0.5163773502504552,0.3959940568883225
0.5177927739410481,0.39699152302658025
0.5191361640964449,0.397988989164838
0.5205478415339617,0.39898645530309573
0.5220350174383845,0.3999839214413535
0.5233790407637404,0.4009813875796112
0.5248924221306692,0.40197885371786896
0.5263650896182501,0.4029763198561267
0.5277564416453254,0.40397378599438444
0.5291450898764806,0.4049712521326422
0.5305872492829298,0.4059687182708999
0.5320340088717332,0.4069661844091576
0.5334203775338098,0.40796365054741535
0.5348220923129754,0.4089611166856731
0.5363488612016449,0.40995858282393083
0.5377745033321367,0.41095604896218857
0.5393408331737727,0.4119535151004463
0.5408709594918167,0.41295098123870405
0.5422775529521675,0.4139484473769618
0.5437436259110465,0.41494591351521953
0.5451820287882045,0.4159433796534773
0.5466568588561039,0.416940845791735
0.5481652027016823,0.41793831192999276
0.5496442872938745,0.4189357780682505
0.5510279341618963,0.41993324420650824
0.5525858395517279,0.420930710344766
0.5541146411095679,0.4219281764830237
0.5556344504688583,0.42292564262128146
0.5570854911960968,0.4239231087595392
0.5586265796231935,0.42492057489779694
0.5599285959357435,0.4259180410360547
0.5614912135185277,0.4269155071743124
0.5630917242625809,0.42791297331257017
0.5645246184778333,0.4289104394508279
0.5661180683830406,0.42990790558908565
0.567564573018926,0.4309053717273434
0.5690795071060384,0.43190283786560113
0.5705549065663313,0.43290030400385887
0.5720403681640743,0.4338977701421166
0.5734708612307935,0.43489523628037435
0.5749748081861318,0.4358927024186321
0.5766180778186343,0.43689016855688984
0.578073362858154,0.4378876346951476
0.5794673589694332,0.4388851008334053
0.5809739292298512,0.439882566971663
0.5826004630449423,0.44088003310992074
0.5839550932693602,0.4418774992481785
0.5855237127116147,0.4428749653864362
0.587153943668557,0.44387243152469397
0.588717321078213,0.4448698976629517
0.5902480374784439,0.44586736380120945
0.5917124561990771,0.4468648299394672
0.5932719921099425,0.44786229607772493
0.5947276789628617,0.44885976221598267
0.5962545850077189,0.4498572283542404
0.5978248071120831,0.45085469449249815
0.5993603766527408,0.4518521606307559
0.6008539461351163,0.45284962676901364
0.6024116155398399,0.4538470929072714
0.6040235109551324,0.4548445590455291
0.6056398029632446,0.45584202518378686
0.6072410391280177,0.4568394913220446
0.6087576107964628,0.45783695746030234
0.6101457121389529,0.4588344235985601
0.6117295254704594,0.4598318897368178
0.6133620960200192,0.46082935587507556
0.6148923038200138,0.4618268220133333
0.6164925369617481,0.46282428815159105
0.6180517199680382,0.4638217542898488
0.6198729610809907,0.4648192204281065
0.6214499269667856,0.46581668656636427
0.6229989256619006,0.466814152704622
0.6246562092365865,0.46781161884287975
0.62647131996492,0.4688090849811375
0.6282116593382511,0.46980655111939523
0.6298046857564187,0.470804017257653
0.6316143447763986,0.47180148339591066
0.6332076104618976,0.4727989495341684
0.6349221108352004,0.47379641567242614
0.6364156511446805,0.4747938818106839
0.6379560410551269,0.4757913479489416
0.6395665332485183,0.47678881408719936
0.6411038812419875,0.4777862802254571
0.642621279813736,0.47878374636371485
0.6443478260349524,0.4797812125019726
0.6460113566744278,0.48077867864023033
0.6477414427221294,0.48177614477848807
0.6494805569915709,0.4827736109167458
0.651242704776128,0.48377107705500355
0.6528583850000023,0.4847685431932613
0.6546252388905058,0.48576600933151903
0.6561771512265929,0.4867634754697768
0.6579822999915012,0.4877609416080345
0.659684424840381,0.48875840774629226
0.6613994247357803,0.48975587388455
0.6630156353654765,0.49075334002280774
0.664649680207302,0.4917508061610655
0.6662442648250709,0.4927482722993232
0.6679628755000858,0.49374573843758096
0.6695479294307425,0.4947432045758387
0.6712584682246947,0.49574067071409644
0.6727602434669332,0.4967381368523542
0.6744826488879516,0.4977356029906119
0.6761644947424699,0.49873306912886967
0.677885289555375,0.4997305352671274
0.6796982066684815,0.5007280014053851
0.6812358925041231,0.5017254675436429
0.6827898881753028,0.5027229336819006
0.6845284624230397,0.5037203998201584
0.6860415633386984,0.5047178659584161
0.6877488466448581,0.5057153320966739
0.68936249253703,0.5067127982349315
0.691277803273182,0.5077102643731893
0.6929307697586209,0.508707730511447
0.694759428796365,0.5097051966497048
0.6965917791143312,0.5107026627879625
0.6981819066112095,0.5117001289262203
0.6999641619002465,0.512697595064478
0.7015393475315594,0.5136950612027358
0.7032528455018457,0.5146925273409935
0.704937916229875,0.5156899934792513
0.7064789070074438,0.516687459617509
0.7082872311722667,0.5176849257557667
0.7101005992055544,0.5186823918940244
0.7119309288936255,0.5196798580322822
0.7136696891637142,0.5206773241705399
0.7154397478500725,0.5216747903087976
0.7171705519578894,0.5226722564470554
0.7189032784319931,0.5236697225853131
0.7206043785010712,0.5246671887235709
0.72224781847184,0.5256646548618286
0.7239969107306344,0.5266621210000864
0.725783880467424,0.527659587138344
0.7275015218866371,0.5286570532766018
0.7293371390730856,0.5296545194148595
0.7310142018860959,0.5306519855531173
0.732953357770117,0.531649451691375
0.7347597622632228,0.5326469178296328
0.736344681985424,0.5336443839678905
0.7380952533245642,0.5346418501061483
0.7397330752777703,0.535639316244406
0.7414072274896851,0.5366367823826638
0.7430132327070283,0.5376342485209215
0.7447848865507951,0.5386317146591793
0.7465733818725941,0.5396291807974369
0.7484027365968453,0.5406266469356947
0.7500389440535276,0.5416241130739524
0.7519194319077024,0.5426215792122102
0.7536538017862805,0.5436190453504679
0.7553756931205272,0.5446165114887257
0.7572149073195753,0.5456139776269834
0.7588876739413193,0.5466114437652412
0.7606084547530877,0.5476089099034989
0.762386457365039,0.5486063760417567
0.7641385316579383,0.5496038421800143
0.7660241603206647,0.5506013083182721
0.7679247304686545,0.5515987744565298
0.7697587683633323,0.5525962405947876
0.7716460061288499,0.5535937067330453
0.7733981816571464,0.554591172871303
0.7752239396021569,0.5555886390095608
0.7769259627216932,0.5565861051478185
0.7786023520827995,0.5575835712860763
0.7805999965499194,0.558581037424334
0.7824958194122462,0.5595785035625918
0.784448684975342,0.5605759697008494
0.7862267562220241,0.5615734358391072
0.787971411332892,0.5625709019773649
0.7898879298374751,0.5635683681156227
0.7918322731363018,0.5645658342538804
0.793793663382354,0.5655633003921382
0.7957304606150988,0.5665607665303959
0.797580525720377,0.5675582326686537
0.7993054120852685,0.5685556988069114
0.8012347482186725,0.5695531649451692
0.803143722100116,0.5705506310834269
0.805076947713598,0.5715480972216846
0.8069167714536464,0.5725455633599423
0.8087703211179423,0.5735430294982001
0.8107684148376492,0.5745404956364578
0.8125927617110869,0.5755379617747156
0.8144742861432948,0.5765354279129733
0.8165041680076521,0.5775328940512311
0.818264260725084,0.5785303601894888
0.8203782359089695,0.5795278263277466
0.8222260196291884,0.5805252924660043
0.8243321445516933,0.5815227586042621
0.826264010304394,0.5825202247425197
0.8281849778482632,0.5835176908807775
0.8300291518215215,0.5845151570190352
0.8319688177516706,0.5855126231572929
0.8338695308230705,0.5865100892955507
0.8357910167571261,0.5875075554338084
0.8376099597797528,0.5885050215720662
0.8395246688599703,0.5895024877103239
0.8413814225354388,0.5904999538485817
0.8432605542956004,0.5914974199868394
0.8452506838323636,0.5924948861250972
0.8472355081364005,0.5934923522633548
0.8491778986222626,0.5944898184016126
0.8512223344485892,0.5954872845398703
0.8531461793683346,0.5964847506781281
0.8552076846240729,0.5974822168163858
0.857136455448417,0.5984796829546436
0.8591247582736502,0.5994771490929013
0.8612734195645231,0.6004746152311591
0.8633584789761121,0.6014720813694168
0.8654232117311115,0.6024695475076746
0.8675610690525303,0.6034670136459322
0.8694733722613156,0.60446447978419
0.8715171460047109,0.6054619459224477
0.8735851517859182,0.6064594120607055
0.8758240554569543,0.6074568781989632
0.8779036945008829,0.608454344337221
0.8801501122317547,0.6094518104754787
0.882299398711345,0.6104492766137365
0.8842995198379761,0.6114467427519942
0.8861926329473985,0.612444208890252
0.8881309466306618,0.6134416750285097
0.8902902439971673,0.6144391411667675
0.8923580771082346,0.6154366073050251
0.8944071418898161,0.6164340734432829
0.8964755686667859,0.6174315395815406
0.8986284887483492,0.6184290057197983
0.9007249898828312,0.6194264718580561
0.9028372144056184,0.6204239379963138
0.9048326143355409,0.6214214041345716
0.9069924721138884,0.6224188702728293
0.909125169981704,0.6234163364110871
0.9112326608861171,0.6244138025493448
0.9136007544257357,0.6254112686876026
0.9155855679770322,0.6264087348258602
0.9178182795395807,0.627406200964118
0.9198685757375085,0.6284036671023757
0.9219012161792984,0.6294011332406335
0.9238763254289644,0.6303985993788912
0.9259584831412678,0.631396065517149
0.9281071624865018,0.6323935316554067
0.930071321817255,0.6333909977936645
0.9323792928358265,0.6343884639319222
0.9342960257547986,0.63538593007018
0.9364343546170661,0.6363833962084376
0.9386234203985032,0.6373808623466954
0.9408832990752406,0.6383783284849531
0.9431517239619062,0.6393757946232109
0.9452070776597605,0.6403732607614686
0.947515331833571,0.6413707268997264
0.9497287763356538,0.6423681930379841
0.9519707601464806,0.6433656591762419
0.9539829103244446,0.6443631253144996
0.9561894043340693,0.6453605914527574
0.95864835448649,0.6463580575910151
0.9608648498541826,0.6473555237292729
0.9632474615259239,0.6483529898675305
0.9653786644134142,0.6493504560057883
0.9676366259047292,0.650347922144046
0.9698872518062387,0.6513453882823037
0.9721931346457402,0.6523428544205615
0.9744535889740931,0.6533403205588192
0.9767593979646723,0.654337786697077
0.9790653340774287,0.6553352528353347
0.9812698829131452,0.6563327189735925
0.983275603004391,0.6573301851118502
0.9854853872565947,0.658327651250108
0.9875085473151944,0.6593251173883656
0.9898439882169242,0.6603225835266234
0.9922074554062548,0.6613200496648811
0.9944840812126483,0.6623175158031389
0.9968277835653879,0.6633149819413966
0.999070903476548,0.6643124480796544
1.0013584337731094,0.6653099142179121
1.0036437332263521,0.6663073803561699
1.0059196051127677,0.6673048464944276
1.0082556825501936,0.6683023126326854
1.0106697781408087,0.669299778770943
1.0129932467029195,0.6702972449092008
1.0152886575350957,0.6712947110474585
1.017686662638315,0.6722921771857163
1.0198714360765402,0.673289643323974
1.02222501197133,0.6742871094622318
1.0244501285203707,0.6752845756004895
1.026916743434437,0.6762820417387473
1.0291826190496145,0.677279507877005
1.0314357814221164,0.6782769740152628
1.0339065584239664,0.6792744401535205
1.0363348440584843,0.6802719062917782
1.0387145405979261,0.6812693724300359
1.0412247651143027,0.6822668385682937
1.0435868036521396,0.6832643047065514
1.0461176376918662,0.6842617708448091
1.0486380372766124,0.6852592369830669
1.0511058080654532,0.6862567031213246
1.0536494729213817,0.6872541692595824
1.0561663997106532,0.6882516353978401
1.058695931496996,0.6892491015360979
1.0613183282030136,0.6902465676743555
1.0636593276067967,0.6912440338126133
1.0662445975846562,0.692241499950871
1.0687241798292388,0.6932389660891288
1.071035471892331,0.6942364322273865
1.0736557450665958,0.6952338983656443
1.076163918608114,0.696231364503902
1.0786276576051461,0.6972288306421598
1.081233747136389,0.6982262967804175
1.0838608114687462,0.6992237629186753
1.0864067166703655,0.700221229056933
1.089087844171351,0.7012186951951908
1.0916397597188114,0.7022161613334484
1.094082049072373,0.7032136274717062
1.0965086568437126,0.7042110936099639
1.0991181438140767,0.7052085597482217
1.1015947451343642,0.7062060258864794
1.1041485419301975,0.7072034920247372
1.1066179709830037,0.7082009581629949
1.109154753546318,0.7091984243012527
1.1117532944000303,0.7101958904395104
1.1144991705204366,0.7111933565777682
1.1171447637617544,0.7121908227160259
1.1196525108004391,0.7131882888542836
1.1221482791858965,0.7141857549925413
1.1248876836586965,0.7151832211307991
1.1275268555470443,0.7161806872690568
1.1300966638789882,0.7171781534073145
1.1327388013669564,0.7181756195455723
1.1352969727551188,0.71917308568383
1.13797393211176,0.7201705518220878
1.1406006376517206,0.7211680179603455
1.143335752048539,0.7221654840986033
1.1459997504344301,0.723162950236861
1.1487941907482206,0.7241604163751187
1.1517292749739954,0.7251578825133764
1.1545959486601034,0.7261553486516342
1.1571541627433326,0.7271528147898919
1.1599308165443651,0.7281502809281497
1.1626826811619515,0.7291477470664074
1.1655659614098484,0.7301452132046652
1.1682774688405508,0.7311426793429229
1.1710916125440056,0.7321401454811807
1.1739334186634574,0.7331376116194384
1.1765204898147166,0.7341350777576962
1.179203433918859,0.7351325438959538
1.182547734427262,0.7361300100342116
1.185226836766997,0.7371274761724693
1.1878857172005148,0.7381249423107271
1.190690757154599,0.7391224084489848
1.1935636999716726,0.7401198745872426
1.196557766623345,0.7411173407255003
1.1993680633893777,0.7421148068637581
1.2022445066062801,0.7431122730020158
1.2050374843631404,0.7441097391402736
1.207816959275153,0.7451072052785312
1.210726826011326,0.746104671416789
1.2136359539802621,0.7471021375550467
1.2163264830182055,0.7480996036933045
1.2191364033596395,0.7490970698315622
1.2221845118985135,0.7500945359698199
1.2250636527595349,0.7510920021080777
1.22788947637526,0.7520894682463354
1.2306050261523236,0.7530869343845932
1.2336651977197794,0.7540844005228509
1.2368947991930235,0.7550818666611087
1.2399538361460416,0.7560793327993663
1.2428372876147928,0.7570767989376241
1.2460265725234396,0.7580742650758818
1.2487885028195256,0.7590717312141396
1.2516814897866702,0.7600691973523973
1.2552644587451334,0.7610666634906551
1.2583781748562501,0.7620641296289128
1.261322860680679,0.7630615957671706
1.264377820361116,0.7640590619054283
1.2674379638424176,0.7650565280436861
1.2705250623693378,0.7660539941819438
1.2738968049740884,0.7670514603202016
1.277015045932777,0.7680489264584592
1.27995148498291,0.769046392596717
1.2829008620059454,0.7700438587349747
1.2861182334776857,0.7710413248732325
1.2894761953492422,0.7720387910114902
1.292663866401303,0.773036257149748
1.2958762124506331,0.7740337232880057
1.2987623947102245,0.7750311894262635
1.3020013720602859,0.7760286555645212
1.3052181608652895,0.777026121702779
1.3084260189189474,0.7780235878410366
1.3118301494536235,0.7790210539792944
1.3150175469385301,0.7800185201175521
1.3184045011870031,0.7810159862558098
1.3215410928067486,0.7820134523940676
1.325267376780111,0.7830109185323253
1.3287999584271377,0.7840083846705831
1.3320686173337233,0.7850058508088408
1.335501549597631,0.7860033169470986
1.3394036652102326,0.7870007830853563
1.3430696324497382,0.7879982492236141
1.3462333178861035,0.7889957153618717
1.3497320289665728,0.7899931815001295
1.353350776627903,0.7909906476383872
1.3566198885757805,0.791988113776645
1.3600900189072866,0.7929855799149027
1.363540101350043,0.7939830460531605
1.3669798045619135,0.7949805121914182
1.3705092035235826,0.795977978329676
1.374209408597508,0.7969754444679337
1.3775168372385755,0.7979729106061915
1.3810546996917072,0.7989703767444492
1.3846950340665292,0.799967842882707
1.388164323557319,0.8009653090209646
1.3918048757132468,0.8019627751592224
1.3953054259687296,0.8029602412974801
1.3987804504170593,0.8039577074357379
1.402593964529543,0.8049551735739956
1.406463395705774,0.8059526397122534
1.4100406768770175,0.8069501058505111
1.4138449563130469,0.8079475719887689
1.4175229245381018,0.8089450381270266
1.4211071438460678,0.8099425042652844
1.4250756909955773,0.810939970403542
1.428846473017294,0.8119374365417998
1.4328127811937965,0.8129349026800575
1.436751581534566,0.8139323688183152
1.4406237095955616,0.814929834956573
1.444828684790285,0.8159273010948307
1.44867332115037,0.8169247672330885
1.4526434576710199,0.8179222333713462
1.456608096757197,0.818919699509604
1.460535020682139,0.8199171656478617
1.4648455901580038,0.8209146317861195
1.4685107771639034,0.8219120979243771
1.4720137085227776,0.8229095640626349
1.4756304285933608,0.8239070302008926
1.4796832751571822,0.8249044963391504
1.483776092594302,0.8259019624774081
1.4875510861933208,0.8268994286156659
1.4917292611869648,0.8278968947539236
1.4959983193388118,0.8288943608921814
1.4998622758194988,0.8298918270304391
1.503842368122727,0.8308892931686969
1.5083507829069889,0.8318867593069545
1.5128409204299231,0.8328842254452123
1.5174114692444218,0.83388169158347
1.5212626269602594,0.8348791577217278
1.5251739391292898,0.8358766238599855
1.5293016256823022,0.8368740899982433
1.5337959462002329,0.837871556136501
1.5379011772568865,0.8388690222747588
1.5421963812007642,0.8398664884130165
1.5464272960580403,0.8408639545512743
1.5504919977333893,0.841861420689532
1.5550013289652131,0.8428588868277898
1.5600480288478205,0.8438563529660474
1.5645695618848965,0.8448538191043052
1.5690541631202821,0.8458512852425629
1.5733633731772907,0.8468487513808206
1.5780429823981457,0.8478462175190784
1.5829094156582468,0.8488436836573361
1.587542911214397,0.8498411497955939
1.5922404591370263,0.8508386159338516
1.5973762999520045,0.8518360820721094
1.6017720515026115,0.852833548210367
1.6065493263630686,0.8538310143486249
1.6120402409570485,0.8548284804868825
1.6169578698571605,0.8558259466251403
1.6218115839125054,0.856823412763398
1.6267880946372257,0.8578208789016558
1.6315424786928152,0.8588183450399135
1.6363248079135078,0.8598158111781713
1.6415865611169977,0.860813277316429
1.6465344664764838,0.8618107434546868
1.6514144833276112,0.8628082095929445
1.656465251310591,0.8638056757312023
1.6614770394435265,0.86480314186946
1.6667222174666116,0.8658006080077177
1.6726213023641803,0.8667980741459754
1.6784098555450782,0.8677955402842332
1.6839462237640581,0.8687930064224909
1.689483704636912,0.8697904725607487
1.6946695751220935,0.8707879386990064
1.6999157536166802,0.8717854048372642
1.7055659817573992,0.8727828709755219
1.710849041466818,0.8737803371137797
1.7155340220959805,0.8747778032520374
1.7207269406854637,0.8757752693902952
1.7262555078973087,0.8767727355285528
1.7317650679070575,0.8777702016668106
1.7371532308831996,0.8787676678050683
1.7427786461314303,0.879765133943326
1.7485300757520474,0.8807626000815838
1.7540478711834755,0.8817600662198415
1.7597011692115732,0.8827575323580993
1.7661172328809072,0.883754998496357
1.7724772926879506,0.8847524646346148
1.7783452692325328,0.8857499307728725
1.7841859468599648,0.8867473969111302
1.7905359444742373,0.8877448630493879
1.7966944189761804,0.8887423291876457
1.8028415553758546,0.8897397953259034
1.8090323667039603,0.8907372614641612
1.8159002755444584,0.8917347276024189
1.821846983450056,0.8927321937406767
1.8281874032640073,0.8937296598789344
1.8345742739571618,0.8947271260171922
1.8406347919967456,0.8957245921554499
1.847417246958318,0.8967220582937077
1.8541856762815352,0.8977195244319653
1.8606694407452466,0.8987169905702231
1.868231217580557,0.8997144567084808
1.8743485181785793,0.9007119228467386
1.8808185076249668,0.9017093889849963
1.8875073458831753,0.9027068551232541
1.894071609754181,0.9037043212615118
1.9006135921018212,0.9047017873997696
1.9079054645200202,0.9056992535380273
1.9150917788475919,0.9066967196762851
1.9222183009503857,0.9076941858145428
1.928866225254176,0.9086916519528005
1.9360990783548455,0.9096891180910582
1.9434012327192962,0.910686584229316
1.9506271750334065,0.9116840503675737
1.9581196072009648,0.9126815165058314
1.9652182794770696,0.9136789826440892
1.97317802182301,0.9146764487823469
1.9814607915296243,0.9156739149206047
1.9893367046942754,0.9166713810588624
1.9969841876549461,0.9176688471971202
2.005015296287401,0.9186663133353778
2.012923706990972,0.9196637794736356
2.0205281553354424,0.9206612456118933
2.0290164492353817,0.9216587117501511
2.0376353253986985,0.9226561778884088
2.0467538220587755,0.9236536440266666
2.055305588697167,0.9246511101649243
2.0646503573170247,0.9256485763031821
2.0726686623482986,0.9266460424414398
2.082069737215287,0.9276435085796976
2.0915030738643465,0.9286409747179553
2.1010116352737276,0.929638440856213
2.110433568369317,0.9306359069944707
2.119211387009479,0.9316333731327285
2.1299428100483353,0.9326308392709862
2.1390585026218236,0.933628305409244
2.1490504861360553,0.9346257715475017
2.159334630069208,0.9356232376857595
2.1685173283551538,0.9366207038240172
2.179368998232132,0.937618169962275
2.189720933290287,0.9386156361005327
2.2002086575248003,0.9396131022387905
2.210503640214482,0.9406105683770482
2.2215855808283913,0.941608034515306
2.232143556677299,0.9426055006535636
2.2444410914980057,0.9436029667918213
2.2556013715979346,0.9446004329300791
2.2669759475687346,0.9455978990683368
2.278330877113903,0.9465953652065946
2.2900492019068737,0.9475928313448523
2.302316925443282,0.9485902974831101
2.3147193255473586,0.9495877636213678
2.3281443897847227,0.9505852297596256
2.3410591312447795,0.9515826958978832
2.3553486327653634,0.952580162036141
2.369800682261197,0.9535776281743987
2.383107366819215,0.9545750943126565
2.3975450895147934,0.9555725604509142
2.4126628495394975,0.956570026589172
2.4263822265881103,0.9575674927274297
2.441822162469198,0.9585649588656875
2.4574006177893413,0.9595624250039452
2.4729994174583525,0.960559891142203
2.487876910335323,0.9615573572804607
2.503331020504905,0.9625548234187185
2.519339033273651,0.9635522895569761
2.537387109385582,0.9645497556952339
2.5554684913909105,0.9655472218334916
2.5726159443439585,0.9665446879717494
2.591678481113474,0.9675421541100071
2.610768879669907,0.9685396202482649
2.629418500271658,0.9695370863865226
2.648564863253683,0.9705345525247804
2.6690508613530453,0.9715320186630381
2.6897297269948575,0.9725294848012959
2.712423274083569,0.9735269509395535
2.738797975534934,0.9745244170778113
2.764738753666177,0.975521883216069
2.7895752738375945,0.9765193493543267
2.815822698721005,0.9775168154925845
2.846104744526203,0.9785142816308422
2.8732882571110085,0.9795117477691
2.903659667257438,0.9805092139073577
2.933666976991919,0.9815066800456155
2.9659974839487266,0.9825041461838732
3.0002341115676074,0.983501612322131
3.0401841827346927,0.9844990784603886
3.084251093066122,0.9854965445986464
3.130634377959118,0.9864940107369041
3.177955445667772,0.9874914768751619
3.2314119764253757,0.9884889430134196
3.287761551396141,0.9894864091516774
3.353890689682819,0.9904838752899351
3.425007263579444,0.9914813414281929
3.514054078923033,0.9924788075664506
3.598061286627167,0.9934762737047084
3.7124147114397164,0.994473739842966
3.8574868874899324,0.9954712059812239
4.067333616336269,0.9964686721194815
4.393466833728067,0.9974661382577393
5.0601325904574175,0.998463604395997
5.09122418182314,0.9994610705342548


==> tikz/data/location_estimation/cdf/LE_cdf_mlArAt_trackerarea.dat <==
rmse,cdf_percentile
0.003265798820367386,0.0
0.07437252903969506,0.0009974661382577393
0.10709913199461972,0.0019949322765154785
0.1290643301627238,0.002992398414773218
0.14833485755021233,0.003989864553030957
0.16739594305373887,0.004987330691288696
0.18318842500476476,0.005984796829546436
0.19742167202309677,0.006982262967804175
0.2120838008628085,0.007979729106061914
0.22522959310162852,0.008977195244319653
0.23698345697084391,0.009974661382577393
0.24975013064871557,0.010972127520835132
0.26103066562115024,0.011969593659092871
0.271785734240115,0.01296705979735061
0.2816936220436211,0.01396452593560835
0.29188509897150583,0.014961992073866089
0.30238110207239344,0.015959458212123828
0.3128157604523625,0.01695692435038157
0.3218785385019645,0.017954390488639307
0.3314071009319989,0.018951856626897048
0.34109868188132353,0.019949322765154785
0.34998210527262974,0.020946788903412526
0.35945616980441036,0.021944255041670264
0.3677253919673228,0.022941721179928005
0.3759183311885943,0.023939187318185742
0.38409443155028505,0.024936653456443483
0.392864462759446,0.02593411959470122
0.40089434617636965,0.026931585732958962
0.4086869544094553,0.0279290518712167
0.4161368904130049,0.02892651800947444
0.4239641293394544,0.029923984147732178
0.431301929604255,0.03092145028598992
0.4392775325225494,0.031918916424247656
0.4468041830830246,0.0329163825625054
0.4544289618131426,0.03391384870076314
0.46206105732076636,0.03491131483902087
0.468857670275479,0.03590878097727861
0.47539941526452334,0.036906247115536354
0.48274722517860014,0.037903713253794095
0.4891734030992384,0.03890117939205183
0.49557808953866733,0.03989864553030957
0.5021850867149087,0.04089611166856731
0.5087904392469131,0.04189357780682505
0.5156434293591041,0.04289104394508279
0.5224747136696803,0.04388851008334053
0.5280491959064711,0.04488597622159827
0.5349277335885906,0.04588344235985601
0.5413845789900508,0.046880908498113744
0.5482541561176202,0.047878374636371485
0.5547684926777917,0.048875840774629226
0.5615036905146076,0.04987330691288697
0.567621789840703,0.0508707730511447
0.5735099878521036,0.05186823918940244
0.579682982575446,0.05286570532766018
0.5858100811311509,0.053863171465917924
0.5916003330295921,0.054860637604175665
0.5977869468239911,0.0558581037424334
0.6040025021895196,0.05685556988069114
0.6106057812642312,0.05785303601894888
0.6166673863864576,0.05885050215720662
0.6227533886970281,0.059847968295464356
0.6286297144615031,0.0608454344337221
0.63443850516291,0.06184290057197984
0.6402402977018786,0.06284036671023757
0.646867452163136,0.06383783284849531
0.6527040086712496,0.06483529898675305
0.6582314121913928,0.0658327651250108
0.6643657981974448,0.06683023126326854
0.6703456148859372,0.06782769740152628
0.6757744810319647,0.06882516353978402
0.6813066178395745,0.06982262967804174
0.6869654099610795,0.07082009581629949
0.6925358747171924,0.07181756195455723
0.6983529913642995,0.07281502809281497
0.7039284216601834,0.07381249423107271
0.7091513700350173,0.07480996036933045
0.7154175732971582,0.07580742650758819
0.7212991340410837,0.07680489264584593
0.7268966979488537,0.07780235878410366
0.7320899485751002,0.0787998249223614
0.7373687904663987,0.07979729106061914
0.7428407381215004,0.08079475719887688
0.7482907406192952,0.08179222333713462
0.7536292415547755,0.08278968947539236
0.7591627041077229,0.0837871556136501
0.7644765015235133,0.08478462175190785
0.7701319604881494,0.08578208789016557
0.7757533348579255,0.08677955402842331
0.7809943305766652,0.08777702016668106
0.7863088102697975,0.0887744863049388
0.7921626604281251,0.08977195244319654
0.7975634304457946,0.09076941858145428
0.8030923164622112,0.09176688471971202
0.8087578143468189,0.09276435085796976
0.8140415738772557,0.09376181699622749
0.8193730025879284,0.09475928313448523
0.8245687878232217,0.09575674927274297
0.8297154448139018,0.09675421541100071
0.8350466534941147,0.09775168154925845
0.8402281085899584,0.09874914768751619
0.8448735071216511,0.09974661382577393
0.8504936442243818,0.10074407996403167
0.8559221936340529,0.1017415461022894
0.8608120437427497,0.10273901224054714
0.8660578771127074,0.10373647837880488
0.87102227681565,0.10473394451706262
0.875980688863008,0.10573141065532037
0.880749319550821,0.1067288767935781
0.8860110964300685,0.10772634293183585
0.8912369419488209,0.10872380907009359
0.8970014783803262,0.10972127520835133
0.9026593752190581,0.11071874134660906
0.9079882783042748,0.1117162074848668
0.9136267139659917,0.11271367362312454
0.9187696509778346,0.11371113976138228
0.923746121664971,0.11470860589964002
0.9289148143808725,0.11570607203789776
0.9337571817222072,0.1167035381761555
0.9389115203204219,0.11770100431441324
0.9443727495081352,0.11869847045267097
0.9501100539022637,0.11969593659092871
0.9555083565416085,0.12069340272918645
0.9607424682899911,0.1216908688674442
0.965529052406712,0.12268833500570193
0.9706470263917396,0.12368580114395968
0.9757342305364608,0.12468326728221742
0.9810254554189267,0.12568073342047514
0.9860714909888707,0.12667819955873288
0.9907747665272436,0.12767566569699063
0.995643477460582,0.12867313183524837
1.000753393159109,0.1296705979735061
1.005992238715579,0.13066806411176385
1.011038956807174,0.1316655302500216
1.0163514110994307,0.13266299638827933
1.0215912068996569,0.13366046252653707
1.026209825613284,0.1346579286647948
1.0315973111709695,0.13565539480305255
1.0367014689320089,0.1366528609413103
1.0418616966096885,0.13765032707956804
1.0472764914846786,0.13864779321782575
1.052111325782286,0.1396452593560835
1.0571421982611862,0.14064272549434123
1.0621611267754443,0.14164019163259897
1.0677373835116133,0.1426376577708567
1.0728416671358785,0.14363512390911445
1.0780005759204534,0.1446325900473722
1.083398120660248,0.14563005618562994
1.0887133787365852,0.14662752232388768
1.0939955263092327,0.14762498846214542
1.0991424862875794,0.14862245460040316
1.1040818166886592,0.1496199207386609
1.1090043468560624,0.15061738687691864
1.113632561712413,0.15161485301517638
1.1187945349973833,0.15261231915343412
1.1235522945449148,0.15360978529169186
1.1285429803350608,0.15460725142994958
1.1332983200466744,0.15560471756820732
1.1381079563266077,0.15660218370646506
1.1430685182160143,0.1575996498447228
1.1485440802838618,0.15859711598298054
1.1539056146218991,0.15959458212123828
1.1590269256102743,0.16059204825949602
1.163938619586496,0.16158951439775376
1.169121736787277,0.1625869805360115
1.1739192257302515,0.16358444667426925
1.1784211531385003,0.164581912812527
1.1837174798403425,0.16557937895078473
1.1890837111435535,0.16657684508904247
1.1945471754963484,0.1675743112273002
1.1995498615397309,0.16857177736555795
1.2047406307894877,0.1695692435038157
1.210324891648193,0.17056670964207343
1.2155187988414464,0.17156417578033115
1.2203894063033978,0.1725616419185889
1.2257172305006516,0.17355910805684663
1.2306709587908238,0.17455657419510437
1.235831502459726,0.1755540403333621
1.241332330072356,0.17655150647161985
1.2464379868563666,0.1775489726098776
1.2515105009439795,0.17854643874813533
1.2566870849115048,0.17954390488639307
1.2618980725012865,0.18054137102465082
1.2675234835026103,0.18153883716290856
1.2732613955920298,0.1825363033011663
1.2777983254943628,0.18353376943942404
1.2828327528873116,0.18453123557768178
1.2880633534517525,0.18552870171593952
1.2928652215688796,0.18652616785419726
1.2979242888660654,0.18752363399245497
1.3026506362455097,0.18852110013071272
1.3084766268338401,0.18951856626897046
1.313438498170727,0.1905160324072282
1.3183781238151868,0.19151349854548594
1.3240653683877714,0.19251096468374368
1.329404288705577,0.19350843082200142
1.3340982304951114,0.19450589696025916
1.3395822313768755,0.1955033630985169
1.3451994440681445,0.19650082923677464
1.350163521427003,0.19749829537503238
1.3555873521047985,0.19849576151329013
1.360207574791855,0.19949322765154787
1.365707715836455,0.2004906937898056
1.3716342101586594,0.20148815992806335
1.377181253074546,0.2024856260663211
1.382163368669336,0.2034830922045788
1.3873594540673109,0.20448055834283654
1.3927298834862643,0.20547802448109428
1.3984693123570666,0.20647549061935203
1.4037487142319198,0.20747295675760977
1.4089622040045033,0.2084704228958675
1.4139126695910709,0.20946788903412525
1.4196327528493706,0.210465355172383
1.4249705502074865,0.21146282131064073
1.4309304985803208,0.21246028744889847
1.435997887734972,0.2134577535871562
1.4416695074219585,0.21445521972541395
1.4469986574001514,0.2154526858636717
1.4527253591939508,0.21645015200192944
1.4578865150299785,0.21744761814018718
1.4631908998968561,0.21844508427844492
1.468560838074214,0.21944255041670266
1.474088688175818,0.22044001655496037
1.4792072396196398,0.2214374826932181
1.4847617018508774,0.22243494883147585
1.4900928991022577,0.2234324149697336
1.4951109844689952,0.22442988110799134
1.5006719664592936,0.22542734724624908
1.5058082112847722,0.22642481338450682
1.510870828451427,0.22742227952276456
1.516504370171864,0.2284197456610223
1.521890054522226,0.22941721179928004
1.527256242941019,0.23041467793753778
1.5326309402400058,0.23141214407579552
1.538247563263952,0.23240961021405326
1.5436772604074367,0.233407076352311
1.5487327622042228,0.23440454249056875
1.553740126829388,0.2354020086288265
1.5594558291921758,0.2363994747670842
1.565000006397599,0.23739694090534194
1.570227876521031,0.23839440704359968
1.575450589008095,0.23939187318185742
1.5804571973870893,0.24038933932011516
1.5862909546624337,0.2413868054583729
1.5920283807396542,0.24238427159663065
1.5973984999557498,0.2433817377348884
1.603053993116621,0.24437920387314613
1.607882079693701,0.24537667001140387
1.6134093802098974,0.2463741361496616
1.6183480689310326,0.24737160228791935
1.6239738140495577,0.2483690684261771
1.6292684065007543,0.24936653456443483
1.6345622763060537,0.25036400070269255
1.640117075818093,0.2513614668409503
1.64587244657724,0.25235893297920803
1.6517191866401548,0.25335639911746577
1.657700400567458,0.2543538652557235
1.6625129669537657,0.25535133139398125
1.6682824603472,0.256348797532239
1.6742151593850625,0.25734626367049673
1.679878762401534,0.2583437298087545
1.6860593438580633,0.2593411959470122
1.6919952416379365,0.26033866208526996
1.6977827215558545,0.2613361282235277
1.703132855696516,0.26233359436178544
1.7091910548504723,0.2633310605000432
1.7148910808821478,0.2643285266383009
1.720731645217961,0.26532599277655866
1.7262290932594688,0.2663234589148164
1.7319106244020674,0.26732092505307414
1.7380438543047545,0.2683183911913319
1.7441338391997168,0.2693158573295896
1.7501517264862525,0.27031332346784737
1.7561947090718522,0.2713107896061051
1.7611448526712519,0.27230825574436285
1.7673684350743986,0.2733057218826206
1.773079161377058,0.27430318802087833
1.7784456225820342,0.27530065415913607
1.7840852871467094,0.2762981202973938
1.7898626265213045,0.2772955864356515
1.7953580355567158,0.27829305257390924
1.8005997216678495,0.279290518712167
1.8061625430332775,0.2802879848504247
1.812009806316861,0.28128545098868246
1.8179841048159535,0.2822829171269402
1.823845962977256,0.28328038326519794
1.830076382235607,0.2842778494034557
1.8362303027826892,0.2852753155417134
1.8417788236059822,0.28627278167997117
1.8479980701432037,0.2872702478182289
1.8537416078869413,0.28826771395648665
1.86004237236159,0.2892651800947444
1.8656990469383907,0.29026264623300213
1.8716540594794022,0.29126011237125987
1.877985049055829,0.2922575785095176
1.8837984636412681,0.29325504464777535
1.8898483569616176,0.2942525107860331
1.8954918589853653,0.29524997692429084
1.9019537311658388,0.2962474430625486
1.9084015441571476,0.2972449092008063
1.9148729663043924,0.29824237533906406
1.9209774660114736,0.2992398414773218
1.927287005805605,0.30023730761557954
1.9330041568968397,0.3012347737538373
1.9387283611050068,0.302232239892095
1.9450411120514333,0.30322970603035276
1.9511095783689778,0.3042271721686105
1.9569086901484625,0.30522463830686825
1.9629090062908936,0.306222104445126
1.96897694504321,0.3072195705833837
1.9752866330764545,0.30821703672164147
1.981916190263213,0.30921450285989915
1.9874838370613672,0.3102119689981569
1.9934822647142807,0.31120943513641464
1.9997875766692237,0.3122069012746724
2.0058868460163577,0.3132043674129301
2.012180427821176,0.31420183355118786
2.0180650004284013,0.3151992996894456
2.0242681759396057,0.31619676582770334
2.030772817351225,0.3171942319659611
2.036861789497303,0.3181916981042188
2.043342780236285,0.31918916424247656
2.0490874671207915,0.3201866303807343
2.0550669052688493,0.32118409651899205
2.0607771598216607,0.3221815626572498
2.0668460748786557,0.32317902879550753
2.0733598098643635,0.32417649493376527
2.079132524398356,0.325173961072023
2.085949389517315,0.32617142721028075
2.0919619885679133,0.3271688933485385
2.0978790880729963,0.32816635948679623
2.10369961358462,0.329163825625054
2.110652076111701,0.3301612917633117
2.1170001170941113,0.33115875790156946
2.1232394854649224,0.3321562240398272
2.1293748665334515,0.33315369017808494
2.1357034400061927,0.3341511563163427
2.142296376072904,0.3351486224546004
2.148839736474749,0.33614608859285816
2.155181573805783,0.3371435547311159
2.1621593670106574,0.33814102086937364
2.1683537725785254,0.3391384870076314
2.175311565049317,0.3401359531458891
2.1813431226123883,0.34113341928414687
2.1874375336660257,0.34213088542240455
2.1939967611739695,0.3431283515606623
2.2005517505800536,0.34412581769892003
2.2066945200636847,0.3451232838371778
2.2129434221531508,0.3461207499754355
2.2193392931454388,0.34711821611369326
2.22618859540423,0.348115682251951
2.2330969053362106,0.34911314839020874
2.2395567134147183,0.3501106145284665
2.24690538717372,0.3511080806667242
2.2534388034838293,0.35210554680498196
2.260789611070227,0.3531030129432397
2.2674904802354106,0.35410047908149744
2.2746563723143565,0.3550979452197552
2.2813884868306524,0.3560954113580129
2.2879789197743188,0.35709287749627067
2.2945203910124206,0.3580903436345284
2.3004497949357927,0.35908780977278615
2.307287036936363,0.3600852759110439
2.313540028029299,0.36108274204930163
2.320506392087021,0.36208020818755937
2.3267305987625644,0.3630776743258171
2.3332417639483816,0.36407514046407485
2.340108754852303,0.3650726066023326
2.346681231830133,0.36607007274059034
2.353619417487425,0.3670675388788481
2.3601333438003174,0.3680650050171058
2.3672286468184387,0.36906247115536356
2.3742879612885077,0.3700599372936213
2.381844878585714,0.37105740343187904
2.388235734108385,0.3720548695701368
2.3955338301506788,0.3730523357083945
2.401971754726057,0.37404980184665226
2.409040346515219,0.37504726798490995
2.41571043447498,0.3760447341231677
2.4228731289522436,0.37704220026142543
2.4294300063757635,0.37803966639968317
2.4370510038209874,0.3790371325379409
2.4435997861300964,0.38003459867619865
2.4506988979780426,0.3810320648144564
2.4576721596670206,0.38202953095271414
2.464964816138197,0.3830269970909719
2.4725155329510398,0.3840244632292296
2.4795203632025786,0.38502192936748736
2.486438165317615,0.3860193955057451
2.4935826441677778,0.38701686164400284
2.5005460931419,0.3880143277822606
2.5076646294665723,0.3890117939205183
2.5141972187652812,0.39000926005877606
2.521234806895539,0.3910067261970338
2.5275648499592176,0.39200419233529155
2.534414476264523,0.3930016584735493
2.54194072986421,0.39399912461180703
2.550175928143735,0.39499659075006477
2.557169320896107,0.3959940568883225
2.5635675454304123,0.39699152302658025
2.5704945116488984,0.397988989164838
2.5775108392980215,0.39898645530309573
2.5851694321981578,0.3999839214413535
2.5928581274296727,0.4009813875796112
2.6002649658480905,0.40197885371786896
2.60740271671288,0.4029763198561267
2.6142932224632722,0.40397378599438444
2.6219191865001714,0.4049712521326422
2.629854903609647,0.4059687182708999
2.6362355478442545,0.4069661844091576
2.6439743471266657,0.40796365054741535
2.6515370871250923,0.4089611166856731
2.6590583215870667,0.40995858282393083
2.6664837480125874,0.41095604896218857
2.6737511800610223,0.4119535151004463
2.6807012124912823,0.41295098123870405
2.6880824779033388,0.4139484473769618
2.695255428987038,0.41494591351521953
2.703412564944348,0.4159433796534773
2.710698902434535,0.416940845791735
2.7176775444939003,0.41793831192999276
2.7256243228537373,0.4189357780682505
2.7332915818666894,0.41993324420650824
2.7405899187190794,0.420930710344766
2.7482436317133963,0.4219281764830237
2.7563570502528,0.42292564262128146
2.7638179887773306,0.4239231087595392
2.7715135685138095,0.42492057489779694
2.7789643590647173,0.4259180410360547
2.7869244955173227,0.4269155071743124
2.7940931266986455,0.42791297331257017
2.801710823132661,0.4289104394508279
2.8094382221680796,0.42990790558908565
2.8163327174357917,0.4309053717273434
2.8244264423905685,0.43190283786560113
2.8315782114760952,0.43290030400385887
2.8392525028006683,0.4338977701421166
2.847592626846605,0.43489523628037435
2.855938580250287,0.4358927024186321
2.863683363693729,0.43689016855688984
2.870938474965355,0.4378876346951476
2.8791224691512,0.4388851008334053
2.887442340489366,0.439882566971663
2.8952218922513993,0.44088003310992074
2.903043984934528,0.4418774992481785
2.9112107565347807,0.4428749653864362
2.919357321270379,0.44387243152469397
2.927460445017811,0.4448698976629517
2.9358152540094906,0.44586736380120945
2.943952856767678,0.4468648299394672
2.951663911717271,0.44786229607772493
2.95917295325588,0.44885976221598267
2.9669773395595715,0.4498572283542404
2.974869209001102,0.45085469449249815
2.982984944074618,0.4518521606307559
2.99077534785423,0.45284962676901364
2.9995923785972165,0.4538470929072714
3.0076907696179394,0.4548445590455291
3.016004522760032,0.45584202518378686
3.025115350958246,0.4568394913220446
3.033123407124363,0.45783695746030234
3.041605254430519,0.4588344235985601
3.049986326665813,0.4598318897368178
3.058105102646492,0.46082935587507556
3.0660919069920136,0.4618268220133333
3.0738552566396917,0.46282428815159105
3.0826260132124226,0.4638217542898488
3.0910841357814185,0.4648192204281065
3.0991374071971762,0.46581668656636427
3.107338834424318,0.466814152704622
3.1157219163108563,0.46781161884287975
3.1247231307070495,0.4688090849811375
3.13292832152274,0.46980655111939523
3.141063206171308,0.470804017257653
3.150408066498124,0.47180148339591066
3.1592448356123843,0.4727989495341684
3.1681773849308246,0.47379641567242614
3.1770012316078033,0.4747938818106839
3.1852404704084414,0.4757913479489416
3.1939025725741645,0.47678881408719936
3.202844758649853,0.4777862802254571
3.210676393013141,0.47878374636371485
3.219028832377715,0.4797812125019726
3.229056971914748,0.48077867864023033
3.23801975788353,0.48177614477848807
3.2460014637681525,0.4827736109167458
3.2543367820893474,0.48377107705500355
3.2628113600866624,0.4847685431932613
3.2719744346138966,0.48576600933151903
3.281146487941392,0.4867634754697768
3.2897713213232804,0.4877609416080345
3.298900255923469,0.48875840774629226
3.307190776321626,0.48975587388455
3.3157576645727533,0.49075334002280774
3.325566249841189,0.4917508061610655
3.3340960253916627,0.4927482722993232
3.342699123155172,0.49374573843758096
3.3522713491132623,0.4947432045758387
3.3610608316290818,0.49574067071409644
3.370071968359979,0.4967381368523542
3.3792993089888497,0.4977356029906119
3.3877357747948307,0.49873306912886967
3.3966449943498547,0.4997305352671274
3.4052633025193213,0.5007280014053851
3.414541347278728,0.5017254675436429
3.423312449625562,0.5027229336819006
3.43254520494572,0.5037203998201584
3.4416246732692892,0.5047178659584161
3.4508603887531684,0.5057153320966739
3.4598204373677706,0.5067127982349315
3.468540613696184,0.5077102643731893
3.4781942313962126,0.508707730511447
3.487180707070052,0.5097051966497048
3.4965354825132553,0.5107026627879625
3.505872251794253,0.5117001289262203
3.5156650671216747,0.512697595064478
3.525301307661594,0.5136950612027358
3.5351080793980074,0.5146925273409935
3.5441974725846905,0.5156899934792513
3.5552696237317485,0.516687459617509
3.5643312692109483,0.5176849257557667
3.573571186256089,0.5186823918940244
3.582767665983412,0.5196798580322822
3.5923705520578118,0.5206773241705399
3.601587985836918,0.5216747903087976
3.611122155556138,0.5226722564470554
3.6195480884243416,0.5236697225853131
3.629323874784313,0.5246671887235709
3.63938357757608,0.5256646548618286
3.6494110426742155,0.5266621210000864
3.6587729001940428,0.527659587138344
3.668481329530013,0.5286570532766018
3.6793073511930388,0.5296545194148595
3.688798465682683,0.5306519855531173
3.6979763283287093,0.531649451691375
3.708158405289104,0.5326469178296328
3.7180325951690016,0.5336443839678905
3.727184007512081,0.5346418501061483
3.7372522000545856,0.535639316244406
3.746412364515664,0.5366367823826638
3.7557839583789807,0.5376342485209215
3.7647982412719045,0.5386317146591793
3.775312013293083,0.5396291807974369
3.7852610293162643,0.5406266469356947
3.7950546798311313,0.5416241130739524
3.8049675385465505,0.5426215792122102
3.8136801508209395,0.5436190453504679
3.8246229794070143,0.5446165114887257
3.834453267505089,0.5456139776269834
3.8449575013871113,0.5466114437652412
3.854991604068967,0.5476089099034989
3.865320923948937,0.5486063760417567
3.8753005372199913,0.5496038421800143
3.8846665126097495,0.5506013083182721
3.895288813059474,0.5515987744565298
3.905208517468135,0.5525962405947876
3.9160980744609795,0.5535937067330453
3.9265213147694027,0.554591172871303
3.9367921193948936,0.5555886390095608
3.9476649101741303,0.5565861051478185
3.9586302630250056,0.5575835712860763
3.969398265419732,0.558581037424334
3.9793551279002326,0.5595785035625918
3.9900299370697403,0.5605759697008494
4.001066746866027,0.5615734358391072
4.012531440841522,0.5625709019773649
4.0230045779701165,0.5635683681156227
4.033726782927558,0.5645658342538804
4.044521966168396,0.5655633003921382
4.055952453680094,0.5665607665303959
4.066385989680565,0.5675582326686537
4.0765207212508106,0.5685556988069114
4.088197954699025,0.5695531649451692
4.098374938550766,0.5705506310834269
4.108327975210393,0.5715480972216846
4.118970294209381,0.5725455633599423
4.130056196362116,0.5735430294982001
4.141237159018841,0.5745404956364578
4.152669514972023,0.5755379617747156
4.1632655286808316,0.5765354279129733
4.174443961175307,0.5775328940512311
4.186104877575642,0.5785303601894888
4.197418470692827,0.5795278263277466
4.2088194224806506,0.5805252924660043
4.220037796711362,0.5815227586042621
4.230974665639746,0.5825202247425197
4.241980322517351,0.5835176908807775
4.254683394140357,0.5845151570190352
4.266681987577063,0.5855126231572929
4.277551613753322,0.5865100892955507
4.289346018559068,0.5875075554338084
4.300398093354071,0.5885050215720662
4.311679916454135,0.5895024877103239
4.322730947108925,0.5904999538485817
4.334391548540797,0.5914974199868394
4.345275471297666,0.5924948861250972
4.357384029590608,0.5934923522633548
4.369576862004773,0.5944898184016126
4.380875415666166,0.5954872845398703
4.3931520731791,0.5964847506781281
4.404804938732831,0.5974822168163858
4.417625375181773,0.5984796829546436
4.430027775035482,0.5994771490929013
4.442504611416753,0.6004746152311591
4.454539239352592,0.6014720813694168
4.465598485636046,0.6024695475076746
4.477119740104804,0.6034670136459322
4.489358123322057,0.60446447978419
4.50171440024842,0.6054619459224477
4.5136127821593295,0.6064594120607055
4.52616824209449,0.6074568781989632
4.538875126636711,0.608454344337221
4.5526031642820755,0.6094518104754787
4.563817709648092,0.6104492766137365
4.576102623825322,0.6114467427519942
4.588530199947967,0.612444208890252
4.601350180714571,0.6134416750285097
4.61398665466287,0.6144391411667675
4.626801641871405,0.6154366073050251
4.638413775333021,0.6164340734432829
4.650428835066444,0.6174315395815406
4.663829853605709,0.6184290057197983
4.675859079876805,0.6194264718580561
4.687996194076932,0.6204239379963138
4.700521898933471,0.6214214041345716
4.71362805479054,0.6224188702728293
4.725932413021299,0.6234163364110871
4.739355682617138,0.6244138025493448
4.751354575412426,0.6254112686876026
4.7640746607102,0.6264087348258602
4.777584944138017,0.627406200964118
4.790208521456946,0.6284036671023757
4.803197993873239,0.6294011332406335
4.816362603906806,0.6303985993788912
4.82995098035364,0.631396065517149
4.843978800383892,0.6323935316554067
4.857201545860327,0.6333909977936645
4.870288305309205,0.6343884639319222
4.883769731984481,0.63538593007018
4.897922962903411,0.6363833962084376
4.911399397897301,0.6373808623466954
4.924972872043225,0.6383783284849531
4.9385816819504145,0.6393757946232109
4.9533390949670375,0.6403732607614686
4.9663103836939095,0.6413707268997264
4.97984436681798,0.6423681930379841
4.993022116306481,0.6433656591762419
5.0081984004664895,0.6443631253144996
5.0226112977137145,0.6453605914527574
5.035151130892365,0.6463580575910151
5.048303191619321,0.6473555237292729
5.061752796862478,0.6483529898675305
5.076293744903475,0.6493504560057883
5.089860678647342,0.650347922144046
5.104410381598865,0.6513453882823037
5.119040711800836,0.6523428544205615
5.133698676391686,0.6533403205588192
5.147553776300119,0.654337786697077
5.161888057661011,0.6553352528353347
5.175588257257185,0.6563327189735925
5.188736162750062,0.6573301851118502
5.204165324965629,0.658327651250108
5.217583218938115,0.6593251173883656
5.232414412498742,0.6603225835266234
5.246417441843861,0.6613200496648811
5.259492537888438,0.6623175158031389
5.2758802352179845,0.6633149819413966
5.2899958244780185,0.6643124480796544
5.304448028475653,0.6653099142179121
5.319293076935444,0.6663073803561699
5.3348537251179895,0.6673048464944276
5.35008438629036,0.6683023126326854
5.3642957421530015,0.669299778770943
5.378882610230599,0.6702972449092008
5.3944801905296025,0.6712947110474585
5.409647060034923,0.6722921771857163
5.4252969422919355,0.673289643323974
5.439451651565287,0.6742871094622318
5.455819154353616,0.6752845756004895
5.471364934094742,0.6762820417387473
5.485983521562444,0.677279507877005
5.5011561685260215,0.6782769740152628
5.516992629488056,0.6792744401535205
5.5320645610596975,0.6802719062917782
5.546965897100114,0.6812693724300359
5.561197450958666,0.6822668385682937
5.577263592616377,0.6832643047065514
5.5924100375687305,0.6842617708448091
5.60844925233361,0.6852592369830669
5.623854561413025,0.6862567031213246
5.638050380804925,0.6872541692595824
5.653807920659041,0.6882516353978401
5.669628201611938,0.6892491015360979
5.685339560612494,0.6902465676743555
5.701424338324552,0.6912440338126133
5.720006220535629,0.692241499950871
5.734811457440708,0.6932389660891288
5.750861522986602,0.6942364322273865
5.766809336884698,0.6952338983656443
5.782563376656763,0.696231364503902
5.799763504829013,0.6972288306421598
5.81673428495197,0.6982262967804175
5.833627173012674,0.6992237629186753
5.850289036369437,0.700221229056933
5.865497592470766,0.7012186951951908
5.882117833258714,0.7022161613334484
5.8994759459953325,0.7032136274717062
5.917074704175403,0.7042110936099639
5.934152260401726,0.7052085597482217
5.950594813966533,0.7062060258864794
5.96704422903947,0.7072034920247372
5.983803504985071,0.7082009581629949
6.001735272145324,0.7091984243012527
6.0183966828915505,0.7101958904395104
6.035833970309703,0.7111933565777682
6.054920495188693,0.7121908227160259
6.07141832978725,0.7131882888542836
6.0881456515153145,0.7141857549925413
6.105901481144844,0.7151832211307991
6.123828980157848,0.7161806872690568
6.141803081629713,0.7171781534073145
6.1597778596802994,0.7181756195455723
6.177623721337609,0.71917308568383
6.193277611022756,0.7201705518220878
6.212108777443014,0.7211680179603455
6.229836943662287,0.7221654840986033
6.248202574437808,0.723162950236861
6.265485863916918,0.7241604163751187
6.283846902085906,0.7251578825133764
6.302962085267031,0.7261553486516342
6.321894229087266,0.7271528147898919
6.3405921478571745,0.7281502809281497
6.359150272700302,0.7291477470664074
6.377841783266472,0.7301452132046652
6.3952335136022125,0.7311426793429229
6.416113571075546,0.7321401454811807
6.4335394517306295,0.7331376116194384
6.452794665734259,0.7341350777576962
6.471862129639736,0.7351325438959538
6.48993248759379,0.7361300100342116
6.509466590083355,0.7371274761724693
6.529341188777225,0.7381249423107271
6.549606875987061,0.7391224084489848
6.569826732454272,0.7401198745872426
6.590163870857913,0.7411173407255003
6.611180068738516,0.7421148068637581
6.63256000382213,0.7431122730020158
6.650429857100169,0.7441097391402736
6.670481098504952,0.7451072052785312
6.690252534100965,0.746104671416789
6.7095175666151805,0.7471021375550467
6.730613432711273,0.7480996036933045
6.751358137993345,0.7490970698315622
6.771137092910256,0.7500945359698199
6.789370186841711,0.7510920021080777
6.809747336405494,0.7520894682463354
6.832025213911702,0.7530869343845932
6.85188041834184,0.7540844005228509
6.873162231439163,0.7550818666611087
6.89524074332786,0.7560793327993663
6.915616899727209,0.7570767989376241
6.939593670716147,0.7580742650758818
6.959762848176712,0.7590717312141396
6.97937857993109,0.7600691973523973
7.000318715178011,0.7610666634906551
7.021704603112847,0.7620641296289128
7.0437436397852835,0.7630615957671706
7.066081653832766,0.7640590619054283
7.087302363261959,0.7650565280436861
7.109821419928112,0.7660539941819438
7.132744235659548,0.7670514603202016
7.1534774286405565,0.7680489264584592
7.177013278703051,0.769046392596717
7.200199021801261,0.7700438587349747
7.222962111390578,0.7710413248732325
7.24649822416464,0.7720387910114902
7.267597867593303,0.773036257149748
7.291604244972173,0.7740337232880057
7.315389760875756,0.7750311894262635
7.3391495794699635,0.7760286555645212
7.363955167514755,0.777026121702779
7.387946595817143,0.7780235878410366
7.411532498059899,0.7790210539792944
7.4364864163798385,0.7800185201175521
7.459055048259835,0.7810159862558098
7.482023821359339,0.7820134523940676
7.5061015203405335,0.7830109185323253
7.530116110206787,0.7840083846705831
7.555083195493731,0.7850058508088408
7.579929698315356,0.7860033169470986
7.606656098180686,0.7870007830853563
7.630528369948257,0.7879982492236141
7.6551888967023745,0.7889957153618717
7.681071724376494,0.7899931815001295
7.7090916984595,0.7909906476383872
7.732611056882393,0.791988113776645
7.760612106662265,0.7929855799149027
7.787635586464024,0.7939830460531605
7.813190875391567,0.7949805121914182
7.840313015986246,0.795977978329676
7.868390456322614,0.7969754444679337
7.8933743033886055,0.7979729106061915
7.919644739035602,0.7989703767444492
7.946981378413021,0.799967842882707
7.971370500682674,0.8009653090209646
7.996851499274746,0.8019627751592224
8.025737824761949,0.8029602412974801
8.0531806230933,0.8039577074357379
8.081739080591703,0.8049551735739956
8.110964457315497,0.8059526397122534
8.139510798586588,0.8069501058505111
8.16649886187365,0.8079475719887689
8.194921476180745,0.8089450381270266
8.222669396390007,0.8099425042652844
8.251329374414867,0.810939970403542
8.282860374637403,0.8119374365417998
8.312105262731214,0.8129349026800575
8.342762330278054,0.8139323688183152
8.37514830929829,0.814929834956573
8.403738428286758,0.8159273010948307
8.433588454209959,0.8169247672330885
8.4632310397332,0.8179222333713462
8.49347137563624,0.818919699509604
8.525442000640053,0.8199171656478617
8.556190558431696,0.8209146317861195
8.586054748329332,0.8219120979243771
8.620416482511134,0.8229095640626349
8.65131144170406,0.8239070302008926
8.682062980140916,0.8249044963391504
8.714703306292146,0.8259019624774081
8.749311729016679,0.8268994286156659
8.78263452601687,0.8278968947539236
8.81701981033012,0.8288943608921814
8.852658588731572,0.8298918270304391
8.888237893252287,0.8308892931686969
8.922749828549192,0.8318867593069545
8.957049037781516,0.8328842254452123
8.99361081313151,0.83388169158347
9.030950897878236,0.8348791577217278
9.067077445123095,0.8358766238599855
9.100063384821205,0.8368740899982433
9.13571531514835,0.837871556136501
9.171094346484704,0.8388690222747588
9.210725124953,0.8398664884130165
9.24671906493093,0.8408639545512743
9.284292255962033,0.841861420689532
9.322395499354364,0.8428588868277898
9.364304773080352,0.8438563529660474
9.399449474553123,0.8448538191043052
9.43532093141551,0.8458512852425629
9.47600452036816,0.8468487513808206
9.516090799061402,0.8478462175190784
9.555472592921944,0.8488436836573361
9.595587737729442,0.8498411497955939
9.63927225473447,0.8508386159338516
9.678009104754102,0.8518360820721094
9.720686649118988,0.852833548210367
9.760866921585626,0.8538310143486249
9.806227995658734,0.8548284804868825
9.849831357121488,0.8558259466251403
9.891685672415026,0.856823412763398
9.937511511274508,0.8578208789016558
9.982126845080922,0.8588183450399135
10.029733889874555,0.8598158111781713
10.077400978750946,0.860813277316429
10.12632065876735,0.8618107434546868
10.174109961328325,0.8628082095929445
10.22631556642988,0.8638056757312023
10.277699331466476,0.86480314186946
10.320180222429011,0.8658006080077177
10.369845108293166,0.8667980741459754
10.419732060980767,0.8677955402842332
10.472794161918534,0.8687930064224909
10.525583233691565,0.8697904725607487
10.576812395322804,0.8707879386990064
10.631231750294118,0.8717854048372642
10.687247399446637,0.8727828709755219
10.740949164623013,0.8737803371137797
10.794510061801873,0.8747778032520374
10.852946983008069,0.8757752693902952
10.907464523942435,0.8767727355285528
10.966707998134776,0.8777702016668106
11.023008905306003,0.8787676678050683
11.0802277423439,0.879765133943326
11.145664612225682,0.8807626000815838
11.206053226560808,0.8817600662198415
11.265647278349148,0.8827575323580993
11.33000084676782,0.883754998496357
11.390959816885001,0.8847524646346148
11.450980369266917,0.8857499307728725
11.514784144561432,0.8867473969111302
11.577168866511766,0.8877448630493879
11.646134545139386,0.8887423291876457
11.714505002680442,0.8897397953259034
11.785428196691216,0.8907372614641612
11.860211784421919,0.8917347276024189
11.93466232925646,0.8927321937406767
12.020017488507035,0.8937296598789344
12.097192365036063,0.8947271260171922
12.174427153855811,0.8957245921554499
12.25314986737016,0.8967220582937077
12.330822539530995,0.8977195244319653
12.418772614792424,0.8987169905702231
12.497884473026616,0.8997144567084808
12.578856214074317,0.9007119228467386
12.668151235532783,0.9017093889849963
12.760140238292859,0.9027068551232541
12.853599608316374,0.9037043212615118
12.946777143410989,0.9047017873997696
13.048226979216926,0.9056992535380273
13.140152771620953,0.9066967196762851
13.243884242408052,0.9076941858145428
13.34240270751414,0.9086916519528005
13.452722944021284,0.9096891180910582
13.574519479209137,0.910686584229316
13.688886628838793,0.9116840503675737
13.797982002057655,0.9126815165058314
13.904428804183873,0.9136789826440892
14.01962520989277,0.9146764487823469
14.149027297435996,0.9156739149206047
14.271746908647366,0.9166713810588624
14.40222113295431,0.9176688471971202
14.543821074852136,0.9186663133353778
14.688586241096223,0.9196637794736356
14.82871332045762,0.9206612456118933
14.977826670733753,0.9216587117501511
15.149350630769382,0.9226561778884088
15.316241692605598,0.9236536440266666
15.463400260692458,0.9246511101649243
15.632480015820102,0.9256485763031821
15.799595765676035,0.9266460424414398
15.98946195034239,0.9276435085796976
16.159664143178897,0.9286409747179553
16.35822613137388,0.929638440856213
16.547966715542437,0.9306359069944707
16.731327801572686,0.9316333731327285
16.940639516647757,0.9326308392709862
17.130671162731982,0.933628305409244
17.363789242479424,0.9346257715475017
17.591440634969707,0.9356232376857595
17.809497168780503,0.9366207038240172
18.055298211892097,0.937618169962275
18.281623601074504,0.9386156361005327
18.49346134420561,0.9396131022387905
18.729882440094304,0.9406105683770482
18.997437906323416,0.941608034515306
19.26894545089686,0.9426055006535636
19.546288313105574,0.9436029667918213
19.796628007765566,0.9446004329300791
20.0941011564754,0.9455978990683368
20.371150242953295,0.9465953652065946
20.684907608767308,0.9475928313448523
21.029973236796945,0.9485902974831101
21.35339554961855,0.9495877636213678
21.714888758478985,0.9505852297596256
22.076812035709203,0.9515826958978832
22.447552241323226,0.952580162036141
22.815521091269723,0.9535776281743987
23.20333019807836,0.9545750943126565
23.581664108122986,0.9555725604509142
24.018347266176544,0.956570026589172
24.46908879197591,0.9575674927274297
24.909466058322923,0.9585649588656875
25.366651449413286,0.9595624250039452
25.881408262603774,0.960559891142203
26.3839949646262,0.9615573572804607
26.946317798747433,0.9625548234187185
27.506374906657545,0.9635522895569761
28.023091693679813,0.9645497556952339
28.613088211673045,0.9655472218334916
29.232112472475556,0.9665446879717494
29.89720654540863,0.9675421541100071
30.655726394918442,0.9685396202482649
31.4125314318835,0.9695370863865226
32.22131449401405,0.9705345525247804
33.184911069596296,0.9715320186630381
34.07090908661614,0.9725294848012959
35.1012807913623,0.9735269509395535
36.124951695852275,0.9745244170778113
37.295373210465954,0.975521883216069
38.52830656009099,0.9765193493543267
39.821627892162304,0.9775168154925845
41.253095131310545,0.9785142816308422
42.73047694754864,0.9795117477691
44.4191477408746,0.9805092139073577
46.136056911402065,0.9815066800456155
48.09479378465729,0.9825041461838732
50.27114344037461,0.983501612322131
52.743922987021264,0.9844990784603886
55.5120816201753,0.9854965445986464
58.66818705505677,0.9864940107369041
62.18771272444724,0.9874914768751619
66.61550678466463,0.9884889430134196
71.71234715691227,0.9894864091516774
78.10401426302285,0.9904838752899351
87.00155489734557,0.9914813414281929
96.96930862266296,0.9924788075664506
110.80348564878412,0.9934762737047084
130.56037149602489,0.994473739842966
159.66551307943095,0.9954712059812239
210.04820542250184,0.9964686721194815
315.495768177626,0.9974661382577393
598.2842513574315,0.998463604395997
2214.8617940141503,0.9994610705342548


==> tikz/data/location_estimation/cdf/LE_cdf_mlArR_trackerarea.dat <==
rmse,cdf_percentile
0.0006840718607169258,0.0
0.015297511073161275,0.001
0.021622929714658103,0.002
0.026869092793773443,0.003
0.031244364807927145,0.004
0.03505510844116313,0.005
0.038443131359772786,0.006
0.04165649956399484,0.007
0.04476906493336704,0.008
0.04773343028454709,0.009
0.050124720342813636,0.01
0.05248153934241257,0.011
0.05492914726850875,0.012
0.0572810913615648,0.013
0.05986045552958612,0.014
0.06195157589940891,0.015
0.06422375885045176,0.016
0.06613793375154281,0.017
0.06804648822805474,0.018
0.06999988820801006,0.019
0.0720443380993765,0.02
0.07392980707572204,0.021
0.07571224793824075,0.022
0.07742851815061003,0.023
0.07917531942844974,0.024
0.08115731623351267,0.025
0.08288390378939091,0.026
0.08455055870129226,0.027
0.0862944603013262,0.028
0.08799807526393752,0.029
0.08963073628696006,0.03
0.09131289908335712,0.031
0.09303514941870238,0.032
0.09478826202852852,0.033
0.0966148770999427,0.034
0.0981908147042434,0.035
0.09979648351500263,0.036
0.10147839998959735,0.037
0.1030761445870915,0.038
0.10482362165557495,0.039
0.10646021051852445,0.04
0.10816162770037627,0.041
0.1098699446951594,0.042
0.11152560909745254,0.043
0.1131207935141964,0.044
0.11469601382991729,0.045
0.11628600521341936,0.046
0.11786121026676256,0.047
0.11959226095538367,0.048
0.12120981276948328,0.049
0.1226964782218938,0.05
0.12440686831822272,0.051
0.12598398111956907,0.052
0.12745950899728167,0.053
0.1289918128033466,0.054
0.13054178044597206,0.055
0.13212656531959352,0.056
0.1337594911903215,0.057
0.13528697548928204,0.058
0.136809050806473,0.059
0.1384506651187948,0.06
0.13994271403586075,0.061
0.14144323240318918,0.062
0.14305684991376522,0.063
0.14461340940783102,0.064
0.14621377671360153,0.065
0.14769541001460007,0.066
0.14918002437973468,0.067
0.15074473860664264,0.068
0.15225540857702732,0.069
0.15378688907061683,0.07
0.15519319225350603,0.071
0.15665280031267756,0.072
0.1582104665996722,0.073
0.15969477035446053,0.074
0.161303312652167,0.075
0.1628154590613671,0.076
0.16441709955727168,0.077
0.16575446795346452,0.078
0.16728550487272068,0.079
0.16883008271003455,0.08
0.1702641582353192,0.081
0.1718112332861883,0.082
0.17325888868761385,0.083
0.17480530263371802,0.084
0.17644458180752817,0.085
0.17801962003269547,0.086
0.17962813193211033,0.087
0.18132898800788233,0.088
0.18290339497678346,0.089
0.18464110667587152,0.09
0.18624441736503414,0.091
0.18778673694533593,0.092
0.1894571667885211,0.093
0.1908876345213591,0.094
0.1927222605698674,0.095
0.1942379554060292,0.096
0.19600348064038317,0.097
0.19761188821134953,0.098
0.19915864618780577,0.099
0.20072959750690686,0.1
0.20252086218996937,0.101
0.20418387435920657,0.102
0.20579659766457056,0.103
0.20748529468812463,0.104
0.20912120638631215,0.105
0.2107024390152171,0.106
0.21224354181862268,0.107
0.2139519707245147,0.108
0.2155250595043525,0.109
0.21718054623866578,0.11
0.21894852317567917,0.111
0.2206861577292436,0.112
0.2224861805278804,0.113
0.22418887944796012,0.114
0.2259829679453652,0.115
0.2274733715339188,0.116
0.22916448917589902,0.117
0.23068141023657113,0.118
0.23244349902353195,0.119
0.2342007909086027,0.12
0.23595800267061037,0.121
0.23776930269125596,0.122
0.23939549885645314,0.123
0.24100834369596286,0.124
0.24274796093316475,0.125
0.24445813777817615,0.126
0.2462712316085879,0.127
0.24800553365071915,0.128
0.249804185773707,0.129
0.25157420906759415,0.13
0.25333579494328967,0.131
0.25491705854229113,0.132
0.25664948873997784,0.133
0.25855520459277276,0.134
0.2603809192954235,0.135
0.2622063910493806,0.136
0.2640181683023936,0.137
0.2656476832532497,0.138
0.26757000783537754,0.139
0.2694146738600075,0.14
0.27133665881676605,0.141
0.27312940477602177,0.142
0.2748852451478445,0.143
0.2766448424761895,0.144
0.2784531101889637,0.145
0.280175221363915,0.146
0.28198171298815766,0.147
0.2838033937358475,0.148
0.285590761342896,0.149
0.28731952785709736,0.15
0.28914591767359993,0.151
0.2909927022810313,0.152
0.2928996512214912,0.153
0.29484486930606635,0.154
0.29643559552880666,0.155
0.29822782354562594,0.156
0.30002978170284006,0.157
0.3019998705380307,0.158
0.30381541492034714,0.159
0.3058250507559884,0.16
0.3077444868699031,0.161
0.3095814366720328,0.162
0.3114089715813893,0.163
0.31308461728288317,0.164
0.3149974655781612,0.165
0.3168536974119237,0.166
0.3185212435935415,0.167
0.32035130704535464,0.168
0.3222412547866296,0.169
0.32414346051094967,0.17
0.32590936915260477,0.171
0.32780425805801,0.172
0.32979381843996836,0.173
0.33160366123107765,0.174
0.33353721304009903,0.175
0.3354906478446648,0.176
0.3374261818054296,0.177
0.33913592752551497,0.178
0.34109094078430585,0.179
0.3428881117009274,0.18
0.3446483703767074,0.181
0.34647499872407,0.182
0.34839354130839423,0.183
0.3503864494285889,0.184
0.3523213435195022,0.185
0.35401075000008697,0.186
0.35590706864033317,0.187
0.3577802088682912,0.188
0.35960253928398267,0.189
0.3615408227027944,0.19
0.3634200670679724,0.191
0.3652002877156581,0.192
0.36690364725347285,0.193
0.36879666758270446,0.194
0.37064579614728854,0.195
0.37264475918672874,0.196
0.37454638855811256,0.197
0.37641848389524846,0.198
0.3781760610081353,0.199
0.38009418708259785,0.2
0.38214965798471506,0.201
0.3841991722875239,0.202
0.3861372325469568,0.203
0.3880351184154807,0.204
0.3897780569839678,0.205
0.3917798311372861,0.206
0.3936961670442254,0.207
0.3955224456092336,0.208
0.39726344367137834,0.209
0.39920715002367657,0.21
0.401072107907571,0.211
0.4030089946884356,0.212
0.40494201751113024,0.213
0.40703971044120474,0.214
0.40903939531208816,0.215
0.41105356562419304,0.216
0.41294663877360294,0.217
0.414818484824194,0.218
0.41679742573713113,0.219
0.4188034975296052,0.22
0.4206484151845895,0.221
0.42258849736112597,0.222
0.4244143751205188,0.223
0.42635491559205485,0.224
0.42811866604477966,0.225
0.4301996533043262,0.226
0.43216355253902866,0.227
0.4338734688214033,0.228
0.43571790836970326,0.229
0.4375645646450947,0.23
0.4394282648941205,0.231
0.4413400950141745,0.232
0.4432218489262498,0.233
0.4451914142198901,0.234
0.4473067858167402,0.235
0.4491415927821882,0.236
0.4509270298139469,0.237
0.45291149825476085,0.238
0.4548370639425321,0.239
0.4568729237921873,0.24
0.4588481019622206,0.241
0.4607058570861849,0.242
0.4626052742118304,0.243
0.4644493361012558,0.244
0.46645922781667715,0.245
0.4683907949239119,0.246
0.4702701497063501,0.247
0.47233125308716417,0.248
0.47428273473035576,0.249
0.476255343236967,0.25
0.47802215453238067,0.251
0.4801933506719981,0.252
0.48200407774043846,0.253
0.48403925723470714,0.254
0.4861668140719285,0.255
0.4881276372834186,0.256
0.4901148459531126,0.257
0.49192828200313227,0.258
0.4940929038518043,0.259
0.49604450771493175,0.26
0.4979972331950088,0.261
0.49995262178691047,0.262
0.5019926693103725,0.263
0.5040080663718062,0.264
0.5060139188327172,0.265
0.5080752322042253,0.266
0.510343146664626,0.267
0.5122929637974435,0.268
0.514384783337865,0.269
0.5162347083621476,0.27
0.5183399445110357,0.271
0.5202138689936648,0.272
0.5223101192639635,0.273
0.5243692653967542,0.274
0.5261761480282665,0.275
0.5281260609063658,0.276
0.5303736204039023,0.277
0.5323943866812693,0.278
0.5346180402323082,0.279
0.5366846549023429,0.28
0.5385183806348024,0.281
0.5405018589408882,0.282
0.5428594217931542,0.283
0.5448527511288511,0.284
0.5468637468423585,0.285
0.548827980698735,0.286
0.5508202383700134,0.287
0.5530128007853325,0.288
0.554918017323003,0.289
0.5570775392990757,0.29
0.5590600563259908,0.291
0.5611315820967854,0.292
0.5631807974528039,0.293
0.5651075518363315,0.294
0.5671768995254403,0.295
0.5692110406207199,0.296
0.571342420373728,0.297
0.5734531773408208,0.298
0.5755060397816167,0.299
0.5777887189610929,0.3
0.5799069886081348,0.301
0.5819353989793355,0.302
0.5840252247850585,0.303
0.5861710473783894,0.304
0.5883055759327719,0.305
0.5903554224619688,0.306
0.5924704194309252,0.307
0.5944110053499444,0.308
0.5966465930967639,0.309
0.5986306834002536,0.31
0.6007995350213171,0.311
0.6027830149567366,0.312
0.6048836072182235,0.313
0.6068997824842872,0.314
0.609152522648679,0.315
0.6114696748998821,0.316
0.613467937177175,0.317
0.6156239832144903,0.318
0.6176213302405094,0.319
0.6198464819001795,0.32
0.6220040037717053,0.321
0.6240196085075513,0.322
0.6260910646805643,0.323
0.6282700990079405,0.324
0.6303295391451991,0.325
0.6325789617684295,0.326
0.6347536930993367,0.327
0.6369392629461997,0.328
0.6390792203694035,0.329
0.6413023428890774,0.33
0.6434806270106364,0.331
0.6457906654542398,0.332
0.647905341928058,0.333
0.649993406916229,0.334
0.6520802593008345,0.335
0.6541155493725533,0.336
0.6563339419980125,0.337
0.6586387306978855,0.338
0.660991730297502,0.339
0.6632426791684053,0.34
0.6652846339674804,0.341
0.6674276746942112,0.342
0.6696563217496431,0.343
0.6718318693307559,0.344
0.6738996226943892,0.345
0.6762251911170635,0.346
0.6783685626820928,0.347
0.680576927027902,0.348
0.6830536854925353,0.349
0.6853779315224161,0.35
0.6876007030376732,0.351
0.689707547157054,0.352
0.6919706879329904,0.353
0.6944015092479043,0.354
0.6963991320032397,0.355
0.6988358842945432,0.356
0.701163488478565,0.357
0.7035518521070869,0.358
0.7058437447980098,0.359
0.7078694494132476,0.36
0.7100668708104446,0.361
0.7123578758011868,0.362
0.7143751719038948,0.363
0.7166214015593632,0.364
0.7189791697257567,0.365
0.7212992504649625,0.366
0.7237485616667538,0.367
0.7259509328089995,0.368
0.7282889189218973,0.369
0.7306563470319692,0.37
0.7328773579803491,0.371
0.7349893120482366,0.372
0.7372413183843544,0.373
0.7394719879179583,0.374
0.7418094240135823,0.375
0.7439506689963751,0.376
0.7463097726343637,0.377
0.7485319564923546,0.378
0.7508659548070277,0.379
0.753312434080177,0.38
0.7553436032951749,0.381
0.7576980878666262,0.382
0.7599415147953631,0.383
0.7622024558298955,0.384
0.7644485248617808,0.385
0.7668610858647673,0.386
0.7692339277734904,0.387
0.7714372100465836,0.388
0.7737423595772052,0.389
0.775965632838879,0.39
0.7782399688512582,0.391
0.7806271079693914,0.392
0.7827164596431455,0.393
0.7849664833268819,0.394
0.7874030568327002,0.395
0.7895472215019512,0.396
0.7917092758834536,0.397
0.7940760583070361,0.398
0.7963620019314922,0.399
0.7986498866660009,0.4
0.800995819118845,0.401
0.803357959694493,0.402
0.8057997933247235,0.403
0.8082179222606155,0.404
0.8105583435991632,0.405
0.8127691513777481,0.406
0.8151529665445959,0.407
0.8176331467389735,0.408
0.8201341981813738,0.409
0.8224968210103909,0.41
0.824888941612083,0.411
0.827478482192676,0.412
0.8298423598637134,0.413
0.8322743581025892,0.414
0.8347281000432355,0.415
0.8371527830414252,0.416
0.839548271351915,0.417
0.8421467731082533,0.418
0.8444098257851145,0.419
0.8468961889731965,0.42
0.8493241827039882,0.421
0.851577086701159,0.422
0.8541225165155593,0.423
0.8565223961159895,0.424
0.8588575738569775,0.425
0.8613698670106482,0.426
0.8637689478184154,0.427
0.8661929674587661,0.428
0.8686475230503657,0.429
0.8712507853858994,0.43
0.8739039207064027,0.431
0.876450541090702,0.432
0.8787854004617013,0.433
0.8811597301833748,0.434
0.8837634378893522,0.435
0.8863226219552199,0.436
0.8888764315428148,0.437
0.8913565511615557,0.438
0.8939397502133267,0.439
0.896325636904433,0.44
0.8990946295194722,0.441
0.9018821857386523,0.442
0.9044392861426093,0.443
0.9069059228438064,0.444
0.9096195946791216,0.445
0.9121901510086811,0.446
0.9147183893515894,0.447
0.9172873613052627,0.448
0.9198535910882174,0.449
0.9222692546639111,0.45
0.9248292659615547,0.451
0.9275965577075611,0.452
0.9300752121155821,0.453
0.9327749097426798,0.454
0.935343010894041,0.455
0.9378207175975743,0.456
0.9404798907247965,0.457
0.9428305212397872,0.458
0.9453441773667269,0.459
0.9479565249023632,0.46
0.9507842782494277,0.461
0.9535502440335811,0.462
0.9560930456875903,0.463
0.95874190151122,0.464
0.9613910829232573,0.465
0.9640044717069008,0.466
0.9665078296010542,0.467
0.9689436310643122,0.468
0.9716117547017759,0.469
0.9743679325076028,0.47
0.9767481229201497,0.471
0.9794944390919968,0.472
0.982366246710542,0.473
0.9850367679608818,0.474
0.9874242522517159,0.475
0.9903570568797313,0.476
0.9932834833758692,0.477
0.9959689170310466,0.478
0.9988589120745036,0.479
1.0014351354721576,0.48
1.004139933668831,0.481
1.0066372300189357,0.482
1.009578407312441,0.483
1.012193741021479,0.484
1.0147215831735494,0.485
1.0172234702423233,0.486
1.0200336668610637,0.487
1.022765652947977,0.488
1.0252887237374397,0.489
1.027890700619251,0.49
1.0306391874437912,0.491
1.0334786500018311,0.492
1.0361918767873002,0.493
1.0388575164526108,0.494
1.041503860289133,0.495
1.0442825743771218,0.496
1.0470873956910491,0.497
1.0496702566914877,0.498
1.0525054000912972,0.499
1.0551564279804386,0.5
1.057902801623216,0.501
1.0605686479683119,0.502
1.0638527844447756,0.503
1.0668323977032141,0.504
1.0695505473402278,0.505
1.0723698977974065,0.506
1.0752568397967894,0.507
1.0779628212730947,0.508
1.0809074951075337,0.509
1.083753940081913,0.51
1.0865292555841939,0.511
1.0894742930660506,0.512
1.0926529561471794,0.513
1.0954886520775517,0.514
1.0982623196569867,0.515
1.101050579429607,0.516
1.1039372642926533,0.517
1.1067635407107592,0.518
1.1096371286540307,0.519
1.1124767860851374,0.52
1.1153527081735497,0.521
1.1184398416141392,0.522
1.1211114385629284,0.523
1.1238238243464609,0.524
1.1266735907637655,0.525
1.1294261857897316,0.526
1.1324548986360865,0.527
1.1353689257941175,0.528
1.1382167501249771,0.529
1.141121915464519,0.53
1.143935324362655,0.531
1.1465881982797483,0.532
1.1494336024641847,0.533
1.152498452979364,0.534
1.15538266843783,0.535
1.158539026478908,0.536
1.161382321898386,0.537
1.1643629066055103,0.538
1.1671260858037356,0.539
1.1700299431838572,0.54
1.1732513396162425,0.541
1.176154694484243,0.542
1.179062245912777,0.543
1.1820675559882667,0.544
1.1851945407328832,0.545
1.1879299196046913,0.546
1.1910244346447267,0.547
1.193824619888996,0.548
1.1969503203803176,0.549
1.1998213171008185,0.55
1.202878503170676,0.551
1.2058895515841346,0.552
1.209046136107059,0.553
1.2119215391114915,0.554
1.21494567104154,0.555
1.2178956334306084,0.556
1.2211044904363073,0.557
1.2241674971745216,0.558
1.227349254161388,0.559
1.230494809039416,0.56
1.233640445862339,0.561
1.236803179150267,0.562
1.2399191484852512,0.563
1.242914801949549,0.564
1.24616030650512,0.565
1.2492113845053385,0.566
1.2525642239475814,0.567
1.2554051368885406,0.568
1.258433418631301,0.569
1.261325708182509,0.57
1.2644089792195452,0.571
1.2675798849156659,0.572
1.2706824025313348,0.573
1.2737319366345146,0.574
1.276737936495613,0.575
1.2799085143061606,0.576
1.2829571923443648,0.577
1.2861914016421752,0.578
1.2893007951579003,0.579
1.292552385966542,0.58
1.295962439862376,0.581
1.29925253431944,0.582
1.3026912593225135,0.583
1.3060265922583572,0.584
1.3092984109177057,0.585
1.3126697369838929,0.586
1.3157702792651547,0.587
1.3190317502268665,0.588
1.3223340699971082,0.589
1.3258495650649786,0.59
1.3291117636617085,0.591
1.332683889994202,0.592
1.3360670180176377,0.593
1.3394222538317901,0.594
1.3427716047419849,0.595
1.3462739241073454,0.596
1.3494910519373062,0.597
1.3529605326573502,0.598
1.356142383686056,0.599
1.3598906147293235,0.6
1.3631240542640741,0.601
1.3665299482727067,0.602
1.3700367344696451,0.603
1.3732663498893927,0.604
1.3768390641208428,0.605
1.3806560826100778,0.606
1.3841147963150613,0.607
1.3875421163715034,0.608
1.3907111723752164,0.609
1.3942488067147294,0.61
1.3979675169862804,0.611
1.4014001668826006,0.612
1.4051792277005737,0.613
1.408966643121906,0.614
1.4126374453972108,0.615
1.4162010482679448,0.616
1.4195566743929577,0.617
1.4235775868812492,0.618
1.4271701606117586,0.619
1.4309307429365665,0.62
1.4345041977394366,0.621
1.4379973069251781,0.622
1.4415825745717463,0.623
1.4452324060782322,0.624
1.4491523374550896,0.625
1.4527363774720006,0.626
1.4565723583583898,0.627
1.4603768875832983,0.628
1.4643286324647735,0.629
1.4676175080764362,0.63
1.4717502564321538,0.631
1.475507333674753,0.632
1.4790492640483999,0.633
1.482713479339095,0.634
1.4862720020091185,0.635
1.49014143775933,0.636
1.4940094308333034,0.637
1.4977431075595993,0.638
1.5013909179501268,0.639
1.5052079097887108,0.64
1.5090088868400422,0.641
1.513028486137057,0.642
1.5167541420671002,0.643
1.5201400743970797,0.644
1.52395367936565,0.645
1.5278825004984424,0.646
1.5313037498470559,0.647
1.5349392501124375,0.648
1.5381976416849992,0.649
1.5418018592704281,0.65
1.545788111477454,0.651
1.5496734376897425,0.652
1.5539727482230496,0.653
1.5577471013358257,0.654
1.561626953584911,0.655
1.5649322220406978,0.656
1.568647654385962,0.657
1.5722745498958675,0.658
1.5761112614245987,0.659
1.5802933365127245,0.66
1.5842073639766292,0.661
1.5883787380041186,0.662
1.5925582454549148,0.663
1.5963566899552208,0.664
1.600276896526758,0.665
1.6041769577829161,0.666
1.6087686052882548,0.667
1.6127018854482267,0.668
1.616587665438188,0.669
1.6205409362368532,0.67
1.624947283998993,0.671
1.6290841711195239,0.672
1.633212722167535,0.673
1.6374669977036918,0.674
1.6418100693112059,0.675
1.6457779357412516,0.676
1.6500936824160513,0.677
1.6542612343047234,0.678
1.6583386972351943,0.679
1.6623418007421151,0.68
1.666274733867367,0.681
1.6703857215718392,0.682
1.674650787136955,0.683
1.6790882052283829,0.684
1.6832895574629532,0.685
1.6874509140984686,0.686
1.6914425488987046,0.687
1.695722193133524,0.688
1.700098713844609,0.689
1.7043131937621918,0.69
1.7088342899461326,0.691
1.7130821188809995,0.692
1.7174272436589277,0.693
1.7217076297240788,0.694
1.7260980027719504,0.695
1.7304735190142868,0.696
1.7344913003762485,0.697
1.738524418492278,0.698
1.743123894682168,0.699
1.747598966192657,0.7
1.7516576976381049,0.701
1.7558090338368924,0.702
1.760050457858206,0.703
1.7647677477828247,0.704
1.7692093547976049,0.705
1.7736221663223455,0.706
1.7779769356352293,0.707
1.7825849804930172,0.708
1.7871005425408748,0.709
1.7915875742928093,0.71
1.7961747611372894,0.711
1.8005865457675017,0.712
1.8050930302312345,0.713
1.8100023842225295,0.714
1.814877052296975,0.715
1.8192107042870327,0.716
1.8243166035901761,0.717
1.8290723500493529,0.718
1.833399869127054,0.719
1.8379361959173994,0.72
1.8427329649931925,0.721
1.847497935112463,0.722
1.8522611030223894,0.723
1.8569501736399179,0.724
1.8612727666136188,0.725
1.8660210746199932,0.726
1.8710258083332196,0.727
1.876092446565696,0.728
1.8808642034502052,0.729
1.8854495205030808,0.73
1.890301784988291,0.731
1.8960503701577405,0.732
1.900551879371131,0.733
1.9055489409713269,0.734
1.910581071271867,0.735
1.9159519784650487,0.736
1.9210894561267833,0.737
1.9260290019689512,0.738
1.9310957173483023,0.739
1.93607637119792,0.74
1.9411726864471592,0.741
1.9460716121732542,0.742
1.9514568060673385,0.743
1.9568447662473853,0.744
1.9614340444221705,0.745
1.966516767165053,0.746
1.971621538475385,0.747
1.9769952683047185,0.748
1.9825156672914663,0.749
1.9874198213145629,0.75
1.9925085853168074,0.751
1.9978703585178657,0.752
2.003266019216552,0.753
2.0088970024605417,0.754
2.0144023085667415,0.755
2.019774906292206,0.756
2.0252024315308814,0.757
2.0305255128574236,0.758
2.0356882611373592,0.759
2.0411836452211394,0.76
2.0468353198356573,0.761
2.0523232464502126,0.762
2.0582058904614557,0.763
2.0638375083053337,0.764
2.069702481386468,0.765
2.0750570057018103,0.766
2.08115720406843,0.767
2.0870419701853637,0.768
2.0926965768247,0.769
2.0986505532135373,0.77
2.1047971852968788,0.771
2.110427209251318,0.772
2.1168494290133744,0.773
2.1229926126213217,0.774
2.128962693577614,0.775
2.1347070592267374,0.776
2.140630434241083,0.777
2.1462501157563287,0.778
2.1518498594429576,0.779
2.157776157326072,0.78
2.1635238905276695,0.781
2.169438706393181,0.782
2.175703535915075,0.783
2.182558357175873,0.784
2.1888921961565737,0.785
2.194273746245392,0.786
2.201030990171662,0.787
2.2070424901013044,0.788
2.2130814920632744,0.789
2.219458646570872,0.79
2.226102606480499,0.791
2.232116215603533,0.792
2.238647780473807,0.793
2.2447335853338344,0.794
2.2508476848778844,0.795
2.258149243312344,0.796
2.2647289130548685,0.797
2.271581209850781,0.798
2.278072871690551,0.799
2.2849918572262187,0.8
2.291526127291892,0.801
2.2994659250679463,0.802
2.3062422683319133,0.803
2.312755583147128,0.804
2.319061686011666,0.805
2.3254760967584662,0.806
2.3328197940668796,0.807
2.3401172261990113,0.808
2.348122009380356,0.809
2.3553224230522094,0.81
2.361636940790298,0.811
2.3689952454493106,0.812
2.376009089586981,0.813
2.382705396587106,0.814
2.3898950057432558,0.815
2.3963625300967606,0.816
2.4036143031919024,0.817
2.411194595669134,0.818
2.418311939859897,0.819
2.426491573513935,0.82
2.434219051809631,0.821
2.441924043132703,0.822
2.449894686299555,0.823
2.458094021217575,0.824
2.465731254467319,0.825
2.4739832957324683,0.826
2.4816457856690106,0.827
2.4893452766908726,0.828
2.497531474644002,0.829
2.506100954769421,0.83
2.5146513876830707,0.831
2.5225627212840522,0.832
2.5301485841755844,0.833
2.538539906579738,0.834
2.5468142316939653,0.835
2.55490289209307,0.836
2.563340570500406,0.837
2.5714871270784894,0.838
2.579324463594783,0.839
2.5884154729367754,0.84
2.596548309315189,0.841
2.6043084228745172,0.842
2.612937471031198,0.843
2.621515277868191,0.844
2.630766237956892,0.845
2.6396208011565774,0.846
2.6487005500964074,0.847
2.657896428195672,0.848
2.667029952232759,0.849
2.674858277397768,0.85
2.683658813014829,0.851
2.692040047011012,0.852
2.7019888978436697,0.853
2.7118200534561945,0.854
2.72033142399276,0.855
2.729632596620102,0.856
2.739039331281564,0.857
2.748808388989819,0.858
2.758103548345987,0.859
2.767330363955204,0.86
2.7777739075720382,0.861
2.787885211125907,0.862
2.7990427490297263,0.863
2.8083197521877428,0.864
2.81774695328435,0.865
2.828244124810491,0.866
2.8379654340270304,0.867
2.8481317814726177,0.868
2.858757668396552,0.869
2.8691316358629075,0.87
2.8782898973590787,0.871
2.8894739053897975,0.872
2.900262973573597,0.873
2.910914053790995,0.874
2.921388724529809,0.875
2.932546000955356,0.876
2.9447092472399605,0.877
2.956223287429161,0.878
2.9682024561321128,0.879
2.9798566134257873,0.88
2.99003218516747,0.881
3.002259865090998,0.882
3.0138292330141794,0.883
3.02668708979891,0.884
3.038639878708106,0.885
3.051534314891099,0.886
3.0644764544887533,0.887
3.076946512151358,0.888
3.0898133090915474,0.889
3.1027343243216365,0.89
3.115578936197298,0.891
3.1286434765795517,0.892
3.141887571485927,0.893
3.1559056523545057,0.894
3.1688874635379443,0.895
3.1834168438184838,0.896
3.197727439188472,0.897
3.2109980025772833,0.898
3.2253969515225034,0.899
3.238694449896143,0.9
3.253367759272394,0.901
3.2674873753703486,0.902
3.2826052169466413,0.903
3.2963290883369782,0.904
3.311712052240597,0.905
3.327873760093266,0.906
3.3436513288555734,0.907
3.359017283882864,0.908
3.373653437603372,0.909
3.389871008405844,0.91
3.4056545964559963,0.911
3.422363054321327,0.912
3.4397788770302964,0.913
3.4556282372851106,0.914
3.471865271587886,0.915
3.4886339275759064,0.916
3.5080467229480874,0.917
3.5260083979718457,0.918
3.5434695492339654,0.919
3.561234636378623,0.92
3.579413053684638,0.921
3.597201052417709,0.922
3.6175602069309765,0.923
3.637010154736433,0.924
3.65665656232786,0.925
3.678173133806682,0.926
3.6989762234783985,0.927
3.719687075596005,0.928
3.7424774920657002,0.929
3.7645943466337908,0.93
3.785945281203489,0.931
3.8088903354744077,0.932
3.8348808772024836,0.933
3.8586675549105616,0.934
3.882853971898357,0.935
3.907818795396342,0.936
3.9321623539379558,0.937
3.956772668271578,0.938
3.982323638320137,0.939
4.011849940198691,0.94
4.037242838422185,0.941
4.063479052812063,0.942
4.094031348278991,0.943
4.1233610768805145,0.944
4.15161426245874,0.945
4.183598708743818,0.946
4.216295737267563,0.947
4.252427834537675,0.948
4.284835265844408,0.949
4.3200947854059,0.95
4.356222114993745,0.951
4.392200480443081,0.952
4.426985857771376,0.953
4.46818189084442,0.954
4.508643918289783,0.955
4.547358309508328,0.956
4.592061741537676,0.957
4.639492368384637,0.958
4.686515054304902,0.959
4.737305690845415,0.96
4.791393564186428,0.961
4.8501103207085015,0.962
4.9106914685924785,0.963
4.973818543951012,0.964
5.03057827837086,0.965
5.063940044853706,0.966
5.071477348489599,0.967
5.077360440739659,0.968
5.083041081594195,0.969
5.089147860261866,0.97
5.096012021626067,0.971
5.113491754431539,0.972
5.129003802694636,0.973
5.139824565656837,0.974
5.149236811326983,0.975
5.161669867221137,0.976
5.201810118363763,0.977
5.270518778626972,0.978
5.2995866920576145,0.979
5.3202174577584005,0.98
5.344765381477394,0.981
5.4106440757267205,0.982
5.502153664386255,0.983
5.61553912313588,0.984
5.731391569638649,0.985
5.8396456953058715,0.986
5.899034878616047,0.987
5.992898300660363,0.988
6.143934565204738,0.989
6.313775219337896,0.99
6.521455329362356,0.991
6.75392153583289,0.992
7.082151791388835,0.993
7.519103824216551,0.994
8.24178571653083,0.995
8.647792818698582,0.996
8.676545574589117,0.997
8.861427833680432,0.998
9.633276928328375,0.999


==> tikz/data/location_estimation/cdf/LE_cdf_mlAtR_trackerarea.dat <==
rmse,cdf_percentile
0.0005241580132514428,0.0
0.015476547164472594,0.001
0.021838897152172763,0.002
0.02686983208265867,0.003
0.03128750855410879,0.004
0.034660129470879916,0.005
0.03784852713955211,0.006
0.04114439340691697,0.007
0.04434637568387677,0.008
0.047248300789879766,0.009
0.049820669427509116,0.01
0.05258852989169496,0.011
0.05478575921686538,0.012
0.05710429870609936,0.013
0.0593021028369236,0.014
0.06147304368794808,0.015
0.06365311666785264,0.016
0.06563484521760332,0.017
0.06773504869848986,0.018
0.06981234382498244,0.019
0.0718050530906854,0.02
0.07365479574064382,0.021
0.07535670343773598,0.022
0.07711927068069693,0.023
0.07878565805986211,0.024
0.08057521718637806,0.025
0.08240928702466312,0.026
0.08414399999500279,0.027
0.0858601421357917,0.028
0.08750712076869796,0.029
0.08926016860724484,0.03
0.09079452973676755,0.031
0.09243796934980245,0.032
0.09412682042573015,0.033
0.09580322811719727,0.034
0.09733064528151429,0.035
0.0989237062999625,0.036
0.10056142036703775,0.037
0.1021273869620281,0.038
0.10375921113634151,0.039
0.10522105431474789,0.04
0.10682918633617193,0.041
0.10833944515772317,0.042
0.10998751951852034,0.043
0.11150704197206286,0.044
0.11314779012249539,0.045
0.11479888389457037,0.046
0.11647928118268748,0.047
0.11793131931267416,0.048
0.11942084305867413,0.049
0.1209973298441665,0.05
0.12259265916426508,0.051
0.1242048263335568,0.052
0.12576304081394976,0.053
0.12728875324948233,0.054
0.12879358249100722,0.055
0.13028850727547162,0.056
0.13183175189189952,0.057
0.1332359761529253,0.058
0.13482568938701514,0.059
0.13644585461840522,0.06
0.13786698841807166,0.061
0.13938376570876393,0.062
0.14079330053677264,0.063
0.14246299089654227,0.064
0.14392307993642067,0.065
0.14553066792906733,0.066
0.14706914660271495,0.067
0.14859507362701288,0.068
0.15025631748626048,0.069
0.15184810937797177,0.07
0.15332185749352856,0.071
0.15479639304255785,0.072
0.15637986908036305,0.073
0.15780607095730592,0.074
0.15941480538295053,0.075
0.16107302000753024,0.076
0.1628498076496606,0.077
0.16432920564546646,0.078
0.16580157531851542,0.079
0.16740724728639486,0.08
0.16893339198950125,0.081
0.17059824107515825,0.082
0.17219516038381474,0.083
0.17367073864609578,0.084
0.17520722656131194,0.085
0.1768430131231088,0.086
0.17838663687879847,0.087
0.1800759916758819,0.088
0.18172809954059943,0.089
0.18322230272622986,0.09
0.18472708336943813,0.091
0.1862368895385016,0.092
0.18803728452151278,0.093
0.18966612322191803,0.094
0.19146396838241958,0.095
0.1930349575101342,0.096
0.19481006856893351,0.097
0.19636280264070957,0.098
0.19798439951721636,0.099
0.1996739679275748,0.1
0.20124403384816533,0.101
0.20273195921850537,0.102
0.20434292658124872,0.103
0.20602191233691644,0.104
0.20770718923158787,0.105
0.20937839914448902,0.106
0.21125368534113306,0.107
0.21285334058202235,0.108
0.21448786967156444,0.109
0.21626888176331258,0.11
0.2179409757244843,0.111
0.21954662204304098,0.112
0.22121676968674878,0.113
0.22298804244625062,0.114
0.22443976718808678,0.115
0.22618357776887182,0.116
0.2279702862216059,0.117
0.22951031629074425,0.118
0.23125125212603367,0.119
0.23296253805579561,0.12
0.2345906094725838,0.121
0.23621665747855652,0.122
0.23787893841532057,0.123
0.23938838020844383,0.124
0.24115622122129723,0.125
0.24286421977134606,0.126
0.24439163121916693,0.127
0.24619665629810955,0.128
0.2479507152722932,0.129
0.24951015721251008,0.13
0.2512261255537037,0.131
0.25294798083254044,0.132
0.25471302818187563,0.133
0.256581189556438,0.134
0.2581351996832076,0.135
0.260028243849229,0.136
0.26175884807587274,0.137
0.2633439810322251,0.138
0.264945677908888,0.139
0.2666550266864857,0.14
0.2683706804567393,0.141
0.27020515080601354,0.142
0.2718409407109942,0.143
0.27344058553759676,0.144
0.27498800721756,0.145
0.2768771748057127,0.146
0.27870229798997875,0.147
0.2804362517644094,0.148
0.28215609005791137,0.149
0.28390516539557364,0.15
0.2857813690835905,0.151
0.2875275743346113,0.152
0.28954454420085096,0.153
0.29140844888913164,0.154
0.293100098720602,0.155
0.29497219531195185,0.156
0.2968081145285505,0.157
0.29851359384345477,0.158
0.3003799877290596,0.159
0.30206803179305913,0.16
0.3038044408708753,0.161
0.3054943447857074,0.162
0.30727809566299,0.163
0.3090331740678556,0.164
0.31087206172132403,0.165
0.3127538697029113,0.166
0.3145858256430343,0.167
0.3162411319130243,0.168
0.3180885878043887,0.169
0.3201113259494001,0.17
0.32190943876942074,0.171
0.32367698139574264,0.172
0.32547474100634743,0.173
0.32730411660484904,0.174
0.3293345775709029,0.175
0.33135157635025025,0.176
0.3331925102085508,0.177
0.33517116594347074,0.178
0.3370121603043242,0.179
0.33910930025618835,0.18
0.3408670793398599,0.181
0.3429050534665208,0.182
0.34468937462469884,0.183
0.34684055655988394,0.184
0.34862440801596256,0.185
0.3505312264948185,0.186
0.35237469835723384,0.187
0.3545171414948776,0.188
0.3565620175134026,0.189
0.3584156414332541,0.19
0.36026705410986876,0.191
0.36215943395364103,0.192
0.3641295650029013,0.193
0.36600579783720116,0.194
0.36799340782688433,0.195
0.37006303136185337,0.196
0.37192474080198706,0.197
0.37364070710584973,0.198
0.3755675891055238,0.199
0.37752328255456186,0.2
0.379439870118874,0.201
0.3814992867933485,0.202
0.38342434030214306,0.203
0.38535980307036705,0.204
0.38719205809287777,0.205
0.3892371640002272,0.206
0.3909756171229067,0.207
0.39286982598291237,0.208
0.3947507790006196,0.209
0.3966827557604138,0.21
0.3985528636685642,0.211
0.4006560648020075,0.212
0.4025539890267589,0.213
0.40435975971988475,0.214
0.4062566433950085,0.215
0.40820497788165055,0.216
0.4101203047614893,0.217
0.411899546314523,0.218
0.4137712946845593,0.219
0.415632397340021,0.22
0.4176368668827838,0.221
0.4193989316358347,0.222
0.4211481406406713,0.223
0.4230789229582836,0.224
0.42490029111411404,0.225
0.4268350672909083,0.226
0.42895265849867914,0.227
0.4308917693079846,0.228
0.4328342926662197,0.229
0.43476511546792973,0.23
0.4367857958190888,0.231
0.4387365856067334,0.232
0.4407731227917415,0.233
0.44275944321660493,0.234
0.44480794692911074,0.235
0.4468451810790799,0.236
0.44888895285413444,0.237
0.4509780517494702,0.238
0.4530187628608308,0.239
0.4549843941538988,0.24
0.45726730087755385,0.241
0.4593234847100616,0.242
0.4613566509455361,0.243
0.4632642787804207,0.244
0.4652288214214273,0.245
0.46728356268300797,0.246
0.46921029411091186,0.247
0.4710582400476081,0.248
0.4729434290196586,0.249
0.47485050413840246,0.25
0.47688671026072876,0.251
0.47911319105686295,0.252
0.4810752978484247,0.253
0.4830604495221976,0.254
0.48511846977168105,0.255
0.487122817225309,0.256
0.4892471548193959,0.257
0.49114794051324207,0.258
0.4930194002797953,0.259
0.495159650372977,0.26
0.4972819904078885,0.261
0.4993212119848005,0.262
0.5013468798274995,0.263
0.5033123958499026,0.264
0.5054463826886003,0.265
0.507364967717476,0.266
0.5094898760770598,0.267
0.5115619917107438,0.268
0.5135791989096072,0.269
0.515616356280746,0.27
0.5175252277643563,0.271
0.519473886803814,0.272
0.5214580852139196,0.273
0.5234775185179588,0.274
0.5254437828556302,0.275
0.5274887358605236,0.276
0.5295758725873468,0.277
0.531722517975133,0.278
0.5337854811665315,0.279
0.5358773062293157,0.28
0.5378266620557155,0.281
0.5399019638641674,0.282
0.5419278516368541,0.283
0.5438842411977488,0.284
0.5458786821972164,0.285
0.5480994260517373,0.286
0.5501897319994422,0.287
0.5521674119288069,0.288
0.5542412501037453,0.289
0.5565181788577808,0.29
0.5587832244807854,0.291
0.5606691125904576,0.292
0.5628064931579905,0.293
0.564890343818199,0.294
0.5671333516428212,0.295
0.5693835857242744,0.296
0.5713598994442972,0.297
0.5733752294758929,0.298
0.5754202985667103,0.299
0.5776120138125915,0.3
0.5794962465667036,0.301
0.5815284850327134,0.302
0.5837053912250396,0.303
0.5859588498499899,0.304
0.5879821076336577,0.305
0.5902837687165736,0.306
0.5924086718667476,0.307
0.5944306300991428,0.308
0.5966889721569785,0.309
0.5988549200687634,0.31
0.6008790153849303,0.311
0.6031480752081635,0.312
0.605697299012343,0.313
0.6079306246685438,0.314
0.6098423888094695,0.315
0.6119336113049961,0.316
0.614139331173936,0.317
0.6163264967828865,0.318
0.6185699036415581,0.319
0.6207245187412874,0.32
0.622890050564996,0.321
0.6251539414566762,0.322
0.6273098701097641,0.323
0.629324284729479,0.324
0.631446208640809,0.325
0.6338254625814569,0.326
0.6359132408097019,0.327
0.6380933762921573,0.328
0.6401712138151611,0.329
0.6423096399092391,0.33
0.6445635604833996,0.331
0.6467281292436877,0.332
0.6489264103044204,0.333
0.6513182712346927,0.334
0.6532728320333717,0.335
0.6553288264244619,0.336
0.6574837838328533,0.337
0.6597533648937561,0.338
0.6620205121290513,0.339
0.6641677985632377,0.34
0.6664363441610601,0.341
0.6685351049005889,0.342
0.6707132655657427,0.343
0.6728741412863614,0.344
0.675198047422104,0.345
0.6772565079449854,0.346
0.679456627053847,0.347
0.6816535975845053,0.348
0.6838334784335013,0.349
0.6859694117932591,0.35
0.688306586592668,0.351
0.6905991310520658,0.352
0.6929870302220121,0.353
0.6951215287515804,0.354
0.6973202650322322,0.355
0.6994895794765191,0.356
0.7017828880596557,0.357
0.7041149079187559,0.358
0.7064268414525351,0.359
0.7087839005259694,0.36
0.7109488209059419,0.361
0.7131283229084592,0.362
0.7153606862759387,0.363
0.7178205577871417,0.364
0.7200278492744405,0.365
0.7221964918903434,0.366
0.7245832168110822,0.367
0.7268280070114937,0.368
0.729149227085598,0.369
0.7315039892866068,0.37
0.7338200532127607,0.371
0.7362621489881265,0.372
0.7386260150448813,0.373
0.7409571715552912,0.374
0.7430979084942388,0.375
0.7450486206446885,0.376
0.7474744537878617,0.377
0.7497201047295217,0.378
0.7519972497951735,0.379
0.7541782297821384,0.38
0.7565390626825217,0.381
0.7589169485476146,0.382
0.7609644792865794,0.383
0.7631277526736382,0.384
0.7652695905258541,0.385
0.7677485370115108,0.386
0.770194281267856,0.387
0.7723779022237954,0.388
0.7747957093091783,0.389
0.77701061685733,0.39
0.7795467257897885,0.391
0.7820580553114139,0.392
0.7843179956500319,0.393
0.7866758523149321,0.394
0.7889478635333066,0.395
0.79142149738613,0.396
0.7936931199301296,0.397
0.7959836889698305,0.398
0.7982750151005286,0.399
0.8005650008004384,0.4
0.8028182750632256,0.401
0.8054329465023977,0.402
0.8079731849580319,0.403
0.8104856123484993,0.404
0.8129287078263551,0.405
0.8152717259637605,0.406
0.8175314804275445,0.407
0.8200149854978873,0.408
0.8223805321737395,0.409
0.8247593740327273,0.41
0.8270532691449389,0.411
0.829507068295253,0.412
0.8318785220608141,0.413
0.8343424090021204,0.414
0.8366592576181904,0.415
0.839167792622176,0.416
0.8418643160019995,0.417
0.8440809809909072,0.418
0.8464580425509365,0.419
0.8488092591220441,0.42
0.8511665604696182,0.421
0.853758803169232,0.422
0.8563940289928281,0.423
0.8586933815326963,0.424
0.8612468567313186,0.425
0.863653865821906,0.426
0.8660490833994423,0.427
0.8685653038391646,0.428
0.8710001822356402,0.429
0.8734442645637884,0.43
0.8760063100463324,0.431
0.878574494638009,0.432
0.8811630284288502,0.433
0.8835825579924079,0.434
0.8860875032972033,0.435
0.8884226704277834,0.436
0.8907900194196554,0.437
0.8931971043025888,0.438
0.8957148421467214,0.439
0.8982293482564289,0.44
0.9007266085658708,0.441
0.9030359722388155,0.442
0.9055655612167349,0.443
0.908370534997939,0.444
0.9108501705823764,0.445
0.9133193621762608,0.446
0.9157003765536283,0.447
0.9184081104320782,0.448
0.9209427230008276,0.449
0.9235195920285054,0.45
0.9262402333264427,0.451
0.9288929097865387,0.452
0.931246239412244,0.453
0.9337945213874467,0.454
0.936219527102483,0.455
0.9385834871959554,0.456
0.9409000620475872,0.457
0.9433388870476087,0.458
0.9458853290854679,0.459
0.9484219982740194,0.46
0.9509760629939642,0.461
0.953690200682739,0.462
0.9564286670202008,0.463
0.9590300194433388,0.464
0.9619439054307866,0.465
0.9647983478181755,0.466
0.9674183612510935,0.467
0.9701641104825667,0.468
0.9726804116370976,0.469
0.975532034529774,0.47
0.977894794162988,0.471
0.9805150788707604,0.472
0.9830097933816484,0.473
0.9857604292136444,0.474
0.9883206824937681,0.475
0.9910953289422718,0.476
0.993563394725792,0.477
0.9961835497960632,0.478
0.9986720167305069,0.479
1.0013753897303876,0.48
1.003974929921512,0.481
1.006685301301082,0.482
1.009663460280521,0.483
1.0123584003202337,0.484
1.0148739718604014,0.485
1.0175824984950952,0.486
1.020463561891775,0.487
1.022976206115976,0.488
1.0256626832995002,0.489
1.0286107729945575,0.49
1.0312248911587554,0.491
1.0341027992621765,0.492
1.036790507054461,0.493
1.0394740743983892,0.494
1.042140724531168,0.495
1.04511042536608,0.496
1.047915521835134,0.497
1.0507493610794374,0.498
1.053552372441637,0.499
1.0563542013129814,0.5
1.0587575868203765,0.501
1.0615691315805265,0.502
1.0642414564205849,0.503
1.0669717143275037,0.504
1.0696903357883771,0.505
1.0724803276227242,0.506
1.0752588487582775,0.507
1.0779399234863742,0.508
1.081072666073313,0.509
1.084008699389953,0.51
1.0869005739791904,0.511
1.0897020431799394,0.512
1.092308338367242,0.513
1.0951654694548234,0.514
1.0981987994635318,0.515
1.1009008262151538,0.516
1.1039190059080526,0.517
1.1067635563861982,0.518
1.1095147136789014,0.519
1.112527249235213,0.52
1.1153627817249252,0.521
1.1185313326121769,0.522
1.1212700997712155,0.523
1.1242721062930596,0.524
1.1271697440649202,0.525
1.1302267672275892,0.526
1.1332728831591827,0.527
1.1360107131233443,0.528
1.1393715731969616,0.529
1.1424231213968281,0.53
1.1454351715452546,0.531
1.1485318772875655,0.532
1.1515046822099664,0.533
1.1544464330385544,0.534
1.1575751748949725,0.535
1.1605644985549006,0.536
1.163758353696415,0.537
1.1664737410344113,0.538
1.1692252274218482,0.539
1.1719536911459416,0.54
1.1749065225319775,0.541
1.178018473622365,0.542
1.1807601700201358,0.543
1.1838400310918695,0.544
1.1868011100636722,0.545
1.1895459291431796,0.546
1.1925573411387245,0.547
1.19517050874932,0.548
1.1983413071645537,0.549
1.2012827404879245,0.55
1.2044331575840712,0.551
1.207586816809591,0.552
1.2108377558148253,0.553
1.2138877515782145,0.554
1.217029359842883,0.555
1.2201122720571245,0.556
1.2232709880896433,0.557
1.2262652872482676,0.558
1.2293360962883046,0.559
1.2325644069024049,0.56
1.2355053300697563,0.561
1.238859545330828,0.562
1.2422044891222384,0.563
1.2452886252630422,0.564
1.2484612202340624,0.565
1.2517914566868653,0.566
1.254720059103057,0.567
1.2578755578401528,0.568
1.2610580169262275,0.569
1.2641468245526055,0.57
1.2674250189582172,0.571
1.2706174799379677,0.572
1.2740113975261134,0.573
1.2773420849355666,0.574
1.2804829228940884,0.575
1.283676568903418,0.576
1.2870182054663195,0.577
1.2903594112949153,0.578
1.2936387895810497,0.579
1.297020254217281,0.58
1.300503168591593,0.581
1.3036547523936972,0.582
1.3071952054273759,0.583
1.3103147936383377,0.584
1.3133967696376652,0.585
1.3162581258423012,0.586
1.319505537280382,0.587
1.3229025202786628,0.588
1.3262140583487365,0.589
1.3296436151437871,0.59
1.3329349456312152,0.591
1.336394629766773,0.592
1.3399769485418804,0.593
1.3433510944401645,0.594
1.346581294959602,0.595
1.350094015745867,0.596
1.353548739147336,0.597
1.3571670379000313,0.598
1.360316288569694,0.599
1.3637484844172787,0.6
1.3673531243276655,0.601
1.3708880529384502,0.602
1.3741362967092101,0.603
1.3773952181850087,0.604
1.3808004118173214,0.605
1.3842979906916715,0.606
1.387613925034264,0.607
1.3908903369028447,0.608
1.3941792823028827,0.609
1.3973512013704197,0.61
1.400903338872798,0.611
1.4043850436768515,0.612
1.4081839718560643,0.613
1.411404386463602,0.614
1.4149140336820918,0.615
1.4184206513419297,0.616
1.4220919202106284,0.617
1.4256595194694295,0.618
1.4291900696851398,0.619
1.4326089215692246,0.62
1.43676678469807,0.621
1.4404501753822785,0.622
1.444043780884567,0.623
1.4479471182352424,0.624
1.4517051321241705,0.625
1.455367934603757,0.626
1.4588772354607682,0.627
1.4627387639606364,0.628
1.4664256015865793,0.629
1.4700145647691123,0.63
1.473378274263336,0.631
1.4769212345881575,0.632
1.4807572512509364,0.633
1.484461756470049,0.634
1.4880425910194153,0.635
1.491688697179588,0.636
1.4955446605127842,0.637
1.4991902772471473,0.638
1.5029994569914065,0.639
1.506632745091388,0.64
1.5103860358370558,0.641
1.5141914077644651,0.642
1.5179361488441743,0.643
1.5217154213934425,0.644
1.5253655863118538,0.645
1.5293974922010214,0.646
1.5333638989834644,0.647
1.5370872770468873,0.648
1.540898634367556,0.649
1.544931706054489,0.65
1.548781696786447,0.651
1.5524580444631149,0.652
1.5566540233456998,0.653
1.56077584003786,0.654
1.5650498065338283,0.655
1.5692646017290648,0.656
1.5729329916967225,0.657
1.5765094334263612,0.658
1.5802784005475607,0.659
1.5840703476772562,0.66
1.5878555935193899,0.661
1.5919525672044985,0.662
1.5958997965225785,0.663
1.6001088334372238,0.664
1.6043147908560178,0.665
1.6079742696218635,0.666
1.6121767321444285,0.667
1.616213539033351,0.668
1.6204354698033785,0.669
1.6245136615669253,0.67
1.628604833725624,0.671
1.6323118495486753,0.672
1.6360250501059324,0.673
1.6399141362792762,0.674
1.6436934934894254,0.675
1.6476511829373255,0.676
1.6517091512975846,0.677
1.6556159756991726,0.678
1.6598394163545114,0.679
1.6636788784006293,0.68
1.6676992420979753,0.681
1.672119894697852,0.682
1.676807406507147,0.683
1.6809113879933606,0.684
1.6853620575996016,0.685
1.6894987819050316,0.686
1.693937756517059,0.687
1.6978905124131185,0.688
1.7021869248107384,0.689
1.7060672387398919,0.69
1.7104810747927919,0.691
1.7147414419828741,0.692
1.7189582212211454,0.693
1.723205685224005,0.694
1.7272773334083373,0.695
1.7320709004678494,0.696
1.7367981637951728,0.697
1.741238730135111,0.698
1.7458873717373726,0.699
1.7505077118139505,0.7
1.7549571967644968,0.701
1.759156518388313,0.702
1.7637935207862236,0.703
1.768181613203562,0.704
1.7727329579859799,0.705
1.7772517040250149,0.706
1.7818384946205454,0.707
1.7864533462337997,0.708
1.7912451114265007,0.709
1.7960046492907873,0.71
1.800416708794397,0.711
1.8047709679930013,0.712
1.8092686068448023,0.713
1.8134802486710258,0.714
1.8183634305182108,0.715
1.8233772467833633,0.716
1.8279690215829196,0.717
1.8326662949549106,0.718
1.8372057390316645,0.719
1.8422814820559252,0.72
1.8468075654867484,0.721
1.851669072255637,0.722
1.8565248272164778,0.723
1.8612763652728348,0.724
1.8664058795863814,0.725
1.8710240846167465,0.726
1.876112694741465,0.727
1.8813347592570109,0.728
1.8864056676607501,0.729
1.8918875547695537,0.73
1.8967282147384676,0.731
1.901495150847067,0.732
1.9062726640082768,0.733
1.911231638149202,0.734
1.915951386036186,0.735
1.9206784069134106,0.736
1.9253893274930154,0.737
1.9303736010968853,0.738
1.9354381617175582,0.739
1.9407230085573641,0.74
1.9463088734162752,0.741
1.9516992525890795,0.742
1.9574672358520697,0.743
1.9621911562814613,0.744
1.9675626023377906,0.745
1.9725708129740298,0.746
1.978102889298289,0.747
1.9831294949372367,0.748
1.988144720903823,0.749
1.9930745426493768,0.75
1.9984514753071865,0.751
2.0041161525286544,0.752
2.0095835151068333,0.753
2.014865055044134,0.754
2.0201019458481135,0.755
2.025716156961439,0.756
2.03123466979589,0.757
2.036515173646576,0.758
2.0413740647141223,0.759
2.0466719630651418,0.76
2.0524275489945025,0.761
2.0577223006852345,0.762
2.0628796381781926,0.763
2.068840525886319,0.764
2.0746263875217408,0.765
2.0801349510107174,0.766
2.0861268484887265,0.767
2.0921955815420503,0.768
2.0977702032429293,0.769
2.1033569176890183,0.77
2.1091554752111636,0.771
2.115166723002297,0.772
2.1209668035042486,0.773
2.1267669000305096,0.774
2.1320785569348706,0.775
2.13811908392997,0.776
2.1442869699511387,0.777
2.1508751595124886,0.778
2.157153243260505,0.779
2.163106524480843,0.78
2.1695048620551045,0.781
2.175848698025039,0.782
2.181379615833318,0.783
2.1878384459423517,0.784
2.194608500943786,0.785
2.2003754589290883,0.786
2.2072474107517115,0.787
2.2129249253068317,0.788
2.2188555235606997,0.789
2.225108953030275,0.79
2.2317903860735733,0.791
2.2385265694731635,0.792
2.245299911092665,0.793
2.252247358355122,0.794
2.258940141742088,0.795
2.265339389137612,0.796
2.2718588513347386,0.797
2.27827771284478,0.798
2.285101284025288,0.799
2.2917561272821003,0.8
2.2985785683742024,0.801
2.304801794194211,0.802
2.3110073074190005,0.803
2.317764158673604,0.804
2.324438209557402,0.805
2.331591231407217,0.806
2.3382359326815276,0.807
2.3452792556460236,0.808
2.3522293979945528,0.809
2.359404974323084,0.81
2.3673762555736184,0.811
2.373969029494819,0.812
2.3811918357845516,0.813
2.388809419722007,0.814
2.3962404000415667,0.815
2.4031024198187794,0.816
2.4106502895105373,0.817
2.4184396992393395,0.818
2.4256505935331414,0.819
2.4331487678481816,0.82
2.4412201867129775,0.821
2.4485943087682327,0.822
2.455666742078151,0.823
2.463475852961282,0.824
2.4711294709205895,0.825
2.4787524497551767,0.826
2.4867705320975158,0.827
2.4948170030201706,0.828
2.5023473761945825,0.829
2.5106402168669404,0.83
2.5190198922255536,0.831
2.526300305429934,0.832
2.5346844372578308,0.833
2.542244075482934,0.834
2.5504575305830697,0.835
2.5575823951932137,0.836
2.5659591652935028,0.837
2.574226126720474,0.838
2.582204099916902,0.839
2.5912537833047464,0.84
2.599406115251203,0.841
2.6081925896243066,0.842
2.616768632077028,0.843
2.6247467015929864,0.844
2.633561458848754,0.845
2.6424761335014075,0.846
2.6502631103349716,0.847
2.6593899981217533,0.848
2.668500530760772,0.849
2.6774733715897048,0.85
2.686705416273479,0.851
2.6953419153284246,0.852
2.703755223280347,0.853
2.712407479369639,0.854
2.7210011805653087,0.855
2.73063289863712,0.856
2.739043171131975,0.857
2.7482330373361408,0.858
2.7570908588939327,0.859
2.766351192248094,0.86
2.775414013612842,0.861
2.784628646023918,0.862
2.7941657961918325,0.863
2.803155541782,0.864
2.81261424521302,0.865
2.822693141501067,0.866
2.8332867776341315,0.867
2.8435587954329096,0.868
2.8529269555015504,0.869
2.864195353472495,0.87
2.8746920308910964,0.871
2.8850522951605466,0.872
2.8962337858876164,0.873
2.906856463743177,0.874
2.9190994033226825,0.875
2.9305959640602897,0.876
2.9408774602583514,0.877
2.9517289281690866,0.878
2.9616048729012463,0.879
2.9730903693407784,0.88
2.9845456635956147,0.881
2.996095068442807,0.882
3.0079567904366877,0.883
3.0177624964871823,0.884
3.0302458565002106,0.885
3.0416699948475108,0.886
3.052718123760083,0.887
3.0651076829825272,0.888
3.0771767492775624,0.889
3.090316215515097,0.89
3.1040672159914826,0.891
3.117391589569204,0.892
3.130778126962951,0.893
3.1444765829168033,0.894
3.1577689678387495,0.895
3.1709344500627177,0.896
3.184465710003869,0.897
3.197951306214355,0.898
3.2122630857393384,0.899
3.2249585432706533,0.9
3.237940605172354,0.901
3.2517467193095593,0.902
3.266984882208006,0.903
3.2819964696135018,0.904
3.297088689774078,0.905
3.313032861099869,0.906
3.33005513384535,0.907
3.345186240891174,0.908
3.360072344868814,0.909
3.376744824029177,0.91
3.393304836113669,0.911
3.4104839017429938,0.912
3.425398901145175,0.913
3.4422392575247636,0.914
3.45933095305623,0.915
3.47715930705497,0.916
3.4954565953447196,0.917
3.515590222880455,0.918
3.534216365456897,0.919
3.5519897635648743,0.92
3.5698781009462004,0.921
3.5889912981174135,0.922
3.6085479687997437,0.923
3.628676546185776,0.924
3.649214310024035,0.925
3.670583059824679,0.926
3.6912847203428996,0.927
3.7111472419013873,0.928
3.7314149707775757,0.929
3.7529561242506206,0.93
3.775684219120836,0.931
3.7980759354459863,0.932
3.8224820391233583,0.933
3.8469950474396457,0.934
3.8707879922544683,0.935
3.8979020649869134,0.936
3.921927224673885,0.937
3.9483947784542197,0.938
3.973148075349039,0.939
3.999648002975567,0.94
4.026877102458543,0.941
4.055484578354174,0.942
4.0830832907852495,0.943
4.1130327259877735,0.944
4.142728945907563,0.945
4.174125214327455,0.946
4.20577043302079,0.947
4.237408013550481,0.948
4.269109528315752,0.949
4.3033256130167725,0.95
4.341218484108752,0.951
4.377021071726879,0.952
4.415861726235755,0.953
4.457298727031241,0.954
4.497910703772025,0.955
4.5378277506879625,0.956
4.581843164062366,0.957
4.6262302433339455,0.958
4.67625102681375,0.959
4.723745744719372,0.96
4.778983177276154,0.961
4.836711499571552,0.962
4.895574591903273,0.963
4.950461280211899,0.964
5.0176739195862154,0.965
5.059487380761664,0.966
5.069130747391549,0.967
5.0750786895390405,0.968
5.080363599131524,0.969
5.086227711071898,0.97
5.0927096671672,0.971
5.103379036657873,0.972
5.123279011608508,0.973
5.135535172525781,0.974
5.145586091598821,0.975
5.157880130679867,0.976
5.183274852873854,0.977
5.258625943405113,0.978
5.293608767794901,0.979
5.314192066460933,0.98
5.334409505788848,0.981
5.381450018029918,0.982
5.464855676106516,0.983
5.568256255396615,0.984
5.681676285462744,0.985
5.798985197139003,0.986
5.877436571131367,0.987
5.954840469013469,0.988
6.090537558289678,0.989
6.26013310077107,0.99
6.4554884721570716,0.991
6.721675687225849,0.992
6.989748753331957,0.993
7.372540854754991,0.994
7.932509190881267,0.995
8.637962885551177,0.996
8.665128842491994,0.997
8.84155437530252,0.998
9.310902081523697,0.999


==> tikz/data/location_estimation/histogram_naf.dat <==
angle,d1,d2,d3
-0.5,0.0,0.0,10.389
-0.498998998998999,0.0,0.0,10.533
-0.497997997997998,0.0,0.0,10.694
-0.496996996996997,0.0,0.0,10.887
-0.495995995995996,0.0,0.0,11.1
-0.494994994994995,0.0,0.0,11.247
-0.493993993993994,0.0,0.0,11.448
-0.492992992992993,0.0,0.0,11.584
-0.491991991991992,0.0,0.0,11.667
-0.49099099099099097,0.0,0.0,11.804
-0.48998998998999,0.0,0.0,11.917
-0.488988988988989,0.0,0.0,12.006
-0.487987987987988,0.0,0.0,12.127
-0.486986986986987,0.0,0.0,12.268
-0.48598598598598597,0.0,0.0,12.285
-0.484984984984985,0.0,0.0,12.302
-0.483983983983984,0.0,0.0,12.352
-0.482982982982983,0.0,0.0,12.405
-0.481981981981982,0.0,0.0,12.456
-0.48098098098098097,0.0,0.0,12.429
-0.47997997997998,0.0,0.0,12.485
-0.478978978978979,0.0,0.0,12.509
-0.477977977977978,0.0,0.0,12.414
-0.476976976976977,0.0,0.0,12.386
-0.47597597597597596,0.0,0.0,12.314
-0.474974974974975,0.0,0.0,12.321
-0.47397397397397395,0.0,0.0,12.203
-0.47297297297297297,0.0,0.0,12.109
-0.471971971971972,0.0,0.0,11.989
-0.47097097097097096,0.0,0.0,11.95
-0.46996996996997,0.0,0.0,11.839
-0.46896896896896895,0.0,0.0,11.659
-0.46796796796796797,0.0,0.0,11.533
-0.466966966966967,0.0,0.0,11.384
-0.46596596596596596,0.0,0.0,11.213
-0.464964964964965,0.0,0.0,11.109
-0.46396396396396394,0.0,0.0,10.88
-0.46296296296296297,0.0,0.0,10.774
-0.46196196196196193,0.0,0.0,10.604
-0.46096096096096095,0.0,0.0,10.337
-0.45995995995996,0.0,0.0,10.112
-0.45895895895895894,0.0,0.0,9.962
-0.45795795795795796,0.0,0.0,9.723
-0.45695695695695693,0.0,0.0,9.504
-0.45595595595595595,0.0,0.0,9.304
-0.45495495495495497,0.0,0.001,9.058
-0.45395395395395394,0.0,0.001,8.82
-0.45295295295295296,0.0,0.0,8.617
-0.4519519519519519,0.0,0.0,8.301
-0.45095095095095095,0.0,0.0,8.14
-0.44994994994994997,0.0,0.0,7.897
-0.44894894894894893,0.0,0.001,7.644
-0.44794794794794796,0.0,0.001,7.449
-0.4469469469469469,0.0,0.001,7.197
-0.44594594594594594,0.0,0.001,6.935
-0.44494494494494496,0.0,0.001,6.709
-0.44394394394394393,0.0,0.001,6.529
-0.44294294294294295,0.0,0.001,6.212
-0.4419419419419419,0.0,0.001,6.062
-0.44094094094094094,0.0,0.001,5.783
-0.43993993993993996,0.0,0.001,5.577
-0.4389389389389389,0.0,0.002,5.335
-0.43793793793793795,0.0,0.002,5.142
-0.4369369369369369,0.0,0.002,4.986
-0.43593593593593594,0.0,0.003,4.726
-0.43493493493493496,0.0,0.003,4.504
-0.4339339339339339,0.0,0.004,4.368
-0.43293293293293295,0.0,0.004,4.123
-0.4319319319319319,0.0,0.004,3.914
-0.43093093093093093,0.0,0.004,3.764
-0.42992992992992995,0.0,0.005,3.596
-0.4289289289289289,0.0,0.006,3.41
-0.42792792792792794,0.0,0.006,3.242
-0.4269269269269269,0.0,0.007,3.087
-0.42592592592592593,0.0,0.008,2.896
-0.42492492492492495,0.0,0.008,2.771
-0.4239239239239239,0.0,0.011,2.633
-0.42292292292292294,0.0,0.011,2.47
-0.4219219219219219,0.0,0.011,2.31
-0.4209209209209209,0.0,0.012,2.17
-0.41991991991991995,0.0,0.015,2.072
-0.4189189189189189,0.0,0.017,1.984
-0.41791791791791794,0.0,0.019,1.852
-0.4169169169169169,0.0,0.022,1.766
-0.4159159159159159,0.0,0.021,1.648
-0.41491491491491495,0.0,0.023,1.555
-0.4139139139139139,0.0,0.024,1.442
-0.41291291291291293,0.0,0.03,1.362
-0.4119119119119119,0.0,0.036,1.283
-0.4109109109109109,0.0,0.041,1.208
-0.40990990990990994,0.0,0.045,1.105
-0.4089089089089089,0.0,0.053,1.032
-0.4079079079079079,0.0,0.051,0.955
-0.4069069069069069,0.0,0.058,0.907
-0.4059059059059059,0.0,0.061,0.855
-0.40490490490490494,0.0,0.068,0.795
-0.4039039039039039,0.0,0.073,0.724
-0.40290290290290287,0.0,0.082,0.683
-0.4019019019019019,0.0,0.092,0.632
-0.4009009009009009,0.0,0.097,0.593
-0.39989989989989994,0.0,0.113,0.553
-0.3988988988988989,0.0,0.113,0.515
-0.39789789789789787,0.0,0.136,0.456
-0.3968968968968969,0.0,0.145,0.442
-0.3958958958958959,0.0,0.158,0.4
-0.3948948948948949,0.0,0.172,0.377
-0.3938938938938939,0.0,0.192,0.342
-0.39289289289289286,0.0,0.204,0.316
-0.3918918918918919,0.0,0.223,0.286
-0.3908908908908909,0.0,0.244,0.264
-0.3898898898898899,0.0,0.262,0.235
-0.3888888888888889,0.0,0.289,0.223
-0.38788788788788786,0.0,0.318,0.202
-0.3868868868868869,0.0,0.34,0.181
-0.3858858858858859,0.0,0.365,0.177
-0.38488488488488487,0.0,0.39,0.159
-0.3838838838838839,0.0,0.434,0.147
-0.38288288288288286,0.0,0.459,0.127
-0.3818818818818819,0.0,0.512,0.129
-0.3808808808808809,0.0,0.544,0.11
-0.37987987987987987,0.0,0.585,0.101
-0.3788788788788789,0.0,0.628,0.088
-0.37787787787787785,0.0,0.689,0.082
-0.3768768768768769,0.0,0.746,0.076
-0.3758758758758759,0.0,0.793,0.066
-0.37487487487487486,0.0,0.846,0.06
-0.3738738738738739,0.0,0.928,0.052
-0.37287287287287285,0.0,0.969,0.049
-0.3718718718718719,0.0,1.042,0.046
-0.3708708708708709,0.0,1.11,0.044
-0.36986986986986986,0.0,1.202,0.036
-0.3688688688688689,0.0,1.286,0.034
-0.36786786786786785,0.0,1.344,0.033
-0.36686686686686687,0.0,1.462,0.029
-0.3658658658658659,0.0,1.537,0.027
-0.36486486486486486,0.0,1.645,0.024
-0.3638638638638639,0.0,1.734,0.022
-0.36286286286286284,0.0,1.87,0.018
-0.36186186186186187,0.0,1.98,0.016
-0.3608608608608609,0.0,2.101,0.015
-0.35985985985985985,0.0,2.214,0.014
-0.3588588588588588,0.0,2.336,0.013
-0.35785785785785784,0.0,2.5,0.009
-0.35685685685685686,0.0,2.61,0.009
-0.3558558558558559,0.0,2.76,0.009
-0.35485485485485485,0.0,2.936,0.008
-0.3538538538538538,0.0,3.077,0.007
-0.35285285285285284,0.0,3.263,0.006
-0.35185185185185186,0.0,3.409,0.006
-0.3508508508508509,0.0,3.586,0.005
-0.34984984984984985,0.0,3.756,0.004
-0.3488488488488488,0.0,3.956,0.004
-0.34784784784784784,0.0,4.114,0.003
-0.34684684684684686,0.0,4.346,0.003
-0.3458458458458459,0.0,4.492,0.002
-0.34484484484484484,0.0,4.689,0.003
-0.3438438438438438,0.0,4.918,0.002
-0.34284284284284283,0.0,5.148,0.002
-0.34184184184184185,0.0,5.372,0.002
-0.3408408408408409,0.0,5.586,0.002
-0.33983983983983984,0.0,5.774,0.001
-0.3388388388388388,0.0,5.996,0.002
-0.33783783783783783,0.0,6.24,0.001
-0.33683683683683685,0.0,6.409,0.001
-0.33583583583583587,0.0,6.762,0.001
-0.33483483483483484,0.0,6.961,0.001
-0.3338338338338338,0.0,7.196,0.0
-0.3328328328328328,0.0,7.437,0.0
-0.33183183183183185,0.0,7.637,0.0
-0.33083083083083087,0.0,7.909,0.0
-0.32982982982982983,0.0,8.126,0.0
-0.3288288288288288,0.0,8.371,0.001
-0.3278278278278278,0.0,8.573,0.0
-0.32682682682682684,0.0,8.792,0.0
-0.32582582582582587,0.0,9.086,0.0
-0.32482482482482483,0.0,9.304,0.0
-0.3238238238238238,0.0,9.522,0.0
-0.3228228228228228,0.0,9.7,0.0
-0.32182182182182184,0.0,9.889,0.0
-0.32082082082082086,0.0,10.151,0.0
-0.31981981981981983,0.0,10.317,0.0
-0.3188188188188188,0.0,10.522,0.0
-0.3178178178178178,0.0,10.713,0.0
-0.31681681681681684,0.0,10.89,0.0
-0.3158158158158158,0.0,11.124,0.0
-0.3148148148148148,0.0,11.24,0.0
-0.3138138138138138,0.0,11.441,0.0
-0.3128128128128128,0.0,11.51,0.0
-0.31181181181181183,0.0,11.705,0.0
-0.3108108108108108,0.0,11.869,0.0
-0.3098098098098098,0.0,11.943,0.0
-0.3088088088088088,0.0,12.023,0.0
-0.3078078078078078,0.0,12.142,0.0
-0.30680680680680683,0.0,12.219,0.0
-0.3058058058058058,0.0,12.292,0.0
-0.3048048048048048,0.0,12.376,0.0
-0.3038038038038038,0.0,12.371,0.0
-0.3028028028028028,0.0,12.435,0.0
-0.30180180180180183,0.0,12.422,0.0
-0.3008008008008008,0.0,12.508,0.0
-0.2997997997997998,0.0,12.466,0.0
-0.2987987987987988,0.0,12.459,0.0
-0.2977977977977978,0.0,12.407,0.0
-0.2967967967967968,0.0,12.355,0.0
-0.2957957957957958,0.0,12.285,0.0
-0.29479479479479476,0.0,12.261,0.0
-0.2937937937937938,0.0,12.278,0.0
-0.2927927927927928,0.0,12.169,0.0
-0.2917917917917918,0.0,12.046,0.0
-0.2907907907907908,0.0,11.928,0.0
-0.28978978978978975,0.0,11.798,0.0
-0.2887887887887888,0.0,11.702,0.0
-0.2877877877877878,0.0,11.569,0.0
-0.2867867867867868,0.0,11.335,0.0
-0.2857857857857858,0.0,11.245,0.0
-0.28478478478478475,0.0,11.016,0.0
-0.28378378378378377,0.0,10.919,0.0
-0.2827827827827828,0.0,10.731,0.0
-0.2817817817817818,0.0,10.539,0.0
-0.2807807807807808,0.0,10.342,0.0
-0.27977977977977975,0.0,10.14,0.0
-0.27877877877877877,0.0,9.921,0.0
-0.2777777777777778,0.0,9.773,0.0
-0.2767767767767768,0.0,9.486,0.0
-0.2757757757757758,0.0,9.35,0.0
-0.27477477477477474,0.0,9.019,0.0
-0.27377377377377377,0.0,8.786,0.0
-0.2727727727727728,0.0,8.617,0.0
-0.2717717717717718,0.0,8.374,0.0
-0.2707707707707708,0.0,8.13,0.0
-0.26976976976976974,0.0,7.865,0.0
-0.26876876876876876,0.0,7.669,0.0
-0.2677677677677678,0.0,7.411,0.0
-0.2667667667667668,0.0,7.175,0.0
-0.26576576576576577,0.0,6.947,0.0
-0.26476476476476474,0.0,6.71,0.0
-0.26376376376376376,0.0,6.534,0.0
-0.2627627627627628,0.0,6.268,0.0
-0.2617617617617618,0.0,6.035,0.0
-0.26076076076076077,0.0,5.788,0.0
-0.25975975975975973,0.0,5.514,0.0
-0.25875875875875876,0.0,5.36,0.0
-0.2577577577577578,0.0,5.103,0.0
-0.2567567567567568,0.0,4.917,0.0
-0.25575575575575576,0.0,4.704,0.0
-0.25475475475475473,0.0,4.526,0.0
-0.25375375375375375,0.0,4.299,0.0
-0.2527527527527528,0.0,4.162,0.0
-0.25175175175175174,0.0,3.955,0.0
-0.25075075075075076,0.0,3.728,0.0
-0.24974974974974973,0.0,3.585,0.0
-0.24874874874874875,0.0,3.381,0.0
-0.24774774774774777,0.0,3.256,0.0
-0.24674674674674674,0.0,3.089,0.0
-0.24574574574574576,0.0,2.948,0.0
-0.24474474474474472,0.0,2.764,0.0
-0.24374374374374375,0.0,2.635,0.0
-0.24274274274274277,0.0,2.48,0.0
-0.24174174174174173,0.0,2.364,0.0
-0.24074074074074076,0.0,2.208,0.0
-0.23973973973973972,0.0,2.078,0.0
-0.23873873873873874,0.0,1.957,0.0
-0.23773773773773776,0.0,1.838,0.0
-0.23673673673673673,0.0,1.743,0.0
-0.23573573573573575,0.0,1.659,0.0
-0.23473473473473472,0.0,1.541,0.0
-0.23373373373373374,0.0,1.473,0.0
-0.23273273273273276,0.0,1.356,0.0
-0.23173173173173173,0.0,1.287,0.0
-0.23073073073073075,0.0,1.172,0.0
-0.22972972972972971,0.0,1.115,0.0
-0.22872872872872874,0.0,1.03,0.0
-0.22772772772772776,0.0,0.969,0.0
-0.22672672672672672,0.0,0.911,0.0
-0.22572572572572575,0.0,0.848,0.0
-0.2247247247247247,0.0,0.788,0.0
-0.22372372372372373,0.0,0.728,0.0
-0.2227227227227227,0.0,0.682,0.0
-0.22172172172172172,0.0,0.641,0.0
-0.22072072072072074,0.0,0.587,0.0
-0.2197197197197197,0.0,0.539,0.0
-0.21871871871871873,0.0,0.498,0.0
-0.2177177177177177,0.0,0.455,0.0
-0.21671671671671672,0.0,0.433,0.0
-0.21571571571571574,0.0,0.396,0.0
-0.2147147147147147,0.0,0.377,0.0
-0.21371371371371373,0.0,0.348,0.0
-0.2127127127127127,0.0,0.307,0.0
-0.21171171171171171,0.0,0.283,0.0
-0.21071071071071074,0.0,0.262,0.0
-0.2097097097097097,0.0,0.244,0.0
-0.20870870870870872,0.0,0.216,0.0
-0.2077077077077077,0.0,0.195,0.0
-0.2067067067067067,0.0,0.189,0.0
-0.20570570570570573,0.0,0.165,0.0
-0.2047047047047047,0.0,0.162,0.0
-0.20370370370370372,0.0,0.147,0.0
-0.2027027027027027,0.0,0.128,0.0
-0.2017017017017017,0.0,0.122,0.0
-0.20070070070070073,0.0,0.109,0.0
-0.1996996996996997,0.0,0.103,0.0
-0.19869869869869872,0.0,0.086,0.0
-0.19769769769769768,0.0,0.082,0.0
-0.1966966966966967,0.0,0.076,0.0
-0.19569569569569567,0.0,0.07,0.0
-0.1946946946946947,0.0,0.061,0.0
-0.1936936936936937,0.0,0.058,0.0
-0.19269269269269268,0.0,0.057,0.0
-0.1916916916916917,0.0,0.044,0.0
-0.19069069069069067,0.0,0.045,0.0
-0.1896896896896897,0.0,0.041,0.0
-0.1886886886886887,0.0,0.036,0.0
-0.18768768768768768,0.0,0.029,0.0
-0.1866866866866867,0.0,0.03,0.0
-0.18568568568568566,0.0,0.026,0.0
-0.18468468468468469,0.0,0.02,0.0
-0.1836836836836837,0.0,0.021,0.0
-0.18268268268268267,0.0,0.019,0.0
-0.1816816816816817,0.0,0.015,0.0
-0.18068068068068066,0.0,0.017,0.0
-0.17967967967967968,0.0,0.012,0.0
-0.1786786786786787,0.0,0.012,0.0
-0.17767767767767767,0.0,0.01,0.0
-0.1766766766766767,0.0,0.01,0.0
-0.17567567567567566,0.0,0.007,0.0
-0.17467467467467468,0.0,0.007,0.0
-0.1736736736736737,0.0,0.007,0.0
-0.17267267267267267,0.0,0.006,0.0
-0.1716716716716717,0.0,0.005,0.0
-0.17067067067067065,0.0,0.005,0.0
-0.16966966966966968,0.0,0.005,0.0
-0.1686686686686687,0.0,0.003,0.0
-0.16766766766766766,0.0,0.004,0.0
-0.16666666666666669,0.0,0.003,0.0
-0.16566566566566565,0.0,0.004,0.0
-0.16466466466466467,0.0,0.003,0.0
-0.1636636636636637,0.0,0.002,0.0
-0.16266266266266266,0.0,0.002,0.0
-0.16166166166166168,0.0,0.001,0.0
-0.16066066066066065,0.0,0.002,0.0
-0.15965965965965967,0.0,0.002,0.0
-0.15865865865865864,0.0,0.0,0.0
-0.15765765765765766,0.0,0.001,0.0
-0.15665665665665668,0.0,0.001,0.0
-0.15565565565565564,0.0,0.001,0.0
-0.15465465465465467,0.0,0.001,0.0
-0.15365365365365363,0.0,0.0,0.0
-0.15265265265265265,0.0,0.0,0.0
-0.15165165165165168,0.0,0.001,0.0
-0.15065065065065064,0.0,0.001,0.0
-0.14964964964964966,0.0,0.0,0.0
-0.14864864864864863,0.001,0.0,0.0
-0.14764764764764765,0.001,0.0,0.0
-0.14664664664664667,0.0,0.0,0.0
-0.14564564564564564,0.0,0.0,0.0
-0.14464464464464466,0.001,0.001,0.0
-0.14364364364364363,0.001,0.0,0.0
-0.14264264264264265,0.001,0.0,0.0
-0.14164164164164167,0.001,0.0,0.0
-0.14064064064064064,0.001,0.0,0.0
-0.13963963963963966,0.001,0.0,0.0
-0.13863863863863862,0.002,0.0,0.0
-0.13763763763763764,0.002,0.0,0.0
-0.13663663663663667,0.003,0.0,0.0
-0.13563563563563563,0.003,0.0,0.0
-0.13463463463463465,0.003,0.0,0.0
-0.13363363363363362,0.003,0.0,0.0
-0.13263263263263264,0.003,0.0,0.0
-0.1316316316316316,0.004,0.0,0.0
-0.13063063063063063,0.006,0.0,0.0
-0.12962962962962965,0.005,0.0,0.0
-0.12862862862862862,0.005,0.0,0.0
-0.12762762762762764,0.005,0.0,0.0
-0.1266266266266266,0.007,0.0,0.0
-0.12562562562562563,0.007,0.0,0.0
-0.12462462462462465,0.008,0.0,0.0
-0.12362362362362361,0.01,0.0,0.0
-0.12262262262262263,0.01,0.0,0.0
-0.1216216216216216,0.011,0.0,0.0
-0.12062062062062062,0.013,0.0,0.0
-0.11961961961961964,0.014,0.0,0.0
-0.11861861861861861,0.017,0.0,0.0
-0.11761761761761763,0.02,0.0,0.0
-0.1166166166166166,0.02,0.0,0.0
-0.11561561561561562,0.025,0.0,0.0
-0.11461461461461464,0.027,0.0,0.0
-0.1136136136136136,0.025,0.0,0.0
-0.11261261261261263,0.032,0.0,0.0
-0.1116116116116116,0.036,0.0,0.0
-0.11061061061061062,0.039,0.0,0.0
-0.10960960960960964,0.042,0.0,0.0
-0.1086086086086086,0.045,0.0,0.0
-0.10760760760760762,0.052,0.0,0.0
-0.10660660660660659,0.058,0.0,0.0
-0.10560560560560561,0.062,0.0,0.0
-0.10460460460460463,0.074,0.0,0.0
-0.1036036036036036,0.074,0.0,0.0
-0.10260260260260262,0.082,0.0,0.0
-0.10160160160160159,0.09,0.0,0.0
-0.10060060060060061,0.101,0.0,0.0
-0.09959959959959963,0.116,0.0,0.0
-0.0985985985985986,0.115,0.0,0.0
-0.09759759759759762,0.128,0.0,0.0
-0.09659659659659658,0.152,0.0,0.0
-0.0955955955955956,0.158,0.0,0.0
-0.09459459459459457,0.182,0.0,0.0
-0.0935935935935936,0.182,0.0,0.0
-0.09259259259259262,0.201,0.0,0.0
-0.09159159159159158,0.216,0.0,0.0
-0.0905905905905906,0.247,0.0,0.0
-0.08958958958958957,0.264,0.0,0.0
-0.08858858858858859,0.291,0.0,0.0
-0.08758758758758761,0.307,0.0,0.0
-0.08658658658658658,0.332,0.0,0.0
-0.0855855855855856,0.363,0.0,0.0
-0.08458458458458457,0.408,0.0,0.0
-0.08358358358358359,0.435,0.0,0.0
-0.08258258258258261,0.46,0.0,0.0
-0.08158158158158157,0.518,0.0,0.0
-0.0805805805805806,0.539,0.0,0.0
-0.07957957957957956,0.582,0.0,0.0
-0.07857857857857858,0.637,0.0,0.0
-0.0775775775775776,0.688,0.0,0.0
-0.07657657657657657,0.734,0.0,0.0
-0.0755755755755756,0.799,0.0,0.0
-0.07457457457457456,0.851,0.0,0.0
-0.07357357357357358,0.908,0.0,0.0
-0.0725725725725726,0.989,0.0,0.0
-0.07157157157157157,1.061,0.0,0.0
-0.07057057057057059,1.108,0.0,0.0
-0.06956956956956956,1.207,0.0,0.0
-0.06856856856856858,1.281,0.0,0.0
-0.06756756756756754,1.355,0.0,0.0
-0.06656656656656657,1.433,0.0,0.0
-0.06556556556556559,1.54,0.0,0.0
-0.06456456456456455,1.664,0.0,0.0
-0.06356356356356357,1.759,0.0,0.0
-0.06256256256256254,1.883,0.0,0.0
-0.06156156156156156,1.994,0.0,0.0
-0.06056056056056058,2.126,0.0,0.0
-0.05955955955955955,2.216,0.0,0.0
-0.05855855855855857,2.34,0.0,0.0
-0.05755755755755754,2.495,0.0,0.0
-0.05655655655655656,2.606,0.0,0.0
-0.05555555555555558,2.775,0.0,0.0
-0.054554554554554546,2.913,0.0,0.0
-0.05355355355355357,3.077,0.0,0.0
-0.052552552552552534,3.267,0.0,0.0
-0.051551551551551555,3.405,0.0,0.0
-0.05055055055055058,3.588,0.0,0.0
-0.04954954954954954,3.761,0.0,0.0
-0.048548548548548565,3.939,0.0,0.0
-0.04754754754754753,4.117,0.0,0.0
-0.04654654654654655,4.304,0.0,0.0
-0.045545545545545574,4.517,0.0,0.0
-0.04454454454454454,4.719,0.0,0.0
-0.04354354354354356,4.942,0.0,0.0
-0.04254254254254253,5.156,0.0,0.0
-0.04154154154154155,5.392,0.0,0.0
-0.04054054054054057,5.543,0.0,0.0
-0.03953953953953954,5.813,0.0,0.0
-0.03853853853853856,6.023,0.0,0.0
-0.037537537537537524,6.243,0.0,0.0
-0.036536536536536546,6.459,0.0,0.0
-0.03553553553553557,6.663,0.0,0.0
-0.03453453453453453,6.94,0.0,0.0
-0.033533533533533555,7.237,0.0,0.0
-0.03253253253253252,7.455,0.0,0.0
-0.03153153153153154,7.644,0.0,0.0
-0.03053053053053051,7.877,0.0,0.0
-0.02952952952952953,8.122,0.0,0.0
-0.02852852852852855,8.415,0.0,0.0
-0.027527527527527518,8.595,0.0,0.0
-0.02652652652652654,8.818,0.0,0.0
-0.025525525525525505,9.056,0.0,0.0
-0.024524524524524527,9.336,0.0,0.0
-0.02352352352352355,9.488,0.0,0.0
-0.022522522522522515,9.703,0.0,0.0
-0.021521521521521536,9.971,0.0,0.0
-0.020520520520520502,10.169,0.0,0.0
-0.019519519519519524,10.325,0.0,0.0
-0.018518518518518545,10.512,0.0,0.0
-0.01751751751751751,10.733,0.0,0.0
-0.016516516516516533,10.91,0.0,0.0
-0.015515515515515499,11.075,0.0,0.0
-0.01451451451451452,11.24,0.0,0.0
-0.013513513513513542,11.422,0.0,0.0
-0.012512512512512508,11.588,0.0,0.0
-0.01151151151151153,11.664,0.0,0.0
-0.010510510510510496,11.801,0.0,0.0
-0.009509509509509517,11.889,0.0,0.0
-0.008508508508508539,12.014,0.0,0.0
-0.007507507507507505,12.105,0.0,0.0
-0.006506506506506526,12.228,0.0,0.0
-0.0055055055055054924,12.263,0.0,0.0
-0.004504504504504514,12.363,0.0,0.0
-0.00350350350350348,12.367,0.0,0.0
-0.0025025025025025016,12.425,0.0,0.0
-0.0015015015015015232,12.471,0.0,0.0
-0.0005005005005004892,12.46,0.0,0.0
0.0005005005005005447,12.417,0.0,0.0
0.0015015015015015232,12.464,0.0,0.0
0.0025025025025025016,12.443,0.0,0.0
0.00350350350350348,12.353,0.0,0.0
0.0045045045045044585,12.365,0.0,0.0
0.005505505505505548,12.264,0.0,0.0
0.006506506506506526,12.236,0.0,0.0
0.007507507507507505,12.173,0.0,0.0
0.008508508508508483,12.014,0.0,0.0
0.009509509509509462,11.969,0.0,0.0
0.010510510510510551,11.8,0.0,0.0
0.01151151151151153,11.672,0.0,0.0
0.012512512512512508,11.559,0.0,0.0
0.013513513513513487,11.412,0.0,0.0
0.014514514514514465,11.227,0.0,0.0
0.015515515515515554,11.09,0.0,0.0
0.016516516516516533,10.894,0.0,0.0
0.01751751751751751,10.713,0.0,0.0
0.01851851851851849,10.488,0.0,0.0
0.019519519519519468,10.301,0.0,0.0
0.020520520520520558,10.078,0.0,0.0
0.021521521521521536,9.948,0.0,0.0
0.022522522522522515,9.725,0.0,0.0
0.023523523523523493,9.518,0.0,0.0
0.02452452452452447,9.314,0.0,0.0
0.02552552552552556,9.11,0.0,0.0
0.02652652652652654,8.841,0.0,0.0
0.027527527527527518,8.59,0.0,0.0
0.028528528528528496,8.367,0.0,0.0
0.029529529529529475,8.087,0.0,0.0
0.030530530530530564,7.883,0.0,0.0
0.03153153153153154,7.661,0.0,0.0
0.03253253253253252,7.426,0.0,0.0
0.0335335335335335,7.181,0.0,0.0
0.03453453453453448,7.007,0.0,0.0
0.03553553553553557,6.723,0.0,0.0
0.036536536536536546,6.428,0.0,0.0
0.037537537537537524,6.267,0.0,0.0
0.0385385385385385,6.009,0.0,0.0
0.03953953953953948,5.794,0.0,0.0
0.04054054054054057,5.587,0.0,0.0
0.04154154154154155,5.346,0.0,0.0
0.04254254254254253,5.128,0.0,0.0
0.043543543543543506,4.867,0.0,0.0
0.044544544544544484,4.725,0.0,0.0
0.045545545545545574,4.5,0.0,0.0
0.04654654654654655,4.312,0.0,0.0
0.04754754754754753,4.106,0.0,0.0
0.04854854854854851,3.956,0.0,0.0
0.0495495495495496,3.76,0.0,0.0
0.05055055055055058,3.597,0.0,0.0
0.051551551551551555,3.395,0.0,0.0
0.052552552552552534,3.247,0.0,0.0
0.05355355355355351,3.057,0.0,0.0
0.0545545545545546,2.897,0.0,0.0
0.05555555555555558,2.774,0.0,0.0
0.05655655655655656,2.608,0.0,0.0
0.05755755755755754,2.476,0.0,0.0
0.058558558558558516,2.324,0.0,0.0
0.059559559559559605,2.219,0.0,0.0
0.06056056056056058,2.064,0.0,0.0
0.06156156156156156,1.966,0.0,0.0
0.06256256256256254,1.861,0.0,0.0
0.06356356356356352,1.753,0.0,0.0
0.06456456456456461,1.666,0.0,0.0
0.06556556556556559,1.549,0.0,0.0
0.06656656656656657,1.451,0.0,0.0
0.06756756756756754,1.354,0.0,0.0
0.06856856856856852,1.28,0.0,0.0
0.06956956956956961,1.194,0.0,0.0
0.07057057057057059,1.116,0.0,0.0
0.07157157157157157,1.026,0.0,0.0
0.07257257257257255,0.975,0.0,0.0
0.07357357357357353,0.918,0.0,0.0
0.07457457457457461,0.847,0.0,0.0
0.0755755755755756,0.773,0.0,0.0
0.07657657657657657,0.73,0.0,0.0
0.07757757757757755,0.675,0.0,0.0
0.07857857857857853,0.624,0.0,0.0
0.07957957957957962,0.594,0.0,0.0
0.0805805805805806,0.543,0.0,0.0
0.08158158158158157,0.506,0.0,0.0
0.08258258258258255,0.464,0.0,0.0
0.08358358358358353,0.427,0.0,0.0
0.08458458458458462,0.396,0.0,0.0
0.0855855855855856,0.384,0.0,0.0
0.08658658658658658,0.339,0.0,0.0
0.08758758758758756,0.313,0.0,0.0
0.08858858858858853,0.29,0.0,0.0
0.08958958958958962,0.267,0.0,0.0
0.0905905905905906,0.245,0.0,0.0
0.09159159159159158,0.223,0.0,0.0
0.09259259259259256,0.2,0.0,0.0
0.09359359359359354,0.186,0.0,0.0
0.09459459459459463,0.172,0.0,0.0
0.0955955955955956,0.152,0.0,0.0
0.09659659659659658,0.146,0.0,0.0
0.09759759759759756,0.132,0.0,0.0
0.09859859859859854,0.123,0.0,0.0
0.09959959959959963,0.109,0.0,0.0
0.10060060060060061,0.1,0.0,0.0
0.10160160160160159,0.088,0.0,0.0
0.10260260260260257,0.083,0.0,0.0
0.10360360360360354,0.08,0.0,0.0
0.10460460460460463,0.064,0.0,0.0
0.10560560560560561,0.063,0.0,0.0
0.10660660660660659,0.057,0.0,0.0
0.10760760760760757,0.052,0.0,0.0
0.10860860860860866,0.045,0.0,0.0
0.10960960960960964,0.041,0.0,0.0
0.11061061061061062,0.036,0.0,0.0
0.1116116116116116,0.032,0.0,0.0
0.11261261261261257,0.03,0.0,0.0
0.11361361361361366,0.026,0.0,0.0
0.11461461461461464,0.024,0.0,0.0
0.11561561561561562,0.023,0.0,0.0
0.1166166166166166,0.021,0.0,0.0
0.11761761761761758,0.016,0.0,0.0
0.11861861861861867,0.015,0.0,0.0
0.11961961961961964,0.014,0.0,0.0
0.12062062062062062,0.014,0.0,0.0
0.1216216216216216,0.013,0.0,0.0
0.12262262262262258,0.011,0.0,0.0
0.12362362362362367,0.01,0.0,0.0
0.12462462462462465,0.007,0.0,0.0
0.12562562562562563,0.009,0.0,0.0
0.1266266266266266,0.008,0.0,0.0
0.12762762762762758,0.007,0.0,0.0
0.12862862862862867,0.005,0.0,0.0
0.12962962962962965,0.005,0.0,0.0
0.13063063063063063,0.005,0.0,0.0
0.1316316316316316,0.004,0.0,0.0
0.13263263263263259,0.004,0.0,0.0
0.13363363363363367,0.004,0.0,0.0
0.13463463463463465,0.003,0.0,0.0
0.13563563563563563,0.003,0.0,0.0
0.1366366366366366,0.003,0.0,0.0
0.1376376376376376,0.002,0.0,0.0
0.13863863863863868,0.001,0.0,0.0
0.13963963963963966,0.001,0.0,0.0
0.14064064064064064,0.002,0.0,0.0
0.1416416416416416,0.001,0.0,0.0
0.1426426426426426,0.001,0.0,0.0
0.14364364364364368,0.001,0.0,0.0
0.14464464464464466,0.001,0.0,0.0
0.14564564564564564,0.001,0.0,0.0
0.14664664664664662,0.001,0.0,0.0
0.1476476476476476,0.0,0.0,0.0
0.14864864864864868,0.0,0.0,0.0
0.14964964964964966,0.0,0.0,0.0
0.15065065065065064,0.0,0.0,0.0
0.15165165165165162,0.0,0.0,0.0
0.1526526526526526,0.001,0.0,0.0
0.1536536536536537,0.0,0.0,0.0
0.15465465465465467,0.001,0.0,0.0
0.15565565565565564,0.0,0.0,0.0
0.15665665665665662,0.0,0.0,0.0
0.1576576576576576,0.0,0.0,0.0
0.1586586586586587,0.0,0.0,0.0
0.15965965965965967,0.0,0.0,0.0
0.16066066066066065,0.0,0.0,0.0
0.16166166166166163,0.0,0.0,0.0
0.1626626626626626,0.0,0.0,0.0
0.1636636636636637,0.0,0.0,0.0
0.16466466466466467,0.0,0.0,0.0
0.16566566566566565,0.0,0.0,0.0
0.16666666666666663,0.0,0.0,0.0
0.1676676676676676,0.0,0.0,0.0
0.1686686686686687,0.0,0.0,0.0
0.16966966966966968,0.0,0.0,0.0
0.17067067067067065,0.0,0.0,0.0
0.17167167167167163,0.0,0.0,0.0
0.1726726726726726,0.0,0.0,0.0
0.1736736736736737,0.0,0.0,0.0
0.17467467467467468,0.0,0.0,0.0
0.17567567567567566,0.0,0.0,0.0
0.17667667667667664,0.0,0.0,0.0
0.17767767767767773,0.0,0.0,0.0
0.1786786786786787,0.0,0.0,0.0
0.17967967967967968,0.0,0.0,0.0
0.18068068068068066,0.0,0.0,0.0
0.18168168168168164,0.0,0.0,0.0
0.18268268268268273,0.0,0.0,0.0
0.1836836836836837,0.0,0.0,0.0
0.18468468468468469,0.0,0.0,0.0
0.18568568568568566,0.0,0.0,0.0
0.18668668668668664,0.0,0.0,0.0
0.18768768768768773,0.0,0.0,0.0
0.1886886886886887,0.0,0.0,0.0
0.1896896896896897,0.0,0.0,0.0
0.19069069069069067,0.0,0.0,0.0
0.19169169169169165,0.0,0.0,0.0
0.19269269269269274,0.0,0.0,0.0
0.1936936936936937,0.0,0.0,0.0
0.1946946946946947,0.0,0.0,0.0
0.19569569569569567,0.0,0.0,0.0
0.19669669669669665,0.0,0.0,0.0
0.19769769769769774,0.0,0.0,0.0
0.19869869869869872,0.0,0.0,0.0
0.1996996996996997,0.0,0.0,0.0
0.20070070070070067,0.0,0.0,0.0
0.20170170170170165,0.0,0.0,0.0
0.20270270270270274,0.0,0.0,0.0
0.20370370370370372,0.0,0.0,0.0
0.2047047047047047,0.0,0.0,0.0
0.20570570570570568,0.0,0.0,0.0
0.20670670670670666,0.0,0.0,0.0
0.20770770770770774,0.0,0.0,0.0
0.20870870870870872,0.0,0.0,0.0
0.2097097097097097,0.0,0.0,0.0
0.21071071071071068,0.0,0.0,0.0
0.21171171171171166,0.0,0.0,0.0
0.21271271271271275,0.0,0.0,0.0
0.21371371371371373,0.0,0.0,0.0
0.2147147147147147,0.0,0.0,0.0
0.21571571571571568,0.0,0.0,0.0
0.21671671671671666,0.0,0.0,0.0
0.21771771771771775,0.0,0.0,0.0
0.21871871871871873,0.0,0.0,0.0
0.2197197197197197,0.0,0.0,0.0
0.2207207207207207,0.0,0.0,0.0
0.22172172172172167,0.0,0.0,0.0
0.22272272272272275,0.0,0.0,0.0
0.22372372372372373,0.0,0.0,0.0
0.2247247247247247,0.0,0.0,0.0
0.2257257257257257,0.0,0.0,0.0
0.22672672672672667,0.0,0.0,0.0
0.22772772772772776,0.0,0.0,0.0
0.22872872872872874,0.0,0.0,0.0
0.22972972972972971,0.0,0.0,0.0
0.2307307307307307,0.0,0.0,0.0
0.23173173173173167,0.0,0.0,0.0
0.23273273273273276,0.0,0.0,0.0
0.23373373373373374,0.0,0.0,0.0
0.23473473473473472,0.0,0.0,0.0
0.2357357357357357,0.0,0.0,0.0
0.23673673673673679,0.0,0.0,0.0
0.23773773773773776,0.0,0.0,0.0
0.23873873873873874,0.0,0.0,0.0
0.23973973973973972,0.0,0.0,0.0
0.2407407407407407,0.0,0.0,0.0
0.2417417417417418,0.0,0.0,0.0
0.24274274274274277,0.0,0.0,0.0
0.24374374374374375,0.0,0.0,0.0
0.24474474474474472,0.0,0.0,0.0
0.2457457457457457,0.0,0.0,0.0
0.2467467467467468,0.0,0.0,0.0
0.24774774774774777,0.0,0.0,0.0
0.24874874874874875,0.0,0.0,0.0
0.24974974974974973,0.0,0.0,0.0
0.2507507507507507,0.0,0.0,0.0
0.2517517517517518,0.0,0.0,0.0
0.2527527527527528,0.0,0.0,0.0
0.25375375375375375,0.0,0.0,0.0
0.25475475475475473,0.0,0.0,0.0
0.2557557557557557,0.0,0.0,0.0
0.2567567567567568,0.0,0.0,0.0
0.2577577577577578,0.0,0.0,0.0
0.25875875875875876,0.0,0.0,0.0
0.25975975975975973,0.0,0.0,0.0
0.2607607607607607,0.0,0.0,0.0
0.2617617617617618,0.0,0.0,0.0
0.2627627627627628,0.0,0.0,0.0
0.26376376376376376,0.0,0.0,0.0
0.26476476476476474,0.0,0.0,0.0
0.2657657657657657,0.0,0.0,0.0
0.2667667667667668,0.0,0.0,0.0
0.2677677677677678,0.0,0.0,0.0
0.26876876876876876,0.0,0.0,0.0
0.26976976976976974,0.0,0.0,0.0
0.2707707707707707,0.0,0.0,0.0
0.2717717717717718,0.0,0.0,0.0
0.2727727727727728,0.0,0.0,0.0
0.27377377377377377,0.0,0.0,0.0
0.27477477477477474,0.0,0.0,0.0
0.2757757757757757,0.0,0.0,0.0
0.2767767767767768,0.0,0.0,0.0
0.2777777777777778,0.0,0.0,0.0
0.27877877877877877,0.0,0.0,0.0
0.27977977977977975,0.0,0.0,0.0
0.2807807807807807,0.0,0.0,0.0
0.2817817817817818,0.0,0.0,0.0
0.2827827827827828,0.0,0.0,0.0
0.28378378378378377,0.0,0.0,0.0
0.28478478478478475,0.0,0.0,0.0
0.28578578578578573,0.0,0.0,0.0
0.2867867867867868,0.0,0.0,0.0
0.2877877877877878,0.0,0.0,0.0
0.2887887887887888,0.0,0.0,0.0
0.28978978978978975,0.0,0.0,0.0
0.29079079079079073,0.0,0.0,0.0
0.2917917917917918,0.0,0.0,0.0
0.2927927927927928,0.0,0.0,0.0
0.2937937937937938,0.0,0.0,0.0
0.29479479479479476,0.0,0.0,0.0
0.29579579579579574,0.0,0.0,0.0
0.2967967967967968,0.0,0.0,0.0
0.2977977977977978,0.0,0.0,0.0
0.2987987987987988,0.0,0.0,0.0
0.29979979979979976,0.0,0.0,0.0
0.30080080080080074,0.0,0.0,0.0
0.30180180180180183,0.0,0.0,0.0
0.3028028028028028,0.0,0.0,0.0
0.3038038038038038,0.0,0.0,0.0
0.30480480480480476,0.0,0.0,0.0
0.30580580580580585,0.0,0.0,0.0
0.30680680680680683,0.0,0.0,0.0
0.3078078078078078,0.0,0.0,0.0
0.3088088088088088,0.0,0.0,0.0
0.30980980980980977,0.0,0.0,0.0
0.31081081081081086,0.0,0.0,0.0
0.31181181181181183,0.0,0.0,0.0
0.3128128128128128,0.0,0.0,0.0
0.3138138138138138,0.0,0.0,0.0
0.31481481481481477,0.0,0.0,0.0
0.31581581581581586,0.0,0.0,0.0
0.31681681681681684,0.0,0.0,0.0
0.3178178178178178,0.0,0.0,0.0
0.3188188188188188,0.0,0.0,0.0
0.3198198198198198,0.0,0.0,0.0
0.32082082082082086,0.0,0.0,0.0
0.32182182182182184,0.0,0.0,0.0
0.3228228228228228,0.0,0.0,0.0
0.3238238238238238,0.0,0.0,0.0
0.3248248248248248,0.0,0.0,0.0
0.32582582582582587,0.0,0.0,0.0
0.32682682682682684,0.0,0.0,0.0
0.3278278278278278,0.0,0.0,0.0
0.3288288288288288,0.0,0.0,0.0
0.3298298298298298,0.0,0.0,0.0
0.33083083083083087,0.0,0.0,0.0
0.33183183183183185,0.0,0.0,0.0
0.3328328328328328,0.0,0.0,0.0
0.3338338338338338,0.0,0.0,0.0
0.3348348348348348,0.0,0.0,0.0
0.33583583583583587,0.0,0.0,0.0
0.33683683683683685,0.0,0.0,0.0
0.33783783783783783,0.0,0.0,0.0
0.3388388388388388,0.0,0.0,0.0
0.3398398398398398,0.0,0.0,0.0
0.3408408408408409,0.0,0.0,0.0
0.34184184184184185,0.0,0.0,0.0
0.34284284284284283,0.0,0.0,0.0
0.3438438438438438,0.0,0.0,0.0
0.3448448448448448,0.0,0.0,0.0
0.3458458458458459,0.0,0.0,0.0
0.34684684684684686,0.0,0.0,0.0
0.34784784784784784,0.0,0.0,0.0
0.3488488488488488,0.0,0.0,0.0
0.3498498498498498,0.0,0.0,0.0
0.3508508508508509,0.0,0.0,0.0
0.35185185185185186,0.0,0.0,0.0
0.35285285285285284,0.0,0.0,0.0
0.3538538538538538,0.0,0.0,0.0
0.3548548548548548,0.0,0.0,0.0
0.3558558558558559,0.0,0.0,0.0
0.35685685685685686,0.0,0.0,0.0
0.35785785785785784,0.0,0.0,0.0
0.3588588588588588,0.0,0.0,0.0
0.3598598598598598,0.0,0.0,0.0
0.3608608608608609,0.0,0.0,0.0
0.36186186186186187,0.0,0.0,0.0
0.36286286286286284,0.0,0.0,0.0
0.3638638638638638,0.0,0.0,0.0
0.3648648648648649,0.0,0.0,0.0
0.3658658658658659,0.0,0.0,0.0
0.36686686686686687,0.0,0.0,0.0
0.36786786786786785,0.0,0.0,0.0
0.3688688688688688,0.0,0.0,0.0
0.3698698698698699,0.0,0.0,0.001
0.3708708708708709,0.0,0.0,0.0
0.3718718718718719,0.0,0.0,0.0
0.37287287287287285,0.0,0.0,0.001
0.37387387387387383,0.0,0.0,0.001
0.3748748748748749,0.0,0.0,0.001
0.3758758758758759,0.0,0.0,0.001
0.3768768768768769,0.0,0.0,0.001
0.37787787787787785,0.0,0.0,0.001
0.37887887887887883,0.0,0.0,0.002
0.3798798798798799,0.0,0.0,0.002
0.3808808808808809,0.0,0.0,0.001
0.3818818818818819,0.0,0.0,0.001
0.38288288288288286,0.0,0.0,0.001
0.38388388388388384,0.0,0.0,0.002
0.3848848848848849,0.0,0.0,0.002
0.3858858858858859,0.0,0.0,0.003
0.3868868868868869,0.0,0.0,0.003
0.38788788788788786,0.0,0.0,0.003
0.38888888888888884,0.0,0.0,0.006
0.38988988988988993,0.0,0.0,0.004
0.3908908908908909,0.0,0.0,0.004
0.3918918918918919,0.0,0.0,0.007
0.39289289289289286,0.0,0.0,0.006
0.39389389389389384,0.0,0.0,0.006
0.39489489489489493,0.0,0.0,0.01
0.3958958958958959,0.0,0.0,0.008
0.3968968968968969,0.0,0.0,0.011
0.39789789789789787,0.0,0.0,0.011
0.39889889889889885,0.0,0.0,0.012
0.39989989989989994,0.0,0.0,0.012
0.4009009009009009,0.0,0.0,0.016
0.4019019019019019,0.0,0.0,0.015
0.40290290290290287,0.0,0.0,0.019
0.40390390390390385,0.0,0.0,0.021
0.40490490490490494,0.0,0.0,0.021
0.4059059059059059,0.0,0.0,0.023
0.4069069069069069,0.0,0.0,0.026
0.4079079079079079,0.0,0.0,0.03
0.40890890890890885,0.0,0.0,0.034
0.40990990990990994,0.0,0.0,0.036
0.4109109109109109,0.0,0.0,0.043
0.4119119119119119,0.0,0.0,0.048
0.4129129129129129,0.0,0.0,0.053
0.41391391391391386,0.0,0.0,0.054
0.41491491491491495,0.0,0.0,0.061
0.4159159159159159,0.0,0.0,0.067
0.4169169169169169,0.0,0.0,0.074
0.4179179179179179,0.0,0.0,0.082
0.41891891891891886,0.0,0.0,0.095
0.41991991991991995,0.0,0.0,0.101
0.4209209209209209,0.0,0.0,0.108
0.4219219219219219,0.0,0.0,0.122
0.4229229229229229,0.0,0.0,0.134
0.42392392392392386,0.0,0.0,0.139
0.42492492492492495,0.0,0.0,0.149
0.42592592592592593,0.0,0.0,0.172
0.4269269269269269,0.0,0.0,0.193
0.4279279279279279,0.0,0.0,0.201
0.42892892892892887,0.0,0.0,0.225
0.42992992992992995,0.0,0.0,0.243
0.43093093093093093,0.0,0.0,0.267
0.4319319319319319,0.0,0.0,0.296
0.4329329329329329,0.0,0.0,0.31
0.433933933933934,0.0,0.0,0.336
0.43493493493493496,0.0,0.0,0.365
0.43593593593593594,0.0,0.0,0.406
0.4369369369369369,0.0,0.0,0.43
0.4379379379379379,0.0,0.0,0.468
0.438938938938939,0.0,0.0,0.524
0.43993993993993996,0.0,0.0,0.546
0.44094094094094094,0.0,0.0,0.584
0.4419419419419419,0.0,0.0,0.633
0.4429429429429429,0.0,0.0,0.679
0.443943943943944,0.0,0.0,0.739
0.44494494494494496,0.0,0.0,0.802
0.44594594594594594,0.0,0.0,0.851
0.4469469469469469,0.0,0.0,0.904
0.4479479479479479,0.0,0.0,0.973
0.448948948948949,0.0,0.0,1.038
0.44994994994994997,0.0,0.0,1.121
0.45095095095095095,0.0,0.0,1.195
0.4519519519519519,0.0,0.0,1.282
0.4529529529529529,0.0,0.0,1.354
0.453953953953954,0.0,0.0,1.44
0.45495495495495497,0.0,0.0,1.549
0.45595595595595595,0.0,0.0,1.648
0.45695695695695693,0.0,0.0,1.75
0.4579579579579579,0.0,0.0,1.836
0.458958958958959,0.0,0.0,1.942
0.45995995995996,0.0,0.0,2.08
0.46096096096096095,0.0,0.0,2.219
0.46196196196196193,0.0,0.0,2.344
0.4629629629629629,0.0,0.0,2.51
0.463963963963964,0.0,0.0,2.639
0.464964964964965,0.0,0.0,2.792
0.46596596596596596,0.0,0.0,2.901
0.46696696696696693,0.0,0.0,3.092
0.4679679679679679,0.0,0.0,3.255
0.468968968968969,0.0,0.0,3.391
0.46996996996997,0.0,0.0,3.567
0.47097097097097096,0.0,0.0,3.779
0.47197197197197194,0.0,0.0,3.897
0.4729729729729729,0.0,0.0,4.09
0.473973973973974,0.0,0.0,4.323
0.474974974974975,0.0,0.0,4.494
0.47597597597597596,0.0,0.0,4.724
0.47697697697697694,0.0,0.0,4.949
0.4779779779779779,0.0,0.0,5.177
0.478978978978979,0.0,0.0,5.339
0.47997997997998,0.0,0.0,5.573
0.48098098098098097,0.0,0.0,5.782
0.48198198198198194,0.0,0.0,6.044
0.4829829829829829,0.0,0.0,6.286
0.483983983983984,0.0,0.0,6.503
0.484984984984985,0.0,0.0,6.711
0.48598598598598597,0.0,0.0,6.917
0.48698698698698695,0.0,0.0,7.165
0.4879879879879879,0.0,0.0,7.395
0.488988988988989,0.0,0.0,7.668
0.48998998998999,0.0,0.0,7.877
0.49099099099099097,0.0,0.0,8.116
0.49199199199199195,0.0,0.0,8.327
0.49299299299299304,0.0,0.0,8.608
0.493993993993994,0.0,0.0,8.81
0.494994994994995,0.0,0.0,9.034
0.495995995995996,0.0,0.0,9.283
0.49699699699699695,0.0,0.0,9.465
0.49799799799799804,0.0,0.0,9.703
0.498998998998999,0.0,0.0,9.952
0.5,0.0,0.0,10.176


==> tikz/data/location_estimation/histogram_rad.dat <==
angle,d1,d2,d3
-1.5707963267948966,0.0,0.0,0.008
-1.5676515894039158,0.0,0.0,0.026
-1.564506852012935,0.0,0.0,0.039
-1.5613621146219543,0.0,0.0,0.056
-1.5582173772309735,0.0,0.0,0.075
-1.5550726398399928,0.0,0.0,0.088
-1.551927902449012,0.0,0.0,0.106
-1.548783165058031,0.0,0.0,0.121
-1.5456384276670503,0.0,0.0,0.14
-1.5424936902760695,0.0,0.0,0.154
-1.5393489528850888,0.0,0.0,0.172
-1.536204215494108,0.0,0.0,0.188
-1.5330594781031273,0.0,0.0,0.202
-1.5299147407121465,0.0,0.0,0.216
-1.5267700033211657,0.0,0.0,0.232
-1.523625265930185,0.0,0.0,0.253
-1.5204805285392042,0.0,0.0,0.265
-1.5173357911482235,0.0,0.0,0.278
-1.5141910537572427,0.0,0.0,0.296
-1.511046316366262,0.0,0.0,0.317
-1.507901578975281,0.0,0.0,0.337
-1.5047568415843002,0.0,0.0,0.354
-1.5016121041933195,0.0,0.0,0.367
-1.4984673668023387,0.0,0.0,0.39
-1.495322629411358,0.0,0.0,0.408
-1.4921778920203772,0.0,0.0,0.42
-1.4890331546293964,0.0,0.0,0.439
-1.4858884172384157,0.0,0.0,0.46
-1.482743679847435,0.0,0.0,0.484
-1.4795989424564542,0.0,0.0,0.498
-1.4764542050654734,0.0,0.0,0.505
-1.4733094676744927,0.0,0.0,0.517
-1.470164730283512,0.0,0.0,0.55
-1.467019992892531,0.0,0.0,0.573
-1.4638752555015502,0.0,0.0,0.581
-1.4607305181105694,0.0,0.0,0.596
-1.4575857807195887,0.0,0.0,0.619
-1.454441043328608,0.0,0.0,0.642
-1.4512963059376272,0.0,0.0,0.653
-1.4481515685466464,0.0,0.0,0.677
-1.4450068311556656,0.0,0.0,0.696
-1.4418620937646849,0.0,0.0,0.717
-1.4387173563737041,0.0,0.0,0.743
-1.4355726189827234,0.0,0.0,0.758
-1.4324278815917424,0.0,0.0,0.776
-1.4292831442007619,0.0,0.0,0.801
-1.4261384068097809,0.0,0.0,0.813
-1.4229936694188001,0.0,0.0,0.837
-1.4198489320278194,0.0,0.0,0.855
-1.4167041946368386,0.0,0.0,0.883
-1.4135594572458579,0.0,0.0,0.888
-1.410414719854877,0.0,0.0,0.911
-1.4072699824638963,0.0,0.0,0.943
-1.4041252450729156,0.0,0.0,0.963
-1.4009805076819348,0.0,0.0,0.985
-1.397835770290954,0.0,0.0,0.999
-1.3946910328999733,0.0,0.0,1.02
-1.3915462955089923,0.0,0.0,1.046
-1.3884015581180118,0.0,0.0,1.065
-1.3852568207270308,0.0,0.0,1.083
-1.38211208333605,0.0,0.0,1.103
-1.3789673459450693,0.0,0.0,1.129
-1.3758226085540886,0.0,0.0,1.151
-1.3726778711631078,0.0,0.0,1.181
-1.369533133772127,0.0,0.0,1.196
-1.3663883963811463,0.0,0.0,1.213
-1.3632436589901655,0.0,0.0,1.24
-1.3600989215991848,0.0,0.0,1.266
-1.356954184208204,0.0,0.0,1.276
-1.3538094468172233,0.0,0.0,1.316
-1.3506647094262423,0.0,0.0,1.325
-1.3475199720352617,0.0,0.0,1.348
-1.3443752346442808,0.0,0.0,1.369
-1.3412304972533,0.0,0.0,1.393
-1.3380857598623193,0.0,0.0,1.401
-1.3349410224713385,0.0,0.0,1.427
-1.3317962850803577,0.0,0.0,1.464
-1.328651547689377,0.0,0.0,1.472
-1.3255068102983962,0.0,0.0,1.509
-1.3223620729074155,0.0,0.0,1.522
-1.3192173355164347,0.0,0.0,1.545
-1.316072598125454,0.0,0.0,1.574
-1.3129278607344732,0.0,0.0,1.584
-1.3097831233434922,0.0,0.0,1.612
-1.3066383859525117,0.0,0.0,1.634
-1.3034936485615307,0.0,0.0,1.641
-1.30034891117055,0.0,0.0,1.668
-1.2972041737795692,0.0,0.0,1.69
-1.2940594363885884,0.0,0.0,1.699
-1.2909146989976077,0.0,0.0,1.723
-1.287769961606627,0.0,0.0,1.755
-1.2846252242156462,0.0,0.0,1.759
-1.2814804868246654,0.0,0.0,1.783
-1.2783357494336847,0.0,0.0,1.815
-1.275191012042704,0.0,0.0,1.825
-1.2720462746517232,0.0,0.0,1.846
-1.2689015372607422,0.0,0.0,1.853
-1.2657567998697616,0.0,0.0,1.88
-1.2626120624787807,0.0,0.0,1.87
-1.2594673250878,0.0,0.0,1.912
-1.2563225876968191,0.0,0.0,1.919
-1.2531778503058384,0.0,0.0,1.946
-1.2500331129148576,0.0,0.0,1.94
-1.2468883755238769,0.0,0.0,1.959
-1.2437436381328961,0.0,0.0,1.958
-1.2405989007419154,0.0,0.0,1.996
-1.2374541633509346,0.0,0.0,1.999
-1.2343094259599539,0.0,0.0,1.989
-1.231164688568973,0.0,0.0,2.01
-1.2280199511779921,0.0,0.0,2.014
-1.2248752137870116,0.0,0.0,2.03
-1.2217304763960306,0.0,0.0,2.027
-1.2185857390050499,0.0,0.0,2.035
-1.215441001614069,0.0,0.0,2.041
-1.2122962642230883,0.0,0.0,2.048
-1.2091515268321076,0.0,0.0,2.053
-1.2060067894411268,0.0,0.0,2.048
-1.202862052050146,0.0,0.0,2.054
-1.1997173146591653,0.0,0.0,2.054
-1.1965725772681846,0.0,0.0,2.07
-1.1934278398772036,0.0,0.0,2.049
-1.190283102486223,0.0,0.0,2.05
-1.187138365095242,0.0,0.0,2.04
-1.1839936277042615,0.0,0.0,2.044
-1.1808488903132806,0.0,0.0,2.036
-1.1777041529222998,0.0,0.0,2.037
-1.174559415531319,0.0,0.0,2.029
-1.1714146781403383,0.0,0.0,2.009
-1.1682699407493575,0.0,0.0,1.998
-1.1651252033583768,0.0,0.0,1.996
-1.161980465967396,0.0,0.0,1.984
-1.1588357285764153,0.0,0.0,1.976
-1.1556909911854345,0.0,0.0,1.968
-1.1525462537944535,0.0,0.0,1.939
-1.149401516403473,0.0,0.0,1.928
-1.146256779012492,0.0,0.0,1.916
-1.1431120416215115,0.0,0.0,1.884
-1.1399673042305305,0.0,0.0,1.871
-1.1368225668395497,0.0,0.0,1.847
-1.133677829448569,0.0,0.0,1.835
-1.1305330920575882,0.0,0.0,1.808
-1.1273883546666075,0.0,0.0,1.777
-1.1242436172756267,0.0,0.0,1.772
-1.121098879884646,0.0,0.0,1.756
-1.1179541424936652,0.0,0.0,1.712
-1.1148094051026844,0.0,0.0,1.688
-1.1116646677117035,0.0,0.0,1.663
-1.108519930320723,0.0,0.0,1.637
-1.105375192929742,0.0,0.0,1.631
-1.1022304555387612,0.0,0.0,1.595
-1.0990857181477804,0.0,0.0,1.562
-1.0959409807567997,0.0,0.0,1.54
-1.092796243365819,0.0,0.0,1.496
-1.0896515059748382,0.0,0.0,1.483
-1.0865067685838574,0.0,0.0,1.436
-1.0833620311928767,0.0,0.0,1.416
-1.080217293801896,0.0,0.0,1.384
-1.0770725564109151,0.0,0.0,1.357
-1.0739278190199344,0.0,0.0,1.321
-1.0707830816289534,0.0,0.0,1.298
-1.0676383442379729,0.0,0.001,1.265
-1.064493606846992,0.0,0.001,1.216
-1.0613488694560114,0.0,0.001,1.193
-1.0582041320650304,0.0,0.0,1.161
-1.0550593946740496,0.0,0.001,1.135
-1.0519146572830689,0.0,0.001,1.092
-1.0487699198920881,0.0,0.001,1.069
-1.0456251825011074,0.0,0.001,1.037
-1.0424804451101266,0.0,0.001,0.985
-1.0393357077191459,0.0,0.001,0.96
-1.0361909703281649,0.0,0.001,0.933
-1.0330462329371843,0.0,0.001,0.904
-1.0299014955462034,0.0,0.002,0.878
-1.0267567581552228,0.0,0.002,0.842
-1.0236120207642418,0.0,0.002,0.806
-1.0204672833732613,0.0,0.002,0.783
-1.0173225459822803,0.0,0.002,0.751
-1.0141778085912996,0.0,0.003,0.724
-1.0110330712003188,0.0,0.002,0.694
-1.007888333809338,0.0,0.003,0.668
-1.0047435964183573,0.0,0.003,0.641
-1.0015988590273766,0.0,0.003,0.612
-0.9984541216363958,0.0,0.004,0.583
-0.9953093842454149,0.0,0.005,0.554
-0.9921646468544342,0.0,0.005,0.535
-0.9890199094634534,0.0,0.005,0.506
-0.9858751720724727,0.0,0.006,0.48
-0.9827304346814919,0.0,0.007,0.463
-0.9795856972905111,0.0,0.007,0.439
-0.9764409598995303,0.0,0.008,0.427
-0.9732962225085495,0.0,0.008,0.4
-0.9701514851175688,0.0,0.009,0.374
-0.967006747726588,0.0,0.011,0.358
-0.9638620103356073,0.0,0.011,0.338
-0.9607172729446265,0.0,0.011,0.322
-0.9575725355536457,0.0,0.014,0.303
-0.9544277981626649,0.0,0.015,0.289
-0.9512830607716841,0.0,0.016,0.27
-0.9481383233807034,0.0,0.018,0.258
-0.9449935859897226,0.0,0.019,0.242
-0.9418488485987419,0.0,0.022,0.227
-0.9387041112077611,0.0,0.024,0.209
-0.9355593738167802,0.0,0.023,0.203
-0.9324146364257995,0.0,0.029,0.186
-0.9292698990348187,0.0,0.03,0.172
-0.926125161643838,0.0,0.032,0.162
-0.9229804242528572,0.0,0.037,0.156
-0.9198356868618764,0.0,0.042,0.14
-0.9166909494708957,0.0,0.046,0.131
-0.9135462120799148,0.0,0.045,0.121
-0.9104014746889341,0.0,0.052,0.117
-0.9072567372979533,0.0,0.059,0.107
-0.9041119999069726,0.0,0.062,0.1
-0.9009672625159918,0.0,0.067,0.095
-0.897822525125011,0.0,0.075,0.086
-0.8946777877340302,0.0,0.083,0.078
-0.8915330503430494,0.0,0.09,0.071
-0.8883883129520687,0.0,0.098,0.066
-0.8852435755610879,0.0,0.108,0.061
-0.8820988381701071,0.0,0.117,0.057
-0.8789541007791264,0.0,0.126,0.052
-0.8758093633881455,0.0,0.137,0.045
-0.8726646259971648,0.0,0.152,0.043
-0.869519888606184,0.0,0.162,0.042
-0.8663751512152033,0.0,0.178,0.037
-0.8632304138242225,0.0,0.19,0.034
-0.8600856764332417,0.0,0.202,0.03
-0.856940939042261,0.0,0.219,0.028
-0.8537962016512801,0.0,0.241,0.027
-0.8506514642602994,0.0,0.266,0.024
-0.8475067268693186,0.0,0.278,0.022
-0.8443619894783378,0.0,0.305,0.019
-0.8412172520873571,0.0,0.329,0.018
-0.8380725146963763,0.0,0.35,0.016
-0.8349277773053955,0.0,0.376,0.014
-0.8317830399144147,0.0,0.416,0.012
-0.828638302523434,0.0,0.441,0.012
-0.8254935651324532,0.0,0.461,0.01
-0.8223488277414724,0.0,0.51,0.01
-0.8192040903504917,0.0,0.545,0.009
-0.8160593529595108,0.0,0.59,0.007
-0.8129146155685301,0.0,0.633,0.007
-0.8097698781775493,0.0,0.677,0.006
-0.8066251407865686,0.0,0.707,0.005
-0.8034804033955878,0.0,0.768,0.005
-0.800335666004607,0.0,0.811,0.004
-0.7971909286136263,0.0,0.878,0.004
-0.7940461912226454,0.0,0.917,0.003
-0.7909014538316647,0.0,0.993,0.003
-0.7877567164406839,0.0,1.048,0.002
-0.7846119790497031,0.0,1.115,0.002
-0.7814672416587224,0.0,1.192,0.003
-0.7783225042677416,0.0,1.256,0.002
-0.7751777668767608,0.0,1.338,0.002
-0.77203302948578,0.0,1.403,0.001
-0.7688882920947993,0.0,1.482,0.001
-0.7657435547038185,0.0,1.579,0.002
-0.7625988173128377,0.0,1.662,0.001
-0.759454079921857,0.0,1.756,0.001
-0.7563093425308762,0.0,1.838,0.001
-0.7531646051398954,0.0,1.932,0.0
-0.7500198677489146,0.0,2.047,0.0
-0.7468751303579338,0.0,2.133,0.0
-0.7437303929669531,0.0,2.238,0.001
-0.7405856555759723,0.0,2.343,0.0
-0.7374409181849916,0.0,2.445,0.0
-0.7342961807940107,0.0,2.552,0.0
-0.73115144340303,0.0,2.653,0.0
-0.7280067060120492,0.0,2.774,0.0
-0.7248619686210684,0.0,2.894,0.0
-0.7217172312300877,0.0,3.001,0.0
-0.7185724938391069,0.0,3.114,0.0
-0.7154277564481262,0.0,3.213,0.0
-0.7122830190571453,0.0,3.366,0.0
-0.7091382816661645,0.0,3.465,0.0
-0.7059935442751838,0.0,3.555,0.0
-0.702848806884203,0.0,3.66,0.0
-0.6997040694932223,0.0,3.779,0.0
-0.6965593321022415,0.0,3.891,0.0
-0.6934145947112607,0.0,3.994,0.0
-0.6902698573202799,0.0,4.086,0.0
-0.6871251199292991,0.0,4.183,0.0
-0.6839803825383184,0.0,4.294,0.0
-0.6808356451473376,0.0,4.384,0.0
-0.6776909077563569,0.0,4.436,0.0
-0.674546170365376,0.0,4.546,0.0
-0.6714014329743953,0.0,4.609,0.0
-0.6682566955834145,0.0,4.673,0.0
-0.6651119581924337,0.0,4.758,0.0
-0.661967220801453,0.0,4.816,0.0
-0.6588224834104722,0.0,4.846,0.0
-0.6556777460194915,0.0,4.894,0.0
-0.6525330086285106,0.0,4.908,0.0
-0.6493882712375298,0.0,4.939,0.0
-0.6462435338465491,0.0,4.986,0.0
-0.6430987964555683,0.0,5.003,0.0
-0.6399540590645876,0.0,5.001,0.0
-0.6368093216736068,0.0,4.983,0.0
-0.633664584282626,0.0,4.973,0.0
-0.6305198468916452,0.0,4.984,0.0
-0.6273751095006644,0.0,4.948,0.0
-0.6242303721096837,0.0,4.926,0.0
-0.6210856347187029,0.0,4.862,0.0
-0.6179408973277222,0.0,4.795,0.0
-0.6147961599367413,0.0,4.756,0.0
-0.6116514225457605,0.0,4.688,0.0
-0.6085066851547798,0.0,4.634,0.0
-0.605361947763799,0.0,4.535,0.0
-0.6022172103728183,0.0,4.457,0.0
-0.5990724729818375,0.0,4.363,0.0
-0.5959277355908568,0.0,4.279,0.0
-0.5927829981998759,0.0,4.187,0.0
-0.5896382608088951,0.0,4.04,0.0
-0.5864935234179144,0.0,3.949,0.0
-0.5833487860269336,0.0,3.836,0.0
-0.5802040486359529,0.0,3.715,0.0
-0.5770593112449721,0.0,3.593,0.0
-0.5739145738539913,0.0,3.5,0.0
-0.5707698364630105,0.0,3.369,0.0
-0.5676250990720297,0.0,3.226,0.0
-0.564480361681049,0.0,3.116,0.0
-0.5613356242900682,0.0,2.979,0.0
-0.5581908868990875,0.0,2.852,0.0
-0.5550461495081067,0.0,2.735,0.0
-0.551901412117126,0.0,2.617,0.0
-0.5487566747261452,0.0,2.488,0.0
-0.5456119373351644,0.0,2.348,0.0
-0.5424671999441835,0.0,2.226,0.0
-0.5393224625532027,0.0,2.12,0.0
-0.536177725162222,0.0,1.995,0.0
-0.5330329877712412,0.0,1.906,0.0
-0.5298882503802604,0.0,1.78,0.0
-0.5267435129892797,0.0,1.672,0.0
-0.5235987755982989,0.0,1.567,0.0
-0.5204540382073182,0.0,1.468,0.0
-0.5173093008163374,0.0,1.374,0.0
-0.5141645634253567,0.0,1.281,0.0
-0.5110198260343759,0.0,1.189,0.0
-0.5078750886433951,0.0,1.109,0.0
-0.5047303512524144,0.0,1.028,0.0
-0.5015856138614334,0.0,0.952,0.0
-0.49844087647045265,0.0,0.89,0.0
-0.4952961390794719,0.0,0.825,0.0
-0.49215140168849114,0.0,0.752,0.0
-0.4890066642975104,0.0,0.689,0.0
-0.48586192690652963,0.0,0.632,0.0
-0.4827171895155489,0.0,0.577,0.0
-0.4795724521245681,0.0,0.53,0.0
-0.47642771473358736,0.0,0.49,0.0
-0.4732829773426066,0.0,0.444,0.0
-0.47013823995162585,0.0,0.401,0.0
-0.4669935025606451,0.0,0.365,0.0
-0.4638487651696641,0.0,0.327,0.0
-0.46070402777868336,0.0,0.298,0.0
-0.4575592903877026,0.0,0.264,0.0
-0.45441455299672184,0.0,0.239,0.0
-0.4512698156057411,0.0,0.218,0.0
-0.44812507821476033,0.0,0.195,0.0
-0.4449803408237796,0.0,0.175,0.0
-0.4418356034327988,0.0,0.157,0.0
-0.43869086604181806,0.0,0.138,0.0
-0.4355461286508373,0.0,0.122,0.0
-0.43240139125985655,0.0,0.106,0.0
-0.4292566538688758,0.0,0.096,0.0
-0.42611191647789504,0.0,0.089,0.0
-0.42296717908691406,0.0,0.076,0.0
-0.4198224416959333,0.0,0.068,0.0
-0.41667770430495255,0.0,0.058,0.0
-0.4135329669139718,0.0,0.054,0.0
-0.41038822952299103,0.0,0.047,0.0
-0.4072434921320103,0.0,0.038,0.0
-0.4040987547410295,0.0,0.035,0.0
-0.40095401735004876,0.0,0.031,0.0
-0.397809279959068,0.0,0.027,0.0
-0.39466454256808725,0.0,0.022,0.0
-0.3915198051771065,0.0,0.02,0.0
-0.38837506778612574,0.0,0.016,0.0
-0.385230330395145,0.0,0.016,0.0
-0.382085593004164,0.0,0.014,0.0
-0.37894085561318325,0.0,0.011,0.0
-0.3757961182222025,0.0,0.01,0.0
-0.37265138083122173,0.0,0.008,0.0
-0.369506643440241,0.0,0.006,0.0
-0.3663619060492602,0.0,0.006,0.0
-0.36321716865827947,0.0,0.006,0.0
-0.3600724312672987,0.0,0.005,0.0
-0.35692769387631795,0.0,0.004,0.0
-0.3537829564853372,0.0,0.003,0.0
-0.35063821909435644,0.0,0.002,0.0
-0.3474934817033757,0.0,0.002,0.0
-0.3443487443123949,0.0,0.002,0.0
-0.34120400692141395,0.0,0.002,0.0
-0.3380592695304332,0.0,0.001,0.0
-0.33491453213945244,0.0,0.001,0.0
-0.3317697947484717,0.0,0.001,0.0
-0.3286250573574909,0.0,0.001,0.0
-0.32548031996651017,0.0,0.001,0.0
-0.3223355825755294,0.0,0.0,0.0
-0.31919084518454865,0.0,0.0,0.0
-0.3160461077935679,0.0,0.0,0.0
-0.31290137040258714,0.0,0.0,0.0
-0.3097566330116064,0.0,0.0,0.0
-0.30661189562062563,0.0,0.0,0.0
-0.3034671582296449,0.0,0.0,0.0
-0.3003224208386639,0.0,0.0,0.0
-0.29717768344768314,0.0,0.0,0.0
-0.2940329460567024,0.0,0.0,0.0
-0.2908882086657216,0.001,0.0,0.0
-0.28774347127474087,0.001,0.0,0.0
-0.2845987338837601,0.001,0.0,0.0
-0.28145399649277936,0.001,0.0,0.0
-0.2783092591017986,0.001,0.0,0.0
-0.27516452171081784,0.001,0.0,0.0
-0.2720197843198371,0.001,0.0,0.0
-0.26887504692885633,0.002,0.0,0.0
-0.2657303095378756,0.002,0.0,0.0
-0.2625855721468948,0.002,0.0,0.0
-0.25944083475591384,0.002,0.0,0.0
-0.2562960973649331,0.003,0.0,0.0
-0.25315135997395233,0.004,0.0,0.0
-0.25000662258297157,0.005,0.0,0.0
-0.24686188519199082,0.006,0.0,0.0
-0.24371714780101006,0.008,0.0,0.0
-0.2405724104100293,0.007,0.0,0.0
-0.23742767301904855,0.009,0.0,0.0
-0.2342829356280678,0.011,0.0,0.0
-0.23113819823708703,0.012,0.0,0.0
-0.22799346084610628,0.014,0.0,0.0
-0.22484872345512552,0.017,0.0,0.0
-0.22170398606414454,0.02,0.0,0.0
-0.2185592486731638,0.022,0.0,0.0
-0.21541451128218303,0.027,0.0,0.0
-0.21226977389120227,0.032,0.0,0.0
-0.20912503650022152,0.038,0.0,0.0
-0.20598029910924076,0.043,0.0,0.0
-0.20283556171826,0.049,0.0,0.0
-0.19969082432727925,0.055,0.0,0.0
-0.1965460869362985,0.065,0.0,0.0
-0.19340134954531774,0.075,0.0,0.0
-0.19025661215433698,0.086,0.0,0.0
-0.18711187476335622,0.096,0.0,0.0
-0.18396713737237547,0.111,0.0,0.0
-0.1808223999813945,0.127,0.0,0.0
-0.17767766259041373,0.146,0.0,0.0
-0.17453292519943298,0.163,0.0,0.0
-0.17138818780845222,0.19,0.0,0.0
-0.16824345041747146,0.21,0.0,0.0
-0.1650987130264907,0.236,0.0,0.0
-0.16195397563550995,0.271,0.0,0.0
-0.1588092382445292,0.304,0.0,0.0
-0.15566450085354844,0.343,0.0,0.0
-0.15251976346256768,0.374,0.0,0.0
-0.14937502607158692,0.426,0.0,0.0
-0.14623028868060617,0.472,0.0,0.0
-0.1430855512896254,0.527,0.0,0.0
-0.13994081389864443,0.58,0.0,0.0
-0.13679607650766368,0.647,0.0,0.0
-0.13365133911668292,0.712,0.0,0.0
-0.13050660172570216,0.783,0.0,0.0
-0.1273618643347214,0.871,0.0,0.0
-0.12421712694374065,0.956,0.0,0.0
-0.1210723895527599,1.04,0.0,0.0
-0.11792765216177914,1.152,0.0,0.0
-0.11478291477079838,1.256,0.0,0.0
-0.11163817737981763,1.365,0.0,0.0
-0.10849343998883687,1.469,0.0,0.0
-0.10534870259785611,1.603,0.0,0.0
-0.10220396520687536,1.742,0.0,0.0
-0.09905922781589438,1.879,0.0,0.0
-0.09591449042491362,2.024,0.0,0.0
-0.09276975303393287,2.175,0.0,0.0
-0.08962501564295211,2.332,0.0,0.0
-0.08648027825197135,2.495,0.0,0.0
-0.0833355408609906,2.651,0.0,0.0
-0.08019080347000984,2.816,0.0,0.0
-0.07704606607902909,3.011,0.0,0.0
-0.07390132868804833,3.185,0.0,0.0
-0.07075659129706757,3.372,0.0,0.0
-0.06761185390608682,3.562,0.0,0.0
-0.06446711651510606,3.757,0.0,0.0
-0.06132237912412508,3.925,0.0,0.0
-0.058177641733144325,4.127,0.0,0.0
-0.05503290434216357,4.292,0.0,0.0
-0.05188816695118281,4.477,0.0,0.0
-0.048743429560202056,4.649,0.0,0.0
-0.0455986921692213,4.838,0.0,0.0
-0.042453954778240544,4.981,0.0,0.0
-0.03930921738725979,5.144,0.0,0.0
-0.03616447999627903,5.307,0.0,0.0
-0.033019742605298275,5.445,0.0,0.0
-0.029875005214317518,5.593,0.0,0.0
-0.026730267823336762,5.704,0.0,0.0
-0.023585530432356006,5.824,0.0,0.0
-0.020440793041375027,5.925,0.0,0.0
-0.01729605565039427,6.032,0.0,0.0
-0.014151318259413515,6.098,0.0,0.0
-0.011006580868432758,6.134,0.0,0.0
-0.007861843477452002,6.203,0.0,0.0
-0.0047171060864712455,6.192,0.0,0.0
-0.0015723686954904892,6.228,0.0,0.0
0.0015723686954902671,6.234,0.0,0.0
0.0047171060864710235,6.208,0.0,0.0
0.00786184347745178,6.183,0.0,0.0
0.011006580868432536,6.138,0.0,0.0
0.014151318259413292,6.107,0.0,0.0
0.01729605565039405,5.998,0.0,0.0
0.020440793041375027,5.905,0.0,0.0
0.023585530432355784,5.821,0.0,0.0
0.02673026782333654,5.722,0.0,0.0
0.029875005214317296,5.601,0.0,0.0
0.03301974260529805,5.463,0.0,0.0
0.03616447999627881,5.326,0.0,0.0
0.039309217387259565,5.154,0.0,0.0
0.04245395477824032,5.0,0.0,0.0
0.04559869216922108,4.827,0.0,0.0
0.048743429560201834,4.644,0.0,0.0
0.05188816695118259,4.47,0.0,0.0
0.05503290434216335,4.29,0.0,0.0
0.0581776417331441,4.097,0.0,0.0
0.06132237912412508,3.909,0.0,0.0
0.06446711651510584,3.734,0.0,0.0
0.0676118539060866,3.548,0.0,0.0
0.07075659129706735,3.353,0.0,0.0
0.0739013286880481,3.198,0.0,0.0
0.07704606607902886,3.011,0.0,0.0
0.08019080347000962,2.833,0.0,0.0
0.08333554086099038,2.643,0.0,0.0
0.08648027825197113,2.505,0.0,0.0
0.08962501564295189,2.33,0.0,0.0
0.09276975303393264,2.175,0.0,0.0
0.0959144904249134,2.037,0.0,0.0
0.09905922781589416,1.878,0.0,0.0
0.10220396520687514,1.737,0.0,0.0
0.10534870259785589,1.61,0.0,0.0
0.10849343998883665,1.484,0.0,0.0
0.1116381773798174,1.356,0.0,0.0
0.11478291477079816,1.257,0.0,0.0
0.11792765216177892,1.151,0.0,0.0
0.12107238955275967,1.039,0.0,0.0
0.12421712694374043,0.952,0.0,0.0
0.1273618643347212,0.877,0.0,0.0
0.13050660172570194,0.79,0.0,0.0
0.1336513391166827,0.714,0.0,0.0
0.13679607650766346,0.645,0.0,0.0
0.1399408138986442,0.583,0.0,0.0
0.1430855512896252,0.521,0.0,0.0
0.14623028868060595,0.47,0.0,0.0
0.1493750260715867,0.422,0.0,0.0
0.15251976346256746,0.375,0.0,0.0
0.15566450085354822,0.335,0.0,0.0
0.15880923824452897,0.301,0.0,0.0
0.16195397563550973,0.268,0.0,0.0
0.16509871302649048,0.239,0.0,0.0
0.16824345041747124,0.21,0.0,0.0
0.171388187808452,0.184,0.0,0.0
0.17453292519943275,0.167,0.0,0.0
0.1776776625904135,0.146,0.0,0.0
0.1808223999813945,0.126,0.0,0.0
0.18396713737237524,0.11,0.0,0.0
0.187111874763356,0.098,0.0,0.0
0.19025661215433676,0.083,0.0,0.0
0.1934013495453175,0.074,0.0,0.0
0.19654608693629827,0.066,0.0,0.0
0.19969082432727903,0.058,0.0,0.0
0.20283556171825978,0.05,0.0,0.0
0.20598029910924054,0.042,0.0,0.0
0.2091250365002213,0.037,0.0,0.0
0.21226977389120205,0.03,0.0,0.0
0.2154145112821828,0.027,0.0,0.0
0.21855924867316356,0.024,0.0,0.0
0.22170398606414454,0.021,0.0,0.0
0.2248487234551253,0.017,0.0,0.0
0.22799346084610606,0.015,0.0,0.0
0.2311381982370868,0.013,0.0,0.0
0.23428293562806757,0.01,0.0,0.0
0.23742767301904832,0.008,0.0,0.0
0.24057241041002908,0.008,0.0,0.0
0.24371714780100984,0.007,0.0,0.0
0.2468618851919906,0.005,0.0,0.0
0.25000662258297135,0.005,0.0,0.0
0.2531513599739521,0.004,0.0,0.0
0.25629609736493286,0.004,0.0,0.0
0.2594408347559136,0.002,0.0,0.0
0.2625855721468946,0.002,0.0,0.0
0.26573030953787535,0.002,0.0,0.0
0.2688750469288561,0.002,0.0,0.0
0.27201978431983687,0.001,0.0,0.0
0.2751645217108176,0.001,0.0,0.0
0.2783092591017984,0.001,0.0,0.0
0.28145399649277913,0.001,0.0,0.0
0.2845987338837599,0.001,0.0,0.0
0.28774347127474065,0.001,0.0,0.0
0.2908882086657214,0.0,0.0,0.0
0.29403294605670216,0.0,0.0,0.0
0.2971776834476829,0.0,0.0,0.0
0.3003224208386637,0.0,0.0,0.0
0.30346715822964465,0.0,0.0,0.0
0.3066118956206254,0.0,0.0,0.0
0.30975663301160616,0.0,0.0,0.0
0.3129013704025869,0.0,0.0,0.0
0.3160461077935677,0.0,0.0,0.0
0.31919084518454843,0.0,0.0,0.0
0.3223355825755292,0.0,0.0,0.0
0.32548031996650995,0.0,0.0,0.0
0.3286250573574907,0.0,0.0,0.0
0.33176979474847146,0.0,0.0,0.0
0.3349145321394522,0.0,0.0,0.0
0.33805926953043297,0.0,0.0,0.0
0.34120400692141395,0.0,0.0,0.0
0.3443487443123947,0.0,0.0,0.0
0.34749348170337546,0.0,0.0,0.0
0.3506382190943562,0.0,0.0,0.0
0.353782956485337,0.0,0.0,0.0
0.35692769387631773,0.0,0.0,0.0
0.3600724312672985,0.0,0.0,0.0
0.36321716865827924,0.0,0.0,0.0
0.36636190604926,0.0,0.0,0.0
0.36950664344024076,0.0,0.0,0.0
0.3726513808312215,0.0,0.0,0.0
0.37579611822220227,0.0,0.0,0.0
0.378940855613183,0.0,0.0,0.0
0.382085593004164,0.0,0.0,0.0
0.38523033039514476,0.0,0.0,0.0
0.3883750677861255,0.0,0.0,0.0
0.3915198051771063,0.0,0.0,0.0
0.39466454256808703,0.0,0.0,0.0
0.3978092799590678,0.0,0.0,0.0
0.40095401735004854,0.0,0.0,0.0
0.4040987547410293,0.0,0.0,0.0
0.40724349213201005,0.0,0.0,0.0
0.4103882295229908,0.0,0.0,0.0
0.41353296691397157,0.0,0.0,0.0
0.4166777043049523,0.0,0.0,0.0
0.4198224416959331,0.0,0.0,0.0
0.42296717908691406,0.0,0.0,0.0
0.4261119164778948,0.0,0.0,0.0
0.42925665386887557,0.0,0.0,0.0
0.4324013912598561,0.0,0.0,0.0
0.4355461286508371,0.0,0.0,0.0
0.4386908660418176,0.0,0.0,0.0
0.4418356034327986,0.0,0.0,0.0
0.4449803408237796,0.0,0.0,0.0
0.4481250782147601,0.0,0.0,0.0
0.4512698156057411,0.0,0.0,0.0
0.4544145529967216,0.0,0.0,0.0
0.4575592903877026,0.0,0.0,0.0
0.46070402777868313,0.0,0.0,0.0
0.4638487651696641,0.0,0.0,0.0
0.46699350256064465,0.0,0.0,0.0
0.4701382399516256,0.0,0.0,0.0
0.47328297734260616,0.0,0.0,0.0
0.47642771473358714,0.0,0.0,0.0
0.47957245212456767,0.0,0.0,0.0
0.48271718951554865,0.0,0.0,0.0
0.48586192690652963,0.0,0.0,0.0
0.48900666429751016,0.0,0.0,0.0
0.49215140168849114,0.0,0.0,0.0
0.4952961390794717,0.0,0.0,0.0
0.49844087647045265,0.0,0.0,0.0
0.5015856138614332,0.0,0.0,0.0
0.5047303512524142,0.0,0.0,0.0
0.5078750886433947,0.0,0.0,0.0
0.5110198260343757,0.0,0.0,0.0
0.5141645634253562,0.0,0.0,0.0
0.5173093008163372,0.0,0.0,0.0
0.5204540382073177,0.0,0.0,0.0
0.5235987755982987,0.0,0.0,0.0
0.5267435129892797,0.0,0.0,0.0
0.5298882503802602,0.0,0.0,0.0
0.5330329877712412,0.0,0.0,0.0
0.5361777251622217,0.0,0.0,0.0
0.5393224625532027,0.0,0.0,0.0
0.5424671999441832,0.0,0.0,0.0
0.5456119373351642,0.0,0.0,0.0
0.5487566747261448,0.0,0.0,0.0
0.5519014121171257,0.0,0.0,0.0
0.5550461495081063,0.0,0.0,0.0
0.5581908868990872,0.0,0.0,0.0
0.5613356242900678,0.0,0.0,0.0
0.5644803616810488,0.0,0.0,0.0
0.5676250990720297,0.0,0.0,0.0
0.5707698364630103,0.0,0.0,0.0
0.5739145738539913,0.0,0.0,0.0
0.5770593112449718,0.0,0.0,0.0
0.5802040486359528,0.0,0.0,0.0
0.5833487860269333,0.0,0.0,0.0
0.5864935234179143,0.0,0.0,0.0
0.5896382608088948,0.0,0.0,0.0
0.5927829981998758,0.0,0.0,0.0
0.5959277355908563,0.0,0.0,0.0
0.5990724729818373,0.0,0.0,0.0
0.6022172103728178,0.0,0.0,0.0
0.6053619477637988,0.0,0.0,0.0
0.6085066851547798,0.0,0.0,0.0
0.6116514225457603,0.0,0.0,0.0
0.6147961599367413,0.0,0.0,0.0
0.6179408973277218,0.0,0.0,0.0
0.6210856347187028,0.0,0.0,0.0
0.6242303721096834,0.0,0.0,0.0
0.6273751095006643,0.0,0.0,0.0
0.6305198468916449,0.0,0.0,0.0
0.6336645842826258,0.0,0.0,0.0
0.6368093216736064,0.0,0.0,0.0
0.6399540590645874,0.0,0.0,0.0
0.6430987964555683,0.0,0.0,0.0
0.6462435338465489,0.0,0.0,0.0
0.6493882712375298,0.0,0.0,0.0
0.6525330086285104,0.0,0.0,0.0
0.6556777460194914,0.0,0.0,0.0
0.6588224834104719,0.0,0.0,0.0
0.6619672208014529,0.0,0.0,0.0
0.6651119581924334,0.0,0.0,0.0
0.6682566955834144,0.0,0.0,0.0
0.6714014329743949,0.0,0.0,0.0
0.6745461703653759,0.0,0.0,0.0
0.6776909077563564,0.0,0.0,0.0
0.6808356451473374,0.0,0.0,0.0
0.6839803825383184,0.0,0.0,0.0
0.6871251199292989,0.0,0.0,0.0
0.6902698573202799,0.0,0.0,0.0
0.6934145947112604,0.0,0.0,0.0
0.6965593321022414,0.0,0.0,0.0
0.699704069493222,0.0,0.0,0.0
0.7028488068842029,0.0,0.0,0.0
0.7059935442751835,0.0,0.0,0.0
0.7091382816661644,0.0,0.0,0.0
0.712283019057145,0.0,0.0,0.0
0.715427756448126,0.0,0.0,0.0
0.7185724938391065,0.0,0.0,0.0
0.7217172312300875,0.0,0.0,0.0
0.7248619686210684,0.0,0.0,0.0
0.728006706012049,0.0,0.0,0.0
0.73115144340303,0.0,0.0,0.0
0.7342961807940105,0.0,0.0,0.0
0.7374409181849915,0.0,0.0,0.0
0.740585655575972,0.0,0.0,0.0
0.743730392966953,0.0,0.0,0.0
0.7468751303579335,0.0,0.0,0.0
0.7500198677489145,0.0,0.0,0.0
0.753164605139895,0.0,0.0,0.0
0.756309342530876,0.0,0.0,0.0
0.7594540799218565,0.0,0.0,0.0
0.7625988173128375,0.0,0.0,0.0
0.7657435547038185,0.0,0.0,0.0
0.768888292094799,0.0,0.0,0.0
0.77203302948578,0.0,0.0,0.0
0.7751777668767605,0.0,0.0,0.0
0.7783225042677415,0.0,0.0,0.0
0.7814672416587221,0.0,0.0,0.0
0.784611979049703,0.0,0.0,0.0
0.7877567164406836,0.0,0.0,0.0
0.7909014538316645,0.0,0.0,0.0
0.7940461912226451,0.0,0.0,0.0
0.7971909286136261,0.0,0.0,0.0
0.8003356660046066,0.0,0.0,0.0
0.8034804033955876,0.0,0.0,0.0
0.8066251407865686,0.0,0.0,0.0
0.8097698781775491,0.0,0.0,0.0
0.8129146155685301,0.0,0.0,0.0
0.8160593529595106,0.0,0.0,0.0
0.8192040903504916,0.0,0.0,0.0
0.8223488277414721,0.0,0.0,0.0
0.8254935651324531,0.0,0.0,0.0
0.8286383025234336,0.0,0.0,0.0
0.8317830399144146,0.0,0.0,0.0
0.8349277773053951,0.0,0.0,0.0
0.8380725146963761,0.0,0.0,0.0
0.8412172520873566,0.0,0.0,0.0
0.8443619894783376,0.0,0.0,0.0
0.8475067268693186,0.0,0.0,0.0
0.8506514642602991,0.0,0.0,0.0
0.8537962016512801,0.0,0.0,0.001
0.8569409390422607,0.0,0.0,0.0
0.8600856764332416,0.0,0.0,0.0
0.8632304138242222,0.0,0.0,0.0
0.8663751512152031,0.0,0.0,0.0
0.8695198886061837,0.0,0.0,0.001
0.8726646259971647,0.0,0.0,0.001
0.8758093633881452,0.0,0.0,0.001
0.8789541007791262,0.0,0.0,0.001
0.8820988381701067,0.0,0.0,0.001
0.8852435755610877,0.0,0.0,0.001
0.8883883129520687,0.0,0.0,0.001
0.8915330503430492,0.0,0.0,0.001
0.8946777877340302,0.0,0.0,0.001
0.8978225251250107,0.0,0.0,0.002
0.9009672625159917,0.0,0.0,0.002
0.9041119999069722,0.0,0.0,0.001
0.9072567372979532,0.0,0.0,0.002
0.9104014746889337,0.0,0.0,0.002
0.9135462120799147,0.0,0.0,0.002
0.9166909494708952,0.0,0.0,0.003
0.9198356868618762,0.0,0.0,0.003
0.9229804242528568,0.0,0.0,0.004
0.9261251616438377,0.0,0.0,0.004
0.9292698990348187,0.0,0.0,0.005
0.9324146364257992,0.0,0.0,0.004
0.9355593738167802,0.0,0.0,0.005
0.9387041112077608,0.0,0.0,0.007
0.9418488485987417,0.0,0.0,0.005
0.9449935859897223,0.0,0.0,0.007
0.9481383233807033,0.0,0.0,0.008
0.9512830607716838,0.0,0.0,0.008
0.9544277981626648,0.0,0.0,0.01
0.9575725355536453,0.0,0.0,0.01
0.9607172729446263,0.0,0.0,0.011
0.9638620103356068,0.0,0.0,0.012
0.9670067477265878,0.0,0.0,0.013
0.9701514851175688,0.0,0.0,0.016
0.9732962225085493,0.0,0.0,0.015
0.9764409598995303,0.0,0.0,0.017
0.9795856972905108,0.0,0.0,0.017
0.9827304346814918,0.0,0.0,0.019
0.9858751720724723,0.0,0.0,0.021
0.9890199094634533,0.0,0.0,0.023
0.9921646468544338,0.0,0.0,0.025
0.9953093842454148,0.0,0.0,0.025
0.9984541216363954,0.0,0.0,0.026
1.0015988590273763,0.0,0.0,0.03
1.0047435964183569,0.0,0.0,0.034
1.0078883338093378,0.0,0.0,0.036
1.0110330712003188,0.0,0.0,0.037
1.0141778085912994,0.0,0.0,0.043
1.0173225459822803,0.0,0.0,0.045
1.0204672833732609,0.0,0.0,0.048
1.0236120207642418,0.0,0.0,0.051
1.0267567581552224,0.0,0.0,0.055
1.0299014955462034,0.0,0.0,0.061
1.033046232937184,0.0,0.0,0.061
1.0361909703281649,0.0,0.0,0.065
1.0393357077191454,0.0,0.0,0.069
1.0424804451101264,0.0,0.0,0.072
1.045625182501107,0.0,0.0,0.081
1.048769919892088,0.0,0.0,0.084
1.0519146572830689,0.0,0.0,0.088
1.0550593946740494,0.0,0.0,0.09
1.0582041320650304,0.0,0.0,0.097
1.061348869456011,0.0,0.0,0.103
1.064493606846992,0.0,0.0,0.109
1.0676383442379724,0.0,0.0,0.116
1.0707830816289534,0.0,0.0,0.119
1.073927819019934,0.0,0.0,0.129
1.077072556410915,0.0,0.0,0.134
1.0802172938018955,0.0,0.0,0.143
1.0833620311928764,0.0,0.0,0.151
1.0865067685838574,0.0,0.0,0.16
1.089651505974838,0.0,0.0,0.165
1.092796243365819,0.0,0.0,0.169
1.0959409807567995,0.0,0.0,0.182
1.0990857181477804,0.0,0.0,0.19
1.102230455538761,0.0,0.0,0.198
1.105375192929742,0.0,0.0,0.201
1.1085199303207225,0.0,0.0,0.211
1.1116646677117035,0.0,0.0,0.224
1.114809405102684,0.0,0.0,0.233
1.117954142493665,0.0,0.0,0.243
1.1210988798846455,0.0,0.0,0.253
1.1242436172756265,0.0,0.0,0.263
1.1273883546666075,0.0,0.0,0.273
1.130533092057588,0.0,0.0,0.285
1.133677829448569,0.0,0.0,0.295
1.1368225668395495,0.0,0.0,0.303
1.1399673042305305,0.0,0.0,0.318
1.143112041621511,0.0,0.0,0.323
1.146256779012492,0.0,0.0,0.335
1.1494015164034725,0.0,0.0,0.35
1.1525462537944535,0.0,0.0,0.358
1.155690991185434,0.0,0.0,0.373
1.158835728576415,0.0,0.0,0.385
1.1619804659673956,0.0,0.0,0.393
1.1651252033583765,0.0,0.0,0.406
1.1682699407493575,0.0,0.0,0.423
1.171414678140338,0.0,0.0,0.427
1.174559415531319,0.0,0.0,0.44
1.1777041529222996,0.0,0.0,0.454
1.1808488903132806,0.0,0.0,0.464
1.183993627704261,0.0,0.0,0.479
1.187138365095242,0.0,0.0,0.491
1.1902831024862226,0.0,0.0,0.507
1.1934278398772036,0.0,0.0,0.521
1.1965725772681841,0.0,0.0,0.525
1.199717314659165,0.0,0.0,0.541
1.2028620520501456,0.0,0.0,0.554
1.2060067894411266,0.0,0.0,0.568
1.2091515268321076,0.0,0.0,0.573
1.2122962642230881,0.0,0.0,0.586
1.215441001614069,0.0,0.0,0.597
1.2185857390050496,0.0,0.0,0.605
1.2217304763960306,0.0,0.0,0.62
1.2248752137870111,0.0,0.0,0.631
1.2280199511779921,0.0,0.0,0.637
1.2311646885689727,0.0,0.0,0.636
1.2343094259599536,0.0,0.0,0.659
1.2374541633509342,0.0,0.0,0.667
1.2405989007419151,0.0,0.0,0.674
1.2437436381328957,0.0,0.0,0.69
1.2468883755238767,0.0,0.0,0.703
1.2500331129148576,0.0,0.0,0.709
1.2531778503058382,0.0,0.0,0.714
1.2563225876968191,0.0,0.0,0.72
1.2594673250877997,0.0,0.0,0.734
1.2626120624787807,0.0,0.0,0.749
1.2657567998697612,0.0,0.0,0.749
1.2689015372607422,0.0,0.0,0.757
1.2720462746517227,0.0,0.0,0.766
1.2751910120427037,0.0,0.0,0.768
1.2783357494336842,0.0,0.0,0.776
1.2814804868246652,0.0,0.0,0.783
1.2846252242156457,0.0,0.0,0.788
1.2877699616066267,0.0,0.0,0.802
1.2909146989976077,0.0,0.0,0.809
1.2940594363885882,0.0,0.0,0.807
1.2972041737795692,0.0,0.0,0.806
1.3003489111705497,0.0,0.0,0.816
1.3034936485615307,0.0,0.0,0.817
1.3066383859525112,0.0,0.0,0.813
1.3097831233434922,0.0,0.0,0.823
1.3129278607344728,0.0,0.0,0.825
1.3160725981254537,0.0,0.0,0.827
1.3192173355164343,0.0,0.0,0.83
1.3223620729074153,0.0,0.0,0.83
1.3255068102983958,0.0,0.0,0.837
1.3286515476893768,0.0,0.0,0.831
1.3317962850803577,0.0,0.0,0.825
1.3349410224713383,0.0,0.0,0.823
1.3380857598623193,0.0,0.0,0.835
1.3412304972532998,0.0,0.0,0.829
1.3443752346442808,0.0,0.0,0.822
1.3475199720352613,0.0,0.0,0.827
1.3506647094262423,0.0,0.0,0.823
1.3538094468172228,0.0,0.0,0.829
1.3569541842082038,0.0,0.0,0.821
1.3600989215991843,0.0,0.0,0.808
1.3632436589901653,0.0,0.0,0.805
1.3663883963811458,0.0,0.0,0.807
1.3695331337721268,0.0,0.0,0.794
1.3726778711631078,0.0,0.0,0.786
1.3758226085540883,0.0,0.0,0.789
1.3789673459450693,0.0,0.0,0.784
1.3821120833360498,0.0,0.0,0.782
1.3852568207270308,0.0,0.0,0.774
1.3884015581180114,0.0,0.0,0.76
1.3915462955089923,0.0,0.0,0.766
1.3946910328999729,0.0,0.0,0.75
1.3978357702909538,0.0,0.0,0.745
1.4009805076819344,0.0,0.0,0.731
1.4041252450729154,0.0,0.0,0.727
1.407269982463896,0.0,0.0,0.711
1.4104147198548769,0.0,0.0,0.71
1.4135594572458579,0.0,0.0,0.698
1.4167041946368384,0.0,0.0,0.694
1.4198489320278194,0.0,0.0,0.679
1.4229936694188,0.0,0.0,0.679
1.4261384068097809,0.0,0.0,0.663
1.4292831442007614,0.0,0.0,0.649
1.4324278815917424,0.0,0.0,0.636
1.435572618982723,0.0,0.0,0.63
1.438717356373704,0.0,0.0,0.618
1.4418620937646844,0.0,0.0,0.604
1.4450068311556654,0.0,0.0,0.591
1.4481515685466464,0.0,0.0,0.586
1.451296305937627,0.0,0.0,0.571
1.454441043328608,0.0,0.0,0.556
1.4575857807195884,0.0,0.0,0.543
1.4607305181105694,0.0,0.0,0.539
1.46387525550155,0.0,0.0,0.526
1.467019992892531,0.0,0.0,0.506
1.4701647302835115,0.0,0.0,0.494
1.4733094676744924,0.0,0.0,0.484
1.476454205065473,0.0,0.0,0.463
1.479598942456454,0.0,0.0,0.451
1.4827436798474345,0.0,0.0,0.443
1.4858884172384155,0.0,0.0,0.433
1.4890331546293964,0.0,0.0,0.406
1.492177892020377,0.0,0.0,0.396
1.495322629411358,0.0,0.0,0.376
1.4984673668023385,0.0,0.0,0.367
1.5016121041933195,0.0,0.0,0.355
1.5047568415843,0.0,0.0,0.343
1.507901578975281,0.0,0.0,0.319
1.5110463163662615,0.0,0.0,0.307
1.5141910537572425,0.0,0.0,0.29
1.517335791148223,0.0,0.0,0.276
1.520480528539204,0.0,0.0,0.262
1.5236252659301845,0.0,0.0,0.25
1.5267700033211655,0.0,0.0,0.231
1.5299147407121465,0.0,0.0,0.215
1.533059478103127,0.0,0.0,0.197
1.536204215494108,0.0,0.0,0.187
1.5393489528850886,0.0,0.0,0.169
1.5424936902760695,0.0,0.0,0.15
1.54563842766705,0.0,0.0,0.136
1.548783165058031,0.0,0.0,0.121
1.5519279024490116,0.0,0.0,0.105
1.5550726398399926,0.0,0.0,0.088
1.558217377230973,0.0,0.0,0.072
1.561362114621954,0.0,0.0,0.057
1.5645068520129346,0.0,0.0,0.041
1.5676515894039156,0.0,0.0,0.023
1.5707963267948966,0.0,0.0,0.008


==> tikz/data/location_estimation/samples/LE_samples_geoArAt.dat <==
x,y,z
0.986,1.324,0
3.766,0.648,0
-12.486,2.566,0
-9.663,2.881,0
1.05,2.066,0
-11.269,3.565,0
-0.864,1.925,0
-8.282,1.422,0
-9.409,2.25,0
-12.558,6.28,0
-6.951,1.075,0
-12.135,6.046,0
-16.534,6.696,0
-14.424,5.761,0
-7.856,2.079,0
1.718,2.614,0
-13.949,6.22,0
-14.048,3.408,0
-10.211,2.512,0
3.717,0.795,0
-18.236,9.304,0
-9.381,1.33,0
-7.311,1.535,0
-5.888,0.714,0
-6.304,0.455,0
-5.733,0.461,0
-15.164,5.52,0
-9.549,3.572,0
-16.564,9.481,0
-16.756,8.985,0
9.773,0.856,0
2.125,0.748,0
-5.946,0.358,0
-9.343,2.658,0
-10.82,3.753,0
-7.331,1.919,0
-8.171,3.348,0
1.959,0.822,0
2.454,1.921,0
-9.428,3.802,0
-11.891,5.567,0
-6.3,0.965,0
-15.147,5.8,0
-7.174,1.675,0
-15.895,9.072,0
2.651,0.93,0
-11.735,5.938,0
-10.881,2.88,0
-0.22,1.366,0
-13.179,4.145,0
-10.998,3.962,0
-8.004,1.968,0
-14.27,5.456,0
1.677,1.593,0
-7.55,1.638,0
1.094,1.799,0
2.485,1.399,0
-11.495,5.006,0
-6.089,1.122,0
-12.936,4.674,0
-10.305,14.019,0
-13.882,11.514,0
-6.823,4.456,0
-6.689,4.483,0
-6.502,2.834,0
-7.609,5.745,0
-8.007,4.415,0
-6.767,4.644,0
-6.503,3.851,0
-7.816,6.749,0
-6.402,3.067,0
-8.426,5.941,0
-7.363,3.597,0
-6.173,2.698,0
-7.724,5.259,0
-7.544,4.184,0
-7.208,4.878,0
-8.328,7.943,0
-7.506,4.793,0
-6.14,2.823,0
-7.601,4.825,0
-6.157,2.757,0
-7.421,3.648,0
-9.769,6.783,0
-8.186,7.133,0
-6.191,3.287,0
-8.33,5.224,0
-7.473,3.465,0
-6.917,3.322,0
-8.681,7.649,0
-9.505,7.737,0
-9.329,6.462,0
-7.398,5.032,0
-8.413,9.443,0
-5.742,2.353,0
-7.118,4.261,0
-8.399,7.274,0
-10.403,9.457,0
-7.412,5.343,0
-6.662,2.49,0
-5.799,1.777,0
-8.692,8.012,0
-8.582,7.3,0
-8.578,7.069,0
-7.123,4.709,0
-8.486,6.962,0
-7.338,5.117,0
-6.505,4.225,0
-6.665,5.044,0
-6.741,3.323,0
-9.124,8.093,0
-7.383,4.812,0
-7.925,5.918,0
-5.717,1.725,0
-9.912,7.781,0
-7.818,4.324,0
-5.498,1.169,0
-6.109,2.104,0
-8.878,6.701,0
-7.085,4.218,0
-6.316,3.026,0
-5.297,0.747,0
-7.791,4.419,0
-7.842,4.849,0
-7.669,4.136,0
-8.043,6.532,0
-8.063,6.743,0
-6.746,3.21,0
-6.355,4.104,0
-15.767,18.367,0
-8.423,6.344,0
-10.126,9.184,0
-6.626,2.515,0
-6.381,1.685,0
-10.539,9.238,0
-14.868,14.898,0
-7.258,4.643,0
-6.439,2.219,0
-7.582,7.252,0
-7.974,5.431,0
-6.892,2.621,0
-6.409,3.762,0
-8.42,6.347,0
-8.26,6.939,0
-9.934,5.512,0
-8.08,7.649,0
-7.597,3.57,0
-10.069,10.097,0
-7.88,5.004,0
-12.327,14.608,0
-6.359,3.881,0
-10.673,7.86,0
-8.981,7.524,0
-6.81,4.043,0
-9.51,7.92,0
-8.38,6.368,0
-6.785,2.911,0
-5.11,0.229,0
-8.701,6.024,0
-6.847,2.948,0
-8.055,4.89,0
-8.351,6.939,0
-8.182,9.718,0
-10.522,13.127,0
-12.146,8.508,0
-9.422,7.607,0
-10.334,6.812,0
-8.025,5.421,0
-12.617,10.308,0
-12.252,10.171,0
-7.013,3.372,0
-8.728,5.99,0
-6.785,5.948,0
-7.293,4.4,0
-10.433,8.777,0
-7.23,5.008,0
-13.177,14.13,0
-9.13,11.159,0
-6.163,2.671,0
-8.094,6.414,0
-6.539,2.563,0
-8.742,6.908,0
-9.521,8.613,0
-8.899,6.811,0
-8.209,6.743,0
-7.843,5.074,0
-8.883,6.315,0
-7.691,3.611,0
-6.45,4.509,0
-6.714,2.402,0
-5.241,0.57,0
-8.084,5.843,0
-7.908,6.489,0
-7.257,4.3,0
-7.809,6.63,0
-7.391,5.338,0
-6.905,4.029,0
-6.638,3.514,0
-7.516,5.386,0
-7.659,5.923,0
-6.192,1.869,0
-16.437,15.489,0
-5.469,1.001,0
-9.179,8.969,0
-6.209,2.811,0
-10.675,10.119,0
-6.989,3.697,0
-6.193,2.8,0
-6.285,2.83,0
-7.36,3.675,0
-8.514,6.486,0
-12.912,11.336,0
-7.807,5.447,0
-8.3,8.292,0
-9.838,10.265,0
-11.892,11.414,0
-7.629,4.647,0
-8.645,7.93,0
-10.128,8.098,0
-7.905,6.399,0
-6.287,3.17,0
-6.037,1.833,0
-9.269,6.947,0
-8.934,7.22,0
-7.374,4.343,0
-7.373,4.635,0
-8.308,5.273,0
-8.856,7.608,0
-6.219,4.463,0
-8.389,6.666,0
-8.406,7.282,0
-5.462,1.055,0
-7.489,4.697,0
-8.91,6.877,0
-8.962,9.148,0
-7.218,5.129,0
-12.381,13.236,0
-0.685,3.827,0
-0.83,5.174,0
-0.016,4.999,0
-1.403,4.544,0
-0.348,4.718,0
-0.792,5.307,0
0.335,5.041,0
1.005,5.596,0
0.201,4.635,0
0.748,4.23,0
0.703,5.234,0
0.132,4.023,0
-0.931,4.059,0
-0.151,4.218,0
1.011,5.722,0
-0.578,5.528,0
-0.842,5.749,0
0.307,5.344,0
-1.529,3.784,0
-0.475,4.369,0
0.791,3.959,0
0.741,5.004,0
-0.286,5.792,0
-0.569,5.024,0
-0.21,6.107,0
-0.894,4.542,0
-0.15,5.054,0
0.424,6.319,0
0.735,5.392,0
-0.094,5.321,0
-0.119,5.19,0
-0.006,5.46,0
-0.163,5.208,0
-0.181,4.675,0
0.584,3.979,0
0.009,4.538,0
-0.379,4.426,0
0.375,3.986,0
0.566,4.603,0
-0.356,5.708,0
-0.678,4.719,0
0.049,5.092,0
0.92,3.842,0
-0.758,3.878,0
1.144,4.689,0
-0.209,5.47,0
-0.648,5.221,0
-1.379,5.004,0
1.438,4.352,0
0.38,4.421,0
0.047,4.241,0
0.174,5.343,0
0.445,6.585,0
0.445,4.742,0
-0.938,5.262,0
0.967,4.826,0
0.585,4.325,0
0.155,5.135,0
0.03,4.651,0
0.755,4.572,0
0.712,4.028,0
0.605,4.748,0
0.002,4.172,0
1.099,4.545,0
-0.121,5.301,0
-0.516,4.911,0
-0.49,4.592,0
-0.352,4.517,0
-0.04,5.72,0
0.291,4.672,0
-0.046,5.565,0
0.563,3.653,0
-0.059,4.508,0
0.112,5.097,0
-0.528,5.683,0
-0.077,4.636,0
0.539,5.541,0
0.323,4.75,0
-0.967,4.83,0
0.558,4.4,0
0.211,6.072,0
1.203,5.546,0
0.584,4.913,0
-1.463,3.48,0
0.604,3.683,0
-1.068,4.306,0
-0.966,4.45,0
-0.608,6.442,0
-0.095,4.229,0
0.71,4.341,0
-1.616,4.707,0
0.027,4.511,0
0.636,4.921,0
-0.072,6.392,0
1.686,4.834,0
1.17,4.246,0
-0.196,4.769,0
-0.217,3.729,0
-1.75,5.553,0
0.363,5.324,0
-0.929,6.327,0
0.281,4.59,0
0.87,5.549,0
-0.947,4.294,0
1.165,4.697,0
-0.305,3.587,0
0.819,6.598,0
-1.12,4.183,0
0.588,5.182,0
-1.132,4.843,0
1.029,5.086,0
0.029,5.279,0
-0.724,5.65,0
0.368,5.634,0
-0.493,5.801,0
0.937,5.746,0
-0.296,6.604,0
0.11,4.06,0
0.092,4.89,0
0.609,4.356,0
-0.2,4.943,0
-0.637,5.345,0
0.398,5.18,0
0.035,5.601,0
0.285,4.675,0
-0.443,4.604,0
-0.074,5.595,0
-0.906,4.582,0
-0.507,4.792,0
-0.966,4.982,0
0.073,4.785,0
0.103,4.05,0
-0.061,6.771,0
-1.229,4.865,0
0.32,5.086,0
-1.065,4.579,0
-0.189,4.465,0
1.262,3.953,0
-0.353,6.608,0
0.588,4.118,0
0.971,5.334,0
-0.501,5.066,0
0.039,4.799,0
0.123,5.848,0
-0.531,4.86,0
0.268,5.156,0
-0.318,5.831,0
0.408,4.226,0
0.34,5.401,0
0.485,4.859,0
0.287,5.405,0
-0.277,4.688,0
-0.541,4.457,0
0.773,5.461,0
-0.024,5.372,0
0.15,5.241,0
-0.328,4.965,0
-0.664,4.171,0
1.489,4.901,0
-1.579,4.485,0
-0.405,5.539,0
-0.816,4.809,0
1.039,4.509,0
-0.325,7.306,0
0.178,4.914,0
0.429,5.3,0
-0.829,5.941,0
-0.985,4.55,0
-0.358,5.815,0
0.736,4.699,0
-0.247,5.52,0
-0.083,4.821,0
-0.421,5.236,0
-0.029,3.942,0
-0.617,3.425,0
0.564,4.765,0
-0.456,4.836,0
-0.96,4.834,0
0.042,5.055,0
-1.26,4.145,0
-0.877,5.017,0
-0.028,4.457,0
1.252,6.286,0
-0.207,4.797,0
0.156,5.569,0
-0.147,4.641,0
1.184,4.633,0
-0.265,3.772,0
0.415,5.936,0
0.332,5.09,0
-1.02,5.072,0
-0.987,5.809,0
0.389,4.502,0
-0.701,4.453,0
-0.465,5.237,0
-0.472,5.148,0
0.571,6.256,0
0.759,5.96,0
0.544,5.41,0
0.181,4.842,0
-0.145,5.454,0
0.716,4.233,0
-1.113,4.461,0
0.912,5.226,0
0.03,6.747,0
1.423,4.024,0
-0.216,5.759,0
-0.905,6.849,0
6.156,3.431,0
6.515,4.323,0
8.227,6.591,0
9.065,9.209,0
11.704,9.243,0
6.387,3.437,0
9.147,10.166,0
8.781,8.204,0
8.426,5.778,0
11.059,8.718,0
8.171,5.885,0
10.062,8.616,0
7.526,4.484,0
8.125,7.297,0
5.79,1.447,0
6.624,3.148,0
7.195,5.53,0
9.089,9.136,0
7.09,5.167,0
6.859,4.814,0
7.884,5.166,0
10.244,10.419,0
6.097,3.255,0
7.536,4.931,0
6.763,3.332,0
6.477,3.508,0
7.205,5.319,0
6.678,5.034,0
6.613,4.477,0
9.687,7.27,0
5.383,1.151,0
6.838,3.977,0
7.557,4.318,0
7.477,6.889,0
9.737,6.903,0
7.536,5.436,0
8.983,10.47,0
11.69,9.711,0
8.213,5.492,0
8.013,4.742,0
7.539,6.311,0
6.95,4.464,0
7.721,5.456,0
6.391,2.564,0
9.89,8.43,0
10.022,11.987,0
6.86,5.155,0
8.829,8.44,0
8.728,7.051,0
7.258,4.918,0
6.102,2.715,0
10.602,10.985,0
11.834,11.292,0
8.437,7.454,0
7.89,6.211,0
9.028,8.127,0
6.489,3.059,0
6.469,3.304,0
5.051,0.106,0
8.261,9.439,0
9.305,8.852,0
9.986,6.329,0
6.38,4.231,0
8.563,7.913,0
8.245,4.952,0
8.102,5.621,0
6.329,3.561,0
7.053,5.97,0
9.106,5.921,0
7.893,6.052,0
7.4,7.805,0
7.103,4.813,0
7.708,4.944,0
8.727,6.923,0
6.916,4.345,0
8.079,8.72,0
7.361,5.502,0
9.892,8.912,0
7.362,5.551,0
6.821,3.84,0
6.94,3.922,0
9.369,7.315,0
9.513,7.134,0
5.957,1.921,0
6.994,3.476,0
5.862,1.711,0
10.062,8.46,0
6.403,3.633,0
8.53,7.387,0
11.377,10.998,0
8.365,9.764,0
5.512,1.118,0
5.888,1.866,0
6.713,3.765,0
9.637,8.455,0
7.819,6.036,0
8.106,7.11,0
6.361,2.921,0
5.821,1.704,0
10.913,10.856,0
8.148,6.962,0
6.547,4.091,0
8.532,5.287,0
6.37,2.567,0
8.208,6.677,0
8.306,6.385,0
6.986,5.33,0
9.888,9.279,0
8.262,8.377,0
6.962,4.621,0
6.301,2.927,0
10.533,9.901,0
7.145,3.935,0
7.802,5.522,0
10.918,13.073,0
5.72,1.49,0
6.768,3.754,0
5.616,1.555,0
8.192,6.694,0
6.552,2.713,0
14.054,17.415,0
10.53,8.742,0
6.932,3.69,0
5.969,2.173,0
8.752,8.102,0
6.331,2.328,0
6.662,3.928,0
7.462,4.49,0
6.066,2.827,0
6.471,3.18,0
6.878,5.629,0
7.159,4.363,0
11.135,11.182,0
6.104,2.209,0
7.881,5.921,0
8.074,6.625,0
8.105,6.392,0
6.831,4.512,0
6.415,3.447,0
10.648,12.334,0
9.252,7.052,0
6.481,3.324,0
8.433,5.908,0
14.588,15.057,0
10.997,8.892,0
6.812,3.673,0
10.021,9.142,0
7.65,6.859,0
7.192,3.928,0
7.66,7.762,0
8.704,6.373,0
8.119,5.988,0
7.974,5.731,0
11.444,12.337,0
14.194,15.653,0
10.372,9.98,0
10.031,11.597,0
8.756,9.474,0
7.608,5.066,0
5.945,2.167,0
7.079,4.804,0
7.239,4.374,0
7.484,5.625,0
7.475,6.504,0
8.645,8.41,0
9.374,8.227,0
5.423,1.095,0
8.207,5.724,0
8.634,6.294,0
11.888,13.855,0
8.608,5.52,0
8.604,7.218,0
6.382,2.971,0
6.074,3.624,0
7.848,5.299,0
6.493,2.725,0
12.747,9.831,0
7.06,0.814,0
6.981,0.928,0
9.679,3.021,0
7.093,0.862,0
15.895,4.198,0
13.613,5.68,0
18.948,8.705,0
15.094,5.337,0
17.947,5.744,0
18.127,8.765,0
17.733,7.597,0
18.765,7.449,0
-1.474,1.683,0
8.068,2.264,0
16.678,6.366,0
16.326,6.638,0
8.745,2.69,0
11.565,4.95,0
12.014,3.535,0
14.954,3.894,0
-1.196,1.581,0
7.2,1.437,0
12.094,4.523,0
14.017,1.772,0
6.273,0.797,0
8.661,1.374,0
11.749,4.96,0
8.731,3.582,0
9.802,4.299,0
13.803,4.991,0
16.929,4.832,0
-11.735,1.932,0
8.487,2.853,0
8.598,2.354,0
9.226,3.123,0
16.535,6.599,0
13.594,4.676,0
-1.763,0.578,0
7.756,2.213,0
-1.198,0.147,0
6.267,0.355,0
1.641,0.741,0
-2.108,1.208,0
15.877,6.264,0
9.327,0.748,0
14.415,3.356,0
17.323,9.883,0
7.159,1.785,0
9.656,2.34,0
16.379,6.682,0
17.158,7.473,0
-2.83,0.85,0
12.278,5.929,0
13.893,7.732,0
-1.93,1.379,0
10.288,2.55,0
9.762,3.634,0
11.545,1.841,0
5.558,0.492,0
-15.109,15.652,0
-16.356,13.226,0
-9.751,7.313,0
-11.334,7.109,0
-14.446,12.47,0
-7.147,3.889,0
-13.513,13.53,0
-11.846,4.834,0
-13.682,8.756,0
-14.066,11.721,0
-10.889,9.574,0
-7.711,3.03,0
-10.903,9.388,0
-12.773,12.452,0
-6.319,2.543,0
-15.186,13.16,0
-14.856,10.535,0
-13.137,10.408,0
-13.933,10.868,0
-13.1,9.697,0
-7.296,2.474,0
-9.365,5.142,0
-12.559,10.936,0
-15.093,10.936,0
-11.539,8.748,0
-15.477,11.854,0
-16.009,17.734,0
-7.432,3.605,0
-12.472,9.018,0
-16.516,11.638,0
-8.075,4.445,0
-11.045,7.678,0
-9.202,7.003,0
-10.975,8.721,0
-17.773,19.145,0
-17.023,14.294,0
-14.214,12.027,0
-18.331,14.8,0
-17.0,16.972,0
-13.418,10.431,0
-8.431,5.095,0
-9.37,6.687,0
-10.613,8.939,0
-6.624,2.805,0
-15.122,14.356,0
-11.711,5.603,0
-12.906,10.0,0
-12.745,8.214,0
-15.584,14.659,0
-15.868,14.014,0
-8.454,4.508,0
-9.139,7.195,0
-15.111,10.049,0
-15.232,14.643,0
-8.384,4.264,0
-5.98,1.26,0
-6.556,1.63,0
-14.566,11.98,0
-11.322,12.39,0
-11.208,9.523,0
-12.494,8.034,0
-18.362,17.386,0
-10.317,8.486,0
-9.501,6.021,0
-12.571,10.881,0
-8.933,3.76,0
-16.304,13.76,0
-9.325,4.208,0
-10.159,6.844,0
-16.713,17.845,0
-14.935,10.1,0
-13.147,9.645,0
-14.918,16.005,0
-12.567,7.442,0
-13.682,10.87,0
-11.366,7.794,0
-12.846,13.551,0
-14.929,14.776,0
-7.743,3.959,0
-12.036,10.592,0
-14.453,10.015,0
-8.001,3.781,0
-15.248,10.944,0
-16.2,12.469,0
-12.107,16.036,0
-16.347,12.849,0
-14.856,13.882,0
-10.963,7.586,0
-9.802,5.541,0
-9.8,7.211,0
-10.346,7.387,0
-11.987,7.63,0
-11.325,7.443,0
-9.903,8.664,0
-13.357,8.098,0
-18.017,14.195,0
-8.696,5.71,0
-10.222,5.684,0
-15.327,8.951,0
-15.794,11.624,0
-12.618,7.769,0
-11.541,9.909,0
-16.083,11.969,0
-16.144,15.144,0
-13.87,10.816,0
-17.91,14.103,0
-13.369,9.306,0
-13.245,12.791,0
-16.636,12.331,0
-11.763,8.72,0
-18.81,13.861,0
-11.032,7.572,0
-14.466,14.054,0
-12.359,12.303,0
-12.251,7.768,0
-17.195,13.08,0
-13.651,9.322,0
-9.38,6.288,0
-9.944,8.163,0
-13.936,11.838,0
-14.038,11.137,0
-14.411,14.731,0
-7.129,3.102,0
-11.949,8.005,0
-8.295,5.86,0
-17.929,14.507,0
-16.243,14.247,0
-8.718,4.118,0
-7.907,4.406,0
-8.387,3.523,0
-13.392,10.855,0
-8.003,3.669,0
-15.501,12.813,0
-11.804,10.733,0
-8.909,5.482,0
-14.084,11.921,0
-13.824,7.741,0
-10.001,6.231,0
-13.864,10.373,0
-8.044,4.309,0
-8.578,4.791,0
-11.551,6.977,0
-6.514,11.733,0
-6.259,11.015,0
-7.104,10.012,0
-13.596,24.152,0
-7.084,14.092,0
-6.724,10.296,0
-7.282,11.432,0
-7.679,12.987,0
-7.08,14.196,0
-8.088,13.501,0
-8.481,11.386,0
-8.773,11.2,0
-5.87,9.305,0
-7.527,14.722,0
-7.883,12.933,0
-9.355,16.786,0
-8.429,12.385,0
-6.905,11.938,0
-6.47,12.341,0
-10.911,22.637,0
-7.094,12.952,0
-6.643,10.613,0
-7.423,17.614,0
-8.124,12.557,0
-6.67,8.322,0
-6.921,10.811,0
-8.192,14.984,0
-8.236,13.474,0
-7.485,13.041,0
-7.87,14.962,0
-13.967,23.345,0
-7.555,15.623,0
-8.791,15.014,0
-6.877,12.436,0
-8.747,14.702,0
-7.983,13.529,0
-7.902,16.966,0
-9.914,18.712,0
-10.618,19.393,0
-9.355,12.852,0
-5.843,8.574,0
-7.064,9.085,0
-7.122,13.107,0
-6.948,10.561,0
-9.833,14.647,0
-8.074,12.674,0
-9.943,15.119,0
-6.906,7.619,0
-7.412,9.638,0
-6.577,10.325,0
-8.25,12.305,0
-7.287,8.821,0
-11.935,21.971,0
-8.458,14.861,0
-6.278,9.583,0
-7.1,11.526,0
-10.364,17.921,0
-7.038,9.754,0
-6.716,16.021,0
-8.322,12.751,0
-8.87,16.364,0
-10.143,20.326,0
-6.845,13.01,0
-10.249,16.611,0
-8.005,15.746,0
-9.698,19.3,0
-11.078,19.427,0
-8.599,16.031,0
-11.229,17.383,0
-8.318,15.577,0
-5.851,9.16,0
-8.733,16.589,0
-7.044,9.293,0
-10.276,15.47,0
-9.388,13.723,0
-5.424,10.112,0
-7.361,13.072,0
-9.015,15.474,0
-7.021,9.473,0
-7.09,10.739,0
-6.154,13.055,0
-5.9,9.443,0
-6.945,8.694,0
-7.765,9.573,0
-5.95,6.62,0
-6.567,11.15,0
-8.309,16.593,0
-8.541,15.922,0
-7.644,12.93,0
-8.043,11.03,0
-7.319,10.582,0
-5.881,7.113,0
-8.43,14.067,0
-5.986,11.067,0
-8.261,13.845,0
-7.595,15.363,0
-6.216,13.989,0
-8.694,20.499,0
-9.52,16.721,0
-5.568,7.738,0
-7.332,10.105,0
-7.573,9.948,0
-6.071,11.592,0
-6.912,10.243,0
-9.083,14.38,0
-7.5,17.112,0
-7.386,16.124,0
-8.913,17.702,0
-6.132,12.534,0
-6.756,9.399,0
-7.443,17.566,0
-6.41,10.144,0
-6.972,13.005,0
-7.597,10.582,0
-6.718,9.324,0
-9.46,15.994,0
-7.317,11.69,0
-7.642,12.076,0
-8.346,15.613,0
-7.186,9.388,0
-7.964,12.536,0
-7.922,12.965,0
-8.494,12.759,0
-6.194,9.248,0
-5.851,8.41,0
-9.508,17.282,0
-6.721,14.181,0
-9.967,15.862,0
-8.658,14.785,0
-6.801,11.269,0
-7.839,10.415,0
-8.2,13.598,0
-7.872,14.268,0
-8.186,13.609,0
-7.004,9.679,0
-6.506,11.267,0
-9.177,13.307,0
-7.124,8.583,0
-7.262,7.964,0
-7.286,10.965,0
-10.744,21.654,0
-7.4,16.582,0
-5.713,6.604,0
-7.73,13.92,0
-9.22,13.723,0
-7.026,9.844,0
-7.492,7.968,0
-7.795,9.26,0
-6.988,13.306,0
-6.837,11.778,0
-5.983,11.752,0
-7.307,14.372,0
-9.935,16.788,0
-9.58,20.047,0
-6.876,10.485,0
-7.259,11.942,0
-8.88,12.428,0
-8.873,13.447,0
-7.194,16.598,0
-6.866,13.876,0
-7.262,9.198,0
-6.789,11.503,0
-6.686,14.048,0
-8.152,11.561,0
-7.863,16.295,0
-8.797,12.799,0
-8.977,15.546,0
-6.768,11.485,0
-6.845,14.913,0
-5.648,9.054,0
-10.574,17.14,0
-10.251,24.695,0
-7.163,9.881,0
-7.133,18.381,0
-7.98,14.569,0
-7.187,11.143,0
-9.484,15.619,0
-6.578,10.387,0
-8.908,11.664,0
-10.654,21.082,0
-9.915,15.423,0
-10.251,16.483,0
-6.383,12.057,0
-6.302,11.887,0
-6.476,10.662,0
-12.433,20.462,0
-8.832,12.095,0
-7.133,11.407,0
-6.162,9.748,0
-7.469,11.543,0
-6.611,14.678,0
-8.715,10.097,0
-8.768,12.201,0
-8.766,13.923,0
-8.176,13.844,0
-5.319,12.934,0
-6.457,10.714,0
-7.403,10.01,0
-8.608,14.2,0
-6.783,10.893,0
-8.119,17.132,0
-7.232,9.541,0
-8.769,16.05,0
-7.313,9.916,0
-6.339,8.379,0
-7.095,12.304,0
-6.815,10.68,0
-7.073,11.046,0
-0.725,11.158,0
-0.171,15.473,0
0.418,13.577,0
0.25,19.352,0
1.597,12.092,0
-0.15,12.092,0
-0.076,16.962,0
0.037,12.658,0
0.629,13.454,0
0.488,12.497,0
-0.2,13.359,0
-0.662,11.655,0
0.222,10.54,0
1.136,12.028,0
0.596,10.525,0
1.376,13.086,0
0.014,13.522,0
-1.516,14.25,0
-0.927,11.843,0
-0.045,11.29,0
-0.653,13.071,0
0.467,10.418,0
0.398,12.938,0
-0.227,10.397,0
1.248,12.893,0
0.036,14.879,0
-0.446,10.366,0
1.22,11.343,0
0.113,10.363,0
-0.109,10.427,0
1.425,11.374,0
-0.107,10.305,0
0.01,10.202,0
0.372,11.44,0
-0.939,12.604,0
0.203,18.093,0
0.529,11.823,0
0.627,14.433,0
0.501,11.284,0
-0.013,9.316,0
-0.359,14.994,0
-0.358,15.07,0
-0.22,10.992,0
2.248,11.907,0
-2.097,14.136,0
0.232,13.552,0
-1.001,10.774,0
1.55,12.774,0
-0.435,11.639,0
1.123,16.585,0
-0.101,11.844,0
1.421,9.409,0
-1.274,13.191,0
-1.586,15.461,0
-0.26,10.481,0
-0.003,9.176,0
0.267,13.282,0
-1.942,14.736,0
-0.304,12.753,0
-0.302,9.595,0
0.418,14.532,0
0.533,11.197,0
-0.219,13.565,0
0.75,18.509,0
-0.276,9.806,0
1.299,12.144,0
0.404,13.303,0
0.447,16.229,0
1.144,10.478,0
0.1,10.093,0
0.732,11.748,0
0.36,17.007,0
-0.788,13.747,0
-0.177,13.601,0
0.19,12.837,0
-0.062,12.099,0
0.968,12.955,0
-1.044,11.116,0
-0.647,12.736,0
0.148,13.299,0
1.385,10.506,0
-1.029,12.145,0
-0.243,11.869,0
-1.768,11.26,0
0.026,9.83,0
-0.079,10.859,0
-0.366,11.794,0
0.315,15.141,0
-0.085,11.685,0
-0.777,11.145,0
0.468,11.51,0
0.306,11.483,0
0.308,12.485,0
0.51,14.654,0
-0.095,13.061,0
-0.881,11.635,0
0.292,11.814,0
-0.425,13.669,0
0.198,9.276,0
0.274,11.194,0
-0.213,13.606,0
1.43,10.616,0
0.585,12.076,0
1.361,11.169,0
-0.634,10.985,0
0.676,11.903,0
1.092,17.893,0
-0.37,10.143,0
-0.428,13.137,0
0.182,11.846,0
-0.711,12.284,0
-0.255,12.329,0
-0.38,12.517,0
0.638,12.905,0
0.78,13.366,0
1.381,11.62,0
0.58,13.681,0
0.196,12.707,0
1.156,10.059,0
-0.228,9.613,0
-1.319,14.698,0
0.8,8.553,0
0.138,14.048,0
-1.107,11.222,0
-0.206,14.359,0
-0.553,14.745,0
-0.198,16.933,0
0.146,14.835,0
1.716,11.683,0
-0.706,16.367,0
-0.033,11.487,0
1.542,17.043,0
0.18,12.013,0
-0.43,15.213,0
-0.066,13.204,0
-1.178,12.242,0
-1.07,13.608,0
-0.351,11.457,0
0.785,12.624,0
0.071,12.947,0
0.464,13.56,0
-0.524,14.7,0
0.357,11.973,0
-0.397,9.818,0
-0.513,17.387,0
-0.277,12.441,0
0.025,12.099,0
-0.514,11.762,0
0.334,11.073,0
-0.216,11.756,0
0.37,11.067,0
0.093,13.207,0
-0.001,11.793,0
-0.661,14.022,0
-0.444,14.298,0
-0.979,14.733,0
0.923,11.92,0
0.18,13.633,0
0.087,10.15,0
0.74,11.614,0
-0.185,12.988,0
0.947,14.67,0
-0.046,11.96,0
-2.43,16.383,0
-0.228,10.461,0
-0.186,16.04,0
-0.726,11.821,0
1.63,11.799,0
0.456,13.222,0
0.082,12.351,0
-0.417,13.471,0
-1.108,12.43,0
0.262,13.712,0
-0.805,13.315,0
0.138,10.615,0
0.028,11.642,0
-0.418,12.891,0
0.02,12.244,0
-0.616,13.822,0
-0.049,11.983,0
-1.096,10.4,0
-0.559,14.38,0
0.109,8.719,0
1.236,12.628,0
-0.161,11.634,0
-0.003,12.688,0
-0.277,12.092,0
-0.147,12.223,0
0.532,11.571,0
1.273,21.16,0
-0.423,12.455,0
-0.444,10.276,0
-0.288,16.737,0
0.251,13.067,0
0.957,16.467,0
0.568,10.075,0
0.061,11.484,0
1.306,14.678,0
0.234,12.544,0
-0.705,12.581,0
-2.017,13.138,0
1.767,13.857,0
0.895,12.315,0
-0.525,13.392,0
-0.532,15.013,0
-0.223,12.888,0
0.27,10.648,0
1.05,14.012,0
6.24,9.928,0
6.612,6.995,0
8.16,13.444,0
11.186,20.231,0
7.023,11.062,0
7.585,10.461,0
6.785,14.211,0
8.164,10.189,0
9.38,17.024,0
6.958,10.739,0
6.366,8.795,0
8.587,16.637,0
7.276,10.236,0
6.536,12.361,0
10.245,17.901,0
7.18,14.489,0
8.865,20.827,0
10.421,22.64,0
8.753,13.801,0
6.235,12.285,0
7.428,18.299,0
7.336,9.71,0
8.24,10.392,0
7.514,15.119,0
6.224,12.9,0
7.273,8.059,0
7.612,9.179,0
6.275,10.385,0
5.998,6.745,0
11.777,20.352,0
6.504,11.368,0
10.355,18.177,0
9.6,18.332,0
6.547,9.278,0
6.067,9.597,0
6.192,12.551,0
11.227,24.367,0
10.231,17.88,0
7.844,12.36,0
7.181,8.623,0
7.528,10.358,0
7.403,12.666,0
7.597,17.924,0
7.771,14.68,0
7.056,12.126,0
7.622,14.659,0
6.784,9.243,0
9.226,14.16,0
10.932,17.14,0
8.44,11.1,0
8.154,13.099,0
7.789,10.942,0
7.117,16.36,0
7.484,12.494,0
6.726,8.682,0
6.584,12.77,0
7.687,14.538,0
7.019,11.059,0
11.771,22.492,0
5.593,10.595,0
9.14,13.882,0
7.3,12.798,0
10.88,20.278,0
7.187,13.484,0
6.494,11.66,0
6.665,7.977,0
6.534,12.434,0
6.53,8.623,0
6.623,11.751,0
9.491,23.404,0
7.664,11.962,0
7.993,10.528,0
7.985,12.159,0
13.112,24.498,0
8.374,12.071,0
6.572,8.061,0
6.129,9.44,0
9.425,18.133,0
7.465,13.089,0
7.832,14.889,0
11.484,17.245,0
8.894,16.869,0
8.675,16.622,0
7.301,13.736,0
8.899,12.614,0
7.164,13.526,0
6.108,6.526,0
6.921,11.428,0
7.201,9.615,0
6.414,9.586,0
8.764,14.855,0
7.911,12.618,0
7.563,12.128,0
6.141,8.163,0
6.851,11.19,0
6.181,4.913,0
5.901,3.591,0
9.244,15.448,0
7.993,11.59,0
10.225,18.986,0
9.146,14.547,0
6.288,7.424,0
6.288,7.247,0
7.011,9.934,0
6.021,10.013,0
7.333,13.408,0
7.914,11.681,0
7.837,13.651,0
7.93,11.368,0
8.522,17.364,0
7.579,14.606,0
7.47,11.326,0
10.397,16.98,0
7.122,11.57,0
8.747,12.961,0
6.787,10.754,0
7.617,13.893,0
8.061,12.155,0
9.693,14.296,0
6.619,11.494,0
12.482,20.532,0
9.056,15.706,0
5.835,12.334,0
12.11,21.79,0
6.064,6.106,0
8.01,15.619,0
6.998,10.777,0
6.538,9.091,0
7.962,13.044,0
5.992,9.423,0
9.011,14.132,0
9.665,15.15,0
7.103,7.883,0
9.501,17.548,0
6.06,13.245,0
7.287,13.46,0
9.616,13.955,0
10.454,18.921,0
7.067,12.973,0
10.846,21.698,0
5.849,10.861,0
5.081,8.712,0
8.062,14.479,0
5.661,12.285,0
7.236,12.615,0
7.298,10.19,0
7.962,13.543,0
7.19,14.017,0
5.908,9.679,0
7.628,15.281,0
7.473,14.804,0
7.338,12.97,0
9.721,18.714,0
8.138,16.276,0
9.939,15.319,0
9.905,17.066,0
7.209,12.313,0
5.889,8.637,0
7.874,14.912,0
6.797,8.698,0
7.992,17.466,0
8.531,13.698,0
7.606,16.495,0
6.987,8.923,0
6.93,7.916,0
5.473,10.725,0
7.639,12.398,0
6.69,12.46,0
7.682,15.129,0
7.035,13.597,0
7.612,15.79,0
6.711,7.721,0
7.157,11.145,0
7.45,11.366,0
6.685,11.108,0
7.536,10.429,0
5.832,6.545,0
5.373,10.098,0
7.44,8.314,0
6.408,7.988,0
10.069,18.697,0
5.958,15.672,0
8.885,19.116,0
6.244,10.251,0
7.66,9.069,0
7.149,12.461,0
10.108,16.695,0
10.998,21.796,0
7.465,12.696,0
7.57,11.322,0
5.759,9.827,0
12.882,27.419,0
6.896,12.602,0
6.992,11.521,0
7.923,14.869,0
10.958,17.287,0
7.16,11.252,0
8.573,13.068,0
9.235,15.773,0
7.304,13.719,0
6.897,13.172,0
11.16,23.265,0
11.117,19.486,0
10.756,18.429,0
7.731,12.366,0
8.386,19.432,0
7.235,12.695,0
11.419,18.938,0
18.742,15.566,0
9.528,6.148,0
10.894,10.592,0
12.117,9.108,0
16.157,18.14,0
8.808,5.679,0
15.162,13.54,0
16.98,15.196,0
18.992,14.796,0
11.948,8.945,0
11.188,7.831,0
10.133,6.768,0
16.279,13.738,0
8.811,4.346,0
10.094,7.395,0
16.108,13.075,0
13.675,11.758,0
15.483,13.647,0
15.624,14.133,0
10.57,7.757,0
14.503,13.39,0
14.428,10.564,0
16.969,15.044,0
11.92,9.304,0
14.199,11.952,0
15.383,11.133,0
10.894,5.825,0
9.573,6.194,0
14.189,11.782,0
18.327,17.285,0
11.07,5.818,0
15.017,12.223,0
13.774,8.52,0
7.291,3.63,0
14.268,8.737,0
9.825,6.165,0
16.259,12.61,0
10.208,6.649,0
11.965,10.049,0
16.566,13.586,0
16.833,13.478,0
12.279,7.033,0
13.171,9.781,0
10.267,11.181,0
15.236,13.559,0
18.342,11.572,0
13.143,9.832,0
14.495,14.762,0
10.784,7.609,0
8.433,5.264,0
12.872,6.059,0
7.484,3.2,0
7.551,3.53,0
11.993,9.824,0
13.815,11.463,0
17.18,20.919,0
11.706,11.943,0
11.221,11.198,0
7.504,2.882,0
12.863,9.724,0
16.066,14.73,0
13.942,12.308,0
11.327,10.225,0
10.57,7.307,0
9.881,6.431,0
15.905,18.536,0
17.157,16.12,0
13.093,9.311,0
15.235,13.292,0
15.385,12.818,0
11.082,9.7,0
9.878,6.144,0
10.318,7.502,0
14.343,14.221,0
14.983,12.127,0
10.656,8.992,0
15.498,11.295,0
9.94,5.708,0
7.652,4.041,0
10.382,7.338,0
11.326,10.265,0
12.836,8.635,0
11.661,12.028,0
8.904,5.589,0
14.398,10.056,0
14.119,11.619,0
10.611,6.918,0
18.824,15.686,0
15.218,15.491,0
18.21,14.91,0
13.597,13.346,0
14.332,10.233,0
15.52,13.059,0
10.55,6.564,0
13.338,12.26,0
9.166,5.999,0
16.112,16.109,0
12.331,9.932,0
16.371,13.883,0
12.67,10.576,0
8.41,5.531,0
13.915,11.374,0
14.1,11.724,0
10.585,6.525,0
8.783,6.219,0
14.019,10.118,0
17.388,15.605,0
9.58,6.358,0
10.754,9.72,0
7.834,4.582,0
12.452,7.304,0
14.534,15.179,0
10.151,6.007,0
15.099,12.659,0
9.072,4.08,0
10.974,5.795,0
13.176,12.124,0
12.069,8.441,0
17.053,14.645,0
6.789,1.84,0
14.784,13.44,0
11.341,8.061,0
10.103,5.363,0
8.665,4.665,0
12.913,10.48,0
18.889,19.17,0
16.354,13.447,0
15.423,12.324,0
9.307,8.107,0
16.259,10.569,0
15.406,12.413,0
18.0,17.146,0
9.075,5.783,0
10.424,6.313,0
7.934,4.637,0
17.599,13.341,0
10.985,8.511,0
18.976,19.052,0
10.535,5.188,0
17.345,17.183,0
13.267,12.026,0
-16.722,30.069,0
-10.615,14.85,0
-11.209,12.333,0
-15.961,22.534,0
-10.514,17.61,0
-15.236,19.502,0
-14.221,19.827,0
-8.779,8.124,0
-14.922,22.971,0
-15.368,21.487,0
-12.32,15.623,0
-10.525,9.646,0
-9.912,14.54,0
-15.505,21.519,0
-14.035,24.352,0
-16.058,26.438,0
-9.526,14.321,0
-17.481,27.563,0
-17.97,29.021,0
-10.47,13.273,0
-10.319,12.437,0
-15.314,24.139,0
-12.466,14.855,0
-9.264,12.184,0
-12.689,12.279,0
-17.873,23.696,0
-11.182,10.88,0
-9.012,8.937,0
-17.513,21.356,0
-18.792,19.902,0
-10.825,13.283,0
-10.341,17.213,0
-10.004,13.565,0
-10.685,12.756,0
-13.448,18.7,0
-8.977,9.049,0
-13.998,16.378,0
-11.267,12.798,0
-17.788,25.767,0
-13.518,19.625,0
-16.641,23.236,0
-12.28,17.378,0
-15.344,19.554,0
-17.645,18.94,0
-15.16,15.299,0
-13.649,16.514,0
-10.024,11.832,0
-14.259,17.785,0
-18.679,28.015,0
-13.511,17.779,0
-15.299,27.295,0
-17.479,22.693,0
-11.209,12.035,0
-18.193,23.367,0
-10.336,11.34,0
-12.033,14.232,0
-15.552,21.343,0
-13.104,26.658,0
-10.818,14.916,0
-17.607,21.3,0
-16.69,23.97,0
-14.351,20.616,0
-14.969,17.192,0
-17.572,21.857,0
-13.831,17.669,0
-12.955,14.812,0
-16.231,28.506,0
-13.751,20.157,0
-16.102,21.003,0
-10.207,11.107,0
-14.16,20.595,0
-11.916,15.276,0
-12.792,14.474,0
-15.634,23.176,0
-9.444,14.803,0
-12.58,20.35,0
-11.532,10.892,0
-9.432,9.175,0
-7.991,8.044,0
-14.786,20.206,0
-12.95,12.57,0
-12.48,13.995,0
-14.755,22.486,0
-17.641,24.139,0
-18.898,32.945,0
-16.907,21.913,0
-11.288,12.689,0
-9.806,13.659,0
-10.27,17.119,0
-12.897,16.622,0
-17.447,24.172,0
-16.923,28.344,0
-7.781,7.509,0
-13.017,18.765,0
-11.559,13.065,0
-10.425,13.137,0
-13.207,15.544,0
-10.554,9.381,0
-17.132,23.704,0
-16.046,21.177,0
-10.174,10.35,0
-12.181,14.111,0
-9.203,9.491,0
-17.712,25.008,0
-11.452,15.0,0
-12.108,14.495,0
-12.568,19.44,0
-15.152,18.767,0
-11.23,17.246,0
-11.016,15.818,0
-13.408,19.316,0
-13.684,17.896,0
-11.412,13.633,0
-18.767,31.096,0
-15.592,19.005,0
-12.473,16.721,0
-12.486,16.576,0
-9.232,12.246,0
-15.554,22.096,0
-11.685,11.002,0
-11.52,16.016,0
-15.357,22.114,0
-10.662,14.744,0
-11.451,13.673,0
-10.316,13.089,0
-13.685,17.809,0
-18.537,28.394,0
-9.978,12.64,0
-13.424,18.614,0
-12.579,17.069,0
-9.629,11.269,0
-13.863,16.088,0
-16.62,17.594,0
-10.676,13.693,0
-11.09,18.113,0
-10.389,11.855,0
-12.211,19.452,0
-10.078,9.521,0
-9.805,15.626,0
-18.3,30.072,0
-8.179,9.952,0
-13.562,19.011,0
-16.258,20.734,0
-11.886,17.388,0
-14.121,19.291,0
-12.605,17.483,0
-14.344,18.041,0
-10.415,15.108,0
-17.069,23.776,0
-9.145,7.178,0
-9.583,7.792,0
-10.043,13.896,0
-6.122,14.177,0
-8.416,19.972,0
-6.676,15.23,0
-9.006,19.752,0
-10.996,23.199,0
-12.775,35.454,0
-7.05,18.827,0
-5.576,12.649,0
-7.317,18.872,0
-6.956,21.195,0
-5.386,13.974,0
-6.643,12.229,0
-8.848,23.225,0
-7.933,20.397,0
-5.873,18.253,0
-5.45,12.156,0
-8.849,19.739,0
-6.46,18.122,0
-5.481,19.24,0
-6.404,16.21,0
-6.4,17.006,0
-8.743,21.458,0
-9.238,26.679,0
-8.087,24.918,0
-6.772,15.539,0
-8.696,18.34,0
-7.566,15.06,0
-7.914,21.876,0
-8.553,15.968,0
-6.941,19.557,0
-6.958,17.845,0
-8.94,21.922,0
-8.321,22.932,0
-10.117,25.882,0
-7.279,18.22,0
-12.571,33.432,0
-6.269,17.842,0
-4.502,14.809,0
-6.212,16.3,0
-6.58,11.197,0
-8.674,18.344,0
-10.834,34.832,0
-7.514,17.96,0
-6.726,16.791,0
-4.418,13.599,0
-7.631,16.988,0
-11.494,36.883,0
-8.642,19.68,0
-10.243,30.912,0
-5.944,16.737,0
-8.377,19.24,0
-11.358,34.805,0
-9.355,26.128,0
-6.414,20.599,0
-6.149,16.156,0
-9.056,27.967,0
-6.852,24.228,0
-8.387,24.646,0
-6.294,21.604,0
-7.067,17.407,0
-4.871,14.099,0
-6.225,29.214,0
-6.701,22.851,0
-6.601,25.676,0
-5.086,13.195,0
-7.588,20.949,0
-6.784,18.19,0
-8.61,20.948,0
-4.949,17.747,0
-9.446,21.578,0
-5.306,14.468,0
-5.262,11.313,0
-5.403,17.079,0
-16.094,34.938,0
-5.193,15.267,0
-6.431,17.162,0
-6.547,16.291,0
-5.89,11.656,0
-7.355,18.765,0
-9.662,23.185,0
-6.623,11.81,0
-7.757,22.516,0
-5.714,15.074,0
-7.371,23.045,0
-7.376,23.288,0
-8.782,19.133,0
-6.198,17.806,0
-7.17,19.457,0
-7.945,18.491,0
-5.911,17.758,0
-11.369,26.19,0
-6.197,17.473,0
-8.036,20.096,0
-13.854,36.973,0
-9.855,21.725,0
-9.213,26.744,0
-10.922,32.279,0
-7.31,18.687,0
-7.259,20.031,0
-6.143,24.014,0
-8.552,23.775,0
-6.512,21.007,0
-8.948,18.098,0
-11.651,32.221,0
-6.385,18.962,0
-8.021,18.809,0
-6.603,21.314,0
-7.184,19.834,0
-6.448,20.386,0
-6.957,20.571,0
-9.903,28.869,0
-8.077,18.202,0
-6.834,25.207,0
-7.831,21.414,0
-6.471,14.25,0
-10.373,22.31,0
-8.434,20.328,0
-8.953,20.858,0
-7.491,17.632,0
-4.803,18.967,0
-8.906,23.394,0
-8.105,22.422,0
-6.187,23.001,0
-7.963,22.885,0
-7.616,16.619,0
-5.172,11.09,0
-6.493,22.138,0
-7.755,22.027,0
-12.751,29.421,0
-5.04,15.207,0
-6.192,14.656,0
-7.32,16.725,0
-6.621,19.586,0
-6.332,19.948,0
-11.826,29.546,0
-6.957,19.104,0
-6.772,13.977,0
-6.917,18.689,0
-6.382,18.441,0
-8.535,24.634,0
-6.859,21.333,0
-6.182,13.396,0
-7.414,16.237,0
-9.62,25.051,0
-8.883,21.688,0
-5.238,18.136,0
-6.73,15.98,0
-6.234,17.543,0
-13.422,31.693,0
-6.62,21.44,0
-8.207,22.766,0
-7.281,18.86,0
-5.502,16.578,0
-7.844,25.86,0
-7.267,22.368,0
-6.621,19.11,0
-8.156,18.269,0
-9.539,24.268,0
-5.329,15.189,0
-11.197,25.845,0
-6.551,16.01,0
-7.973,17.655,0
-7.379,20.295,0
-3.963,14.619,0
-5.388,25.667,0
-7.41,21.19,0
-7.034,16.828,0
-11.224,27.438,0
-9.209,24.724,0
-6.822,22.366,0
-6.367,14.513,0
-6.073,18.769,0
-5.724,15.587,0
-10.481,26.568,0
-5.322,21.936,0
-9.234,20.975,0
-6.284,13.149,0
-7.493,15.602,0
-6.16,14.638,0
-3.222,12.07,0
-8.238,17.683,0
-8.272,20.985,0
-6.968,19.827,0
-6.396,16.982,0
-7.237,17.417,0
-4.316,14.02,0
-7.501,19.733,0
-7.978,17.879,0
-5.541,13.468,0
-8.389,20.403,0
-7.677,25.667,0
-8.218,23.319,0
-6.751,16.959,0
-6.961,14.726,0
-7.251,15.92,0
-6.978,16.573,0
-5.375,15.291,0
-7.514,17.962,0
-4.85,17.257,0
-7.749,20.774,0
-9.492,26.915,0
-1.18,20.74,0
-0.166,17.766,0
-0.243,20.916,0
0.082,19.881,0
-1.126,20.224,0
1.975,28.861,0
0.473,17.028,0
1.213,17.953,0
1.298,29.853,0
0.134,18.891,0
1.61,32.224,0
0.65,17.057,0
-0.204,22.825,0
0.268,20.374,0
-0.305,19.716,0
0.614,20.356,0
1.321,21.992,0
1.175,31.199,0
-0.178,18.552,0
-0.873,20.611,0
-0.829,20.936,0
1.554,25.436,0
-0.215,17.814,0
0.541,26.849,0
-0.137,19.995,0
1.354,20.321,0
-0.751,17.053,0
-0.053,13.855,0
0.119,15.768,0
1.615,19.562,0
0.174,18.348,0
0.284,23.07,0
-0.495,16.754,0
-0.279,17.479,0
1.047,33.001,0
-0.071,19.324,0
-0.649,16.288,0
-1.207,23.511,0
0.169,22.243,0
-0.326,20.902,0
0.577,18.726,0
0.882,22.74,0
-0.861,28.723,0
0.12,16.126,0
-1.361,35.621,0
-0.714,24.614,0
0.428,18.145,0
0.131,22.693,0
-0.419,19.952,0
-1.239,21.314,0
-0.041,22.541,0
-1.38,15.634,0
-0.834,20.898,0
0.122,15.882,0
-0.446,21.385,0
0.912,12.773,0
0.19,15.807,0
0.462,12.58,0
1.036,20.551,0
0.897,20.52,0
0.475,24.292,0
-1.084,20.817,0
2.939,32.724,0
0.305,20.49,0
-0.101,15.078,0
0.998,14.722,0
0.78,16.1,0
0.676,25.206,0
-0.266,31.087,0
-1.603,31.254,0
0.125,21.729,0
-2.059,27.963,0
-1.929,23.877,0
-0.236,19.881,0
1.122,15.763,0
-0.547,16.645,0
0.506,21.788,0
-0.564,15.265,0
1.423,17.37,0
-1.007,25.357,0
-0.287,15.345,0
0.741,15.077,0
0.385,14.512,0
-0.286,16.195,0
0.594,17.137,0
0.865,23.45,0
-0.206,16.413,0
-0.649,22.612,0
0.916,18.498,0
-0.631,22.983,0
-1.12,20.205,0
-2.18,26.377,0
-0.012,23.455,0
0.632,16.953,0
1.38,18.73,0
0.662,17.012,0
-2.505,18.275,0
-0.571,19.707,0
-1.082,16.939,0
-0.108,20.235,0
0.658,22.478,0
-0.86,24.481,0
1.148,23.489,0
2.187,25.923,0
0.22,16.704,0
-0.008,19.669,0
0.156,14.444,0
-0.934,34.768,0
0.452,35.471,0
1.472,23.773,0
0.278,13.418,0
-0.467,29.785,0
0.952,16.841,0
-1.07,20.924,0
0.345,18.614,0
-1.119,24.854,0
-0.072,15.045,0
-0.346,20.436,0
0.033,22.072,0
-0.368,28.076,0
1.042,16.599,0
1.274,23.934,0
-1.579,14.774,0
-0.718,23.233,0
-1.064,12.972,0
2.636,24.108,0
0.342,17.367,0
0.088,28.227,0
-1.077,20.224,0
0.132,24.696,0
-0.914,24.067,0
-0.059,29.84,0
0.315,31.165,0
-0.409,23.268,0
2.103,21.656,0
-0.7,17.844,0
-0.237,21.315,0
0.525,13.607,0
-0.343,15.037,0
0.341,17.76,0
-0.346,20.722,0
-0.709,19.315,0
-0.313,23.692,0
-1.1,17.408,0
-0.897,18.939,0
-0.822,15.788,0
2.133,24.086,0
-1.263,26.104,0
-0.207,18.48,0
-0.617,24.424,0
0.284,13.696,0
-0.304,16.586,0
1.231,24.296,0
-0.515,18.698,0
-0.82,18.009,0
-0.001,21.727,0
1.262,16.815,0
-0.143,21.657,0
0.879,14.394,0
-0.084,18.703,0
-1.326,19.052,0
-0.802,21.974,0
0.288,17.888,0
1.754,30.001,0
-2.031,13.705,0
-1.726,30.308,0
0.374,17.135,0
-0.549,17.101,0
0.233,28.711,0
-0.026,16.006,0
0.778,16.445,0
-0.475,15.526,0
2.029,36.69,0
-0.35,22.79,0
1.143,24.228,0
-0.713,18.853,0
-1.525,13.363,0
-0.485,17.078,0
-0.463,27.72,0
1.182,16.009,0
-0.269,27.392,0
-0.451,16.491,0
-0.84,24.068,0
0.138,20.498,0
-0.226,18.574,0
-1.506,26.24,0
-0.692,14.213,0
0.536,12.997,0
-0.627,24.43,0
-0.496,19.088,0
-1.487,18.389,0
-2.075,30.832,0
1.114,21.422,0
-0.288,16.736,0
0.5,24.124,0
1.885,17.461,0
1.7,17.863,0
0.261,18.723,0
0.993,14.932,0
-1.425,20.406,0
-0.332,11.602,0
-0.036,17.893,0
-0.428,22.655,0
-0.263,16.392,0
0.099,29.575,0
-1.041,13.859,0
11.893,26.681,0
5.799,20.776,0
6.351,18.321,0
6.192,18.675,0
7.544,15.606,0
5.792,17.691,0
6.988,18.54,0
9.859,24.391,0
7.484,24.108,0
5.95,19.667,0
13.006,30.702,0
7.367,15.013,0
8.759,24.099,0
5.487,15.349,0
5.744,17.059,0
8.365,22.413,0
13.006,33.456,0
7.68,15.566,0
8.257,18.21,0
8.55,26.6,0
8.279,24.241,0
6.691,16.034,0
10.851,30.723,0
7.247,18.981,0
5.994,13.011,0
8.883,24.326,0
6.537,17.944,0
9.44,20.093,0
5.891,15.614,0
7.75,12.54,0
6.94,16.7,0
9.772,21.102,0
5.122,19.288,0
8.702,22.032,0
4.965,12.901,0
6.138,25.295,0
11.694,26.868,0
5.664,16.727,0
8.794,17.43,0
6.602,17.852,0
10.217,23.886,0
7.666,16.094,0
6.961,16.593,0
9.351,22.571,0
8.343,24.044,0
8.067,18.467,0
6.64,17.702,0
7.479,14.185,0
8.747,18.088,0
6.881,15.937,0
6.917,15.037,0
7.477,16.762,0
8.334,22.892,0
5.442,18.032,0
10.248,27.473,0
7.925,15.855,0
6.536,22.635,0
7.642,21.403,0
5.301,14.63,0
14.956,36.721,0
7.777,18.016,0
4.204,18.74,0
6.662,15.538,0
5.638,18.183,0
4.59,12.567,0
9.829,31.346,0
5.335,17.935,0
6.809,16.055,0
5.129,15.211,0
7.547,17.891,0
6.818,23.018,0
6.292,14.733,0
5.644,14.464,0
7.377,16.691,0
5.786,16.005,0
4.068,17.134,0
9.96,23.888,0
9.526,31.653,0
8.541,25.584,0
11.021,27.691,0
8.622,27.891,0
8.567,23.201,0
9.022,26.234,0
7.202,20.955,0
6.762,18.707,0
7.886,26.323,0
10.475,26.282,0
10.324,26.025,0
8.945,17.809,0
5.476,15.741,0
6.252,14.05,0
10.479,27.809,0
8.425,22.532,0
7.567,26.084,0
6.404,11.454,0
5.33,14.004,0
5.689,14.528,0
7.166,14.072,0
6.84,24.526,0
12.988,34.939,0
10.844,24.672,0
7.257,23.131,0
13.352,35.855,0
7.511,19.902,0
7.806,14.882,0
7.52,18.718,0
7.295,18.295,0
5.887,23.67,0
8.795,25.517,0
9.015,27.773,0
6.682,17.295,0
6.038,13.909,0
5.713,27.976,0
11.878,36.055,0
10.562,29.233,0
9.395,24.749,0
6.101,15.312,0
11.596,29.826,0
6.707,19.365,0
5.025,17.029,0
5.816,16.364,0
7.459,15.868,0
6.175,21.633,0
8.003,24.689,0
9.35,27.477,0
5.209,12.971,0
7.153,18.347,0
6.837,19.593,0
6.833,19.3,0
8.566,25.042,0
7.004,15.363,0
6.977,21.548,0
6.623,14.686,0
8.135,33.104,0
8.849,20.608,0
8.423,21.83,0
8.032,30.089,0
6.216,13.525,0
7.855,19.89,0
5.117,17.003,0
8.023,18.243,0
9.661,24.885,0
7.107,14.82,0
9.739,21.627,0
7.332,18.081,0
7.476,17.409,0
8.056,19.018,0
9.332,23.065,0
6.518,15.572,0
6.72,14.355,0
12.725,28.262,0
8.235,23.002,0
9.028,20.711,0
7.423,17.572,0
5.618,20.24,0
7.567,17.674,0
6.811,21.284,0
9.402,28.861,0
10.159,28.542,0
7.8,22.388,0
5.428,11.882,0
4.537,13.968,0
6.974,18.17,0
7.559,23.512,0
6.221,12.766,0
9.033,19.214,0
8.641,16.161,0
9.054,20.072,0
7.707,18.19,0
8.48,25.828,0
7.791,17.85,0
7.809,22.32,0
9.534,22.154,0
6.728,19.067,0
11.683,26.185,0
6.115,19.645,0
8.928,15.805,0
8.115,20.869,0
12.722,27.025,0
9.796,22.266,0
7.04,15.98,0
6.052,11.764,0
8.655,17.866,0
6.648,17.802,0
5.234,11.877,0
8.607,22.312,0
7.534,34.159,0
6.453,17.313,0
7.78,13.783,0
8.932,20.327,0
4.179,10.95,0
9.726,19.069,0
7.674,14.118,0
14.332,33.723,0
11.249,29.63,0
6.304,15.489,0
7.043,23.995,0
8.715,28.179,0
6.101,17.284,0
7.309,21.678,0
6.984,25.508,0
8.023,18.961,0
8.2,7.759,0
10.972,13.493,0
17.253,23.18,0
13.886,20.211,0
10.82,15.338,0
16.19,22.826,0
12.675,16.507,0
16.928,21.92,0
8.949,6.718,0
16.856,20.272,0
18.863,21.077,0
17.148,25.136,0
18.686,24.779,0
14.324,20.734,0
11.192,14.638,0
12.806,21.04,0
16.593,26.401,0
11.434,16.032,0
13.609,14.645,0
14.556,17.52,0
18.279,22.15,0
16.888,30.835,0
16.431,21.61,0
8.841,10.518,0
13.009,24.527,0
11.417,14.713,0
10.706,10.78,0
14.083,20.419,0
17.29,16.091,0
15.868,19.586,0
12.827,19.608,0
11.522,10.587,0
15.276,25.904,0
14.233,20.349,0
12.646,15.89,0
9.694,11.385,0
12.774,14.343,0
7.697,12.5,0
13.73,21.463,0
13.113,15.783,0
11.319,16.552,0
14.585,20.335,0
11.374,12.659,0
15.8,19.28,0
15.56,18.329,0
16.053,19.682,0
11.834,15.168,0
11.16,17.629,0
13.7,17.889,0
15.189,18.129,0
12.59,16.908,0
17.789,21.699,0
11.11,15.548,0
13.92,17.699,0
11.504,12.706,0
16.62,18.945,0
17.154,23.387,0
14.621,15.11,0
13.933,14.407,0
14.353,18.45,0
15.635,24.441,0
11.095,11.407,0
18.255,22.774,0
12.882,15.907,0
13.158,15.589,0
14.585,19.331,0
9.369,10.264,0
17.523,20.387,0
13.34,18.212,0
8.754,13.461,0
9.218,12.823,0
13.249,16.881,0
12.408,19.116,0
17.308,19.465,0
11.794,15.126,0
11.427,14.419,0
14.419,16.947,0
15.927,26.693,0
11.975,14.754,0
12.972,16.803,0
10.021,11.514,0
10.825,17.811,0
12.406,13.989,0
16.646,23.006,0
13.09,27.931,0
11.83,15.047,0
9.565,10.638,0
13.162,16.329,0
11.57,13.084,0
14.05,10.273,0
14.042,19.993,0
13.764,16.624,0
18.499,21.702,0
18.442,22.991,0
10.245,12.42,0
17.566,24.588,0
8.85,9.189,0
12.966,14.815,0
16.851,26.575,0
15.482,26.353,0
11.682,14.259,0
16.689,22.316,0
14.572,23.763,0
12.312,14.225,0
10.284,17.301,0
17.234,21.812,0
15.272,20.723,0
11.468,13.371,0
14.781,19.625,0
12.422,18.228,0
13.449,16.978,0
10.672,12.896,0
13.68,19.002,0
14.956,18.575,0
16.267,20.598,0
16.117,21.704,0
16.686,22.815,0
14.087,18.435,0
15.301,19.161,0
15.75,17.532,0
17.418,22.451,0
7.487,8.299,0
13.076,16.1,0
13.268,15.958,0
10.06,12.742,0
16.575,22.134,0
18.562,23.851,0
13.993,21.932,0
12.209,15.584,0
12.257,12.473,0
10.474,13.65,0
8.678,12.333,0
11.601,19.291,0
8.714,12.974,0
13.248,24.297,0
18.573,28.821,0
10.364,21.168,0
17.947,21.974,0
9.65,9.593,0
18.712,22.238,0
16.96,19.227,0
13.984,16.298,0
14.698,16.338,0
14.649,16.899,0
13.215,18.522,0
16.477,25.201,0
11.503,15.778,0
15.339,22.618,0
10.868,14.359,0
14.937,22.739,0
11.927,18.739,0
14.58,20.385,0
-8.448,14.525,0
-13.772,23.481,0
-11.339,27.756,0
-14.384,25.377,0
-13.392,24.398,0
-9.144,12.201,0
-12.991,20.065,0
-16.868,29.08,0
-11.371,20.512,0
-16.339,24.313,0
-12.425,22.604,0
-14.913,22.752,0
-14.562,21.871,0
-11.6,26.857,0
-9.746,19.635,0
-13.372,23.908,0
-13.192,27.822,0
-13.121,23.452,0
-11.414,19.958,0
-17.637,33.06,0
-8.556,15.759,0
-10.124,12.519,0
-11.126,17.399,0
-7.048,15.039,0
-12.095,20.446,0
-13.681,22.137,0
-13.749,28.366,0
-13.62,29.034,0
-9.589,14.904,0
-11.633,20.511,0
-13.744,28.133,0
-15.656,29.16,0
-11.753,19.235,0
-14.923,28.735,0
-11.479,20.993,0
-17.201,28.417,0
-14.507,27.595,0
-15.177,27.592,0
-18.728,29.097,0
-14.06,23.376,0
-13.614,21.642,0
-10.948,23.849,0
-9.044,16.968,0
-10.455,22.31,0
-14.919,22.37,0
-12.077,20.012,0
-15.267,31.472,0
-13.711,25.716,0
-12.599,19.269,0
-10.366,16.921,0
-13.969,20.689,0
-15.129,25.156,0
-9.787,18.125,0
-10.857,15.717,0
-13.207,23.663,0
-13.325,23.97,0
-11.568,26.032,0
-12.326,20.966,0
-13.819,24.31,0
-13.389,22.045,0
-13.475,20.972,0
-9.907,18.607,0
-13.75,24.568,0
-15.624,28.149,0
-13.617,26.225,0
-14.156,30.017,0
-12.024,24.624,0
-14.313,23.14,0
-11.215,22.508,0
-11.514,23.173,0
-9.841,17.728,0
-17.467,32.524,0
-14.642,30.612,0
-10.522,16.697,0
-14.665,28.661,0
-13.788,27.095,0
-18.915,36.015,0
-14.883,28.842,0
-14.828,26.5,0
-12.193,25.703,0
-14.505,22.462,0
-15.095,31.388,0
-9.754,17.859,0
-15.314,24.931,0
-16.95,27.724,0
-14.253,23.273,0
-14.387,26.157,0
-10.758,19.2,0
-10.825,20.039,0
-11.93,20.89,0
-14.844,21.774,0
-14.732,25.464,0
-10.395,17.671,0
-10.529,19.424,0
-11.03,19.757,0
-9.806,14.574,0
-14.551,34.538,0
-10.044,15.548,0
-15.097,31.607,0
-11.833,19.515,0
-16.162,25.307,0
-13.662,25.905,0
-11.644,22.385,0
-9.329,15.256,0
-10.059,16.989,0
-18.285,36.69,0
-10.37,17.521,0
-12.26,35.238,0
-7.775,12.713,0
-14.545,25.852,0
-10.06,15.724,0
-13.551,19.51,0
-13.01,25.895,0
-14.248,28.248,0
-8.659,14.857,0
-15.455,28.463,0
-11.649,20.322,0
-9.568,18.439,0
-9.108,14.634,0
-8.746,20.194,0
-16.346,29.031,0
-15.216,33.388,0
-10.792,22.052,0
-14.409,18.437,0
-12.8,18.601,0
-8.405,11.148,0
-11.607,19.312,0
-15.006,24.777,0
-8.005,14.085,0
-9.757,20.941,0
-17.545,23.864,0
-9.091,18.242,0
-13.173,21.58,0
-13.173,25.518,0
-15.21,25.371,0
-10.485,19.571,0
-10.865,19.65,0
-11.613,17.492,0
-7.552,14.632,0
-15.813,29.44,0
-17.425,28.545,0
-10.935,17.653,0
-13.497,30.476,0
-6.74,30.421,0
-5.666,22.515,0
-7.15,25.607,0
-6.088,20.509,0
-6.827,30.148,0
-5.454,20.197,0
-4.988,17.668,0
-8.367,26.426,0
-5.081,16.796,0
-10.092,36.228,0
-7.922,33.973,0
-5.667,32.398,0
-7.551,21.259,0
-9.483,25.457,0
-7.862,32.943,0
-8.285,25.833,0
-4.811,20.066,0
-5.153,20.469,0
-6.995,23.169,0
-10.352,29.542,0
-6.888,23.52,0
-8.398,25.122,0
-9.056,26.028,0
-6.475,24.687,0
-6.199,19.153,0
-6.204,22.973,0
-10.755,32.883,0
-5.055,17.883,0
-6.945,18.908,0
-4.856,22.462,0
-11.059,28.322,0
-5.015,22.989,0
-6.785,21.673,0
-9.641,34.422,0
-6.028,23.661,0
-6.453,21.377,0
-8.424,25.332,0
-5.282,22.859,0
-8.925,29.949,0
-3.478,21.249,0
-6.379,18.176,0
-8.458,30.356,0
-8.35,32.886,0
-5.154,17.471,0
-4.385,16.732,0
-7.595,34.457,0
-9.166,24.441,0
-5.689,21.547,0
-8.435,27.224,0
-9.759,34.367,0
-8.131,19.31,0
-5.789,25.914,0
-6.131,22.265,0
-7.697,28.415,0
-7.252,26.036,0
-6.071,21.452,0
-6.723,22.488,0
-6.825,22.967,0
-6.651,23.941,0
-6.51,27.242,0
-6.362,31.908,0
-8.485,27.679,0
-8.691,29.0,0
-11.768,33.857,0
-5.473,18.046,0
-8.511,24.589,0
-6.665,18.575,0
-6.728,24.198,0
-4.695,19.52,0
-12.457,34.235,0
-5.3,17.034,0
-9.396,30.568,0
-6.927,36.037,0
-10.114,36.413,0
-9.445,32.54,0
-7.197,35.329,0
-9.391,36.279,0
-6.764,22.938,0
-5.536,20.818,0
-6.477,26.614,0
-10.716,31.319,0
-7.436,19.688,0
-9.015,30.635,0
-6.398,22.966,0
-6.442,30.57,0
-6.576,26.228,0
-9.907,36.046,0
-7.218,23.322,0
-5.866,21.478,0
-5.079,23.905,0
-8.402,22.659,0
-8.887,25.862,0
-5.846,29.901,0
-8.487,26.123,0
-9.626,27.274,0
-6.732,22.637,0
-10.183,36.124,0
-7.992,28.221,0
-4.311,24.551,0
-10.193,27.5,0
-6.288,27.968,0
-9.989,36.253,0
-4.818,19.149,0
-5.774,25.543,0
-4.884,18.916,0
-3.962,16.267,0
-5.854,22.294,0
-7.25,21.678,0
-10.205,34.787,0
-5.382,25.631,0
-7.251,15.745,0
-7.767,27.252,0
-5.441,15.652,0
-4.823,26.097,0
-4.834,18.68,0
-7.789,28.972,0
-4.614,15.167,0
-6.153,24.007,0
-5.524,19.272,0
-7.693,32.087,0
-5.712,17.815,0
-10.106,31.693,0
-7.919,32.109,0
-7.206,27.201,0
-7.385,19.85,0
-6.755,26.584,0
-8.715,26.776,0
-7.372,21.635,0
-7.235,28.927,0
-8.991,23.717,0
-6.373,25.049,0
-8.886,33.508,0
-4.155,15.284,0
-6.27,26.234,0
-6.907,33.414,0
-5.903,25.856,0
-8.504,24.542,0
-7.85,22.426,0
-10.412,35.508,0
-4.952,24.051,0
-7.593,33.186,0
-6.263,18.554,0
-7.26,17.107,0
-6.742,29.721,0
-4.811,19.445,0
-6.617,21.982,0
-5.022,21.764,0
-10.58,26.949,0
-8.192,29.558,0
-9.686,31.794,0
-6.258,20.555,0
-6.752,19.903,0
-3.704,25.366,0
-4.161,21.505,0
-7.679,29.117,0
-10.045,36.559,0
-10.269,35.304,0
-8.096,26.649,0
-5.104,21.213,0
-10.04,34.648,0
-11.559,28.55,0
-4.708,17.919,0
-7.036,23.721,0
-6.249,28.21,0
-1.242,21.286,0
-0.899,26.699,0
1.69,26.865,0
-0.899,25.508,0
2.909,28.494,0
-1.224,29.161,0
-0.728,21.592,0
-0.486,31.392,0
-1.122,31.203,0
-0.522,32.291,0
1.284,28.874,0
-0.166,28.059,0
0.248,29.957,0
1.315,32.133,0
-0.364,32.28,0
-0.033,27.636,0
1.782,35.465,0
0.772,19.424,0
-2.045,16.654,0
1.991,23.649,0
-0.583,15.716,0
1.437,27.423,0
1.51,19.529,0
2.125,29.903,0
-3.118,28.306,0
-1.209,32.632,0
1.157,26.052,0
0.602,18.803,0
-1.341,29.423,0
0.828,27.485,0
-2.828,29.521,0
-0.691,21.101,0
0.046,27.23,0
-2.599,32.271,0
2.067,24.513,0
-0.932,24.294,0
-2.678,29.888,0
1.404,20.504,0
0.043,19.762,0
2.255,29.016,0
-0.677,36.006,0
-3.589,34.48,0
-0.493,24.966,0
0.631,30.576,0
2.356,24.155,0
0.472,22.342,0
0.937,32.41,0
-2.061,26.777,0
-0.777,35.058,0
2.048,33.499,0
1.231,26.594,0
0.511,23.405,0
0.221,23.855,0
1.659,31.524,0
0.702,28.618,0
-1.036,20.113,0
0.039,29.548,0
-0.169,33.219,0
-0.275,28.119,0
0.504,21.923,0
-0.12,23.076,0
-1.393,26.894,0
-2.219,36.938,0
-1.156,21.132,0
-1.42,21.611,0
-0.833,24.022,0
0.444,28.589,0
-0.288,29.354,0
-0.135,23.685,0
2.275,36.346,0
2.005,22.755,0
-1.376,35.715,0
-2.32,30.779,0
-0.023,28.445,0
-0.002,18.337,0
-1.688,19.971,0
-0.84,22.419,0
-0.378,24.105,0
-2.744,24.384,0
-1.019,20.886,0
3.011,36.249,0
2.656,25.306,0
2.819,34.281,0
-0.008,18.234,0
1.178,21.531,0
-0.841,23.841,0
-0.075,26.092,0
-1.452,26.441,0
-1.742,30.976,0
0.563,22.101,0
-1.101,33.15,0
-0.431,30.83,0
1.1,36.654,0
-1.209,36.156,0
-1.214,31.658,0
-2.453,19.359,0
2.02,23.286,0
3.376,26.587,0
1.888,19.052,0
0.585,24.811,0
-0.285,21.501,0
-3.015,26.052,0
0.487,26.538,0
0.985,22.456,0
-1.722,28.021,0
-0.327,25.434,0
0.331,17.038,0
-0.873,21.231,0
-0.328,24.637,0
-0.725,18.163,0
1.245,25.049,0
0.894,23.051,0
0.171,19.645,0
-1.127,33.122,0
-0.023,19.76,0
-2.354,27.113,0
0.177,31.021,0
-0.197,27.503,0
-1.037,33.915,0
-1.622,20.827,0
1.769,33.74,0
-0.154,26.225,0
-2.251,24.472,0
0.488,26.363,0
-0.387,25.74,0
-0.042,35.04,0
-0.136,35.217,0
0.951,19.282,0
-0.693,23.609,0
-0.369,26.635,0
0.302,18.041,0
1.521,20.078,0
-0.099,23.794,0
0.073,18.489,0
0.311,18.106,0
2.247,27.124,0
0.417,25.346,0
0.528,23.365,0
0.468,22.15,0
0.858,24.986,0
0.224,26.532,0
0.223,24.975,0
-1.017,33.893,0
1.976,19.442,0
2.238,17.843,0
1.047,33.564,0
-0.164,22.822,0
-0.873,25.866,0
-1.763,29.357,0
2.157,36.022,0
-0.83,20.099,0
-0.045,31.55,0
-1.601,21.809,0
-0.6,21.703,0
-1.574,23.753,0
-0.41,29.306,0
-0.049,23.238,0
-0.076,20.724,0
0.619,18.852,0
0.725,27.377,0
1.103,26.324,0
-0.799,19.972,0
0.903,24.754,0
-0.001,28.773,0
-1.411,23.202,0
-1.224,25.156,0
-0.107,23.475,0
-0.69,30.75,0
0.118,19.663,0
-2.031,29.993,0
0.421,29.65,0
6.646,31.002,0
11.054,33.316,0
7.121,22.097,0
8.221,28.393,0
5.133,19.293,0
8.066,33.723,0
7.639,24.958,0
5.961,21.766,0
5.052,30.8,0
8.056,27.618,0
7.174,22.407,0
8.234,23.017,0
5.583,22.317,0
7.917,17.511,0
8.912,33.211,0
6.003,18.778,0
10.462,33.316,0
5.374,15.881,0
5.055,24.263,0
8.584,30.809,0
4.29,15.6,0
6.571,31.155,0
5.823,25.659,0
5.12,21.19,0
8.466,34.519,0
8.191,27.794,0
7.432,17.275,0
5.463,28.994,0
3.624,20.502,0
8.167,24.577,0
6.725,25.885,0
5.542,21.357,0
8.024,25.414,0
8.219,29.729,0
6.644,28.143,0
6.467,25.649,0
6.265,17.161,0
8.949,33.283,0
7.75,27.775,0
5.606,16.659,0
5.937,20.923,0
5.987,23.415,0
7.008,29.904,0
7.644,35.486,0
6.634,23.407,0
7.198,22.68,0
8.707,24.12,0
8.627,30.729,0
7.527,26.22,0
7.35,31.421,0
7.888,18.886,0
4.976,18.189,0
11.362,29.491,0
9.237,24.297,0
11.872,33.925,0
5.485,18.698,0
4.5,21.39,0
6.523,33.035,0
10.315,34.046,0
6.669,23.584,0
6.709,26.695,0
6.582,21.63,0
6.274,16.855,0
8.005,33.962,0
4.464,23.017,0
8.153,25.581,0
6.137,25.543,0
7.477,23.476,0
5.55,18.742,0
5.612,18.916,0
9.422,26.6,0
6.534,29.018,0
7.47,28.219,0
6.613,22.745,0
7.552,35.544,0
8.667,26.373,0
7.523,30.034,0
5.37,19.207,0
5.341,24.615,0
5.904,17.361,0
9.046,36.476,0
4.747,17.641,0
4.319,17.132,0
6.727,30.13,0
8.586,27.193,0
7.296,20.951,0
6.416,25.949,0
4.191,15.786,0
11.741,25.333,0
7.028,28.338,0
6.286,27.799,0
7.189,20.056,0
9.42,27.054,0
4.01,28.857,0
7.82,22.133,0
9.196,34.736,0
13.102,36.05,0
7.356,24.65,0
9.146,26.553,0
5.663,16.613,0
10.352,29.202,0
9.379,30.792,0
9.417,36.472,0
8.267,22.288,0
6.517,25.379,0
6.406,30.975,0
7.64,30.269,0
5.034,15.815,0
4.982,21.513,0
5.251,19.037,0
6.05,21.464,0
8.018,27.741,0
7.237,23.914,0
10.315,35.271,0
4.864,19.002,0
7.901,35.454,0
4.711,22.361,0
6.786,31.335,0
6.424,21.068,0
5.791,34.41,0
4.855,28.176,0
8.854,34.109,0
6.419,19.978,0
8.039,31.168,0
4.718,21.167,0
6.024,18.615,0
7.939,29.351,0
8.242,30.605,0
7.59,30.235,0
8.609,28.358,0
6.678,21.516,0
5.104,15.553,0
6.512,20.037,0
5.92,25.331,0
11.555,31.728,0
12.954,36.703,0
8.828,32.755,0
6.796,21.377,0
6.335,22.364,0
8.831,32.11,0
7.182,23.347,0
5.795,19.236,0
5.828,18.466,0
5.151,27.833,0
5.644,21.559,0
9.413,24.919,0
10.727,35.74,0
4.493,20.538,0
5.049,16.082,0
7.305,29.698,0
7.004,26.315,0
8.153,29.704,0
8.122,30.558,0
9.805,20.655,0
7.941,33.355,0
8.4,26.603,0
4.585,15.902,0
7.587,32.815,0
9.218,30.882,0
5.935,25.072,0
5.324,21.169,0
7.363,26.793,0
5.544,22.699,0
6.351,19.983,0
8.82,31.34,0
8.205,35.251,0
5.188,17.415,0
10.707,14.316,0
12.707,17.672,0
14.727,28.584,0
14.641,26.857,0
9.785,15.784,0
17.854,30.025,0
16.352,24.639,0
13.079,20.951,0
12.43,24.722,0
11.308,20.01,0
16.773,33.325,0
9.074,14.762,0
12.999,23.356,0
15.207,26.002,0
10.573,15.746,0
12.582,20.973,0
18.069,30.193,0
15.755,33.042,0
9.43,17.24,0
16.699,29.18,0
8.627,15.78,0
8.82,19.614,0
8.909,19.178,0
12.368,21.291,0
14.874,26.237,0
16.006,24.839,0
15.612,29.985,0
14.541,23.411,0
15.419,23.612,0
7.453,15.765,0
18.043,28.287,0
10.615,16.892,0
15.435,27.874,0
10.772,19.129,0
15.5,26.468,0
12.274,20.549,0
16.731,27.298,0
12.105,19.992,0
14.795,27.196,0
13.523,23.855,0
15.171,26.584,0
17.443,27.488,0
13.052,19.464,0
11.636,23.191,0
13.864,27.664,0
15.462,36.922,0
17.476,33.109,0
12.657,19.608,0
10.348,22.751,0
13.791,26.341,0
15.379,31.972,0
12.705,20.1,0
11.119,19.112,0
11.067,24.23,0
18.957,27.123,0
17.229,34.227,0
8.626,12.787,0
8.825,16.042,0
16.108,32.608,0
9.734,21.235,0
9.165,17.906,0
11.057,18.92,0
10.761,22.591,0
9.569,20.824,0
10.401,19.534,0
12.736,26.239,0
14.704,27.877,0
12.435,22.887,0
14.055,24.704,0
13.551,28.434,0
10.15,17.132,0
9.386,17.161,0
10.724,15.703,0
10.705,15.398,0
8.491,11.129,0
18.313,25.448,0
14.14,32.786,0
11.248,17.451,0
15.358,23.132,0
10.956,25.654,0
13.64,18.401,0
9.466,20.636,0
12.74,25.383,0
11.748,15.481,0
10.626,16.402,0
13.417,23.054,0
14.967,24.625,0
11.638,20.337,0
11.916,25.177,0
13.271,21.708,0
8.246,13.83,0
11.667,23.808,0
16.492,31.021,0
18.011,33.915,0
11.544,21.532,0
13.011,23.489,0
11.916,20.934,0
9.523,16.894,0
16.491,33.652,0
12.89,26.852,0
12.164,17.428,0
11.885,17.937,0
14.494,30.463,0
9.602,14.086,0
11.256,18.092,0
18.352,36.74,0
10.099,15.649,0
10.986,19.74,0
10.972,24.087,0
18.007,34.935,0
11.85,18.7,0
14.92,27.754,0
13.094,26.143,0
10.999,17.274,0
11.598,20.508,0
12.476,20.247,0
11.736,27.917,0
13.284,24.106,0
13.56,22.515,0
13.246,21.43,0
13.138,25.655,0
14.284,29.037,0
10.439,22.898,0
18.874,32.034,0
10.602,19.247,0
16.388,34.193,0
15.159,24.469,0
18.194,35.567,0
13.698,30.774,0
12.371,25.782,0
13.983,25.623,0
15.611,29.562,0
14.451,27.241,0
10.184,16.639,0
17.223,34.058,0
10.1,17.599,0
15.359,35.079,0
12.645,22.903,0
11.391,20.234,0
15.106,22.766,0
9.784,18.676,0
18.244,29.479,0
13.425,27.223,0
8.421,17.772,0
-9.313,19.521,0
-10.656,27.908,0
-17.216,36.406,0
-15.995,29.417,0
-11.947,26.067,0
-13.812,24.677,0
-13.18,31.049,0
-13.988,35.158,0
-15.132,35.55,0
-7.799,15.76,0
-14.201,27.497,0
-13.462,31.945,0
-10.459,24.853,0
-8.712,19.089,0
-12.984,26.328,0
-10.789,26.914,0
-10.363,23.141,0
-11.857,33.604,0
-13.574,29.159,0
-8.984,35.259,0
-11.514,31.608,0
-6.333,17.893,0
-14.853,29.45,0
-8.913,20.877,0
-13.489,34.805,0
-12.449,25.174,0
-15.693,33.323,0
-9.362,22.611,0
-11.865,27.227,0
-13.431,33.761,0
-12.946,20.288,0
-9.403,28.969,0
-15.164,34.75,0
-8.982,22.168,0
-13.948,34.58,0
-9.554,21.195,0
-14.444,34.454,0
-12.742,21.412,0
-8.83,21.021,0
-12.76,34.179,0
-12.689,26.281,0
-16.658,34.021,0
-9.518,17.127,0
-9.557,30.701,0
-10.233,26.053,0
-13.304,31.534,0
-15.343,35.683,0
-13.645,34.259,0
-10.788,26.596,0
-10.791,21.163,0
-12.926,28.83,0
-16.917,35.226,0
-8.428,24.694,0
-10.877,21.877,0
-15.868,32.339,0
-9.835,26.259,0
-10.144,23.669,0
-6.844,22.775,0
-12.367,25.125,0
-9.925,22.668,0
-10.099,22.56,0
-10.512,22.219,0
-15.595,28.692,0
-10.105,21.59,0
-11.686,26.666,0
-11.781,24.324,0
-9.225,20.314,0
-9.267,21.335,0
-11.124,25.716,0
-12.267,26.994,0
-10.939,23.323,0
-14.79,31.419,0
-16.323,35.303,0
-10.774,26.563,0
-9.441,26.655,0
-10.667,30.623,0
-10.966,28.937,0
-17.357,33.016,0
-7.93,19.225,0
-11.578,20.473,0
-15.854,30.582,0
-12.375,34.921,0
-10.768,28.098,0
-12.531,27.738,0
-17.616,34.357,0
-14.834,28.483,0
-8.636,21.654,0
-12.372,18.297,0
-11.613,24.443,0
-13.429,29.033,0
-13.604,28.199,0
-10.93,26.416,0
-12.79,25.404,0
-10.106,24.042,0
-10.513,32.148,0
-9.938,27.906,0
-11.24,25.353,0
-15.436,28.468,0
-8.762,16.947,0
-9.236,17.549,0
-10.939,26.034,0
-17.869,34.967,0
-11.885,23.746,0
-11.752,26.267,0
-10.014,21.737,0
-10.475,22.051,0
-7.805,22.516,0
-8.662,29.638,0
-14.143,31.744,0
-8.949,29.512,0
-7.586,25.791,0
-17.313,29.884,0
-15.616,33.555,0
-12.413,31.429,0
-5.39,26.546,0
-4.838,31.555,0
-7.284,31.358,0
-7.407,31.43,0
-3.879,24.886,0
-8.113,32.459,0
-6.526,30.202,0
-5.774,20.489,0
-3.776,27.059,0
-5.724,25.293,0
-8.069,30.196,0
-9.248,32.855,0
-9.704,32.844,0
-5.306,18.893,0
-6.323,22.566,0
-6.664,23.483,0
-7.479,31.373,0
-11.366,36.253,0
-3.778,20.279,0
-8.878,36.232,0
-11.153,34.613,0
-6.787,29.692,0
-4.538,16.954,0
-8.253,27.085,0
-5.497,26.619,0
-5.156,17.869,0
-7.243,21.8,0
-3.777,31.967,0
-3.384,24.961,0
-7.164,32.457,0
-5.483,30.214,0
-6.902,33.41,0
-4.954,24.368,0
-3.159,22.162,0
-4.858,25.408,0
-5.741,26.092,0
-6.76,34.267,0
-4.315,20.458,0
-11.012,36.096,0
-7.592,28.169,0
-3.875,31.493,0
-7.719,32.185,0
-8.017,28.48,0
-5.109,21.631,0
-8.782,30.781,0
-6.744,29.635,0
-6.569,29.509,0
-7.836,34.729,0
-4.057,35.638,0
-7.047,30.179,0
-8.802,31.02,0
-6.568,33.705,0
-7.277,27.085,0
-6.6,30.587,0
-5.047,18.564,0
-8.946,36.928,0
-4.914,31.352,0
-5.151,29.204,0
-3.905,29.193,0
-7.881,36.348,0
-7.905,29.214,0
-5.097,23.016,0
-6.472,32.509,0
-7.202,31.873,0
-5.213,20.411,0
-4.733,19.655,0
-10.32,35.05,0
-5.725,33.187,0
-4.508,28.468,0
-3.717,23.68,0
-7.226,29.269,0
-7.815,36.594,0
-8.543,34.913,0
-7.759,36.844,0
-7.278,30.534,0
-7.248,33.308,0
-5.995,30.973,0
-6.874,22.319,0
-7.126,29.503,0
-4.533,24.51,0
-6.575,35.243,0
-4.761,21.857,0
-6.537,18.227,0
-6.274,34.745,0
-3.949,27.322,0
-5.893,27.637,0
-5.223,33.896,0
-7.31,25.529,0
-6.667,27.254,0
-4.26,31.262,0
-5.744,26.729,0
-3.863,29.268,0
-5.635,34.401,0
-6.101,29.191,0
-4.448,30.13,0
-11.832,35.988,0
-4.818,29.869,0
-6.38,26.175,0
-7.435,34.001,0
-7.99,31.364,0
-3.895,27.301,0
-6.939,30.384,0
-6.117,23.748,0
-8.099,33.608,0
-5.819,31.64,0
-7.448,28.918,0
-5.647,22.612,0
-3.925,20.674,0
-5.027,27.207,0
-7.207,34.939,0
-6.887,25.373,0
-4.847,25.545,0
-8.16,30.866,0
-6.542,25.985,0
-7.132,34.81,0
-6.377,29.655,0
-5.103,28.781,0
0.875,23.413,0
-0.694,29.246,0
2.497,35.87,0
0.084,28.081,0
-1.764,24.794,0
1.524,28.139,0
2.351,31.81,0
-1.566,30.862,0
0.583,35.914,0
-1.22,26.071,0
0.428,32.705,0
-0.735,34.353,0
0.849,26.654,0
-1.682,23.057,0
1.473,25.101,0
-0.342,32.173,0
1.286,31.338,0
-2.701,33.123,0
-1.406,22.521,0
0.818,29.26,0
-1.183,32.989,0
-0.272,20.416,0
0.237,24.842,0
1.42,24.059,0
0.393,21.422,0
-0.376,30.027,0
-2.104,36.772,0
-3.263,28.477,0
1.953,28.125,0
0.782,23.637,0
-0.783,28.532,0
1.959,26.521,0
-0.575,24.955,0
0.11,25.517,0
-1.895,28.851,0
0.047,26.009,0
1.898,34.983,0
-1.306,22.702,0
1.756,32.827,0
0.336,19.573,0
-0.758,24.496,0
0.139,24.017,0
2.722,33.12,0
0.722,36.621,0
2.996,31.424,0
-0.381,23.874,0
2.36,29.74,0
0.696,19.263,0
0.119,17.498,0
1.77,25.616,0
1.97,24.244,0
1.916,21.977,0
-1.6,24.498,0
0.142,32.478,0
0.187,36.068,0
0.56,26.621,0
-0.878,31.879,0
-1.601,26.865,0
0.386,24.232,0
-0.171,21.882,0
0.133,33.41,0
-0.254,25.104,0
-0.392,36.616,0
0.848,36.588,0
1.456,36.339,0
-0.557,27.72,0
-0.951,36.006,0
0.051,21.757,0
1.005,30.646,0
-0.885,28.07,0
1.22,22.844,0
-0.541,28.009,0
-0.251,25.276,0
1.418,30.604,0
0.964,29.749,0
-0.657,35.128,0
0.686,25.663,0
-0.481,27.776,0
1.381,31.013,0
2.148,33.912,0
-1.66,35.209,0
1.3,26.104,0
-1.691,28.46,0
1.508,20.03,0
0.282,26.476,0
0.424,28.669,0
-0.593,29.685,0
0.618,27.423,0
0.48,19.001,0
2.387,36.202,0
1.31,26.393,0
0.179,31.68,0
1.985,26.578,0
1.108,20.435,0
-2.034,32.324,0
-1.997,27.795,0
2.148,32.255,0
0.552,24.068,0
1.875,32.288,0
1.348,22.239,0
0.754,24.738,0
0.481,24.415,0
0.194,29.15,0
0.321,25.121,0
0.405,22.69,0
1.206,26.046,0
-0.864,23.157,0
1.183,25.645,0
-0.74,32.289,0
1.686,24.527,0
-2.494,23.004,0
0.966,36.648,0
2.224,32.123,0
-0.912,30.01,0
-1.782,21.921,0
0.467,32.332,0
0.704,28.051,0
0.607,33.447,0
4.5,25.931,0
5.421,31.928,0
4.154,21.109,0
3.862,26.954,0
5.275,30.101,0
9.557,33.201,0
8.748,35.204,0
5.503,34.785,0
3.427,36.083,0
5.903,31.142,0
7.52,36.279,0
4.988,19.755,0
8.165,35.506,0
6.971,25.211,0
5.243,24.957,0
6.672,27.181,0
7.393,27.175,0
7.327,19.925,0
5.001,31.774,0
6.149,26.645,0
5.665,32.47,0
8.778,29.914,0
4.15,26.673,0
3.903,23.759,0
5.968,27.988,0
7.892,29.053,0
3.141,26.851,0
5.606,27.745,0
6.267,31.645,0
7.342,27.555,0
8.041,32.588,0
6.769,31.857,0
6.513,24.681,0
6.565,22.537,0
6.851,31.772,0
6.079,28.894,0
4.189,23.565,0
6.074,24.619,0
8.138,26.826,0
6.585,25.946,0
5.831,20.702,0
7.086,31.825,0
5.274,30.546,0
4.4,34.265,0
7.031,25.667,0
7.714,31.438,0
8.685,31.788,0
6.315,29.674,0
2.93,21.285,0
8.549,25.579,0
5.763,34.609,0
6.359,22.78,0
5.605,25.528,0
8.065,30.224,0
3.404,17.521,0
5.227,24.62,0
6.362,30.563,0
8.6,27.705,0
7.365,21.704,0
4.714,31.961,0
4.527,20.308,0
6.212,27.542,0
6.353,29.308,0
6.789,28.448,0
4.433,34.031,0
6.91,27.571,0
9.8,26.569,0
5.706,28.384,0
6.623,25.583,0
7.552,32.455,0
6.173,35.094,0
9.634,36.508,0
5.296,27.981,0
5.649,30.03,0
3.671,23.191,0
4.56,19.377,0
4.125,27.831,0
5.418,28.042,0
8.597,33.627,0
8.203,35.131,0
4.808,24.367,0
7.683,29.586,0
6.545,23.528,0
6.399,32.505,0
4.244,22.569,0
6.668,36.063,0
7.906,33.778,0
3.811,22.909,0
5.069,19.454,0
5.241,22.966,0
7.356,27.659,0
2.857,34.169,0
9.602,27.074,0
5.26,30.627,0
5.093,29.423,0
4.377,30.907,0
9.472,31.57,0
10.619,36.193,0
8.469,35.229,0
10.389,34.106,0
4.927,24.149,0
4.923,28.047,0
9.333,35.052,0
5.666,23.717,0
7.593,24.445,0
4.899,32.273,0
9.468,34.004,0
6.687,31.2,0
4.798,26.09,0
7.5,31.133,0
7.519,34.942,0
10.552,32.956,0
9.021,33.243,0
5.545,28.267,0
4.573,25.842,0
10.212,29.472,0
12.106,28.753,0
14.438,26.018,0
12.593,32.247,0
11.264,23.204,0
14.407,24.874,0
9.956,30.995,0
6.237,20.192,0
14.323,32.932,0
12.422,35.274,0
9.858,23.946,0
9.225,20.441,0
11.948,25.358,0
13.918,31.098,0
9.075,22.228,0
10.554,25.955,0
15.783,35.051,0
17.486,35.986,0
8.851,21.271,0
11.665,27.239,0
13.787,26.284,0
13.816,33.12,0
8.945,19.702,0
8.899,23.437,0
12.894,33.508,0
9.778,25.42,0
14.494,28.702,0
11.119,33.504,0
9.915,23.736,0
12.048,27.405,0
11.664,36.638,0
12.347,31.482,0
8.234,20.323,0
14.987,32.463,0
14.088,30.704,0
11.134,36.825,0
12.086,27.248,0
10.122,25.947,0
11.251,30.246,0
10.094,20.211,0
9.348,19.513,0
11.805,26.834,0
14.003,27.597,0
8.16,18.777,0
10.147,27.099,0
11.657,27.306,0
13.92,35.409,0
8.817,20.42,0
14.016,32.648,0
14.046,35.501,0
13.348,32.619,0
15.943,31.47,0
13.75,29.807,0
13.201,25.674,0
10.137,24.899,0
11.062,27.065,0
10.966,26.894,0
7.877,23.545,0
9.076,22.033,0
11.727,30.234,0
13.02,32.868,0
12.368,26.825,0
7.775,19.752,0
12.221,23.067,0
12.083,22.398,0
11.868,23.919,0
9.928,23.073,0
12.556,31.161,0
9.094,19.067,0
9.3,18.8,0
10.851,30.445,0
12.256,25.992,0
12.8,29.9,0
8.835,23.212,0
9.678,18.789,0
11.348,28.358,0
14.776,30.272,0
13.303,33.711,0
13.051,25.145,0
11.483,24.295,0
11.027,23.908,0
15.407,34.623,0
10.417,21.712,0
8.519,22.636,0
10.044,30.67,0
9.155,21.061,0
8.128,20.597,0
7.789,18.744,0
10.835,18.289,0
11.234,24.945,0
10.47,26.181,0
15.052,36.354,0
17.868,36.622,0
14.388,25.757,0
16.512,36.714,0
11.161,17.746,0
13.675,35.753,0
15.621,32.496,0
7.712,15.228,0
13.097,27.626,0
12.464,30.07,0
12.937,27.822,0
13.246,29.759,0
14.398,30.501,0
12.788,33.912,0
11.841,24.301,0
14.17,29.593,0
10.948,21.332,0
12.704,25.301,0
7.551,19.623,0
12.469,33.803,0
10.457,16.674,0
14.848,27.767,0
10.773,20.769,0


==> tikz/data/location_estimation/samples/LE_samples_geoArR.dat <==
x,y,z
-15.186,4.106,0
15.753,1.992,0
-13.903,7.193,0
-14.288,6.711,0
15.519,3.211,0
-11.308,10.433,0
15.75,1.663,0
-14.586,5.814,0
-13.343,7.993,0
-15.564,2.943,0
-15.466,3.054,0
-12.734,9.071,0
14.772,5.607,0
-15.017,4.965,0
-15.658,2.566,0
-15.126,4.771,0
-13.327,8.326,0
-11.879,10.082,0
14.551,6.166,0
-13.67,7.802,0
15.757,1.439,0
-14.148,6.79,0
-15.402,4.044,0
15.656,1.69,0
-14.592,6.174,0
-15.696,2.445,0
15.59,2.909,0
-14.825,5.522,0
-12.197,9.528,0
-12.21,9.747,0
-14.8,5.587,0
15.736,1.445,0
-14.369,6.613,0
-14.295,6.548,0
15.697,2.741,0
-15.314,4.356,0
-15.824,0.39,0
-14.25,6.697,0
-14.357,6.531,0
-12.083,9.806,0
15.361,3.856,0
-11.932,9.984,0
-15.739,2.556,0
-15.417,3.537,0
-12.99,8.682,0
-13.114,8.489,0
-14.604,6.121,0
15.784,1.584,0
-13.179,8.575,0
15.217,4.565,0
-15.63,2.821,0
14.794,5.458,0
-11.455,10.576,0
15.338,4.11,0
15.422,3.701,0
-14.805,5.552,0
15.661,2.524,0
15.889,0.765,0
15.685,2.091,0
-13.518,8.136,0
-15.737,2.202,0
15.614,3.35,0
15.548,3.503,0
-15.75,1.533,0
-14.05,7.198,0
-13.784,7.512,0
15.709,1.683,0
-14.79,5.842,0
15.129,4.279,0
-11.953,9.765,0
-13.28,7.904,0
15.756,1.828,0
14.822,5.539,0
15.602,3.085,0
-15.517,3.195,0
-11.888,9.957,0
-15.433,3.223,0
-12.136,9.806,0
-13.473,7.696,0
15.543,2.975,0
-15.027,5.018,0
-13.832,7.52,0
-12.894,8.845,0
-13.839,7.154,0
-11.124,10.663,0
15.515,3.027,0
15.418,3.629,0
-14.85,5.584,0
-14.858,5.746,0
-12.113,9.742,0
-13.601,7.862,0
15.637,2.575,0
15.631,2.483,0
15.066,4.767,0
15.735,2.273,0
15.829,1.574,0
-14.947,5.01,0
15.713,2.843,0
-15.161,4.287,0
15.705,1.681,0
-10.256,11.508,0
15.893,0.451,0
14.908,5.428,0
-13.222,8.626,0
-13.985,7.236,0
15.749,2.011,0
15.752,1.871,0
15.638,2.494,0
-14.138,6.679,0
15.779,2.584,0
-12.56,9.301,0
-11.783,10.047,0
15.29,3.399,0
-15.309,4.11,0
-15.645,1.931,0
14.199,6.811,0
-15.625,2.92,0
-14.727,5.701,0
-11.706,10.144,0
15.779,1.745,0
-10.263,11.707,0
15.656,2.468,0
15.528,3.189,0
15.328,3.883,0
15.691,2.53,0
-14.158,6.711,0
15.344,3.632,0
-15.395,3.549,0
-13.803,7.487,0
-12.815,9.13,0
-15.796,2.257,0
-13.11,8.467,0
-15.341,3.769,0
15.761,1.771,0
-11.334,10.379,0
-13.024,8.718,0
15.782,2.275,0
15.664,2.622,0
-13.198,8.463,0
-15.804,1.466,0
-13.982,7.01,0
-10.968,10.929,0
-11.487,10.262,0
15.421,3.506,0
-12.575,9.287,0
15.541,3.45,0
-15.68,1.432,0
-14.463,6.154,0
-15.295,4.786,0
-15.489,3.186,0
15.541,3.135,0
15.403,3.301,0
15.034,4.86,0
-15.805,2.334,0
15.606,2.5,0
-15.598,2.884,0
15.167,4.292,0
-6.293,6.236,0
-5.916,6.462,0
-7.819,4.892,0
-9.209,2.005,0
-6.457,6.122,0
-8.381,3.914,0
-9.465,1.055,0
-7.914,4.674,0
-9.015,2.191,0
-7.889,4.483,0
9.533,0.139,0
-5.919,6.452,0
-7.817,4.766,0
-7.803,4.661,0
-8.152,3.889,0
9.458,0.59,0
-5.976,6.209,0
9.422,1.451,0
9.649,0.499,0
-8.114,4.4,0
9.705,0.48,0
-8.942,2.716,0
9.423,1.238,0
-7.666,4.589,0
-6.747,5.813,0
9.266,1.659,0
-8.83,3.299,0
9.48,0.616,0
-7.973,4.468,0
9.478,0.71,0
9.344,1.914,0
-9.302,1.302,0
-5.738,6.693,0
-7.25,5.274,0
-7.807,4.541,0
-7.223,5.275,0
-6.596,6.001,0
-7.699,4.762,0
-7.694,4.808,0
-7.182,5.196,0
-5.665,6.464,0
9.458,0.993,0
-5.728,6.618,0
-5.459,6.585,0
-5.803,6.533,0
-7.907,4.448,0
-5.921,6.51,0
-4.707,7.05,0
-6.628,5.9,0
-9.382,0.857,0
-5.842,6.284,0
9.309,1.701,0
-7.692,4.876,0
-5.69,6.243,0
-7.469,5.109,0
-6.647,5.871,0
-7.763,4.834,0
-6.091,6.387,0
-6.241,6.067,0
-7.417,5.112,0
-9.155,2.224,0
-7.812,4.792,0
9.37,1.211,0
-9.096,2.282,0
-9.31,1.268,0
-9.603,0.675,0
-7.326,5.341,0
-5.612,6.57,0
-6.735,5.739,0
-9.396,0.78,0
-8.595,3.553,0
-4.563,7.134,0
-7.69,4.746,0
9.482,0.723,0
9.479,1.187,0
-8.059,4.472,0
-8.9,3.083,0
-9.415,1.51,0
-8.65,3.092,0
-8.292,4.165,0
-5.077,6.762,0
-5.424,6.675,0
-7.571,4.982,0
-5.49,6.613,0
9.475,0.535,0
-7.448,4.954,0
-7.055,5.463,0
-8.859,2.668,0
9.361,1.513,0
-7.863,4.594,0
9.506,0.538,0
-4.778,6.934,0
-5.699,6.214,0
-6.236,6.127,0
-8.04,4.477,0
9.484,1.017,0
-8.031,4.414,0
-6.697,5.98,0
-4.519,7.054,0
9.454,1.65,0
9.548,0.526,0
-7.75,4.658,0
-7.133,5.304,0
-8.288,3.913,0
-8.264,3.977,0
-6.886,5.671,0
-5.912,6.448,0
-5.853,6.382,0
-8.878,3.073,0
-8.358,3.773,0
-6.605,5.78,0
-6.697,5.972,0
-7.926,4.532,0
-6.294,6.182,0
-6.518,5.916,0
-6.887,5.767,0
-7.847,4.666,0
9.571,0.567,0
-9.119,2.074,0
9.528,1.34,0
-7.136,5.428,0
9.343,0.17,0
-7.856,4.685,0
-7.824,4.662,0
-7.313,5.351,0
-8.04,4.412,0
-8.518,3.806,0
-7.708,4.873,0
9.074,2.571,0
-6.986,5.485,0
9.4,1.47,0
-8.373,3.976,0
-6.237,6.061,0
9.623,0.68,0
-5.569,6.467,0
-6.536,5.906,0
9.396,1.338,0
-7.779,4.67,0
-8.192,4.312,0
-6.966,5.361,0
-8.587,3.494,0
9.482,1.026,0
-5.323,6.722,0
-6.466,6.012,0
-6.186,6.275,0
-7.0,5.742,0
-6.815,5.794,0
-6.167,6.131,0
-7.66,4.895,0
-8.067,4.521,0
-7.324,5.186,0
-6.876,5.607,0
-7.049,5.443,0
-6.539,5.939,0
-6.02,6.369,0
-9.371,1.664,0
0.354,5.05,0
-1.273,5.014,0
0.725,4.9,0
0.074,5.223,0
-1.476,4.782,0
1.052,4.857,0
1.187,5.046,0
-0.147,5.089,0
0.369,4.994,0
1.44,4.92,0
-1.403,4.984,0
-1.344,4.915,0
0.037,5.229,0
0.391,4.906,0
-0.418,5.095,0
0.124,5.029,0
-0.23,5.103,0
-0.167,5.147,0
0.627,4.962,0
0.407,5.058,0
0.379,5.164,0
-1.446,4.832,0
0.607,4.944,0
-1.531,4.927,0
-0.292,4.98,0
0.623,4.977,0
-0.394,4.791,0
0.04,5.004,0
-0.945,5.163,0
-1.674,4.872,0
0.025,4.878,0
-0.662,5.111,0
-1.322,4.923,0
-0.571,4.896,0
0.64,5.058,0
0.579,4.983,0
-0.769,5.006,0
-0.989,5.072,0
-0.587,5.005,0
0.771,4.775,0
-0.447,4.969,0
-0.78,4.959,0
0.323,4.991,0
-1.008,5.06,0
1.838,4.924,0
0.7,4.644,0
0.036,4.916,0
-1.125,4.762,0
-1.352,4.98,0
-1.904,4.703,0
0.435,5.061,0
0.388,4.868,0
-0.74,5.01,0
0.702,4.863,0
0.328,4.914,0
-0.431,5.32,0
0.737,5.055,0
0.847,5.037,0
-0.99,4.995,0
-1.936,4.771,0
-0.514,5.022,0
-0.279,4.947,0
-0.788,5.004,0
-0.337,5.03,0
1.486,4.815,0
0.685,5.065,0
-0.335,4.969,0
-0.583,5.046,0
0.435,5.088,0
-0.889,5.065,0
1.098,4.935,0
0.478,4.882,0
-0.121,4.941,0
0.222,4.976,0
-1.502,4.971,0
-0.771,4.92,0
-0.592,4.795,0
-0.124,5.087,0
-1.433,5.045,0
1.043,4.817,0
0.278,5.081,0
-1.957,4.733,0
-0.052,5.013,0
-1.535,4.884,0
1.025,4.851,0
-0.167,5.092,0
-1.345,4.704,0
0.769,4.861,0
-0.475,4.927,0
0.059,4.912,0
1.067,5.078,0
-1.918,4.838,0
-0.835,5.051,0
0.331,4.972,0
0.563,5.111,0
-0.661,5.123,0
0.326,5.098,0
-1.528,5.091,0
0.874,5.042,0
-1.05,4.907,0
0.729,4.978,0
-0.764,5.046,0
-0.727,4.748,0
0.064,4.916,0
0.845,4.786,0
-0.04,5.094,0
0.712,5.071,0
-1.991,4.789,0
-0.9,5.098,0
-1.31,5.043,0
0.571,4.705,0
-0.547,4.882,0
0.397,4.917,0
1.728,4.647,0
0.345,5.071,0
-0.833,5.013,0
-0.139,5.016,0
-1.218,5.012,0
-1.644,4.861,0
-1.007,5.03,0
-0.868,4.951,0
0.322,4.968,0
-0.319,5.007,0
-0.236,5.025,0
0.563,5.058,0
-1.534,4.932,0
0.162,4.853,0
-3.735,4.226,0
0.381,4.691,0
-2.756,4.617,0
1.058,4.696,0
-2.535,4.769,0
0.6,4.922,0
0.381,4.942,0
-1.717,4.876,0
-0.33,5.226,0
-0.856,4.862,0
0.157,5.03,0
-1.496,4.749,0
-0.701,4.87,0
0.029,5.017,0
-0.143,4.935,0
-0.419,5.163,0
0.677,4.852,0
-3.29,4.511,0
-1.447,4.934,0
-0.231,5.056,0
-0.958,4.955,0
-0.356,4.866,0
-1.682,4.945,0
-1.648,4.922,0
-0.751,4.991,0
0.788,4.872,0
-0.539,4.871,0
-0.043,4.973,0
0.743,4.878,0
7.242,5.2,0
7.421,4.896,0
7.762,4.685,0
7.646,4.961,0
7.85,4.745,0
8.132,4.16,0
8.226,4.085,0
7.577,4.974,0
7.778,4.767,0
6.946,5.615,0
6.831,5.648,0
7.077,5.594,0
7.551,5.088,0
7.791,4.869,0
7.493,4.894,0
7.684,4.583,0
7.642,4.672,0
7.723,4.878,0
7.4,5.128,0
7.404,5.299,0
7.517,5.065,0
7.399,5.1,0
7.495,4.943,0
7.235,5.374,0
7.171,5.361,0
7.482,5.043,0
7.822,4.501,0
7.784,4.722,0
7.744,4.633,0
7.944,4.51,0
6.951,5.647,0
7.297,5.142,0
7.913,4.619,0
7.229,5.096,0
6.96,5.513,0
7.367,5.196,0
7.598,4.9,0
7.249,5.257,0
7.589,4.855,0
6.547,5.777,0
7.539,4.983,0
7.81,4.835,0
7.029,5.462,0
7.446,5.058,0
8.033,4.125,0
7.32,5.154,0
7.519,4.965,0
7.351,5.333,0
7.396,5.151,0
7.512,4.872,0
7.495,4.881,0
7.546,4.619,0
7.515,4.768,0
7.805,4.728,0
7.423,5.031,0
7.624,4.784,0
7.583,4.723,0
7.887,4.731,0
7.475,4.841,0
7.071,5.551,0
7.319,5.179,0
7.557,5.036,0
7.639,4.988,0
7.584,4.877,0
8.278,4.11,0
7.557,4.842,0
7.941,4.565,0
7.797,4.783,0
7.921,4.596,0
7.612,4.792,0
7.642,4.653,0
7.491,5.124,0
7.701,4.999,0
7.706,4.675,0
7.525,4.916,0
7.606,4.898,0
6.915,5.485,0
7.683,4.977,0
7.28,5.281,0
7.934,4.469,0
6.879,5.707,0
7.654,4.81,0
7.612,4.977,0
7.5,5.048,0
7.281,5.169,0
7.676,5.133,0
7.405,5.059,0
7.664,4.635,0
7.846,4.562,0
7.271,5.298,0
7.102,5.557,0
6.943,5.808,0
7.293,5.352,0
7.179,5.451,0
7.833,4.817,0
7.978,4.282,0
7.084,5.351,0
7.187,5.35,0
7.049,5.537,0
7.04,5.454,0
7.623,4.918,0
8.001,4.276,0
7.119,5.217,0
7.421,5.149,0
7.447,5.054,0
7.692,4.699,0
8.057,4.46,0
7.294,5.311,0
7.387,5.149,0
7.723,4.655,0
6.661,5.721,0
6.763,5.56,0
7.31,5.173,0
7.076,5.413,0
7.037,5.596,0
7.353,5.201,0
7.594,5.08,0
7.492,4.886,0
7.434,5.022,0
6.973,5.448,0
7.588,5.119,0
7.253,5.33,0
7.322,5.185,0
7.392,5.071,0
7.728,4.818,0
7.415,5.213,0
7.223,5.173,0
7.59,4.828,0
7.237,5.185,0
7.715,4.749,0
6.663,5.752,0
7.829,4.556,0
7.114,5.496,0
7.605,5.188,0
7.847,4.719,0
7.342,5.325,0
7.287,5.147,0
7.741,4.509,0
7.401,5.118,0
7.062,5.458,0
7.288,5.023,0
7.28,4.994,0
7.259,5.294,0
8.018,4.434,0
7.595,4.772,0
6.803,5.534,0
7.097,5.614,0
7.421,5.084,0
7.689,4.741,0
7.579,4.991,0
6.924,5.664,0
7.326,5.272,0
7.637,5.044,0
7.48,4.924,0
7.554,4.751,0
6.616,6.009,0
14.604,5.696,0
15.437,3.585,0
14.731,5.513,0
-14.781,5.667,0
14.79,5.497,0
15.193,4.03,0
14.484,6.1,0
15.374,3.541,0
15.625,2.103,0
15.419,3.569,0
15.741,1.267,0
15.411,3.792,0
15.018,4.984,0
15.592,2.964,0
-15.372,3.82,0
15.331,4.14,0
15.34,4.157,0
15.395,3.899,0
14.188,6.887,0
15.464,3.709,0
15.472,3.174,0
14.777,5.453,0
15.263,4.496,0
15.161,4.069,0
15.819,2.113,0
-13.829,7.461,0
15.234,4.283,0
15.63,2.898,0
14.644,5.627,0
15.931,0.76,0
15.321,4.134,0
14.312,6.371,0
14.154,7.018,0
15.128,4.559,0
14.335,6.663,0
15.443,3.926,0
14.446,6.139,0
15.557,3.125,0
15.797,1.873,0
14.78,5.557,0
15.637,2.675,0
-15.643,2.732,0
15.928,1.062,0
14.735,5.571,0
14.948,5.107,0
15.33,3.907,0
15.39,4.026,0
15.363,3.786,0
14.974,5.286,0
14.848,5.555,0
14.998,5.038,0
14.725,5.623,0
15.403,4.025,0
14.671,5.911,0
-14.543,6.119,0
-14.984,5.1,0
13.781,7.498,0
13.441,8.081,0
14.871,5.173,0
13.317,8.43,0
15.165,4.557,0
13.678,7.898,0
13.48,8.151,0
14.258,6.531,0
14.053,7.193,0
14.713,5.707,0
15.624,2.29,0
15.215,4.756,0
15.506,2.81,0
14.425,6.06,0
15.645,1.007,0
14.001,7.098,0
15.772,2.116,0
14.711,5.819,0
15.118,4.606,0
14.136,6.816,0
15.284,3.806,0
15.561,3.263,0
14.861,4.886,0
13.886,7.264,0
14.613,6.02,0
-15.021,5.064,0
13.971,7.223,0
-14.002,6.863,0
14.241,6.522,0
14.777,5.41,0
15.18,4.442,0
13.551,8.029,0
15.973,1.409,0
15.248,4.201,0
15.71,2.468,0
15.324,3.917,0
14.882,5.172,0
14.741,5.608,0
15.49,3.474,0
15.012,5.017,0
14.96,4.976,0
-14.538,6.337,0
14.871,5.122,0
14.848,5.138,0
14.172,6.802,0
15.666,2.582,0
14.414,6.521,0
14.784,5.909,0
15.553,3.255,0
15.542,3.14,0
13.688,7.631,0
14.727,5.58,0
14.738,5.388,0
14.845,5.698,0
13.99,7.23,0
14.748,5.487,0
14.471,5.783,0
15.317,4.083,0
-14.349,6.222,0
15.138,4.644,0
-15.916,0.51,0
15.482,3.456,0
15.055,4.71,0
14.26,6.645,0
15.459,4.052,0
15.202,4.324,0
-13.641,7.731,0
15.09,4.649,0
15.724,2.342,0
13.523,7.801,0
13.797,7.333,0
15.358,3.688,0
15.122,4.654,0
15.395,4.202,0
14.865,5.552,0
14.737,5.559,0
15.538,2.952,0
14.887,5.222,0
14.36,6.148,0
14.976,5.17,0
14.374,6.595,0
15.38,3.851,0
14.618,6.001,0
14.748,5.587,0
14.429,6.14,0
14.917,5.226,0
15.313,3.613,0
14.735,5.56,0
14.696,5.84,0
15.261,4.435,0
13.52,7.666,0
14.488,6.099,0
14.808,6.011,0
14.545,5.974,0
14.275,6.621,0
13.975,6.975,0
14.669,5.777,0
15.125,4.942,0
-15.262,3.974,0
15.659,2.573,0
14.865,5.155,0
-14.859,12.819,0
-16.794,10.287,0
-16.111,11.396,0
-15.162,12.284,0
-10.797,16.193,0
-14.978,12.571,0
-13.734,13.62,0
-17.358,9.228,0
-13.375,13.957,0
-12.367,14.827,0
-17.614,8.79,0
-12.352,15.025,0
-15.219,12.438,0
-12.395,14.817,0
-17.179,9.695,0
-15.249,12.02,0
-16.209,10.931,0
-16.15,10.865,0
-13.387,14.223,0
-15.284,12.179,0
-16.72,10.347,0
-13.064,14.255,0
-18.994,5.254,0
-14.942,12.511,0
-15.694,11.745,0
-17.028,9.494,0
-13.615,13.897,0
-13.44,14.083,0
-15.555,11.856,0
-18.72,5.845,0
-12.773,14.7,0
-14.938,12.648,0
-15.478,12.101,0
-10.764,16.171,0
-14.925,12.496,0
-14.218,13.388,0
-13.59,13.824,0
-14.852,12.726,0
-15.784,11.626,0
-13.666,13.968,0
-12.397,14.831,0
-15.769,11.381,0
-16.639,10.26,0
-16.72,10.221,0
-12.403,14.867,0
-13.543,13.91,0
-12.005,15.161,0
-15.029,12.559,0
-12.347,14.898,0
-14.016,13.412,0
-18.875,5.579,0
-17.767,8.466,0
-18.621,6.712,0
-15.724,11.558,0
-14.331,13.048,0
-15.578,11.993,0
-14.007,13.468,0
-15.487,11.812,0
-14.372,13.128,0
-15.192,12.164,0
-17.488,9.045,0
-16.712,10.282,0
-13.976,13.492,0
-14.238,13.399,0
-14.326,13.194,0
-15.909,11.474,0
-15.206,12.131,0
-15.998,11.116,0
-13.2,14.152,0
-14.586,12.831,0
-15.531,11.844,0
-15.885,11.425,0
-16.275,10.999,0
-15.573,11.961,0
-15.526,11.814,0
-14.73,12.877,0
-14.224,13.523,0
-16.746,10.29,0
-10.971,15.99,0
-13.867,13.687,0
-18.55,6.297,0
-15.952,11.274,0
-14.062,13.651,0
-18.243,7.221,0
-13.516,14.026,0
-15.488,11.877,0
-11.744,15.346,0
-15.211,12.347,0
-15.786,11.634,0
-16.83,10.25,0
-15.472,12.021,0
-12.447,14.785,0
-13.164,14.267,0
-16.798,10.139,0
-15.927,11.623,0
-15.192,12.369,0
-14.278,13.086,0
-18.406,7.036,0
-17.565,8.73,0
-8.199,17.532,0
-14.328,13.42,0
-11.993,15.146,0
-12.925,14.415,0
-12.363,15.038,0
-12.999,14.441,0
-11.61,15.484,0
-15.992,11.174,0
-12.283,15.044,0
-14.334,13.171,0
-14.989,12.547,0
-18.143,7.715,0
-15.642,11.633,0
-14.02,13.53,0
-17.625,8.72,0
-16.14,10.925,0
-15.726,11.567,0
-14.787,12.665,0
-13.422,14.034,0
-13.047,14.345,0
-13.746,13.745,0
-14.458,13.152,0
-16.099,11.28,0
-9.569,16.681,0
-15.977,11.193,0
-18.834,5.894,0
-16.921,9.883,0
-13.168,14.403,0
-17.439,9.195,0
-17.743,8.401,0
-14.862,12.799,0
-15.416,12.045,0
-16.985,9.73,0
-14.194,13.453,0
-14.394,13.213,0
-15.632,11.698,0
-11.706,15.302,0
-15.27,12.224,0
-16.207,11.097,0
-15.932,11.566,0
-18.291,7.114,0
-17.187,9.54,0
-13.476,14.06,0
-15.04,12.447,0
-13.057,14.41,0
-15.547,11.809,0
-13.897,13.45,0
-16.757,10.191,0
-14.504,13.169,0
-17.023,9.963,0
-12.807,14.512,0
-14.951,12.545,0
-17.112,9.529,0
-8.818,11.65,0
-7.986,12.101,0
-10.929,9.956,0
-9.153,11.442,0
-3.597,13.896,0
-10.114,10.734,0
-7.146,12.675,0
-7.916,12.36,0
-9.089,11.457,0
-7.584,12.437,0
-9.091,11.547,0
-6.171,13.063,0
-10.35,10.35,0
-7.339,12.573,0
-10.351,10.485,0
-5.454,13.344,0
-7.106,12.723,0
-6.388,13.031,0
-8.962,11.766,0
-5.007,13.561,0
-6.481,12.877,0
-10.32,10.584,0
-7.805,12.27,0
-8.701,11.817,0
-4.491,13.695,0
-9.508,11.345,0
-6.62,12.956,0
-8.954,11.589,0
-7.89,12.407,0
-6.579,12.994,0
-5.837,13.235,0
-8.666,11.832,0
-6.925,12.807,0
-8.499,11.965,0
-6.993,12.811,0
-9.339,11.577,0
-7.087,12.622,0
-6.578,12.922,0
-7.581,12.454,0
-7.933,12.259,0
-6.913,12.936,0
-8.159,12.03,0
-6.736,12.85,0
-5.054,13.607,0
-6.456,12.865,0
-7.311,12.514,0
-4.93,13.589,0
-5.556,13.42,0
-5.69,13.348,0
-6.444,12.967,0
-6.025,13.313,0
-7.122,12.731,0
-7.893,12.372,0
-10.607,10.394,0
-7.922,12.361,0
-7.886,12.179,0
-7.427,12.559,0
-7.292,12.757,0
-10.004,10.819,0
-8.121,12.173,0
-7.113,12.867,0
-6.331,13.004,0
-6.148,13.228,0
-8.369,12.131,0
-5.901,13.313,0
-7.413,12.567,0
-7.999,12.323,0
-6.404,13.007,0
-5.895,13.19,0
-5.222,13.673,0
-7.144,12.67,0
-8.164,12.26,0
-9.505,11.234,0
-7.71,12.442,0
-7.073,12.668,0
-8.172,12.162,0
-4.94,13.541,0
-7.518,12.45,0
-10.417,10.572,0
-10.088,10.679,0
-7.85,12.416,0
-5.47,13.399,0
-7.673,12.424,0
-6.471,13.08,0
-6.866,12.792,0
-7.599,12.457,0
-6.895,12.96,0
-8.154,12.081,0
-9.966,10.91,0
-6.448,12.925,0
-9.848,11.027,0
-8.736,11.876,0
-10.69,10.315,0
-5.562,13.408,0
-8.535,11.741,0
-10.992,9.957,0
-5.908,13.157,0
-10.645,10.408,0
-8.342,11.949,0
-8.394,11.898,0
-7.494,12.562,0
-5.963,13.169,0
-5.214,13.476,0
-6.806,12.837,0
-7.553,12.506,0
-6.485,12.863,0
-5.36,13.515,0
-6.4,13.029,0
-5.741,13.277,0
-7.856,12.455,0
-9.162,11.399,0
-9.363,11.286,0
-5.748,13.367,0
-7.761,12.402,0
-11.549,9.642,0
-7.26,12.494,0
-9.439,11.252,0
-7.665,12.385,0
-8.031,12.303,0
-7.308,12.633,0
-7.482,12.573,0
-7.009,12.763,0
-9.91,10.881,0
-7.471,12.324,0
-3.493,13.999,0
-7.046,12.9,0
-6.75,12.903,0
-6.734,12.739,0
-5.78,13.341,0
-5.956,13.209,0
-6.873,12.823,0
-10.603,10.34,0
-8.629,11.907,0
-6.703,12.885,0
-6.47,13.031,0
-8.306,12.192,0
-8.719,11.889,0
-7.589,12.396,0
-6.039,13.074,0
-6.953,12.803,0
-8.195,12.131,0
-7.689,12.464,0
-7.613,12.579,0
-7.806,12.429,0
-10.344,10.524,0
-6.141,13.154,0
-8.884,11.695,0
-5.788,13.34,0
-7.163,12.635,0
-8.898,11.688,0
-8.464,11.885,0
-8.467,12.105,0
-5.428,13.463,0
-7.403,12.514,0
-3.212,14.275,0
-7.818,12.425,0
-0.934,12.604,0
0.345,12.409,0
-0.116,12.589,0
-1.991,12.489,0
1.939,12.366,0
0.491,12.556,0
0.677,12.416,0
0.329,12.526,0
-1.082,12.439,0
1.545,12.45,0
0.401,12.337,0
0.539,12.407,0
-0.04,12.506,0
0.669,12.647,0
-0.358,12.497,0
0.27,12.451,0
-0.498,12.505,0
-0.789,12.315,0
1.795,12.388,0
0.519,12.436,0
-1.267,12.495,0
-1.157,12.441,0
1.038,12.44,0
-1.353,12.419,0
0.24,12.378,0
-2.204,12.306,0
-0.346,12.405,0
0.599,12.481,0
0.161,12.31,0
0.815,12.416,0
0.212,12.539,0
0.511,12.53,0
-0.526,12.551,0
-1.025,12.423,0
-0.067,12.535,0
1.198,12.458,0
0.448,12.448,0
-1.11,12.33,0
0.132,12.451,0
0.482,12.359,0
1.426,12.499,0
-0.586,12.643,0
0.388,12.434,0
-1.302,12.675,0
-1.487,12.477,0
-3.575,12.098,0
-1.837,12.454,0
0.561,12.57,0
0.835,12.648,0
-0.602,12.665,0
1.253,12.451,0
-1.014,12.529,0
0.783,12.626,0
-0.531,12.476,0
1.553,12.268,0
-1.339,12.434,0
-1.967,12.345,0
-0.369,12.437,0
-0.563,12.471,0
0.395,12.386,0
0.052,12.471,0
-0.14,12.496,0
-2.417,12.214,0
-0.682,12.429,0
1.091,12.324,0
-0.125,12.508,0
0.272,12.676,0
-0.199,12.323,0
1.953,12.275,0
1.295,12.336,0
-1.859,12.281,0
0.656,12.558,0
0.473,12.468,0
-0.504,12.581,0
2.025,12.328,0
1.677,12.27,0
-0.961,12.484,0
-1.595,12.426,0
0.453,12.475,0
0.349,12.434,0
0.339,12.514,0
-0.739,12.497,0
-0.466,12.44,0
0.888,12.446,0
-0.045,12.608,0
0.868,12.385,0
1.132,12.479,0
-0.714,12.368,0
-2.342,12.281,0
-0.47,12.445,0
0.839,12.396,0
-1.064,12.631,0
1.384,12.393,0
0.717,12.426,0
-0.204,12.596,0
0.648,12.369,0
1.731,12.406,0
0.445,12.459,0
1.055,12.61,0
-0.745,12.638,0
0.09,12.519,0
0.737,12.491,0
0.566,12.459,0
-1.983,12.366,0
-0.225,12.439,0
-0.217,12.417,0
-0.399,12.509,0
0.932,12.609,0
-0.187,12.572,0
0.395,12.476,0
1.18,12.547,0
-0.655,12.513,0
0.091,12.316,0
-0.058,12.484,0
0.523,12.658,0
-0.537,12.478,0
0.454,12.486,0
1.675,12.293,0
0.77,12.493,0
1.201,12.433,0
0.059,12.458,0
-1.258,12.308,0
0.121,12.469,0
0.95,12.483,0
0.029,12.608,0
0.078,12.251,0
-2.117,12.278,0
-0.663,12.381,0
-1.498,12.466,0
1.451,12.397,0
-1.382,12.537,0
-1.407,12.446,0
1.471,12.46,0
-0.535,12.357,0
-1.249,12.352,0
-2.222,12.347,0
0.622,12.494,0
-0.02,12.558,0
0.275,12.407,0
-0.648,12.503,0
0.263,12.454,0
-1.51,12.473,0
1.186,12.507,0
0.555,12.477,0
1.742,12.462,0
0.625,12.344,0
-1.065,12.501,0
0.687,12.456,0
-1.682,12.522,0
-1.155,12.532,0
0.452,12.47,0
-0.142,12.648,0
0.437,12.581,0
-0.278,12.435,0
0.255,12.618,0
1.035,12.352,0
6.533,13.155,0
8.018,12.062,0
7.256,12.515,0
6.043,13.314,0
7.723,12.38,0
7.072,12.703,0
9.303,11.343,0
8.39,11.862,0
6.518,13.082,0
6.387,13.074,0
8.529,11.874,0
8.405,12.074,0
6.979,12.71,0
7.225,12.665,0
7.561,12.571,0
7.994,12.136,0
8.709,11.727,0
8.304,12.169,0
6.499,12.83,0
7.516,12.59,0
8.065,12.186,0
8.09,12.228,0
5.921,13.203,0
8.044,12.299,0
5.684,13.363,0
7.402,12.593,0
8.273,12.142,0
7.843,12.265,0
7.154,12.718,0
9.236,11.251,0
6.945,12.616,0
6.146,13.154,0
8.092,12.254,0
8.127,12.177,0
8.09,12.148,0
8.081,12.203,0
7.167,12.711,0
8.534,11.925,0
7.201,12.652,0
7.981,12.138,0
8.031,12.051,0
6.584,12.916,0
6.936,12.785,0
9.117,11.43,0
7.773,12.44,0
7.085,12.601,0
7.958,12.468,0
6.621,12.9,0
7.503,12.363,0
6.075,13.169,0
6.424,13.109,0
9.275,11.364,0
8.564,11.921,0
7.707,12.422,0
7.296,12.543,0
7.466,12.394,0
7.655,12.235,0
6.683,12.852,0
7.953,12.19,0
7.84,12.259,0
5.462,13.373,0
7.453,12.505,0
8.139,12.168,0
8.237,11.997,0
7.818,12.353,0
8.323,11.929,0
6.564,12.957,0
7.237,12.481,0
6.845,12.917,0
10.074,10.85,0
7.312,12.623,0
7.046,12.789,0
8.003,11.969,0
8.478,11.923,0
6.939,12.907,0
8.408,11.959,0
7.585,12.545,0
6.453,12.974,0
6.33,13.038,0
5.686,13.36,0
6.895,12.918,0
8.138,12.176,0
7.387,12.565,0
7.992,12.196,0
8.707,11.664,0
6.967,12.675,0
6.593,12.877,0
7.366,12.56,0
6.408,12.958,0
7.28,12.646,0
9.149,11.385,0
7.245,12.638,0
7.455,12.598,0
7.214,12.702,0
8.415,11.952,0
6.221,13.151,0
7.804,12.349,0
7.475,12.511,0
7.461,12.48,0
8.252,12.191,0
6.677,13.026,0
7.141,12.903,0
8.895,11.777,0
6.741,12.795,0
7.825,12.318,0
6.017,13.016,0
6.393,12.877,0
7.353,12.447,0
7.22,12.525,0
8.395,11.875,0
7.238,12.444,0
6.225,13.059,0
7.332,12.45,0
7.513,12.573,0
8.055,12.108,0
8.211,12.13,0
7.008,12.629,0
7.258,12.585,0
7.96,12.205,0
6.094,13.116,0
7.186,12.764,0
6.305,13.023,0
7.589,12.51,0
7.956,12.125,0
6.2,13.22,0
6.984,12.841,0
7.22,12.526,0
6.187,13.169,0
7.364,12.347,0
7.414,12.471,0
7.429,12.838,0
8.282,12.073,0
6.639,12.893,0
7.946,12.15,0
6.691,12.757,0
8.28,12.1,0
7.749,12.11,0
6.978,12.69,0
6.997,12.717,0
8.563,11.975,0
6.247,13.12,0
8.887,11.687,0
7.061,12.758,0
7.222,12.68,0
7.536,12.61,0
8.493,11.974,0
7.701,12.408,0
7.138,12.521,0
7.034,12.631,0
8.105,12.257,0
7.595,12.389,0
8.529,11.799,0
7.562,12.482,0
6.33,13.115,0
7.611,12.432,0
8.664,11.812,0
15.34,11.997,0
14.823,12.746,0
15.578,11.928,0
15.377,11.925,0
15.934,11.297,0
14.17,13.517,0
14.688,13.05,0
14.632,12.833,0
15.562,11.844,0
16.322,10.787,0
15.886,11.663,0
15.593,11.811,0
14.923,12.383,0
15.09,12.29,0
14.664,12.769,0
12.701,14.849,0
13.576,13.97,0
14.672,12.91,0
15.322,11.947,0
14.342,13.31,0
15.001,12.529,0
14.145,13.32,0
14.513,13.077,0
16.181,11.161,0
15.076,12.24,0
15.822,11.564,0
15.796,11.538,0
14.006,13.3,0
15.636,11.657,0
13.767,13.692,0
15.671,11.562,0
13.709,13.734,0
16.75,10.096,0
13.961,13.676,0
15.793,11.728,0
14.675,12.738,0
14.546,12.924,0
16.066,11.122,0
15.639,11.677,0
14.863,12.602,0
15.483,11.73,0
14.595,13.093,0
14.37,13.15,0
15.068,12.543,0
15.892,11.255,0
15.397,11.774,0
16.922,9.978,0
15.21,12.185,0
14.516,13.06,0
13.833,13.828,0
15.145,12.245,0
15.093,12.248,0
14.351,13.251,0
15.386,12.161,0
15.122,12.414,0
15.8,11.44,0
14.179,13.504,0
13.922,13.758,0
14.826,12.666,0
16.36,10.806,0
15.211,12.08,0
15.36,12.013,0
14.289,13.292,0
16.846,9.886,0
15.063,12.521,0
16.19,11.048,0
15.242,12.056,0
14.872,12.751,0
14.288,13.313,0
13.574,14.007,0
13.525,14.021,0
13.776,13.569,0
14.363,12.979,0
14.735,12.739,0
14.992,12.497,0
16.486,10.673,0
14.244,13.124,0
15.049,12.533,0
13.241,14.238,0
16.933,10.133,0
13.97,13.702,0
14.571,13.054,0
13.641,13.836,0
15.785,11.614,0
14.874,12.388,0
14.691,12.765,0
15.435,12.094,0
15.37,12.12,0
15.435,11.97,0
16.261,10.999,0
15.316,12.26,0
15.269,12.237,0
15.782,11.479,0
14.308,13.066,0
13.948,13.425,0
16.255,10.899,0
15.282,12.031,0
16.686,10.412,0
13.83,13.807,0
14.612,12.973,0
15.049,12.357,0
15.819,11.725,0
14.33,13.13,0
15.404,12.138,0
14.439,12.945,0
14.831,12.485,0
16.388,10.57,0
14.089,13.608,0
14.875,12.79,0
15.521,11.908,0
15.413,11.974,0
16.026,11.334,0
14.179,13.273,0
15.202,12.268,0
15.719,11.445,0
14.161,13.501,0
14.482,12.784,0
13.877,13.546,0
13.438,13.934,0
15.027,12.406,0
13.993,13.427,0
15.758,11.89,0
16.932,10.098,0
15.98,11.371,0
14.945,12.634,0
14.596,12.618,0
14.462,13.089,0
15.292,11.957,0
14.412,13.27,0
14.621,12.908,0
13.672,13.907,0
15.952,11.258,0
14.924,12.83,0
14.373,13.28,0
13.964,13.598,0
13.095,14.25,0
13.202,14.467,0
16.46,10.507,0
14.93,12.495,0
14.927,12.457,0
13.61,13.943,0
14.277,13.311,0
16.035,11.254,0
16.099,11.054,0
15.584,11.893,0
14.074,13.306,0
14.304,13.203,0
14.482,12.892,0
14.575,12.993,0
15.872,11.302,0
14.138,13.402,0
14.927,12.364,0
15.202,12.156,0
14.62,13.003,0
14.122,13.582,0
14.883,12.768,0
16.515,10.469,0
-18.665,16.686,0
-18.794,16.642,0
-12.535,21.457,0
-17.589,17.983,0
-15.715,19.442,0
-17.39,18.073,0
-14.613,20.401,0
-14.011,20.65,0
-15.403,19.811,0
-14.75,20.197,0
-14.928,20.069,0
-17.586,17.937,0
-16.197,19.042,0
-11.949,21.971,0
-14.534,20.354,0
-17.368,18.082,0
-17.287,18.029,0
-15.251,19.815,0
-12.494,21.695,0
-17.187,18.288,0
-17.626,17.893,0
-16.832,18.455,0
-12.881,21.441,0
-12.49,21.692,0
-17.385,18.008,0
-10.529,22.699,0
-12.011,21.789,0
-16.74,18.53,0
-15.268,19.694,0
-16.173,19.022,0
-12.24,21.727,0
-13.935,20.74,0
-13.846,20.943,0
-15.098,20.115,0
-10.067,22.814,0
-15.59,19.584,0
-16.42,18.913,0
-13.145,21.287,0
-18.26,17.244,0
-16.222,19.248,0
-13.063,21.29,0
-13.122,21.304,0
-14.436,20.241,0
-14.113,20.558,0
-15.359,19.774,0
-13.812,20.823,0
-16.24,19.013,0
-17.648,17.826,0
-14.93,19.938,0
-18.592,16.977,0
-13.922,20.715,0
-15.626,19.384,0
-15.27,19.775,0
-11.651,22.109,0
-11.624,21.833,0
-14.434,20.208,0
-16.493,18.95,0
-15.447,19.664,0
-12.441,21.722,0
-14.726,20.223,0
-13.741,20.771,0
-18.478,17.042,0
-13.42,21.017,0
-13.628,20.906,0
-12.636,21.479,0
-10.396,22.659,0
-16.031,19.242,0
-18.819,16.66,0
-13.911,20.647,0
-15.134,19.816,0
-13.438,21.022,0
-13.432,20.972,0
-14.331,20.355,0
-13.103,21.215,0
-14.373,20.448,0
-17.16,18.484,0
-15.615,19.496,0
-12.716,21.511,0
-12.918,21.363,0
-15.695,19.306,0
-13.218,21.125,0
-14.526,20.384,0
-11.651,22.153,0
-13.122,21.084,0
-14.051,20.625,0
-18.295,17.167,0
-13.719,20.655,0
-16.751,18.697,0
-14.958,19.936,0
-11.591,22.137,0
-16.685,18.664,0
-10.907,22.519,0
-16.172,19.114,0
-14.14,20.654,0
-10.268,22.606,0
-15.103,19.871,0
-14.551,20.31,0
-16.931,18.401,0
-16.774,18.43,0
-15.486,19.707,0
-14.027,20.83,0
-15.988,19.348,0
-14.502,20.214,0
-10.52,22.658,0
-15.649,19.607,0
-12.386,21.599,0
-14.239,20.559,0
-14.573,20.091,0
-14.625,20.216,0
-12.039,21.812,0
-16.083,19.119,0
-14.453,20.33,0
-13.233,21.245,0
-14.994,19.932,0
-18.951,16.463,0
-17.287,18.035,0
-16.987,18.54,0
-15.325,19.631,0
-16.328,18.967,0
-16.776,18.303,0
-10.346,22.664,0
-12.734,21.571,0
-11.649,22.107,0
-15.227,19.949,0
-12.331,21.705,0
-12.761,21.522,0
-16.99,18.501,0
-14.789,19.993,0
-12.009,21.855,0
-8.56,23.311,0
-15.7,19.388,0
-16.785,18.699,0
-16.002,19.131,0
-13.917,20.743,0
-11.834,21.978,0
-12.241,21.714,0
-12.086,21.867,0
-14.967,20.097,0
-17.0,18.311,0
-15.38,19.929,0
-13.526,21.016,0
-16.68,18.74,0
-13.944,20.745,0
-14.55,20.25,0
-11.906,21.915,0
-14.89,19.919,0
-16.565,18.791,0
-14.161,20.602,0
-14.27,20.428,0
-16.898,18.643,0
-10.535,18.621,0
-6.861,20.221,0
-9.247,19.266,0
-7.268,20.058,0
-6.471,20.205,0
-9.767,18.997,0
-6.266,20.365,0
-4.962,20.745,0
-5.116,20.573,0
-5.022,20.605,0
-10.453,18.612,0
-10.85,18.439,0
-10.807,18.639,0
-8.156,19.77,0
-8.652,19.406,0
-11.821,17.941,0
-6.246,20.459,0
-8.758,19.58,0
-8.554,19.558,0
-7.554,19.965,0
-8.422,19.711,0
-5.214,20.736,0
-4.283,20.808,0
-9.815,19.103,0
-4.487,20.834,0
-7.921,19.727,0
-6.49,20.373,0
-5.675,20.502,0
-6.479,20.337,0
-9.641,19.174,0
-3.43,21.029,0
-9.998,18.774,0
-11.62,18.089,0
-9.73,19.024,0
-8.453,19.612,0
-5.41,20.752,0
-8.742,19.511,0
-5.998,20.428,0
-8.79,19.426,0
-8.401,19.722,0
-10.05,18.849,0
-7.516,20.009,0
-8.991,19.473,0
-6.819,20.161,0
-10.162,18.831,0
-9.136,19.29,0
-10.207,18.915,0
-7.437,20.154,0
-9.181,19.359,0
-10.082,18.913,0
-8.891,19.538,0
-5.892,20.558,0
-7.59,19.902,0
-4.749,20.715,0
-6.938,20.138,0
-8.991,19.439,0
-7.21,20.224,0
-8.795,19.59,0
-7.179,20.038,0
-10.826,18.535,0
-4.796,20.686,0
-4.26,20.777,0
-7.928,19.848,0
-7.726,19.908,0
-5.89,20.497,0
-5.508,20.485,0
-8.202,19.617,0
-7.427,19.868,0
-9.485,19.083,0
-9.245,19.297,0
-6.706,20.193,0
-9.667,19.075,0
-6.222,20.494,0
-8.058,19.573,0
-5.2,20.679,0
-4.952,20.623,0
-9.711,19.278,0
-7.516,20.052,0
-4.558,21.0,0
-9.132,19.381,0
-9.177,19.247,0
-7.552,19.901,0
-9.983,18.92,0
-4.349,20.928,0
-6.408,20.433,0
-7.963,19.906,0
-8.164,19.543,0
-7.786,20.021,0
-9.829,19.066,0
-5.431,20.574,0
-6.343,20.358,0
-7.372,20.213,0
-7.95,19.931,0
-3.141,20.949,0
-8.019,19.808,0
-9.105,19.42,0
-7.197,20.1,0
-7.966,19.796,0
-10.615,18.622,0
-8.342,19.761,0
-11.04,18.368,0
-9.203,19.224,0
-9.569,19.03,0
-6.914,20.243,0
-6.98,20.287,0
-6.778,20.172,0
-3.944,20.925,0
-12.017,17.691,0
-9.598,19.067,0
-10.575,18.659,0
-9.512,19.067,0
-6.271,20.309,0
-10.698,18.602,0
-10.796,18.462,0
-6.732,20.366,0
-8.305,19.8,0
-6.765,20.28,0
-4.966,20.699,0
-4.544,20.784,0
-7.623,19.926,0
-7.18,20.029,0
-5.773,20.639,0
-8.857,19.287,0
-5.359,20.576,0
-6.103,20.454,0
-8.138,19.776,0
-12.829,17.206,0
-4.256,20.687,0
-11.018,18.313,0
-10.248,18.777,0
-4.863,20.697,0
-11.274,18.117,0
-7.944,19.903,0
-9.755,19.102,0
-9.696,19.29,0
-7.483,20.084,0
-3.175,20.987,0
-8.469,19.612,0
-7.933,19.75,0
-6.517,20.346,0
-7.687,19.912,0
-9.465,19.193,0
-8.844,19.481,0
-7.861,19.791,0
-9.277,19.118,0
-10.154,18.856,0
-9.099,19.355,0
-5.505,20.616,0
-9.781,19.021,0
-5.109,20.781,0
-10.185,18.811,0
-6.367,20.231,0
-8.487,19.635,0
-7.005,20.054,0
-6.668,20.338,0
-10.811,18.625,0
-0.193,19.881,0
0.104,19.902,0
2.338,19.932,0
0.965,19.912,0
-1.43,19.984,0
-1.961,19.934,0
1.285,19.974,0
2.775,19.896,0
-0.905,19.993,0
1.569,20.019,0
1.412,19.942,0
0.691,19.999,0
-0.184,20.012,0
0.971,20.075,0
-0.695,19.988,0
1.677,20.026,0
0.323,19.83,0
1.691,19.927,0
0.404,20.079,0
-1.682,19.916,0
-2.227,19.818,0
-0.268,20.051,0
-1.184,19.976,0
0.923,19.942,0
-2.531,19.869,0
0.204,20.051,0
-0.72,19.914,0
-1.625,19.855,0
1.677,19.878,0
-0.639,19.876,0
0.135,19.871,0
1.235,20.016,0
-1.388,20.008,0
-0.492,20.127,0
-0.567,19.941,0
-3.381,19.721,0
1.804,19.841,0
1.108,19.892,0
-1.438,19.902,0
-1.897,19.788,0
2.313,19.823,0
-0.7,20.042,0
-0.022,20.045,0
-0.792,20.049,0
-0.924,20.002,0
1.279,19.977,0
-0.457,19.943,0
-0.259,19.909,0
-1.758,19.975,0
-3.897,19.651,0
1.945,19.935,0
0.438,20.138,0
-1.992,19.811,0
2.022,19.932,0
-1.861,19.912,0
-0.966,19.948,0
0.027,19.95,0
1.581,20.023,0
-0.14,19.964,0
-0.494,19.868,0
-3.001,19.798,0
-0.663,19.948,0
0.587,20.006,0
1.755,19.866,0
-0.274,19.948,0
-0.261,19.939,0
-0.191,19.992,0
2.667,19.833,0
0.216,19.963,0
-1.941,19.902,0
0.486,19.988,0
0.32,19.914,0
-0.354,19.966,0
-0.045,20.137,0
0.095,20.052,0
-0.142,20.175,0
0.191,20.093,0
-2.043,19.755,0
-0.352,20.031,0
1.128,20.028,0
-1.111,20.056,0
-0.387,20.077,0
-1.103,20.041,0
0.831,19.999,0
1.604,19.982,0
0.239,20.077,0
-0.385,19.95,0
-2.445,19.807,0
-0.176,20.011,0
-1.832,20.081,0
1.28,19.913,0
2.898,19.821,0
0.942,19.815,0
0.248,20.066,0
1.915,20.05,0
-1.253,19.968,0
-1.942,20.056,0
-1.588,19.992,0
2.057,19.868,0
-0.905,20.103,0
-0.173,19.993,0
2.023,19.853,0
-0.614,19.929,0
-0.108,19.938,0
0.259,19.981,0
-0.329,19.913,0
-1.682,19.908,0
0.775,19.982,0
0.349,19.928,0
-1.114,19.831,0
-1.291,19.998,0
0.737,19.943,0
0.899,19.907,0
-2.569,19.757,0
-0.329,19.973,0
2.385,19.925,0
0.702,19.973,0
-1.138,19.918,0
1.783,19.832,0
1.564,19.939,0
-0.622,19.945,0
-0.228,20.008,0
-0.066,20.015,0
1.889,19.888,0
0.83,19.917,0
-1.056,19.927,0
1.139,19.835,0
-3.806,19.675,0
-1.321,19.864,0
0.313,19.947,0
-2.344,19.885,0
0.282,19.961,0
-1.553,19.903,0
-0.421,19.927,0
0.858,20.025,0
-0.326,19.939,0
-0.902,19.942,0
-1.541,20.0,0
-0.774,19.898,0
-1.393,19.853,0
-0.592,19.946,0
0.908,20.025,0
-1.09,20.02,0
-0.761,20.01,0
1.584,20.007,0
-1.406,19.887,0
2.081,19.937,0
-2.086,20.04,0
-2.127,19.961,0
-1.633,19.981,0
-3.438,19.693,0
0.054,19.993,0
-0.02,20.079,0
-2.315,19.853,0
-0.81,19.881,0
-1.368,20.076,0
9.908,18.998,0
8.566,19.531,0
8.832,19.471,0
6.64,20.092,0
7.304,19.947,0
6.672,20.203,0
8.314,19.861,0
8.583,19.499,0
9.568,19.107,0
8.333,19.705,0
6.418,20.319,0
8.807,19.453,0
6.583,20.303,0
7.798,19.965,0
4.906,20.713,0
7.372,20.025,0
7.975,19.737,0
7.73,19.875,0
9.585,18.985,0
8.366,19.78,0
7.702,19.944,0
5.542,20.581,0
7.476,20.02,0
8.267,19.666,0
8.805,19.45,0
5.686,20.441,0
8.771,19.482,0
6.339,20.402,0
7.381,20.131,0
7.034,20.261,0
8.272,19.73,0
6.556,20.321,0
10.184,18.902,0
9.557,19.221,0
8.228,19.73,0
5.361,20.678,0
7.955,19.889,0
5.216,20.619,0
5.036,20.918,0
8.96,19.417,0
8.321,19.8,0
8.003,19.697,0
7.723,19.849,0
7.447,20.096,0
8.759,19.538,0
5.424,20.606,0
6.766,20.26,0
5.395,20.583,0
9.159,19.313,0
9.189,19.313,0
8.509,19.476,0
6.007,20.435,0
9.863,18.927,0
7.076,20.218,0
4.498,20.873,0
9.512,19.231,0
6.954,20.07,0
7.902,19.855,0
5.413,20.533,0
6.682,20.194,0
7.441,19.987,0
5.656,20.62,0
9.137,19.29,0
7.503,20.005,0
8.468,19.568,0
6.444,20.336,0
9.51,19.303,0
7.383,20.017,0
9.119,19.425,0
5.222,20.696,0
5.695,20.631,0
7.579,20.048,0
6.388,20.436,0
5.506,20.46,0
7.518,19.956,0
7.968,19.871,0
7.422,19.947,0
9.291,19.215,0
8.199,19.648,0
9.625,19.144,0
8.203,19.629,0
9.303,19.314,0
9.259,19.138,0
7.011,20.069,0
6.762,20.224,0
8.294,19.641,0
8.501,19.631,0
6.057,20.553,0
8.321,19.659,0
8.337,19.736,0
9.653,19.025,0
7.809,19.819,0
6.721,20.179,0
7.883,20.007,0
8.799,19.622,0
6.407,20.442,0
9.692,18.962,0
7.149,20.006,0
6.338,20.307,0
6.931,20.269,0
7.67,20.004,0
10.004,18.848,0
7.427,19.994,0
6.606,20.292,0
7.84,19.857,0
7.237,20.068,0
7.466,19.913,0
9.198,19.356,0
8.539,19.5,0
6.777,20.305,0
9.246,19.233,0
7.505,20.06,0
5.224,20.746,0
5.939,20.467,0
7.265,20.062,0
6.99,20.154,0
6.961,20.295,0
6.336,20.332,0
6.356,20.237,0
8.607,19.421,0
8.521,19.637,0
6.73,20.338,0
10.164,18.928,0
8.209,19.753,0
9.149,19.293,0
7.036,20.229,0
9.401,19.165,0
5.801,20.455,0
7.095,20.191,0
5.512,20.585,0
6.839,20.197,0
6.387,20.303,0
7.716,19.947,0
6.532,20.312,0
6.833,20.225,0
8.527,19.578,0
6.849,20.206,0
8.122,19.732,0
7.081,20.268,0
7.535,19.928,0
8.925,19.395,0
9.323,19.329,0
8.067,19.789,0
6.377,20.375,0
7.472,20.003,0
5.903,20.509,0
7.268,20.017,0
6.647,20.293,0
8.176,19.74,0
6.434,20.256,0
8.773,19.515,0
8.584,19.596,0
6.85,20.115,0
7.721,19.961,0
5.312,20.561,0
5.851,20.418,0
10.655,22.563,0
13.575,21.091,0
13.407,20.925,0
13.794,20.83,0
13.659,20.924,0
15.204,19.85,0
15.313,19.797,0
12.551,21.552,0
14.758,20.172,0
15.6,19.669,0
15.864,19.375,0
15.173,19.986,0
14.458,20.537,0
15.68,19.416,0
17.534,17.884,0
15.461,19.773,0
13.994,20.539,0
15.226,19.936,0
12.419,21.649,0
16.271,19.187,0
14.748,20.245,0
13.654,20.9,0
11.995,21.817,0
15.193,19.968,0
15.14,19.939,0
15.637,19.57,0
15.114,20.005,0
14.134,20.552,0
16.806,18.613,0
14.828,19.962,0
13.996,20.514,0
13.573,20.968,0
16.447,18.971,0
16.794,18.647,0
16.586,18.734,0
14.627,20.198,0
17.309,18.099,0
14.392,20.476,0
16.25,18.933,0
12.819,21.36,0
14.258,20.609,0
14.894,20.204,0
15.483,19.475,0
14.724,20.303,0
15.258,19.906,0
16.539,18.912,0
17.245,18.203,0
15.306,19.801,0
16.96,18.363,0
17.113,18.33,0
14.098,20.487,0
13.577,21.068,0
16.226,19.018,0
14.488,20.398,0
16.828,18.557,0
13.568,21.187,0
17.617,17.798,0
15.683,19.45,0
15.786,19.383,0
15.475,19.771,0
16.885,18.665,0
15.126,19.913,0
15.079,19.882,0
15.491,19.644,0
14.849,20.037,0
14.703,20.199,0
14.147,20.729,0
15.088,19.908,0
16.889,18.583,0
13.649,20.933,0
16.214,19.16,0
13.262,21.23,0
15.233,19.917,0
14.679,20.057,0
13.396,21.025,0
15.654,19.563,0
14.33,20.376,0
14.758,20.107,0
13.832,20.695,0
16.435,18.915,0
14.442,20.27,0
15.086,19.988,0
14.001,20.522,0
15.998,19.124,0
15.233,19.802,0
15.746,19.499,0
15.978,19.175,0
15.27,19.609,0
12.122,21.662,0
15.783,19.541,0
16.77,18.611,0
13.88,20.752,0
16.75,18.751,0
15.296,19.857,0
15.084,19.931,0
15.204,19.86,0
15.342,19.673,0
14.01,20.727,0
15.223,19.879,0
16.501,18.666,0
12.883,21.426,0
16.923,18.529,0
16.0,19.154,0
15.532,19.66,0
14.621,20.53,0
12.403,21.672,0
14.444,20.471,0
13.868,20.759,0
14.59,20.43,0
14.793,20.17,0
14.335,20.416,0
16.877,18.354,0
13.426,20.901,0
13.605,21.053,0
14.841,19.998,0
14.886,20.109,0
14.263,20.583,0
15.213,19.803,0
16.283,19.057,0
16.538,18.903,0
11.723,21.995,0
14.301,20.463,0
15.542,19.61,0
16.706,18.673,0
14.698,20.244,0
15.039,19.909,0
16.799,18.598,0
14.841,20.04,0
15.319,19.681,0
14.279,20.545,0
15.985,19.319,0
14.396,20.513,0
18.542,16.85,0
14.431,20.317,0
14.063,20.694,0
16.43,18.814,0
13.456,20.985,0
14.165,20.409,0
12.38,21.74,0
15.593,19.562,0
12.627,21.484,0
11.454,22.149,0
14.558,20.114,0
15.665,19.579,0
16.211,19.123,0
11.719,22.013,0
15.831,19.248,0
16.892,18.58,0
13.069,21.182,0
15.544,19.792,0
13.094,21.33,0
14.458,20.387,0
17.649,17.967,0
15.356,19.612,0
10.868,22.486,0
15.795,19.392,0
-13.605,28.243,0
-12.846,28.626,0
-7.484,30.487,0
-14.19,27.928,0
-17.054,26.327,0
-13.917,28.022,0
-13.865,28.04,0
-16.798,26.471,0
-11.593,28.931,0
-16.289,26.793,0
-16.673,26.472,0
-16.7,26.471,0
-12.711,28.529,0
-18.119,25.562,0
-16.279,26.815,0
-15.993,26.888,0
-12.551,28.723,0
-16.243,26.763,0
-15.141,27.408,0
-15.343,27.353,0
-12.543,28.618,0
-15.039,27.521,0
-15.363,27.301,0
-13.899,28.021,0
-16.499,26.561,0
-11.611,29.144,0
-12.721,28.712,0
-12.189,28.798,0
-15.051,27.489,0
-15.984,27.03,0
-15.055,27.485,0
-15.628,27.258,0
-17.978,25.875,0
-12.142,28.866,0
-18.71,25.189,0
-14.124,28.048,0
-17.99,25.64,0
-14.613,27.721,0
-10.879,29.375,0
-18.782,25.13,0
-13.253,28.278,0
-17.64,25.958,0
-12.005,28.813,0
-16.036,26.959,0
-15.117,27.386,0
-10.209,29.541,0
-17.318,26.138,0
-14.686,27.557,0
-14.48,27.784,0
-14.814,27.613,0
-15.358,27.269,0
-17.17,26.108,0
-14.116,28.083,0
-17.435,26.065,0
-12.638,28.708,0
-17.193,26.193,0
-13.976,27.978,0
-14.093,27.911,0
-14.688,27.75,0
-17.0,26.329,0
-14.997,27.493,0
-16.058,26.922,0
-14.071,28.026,0
-14.641,27.731,0
-12.203,28.914,0
-14.896,27.62,0
-13.706,28.107,0
-12.752,28.509,0
-16.467,26.699,0
-14.019,27.969,0
-17.899,25.605,0
-13.024,28.519,0
-12.506,28.71,0
-14.597,27.634,0
-16.152,26.806,0
-11.598,28.976,0
-15.354,27.301,0
-14.302,27.837,0
-17.287,26.363,0
-14.202,27.854,0
-18.452,25.425,0
-12.368,28.802,0
-16.16,26.813,0
-14.126,27.991,0
-16.155,26.768,0
-16.086,26.965,0
-10.905,29.239,0
-15.041,27.48,0
-13.77,28.222,0
-15.195,27.432,0
-14.808,27.489,0
-12.162,28.833,0
-17.413,26.006,0
-11.616,29.161,0
-17.826,25.855,0
-15.504,27.302,0
-11.464,29.157,0
-18.095,25.598,0
-18.114,25.637,0
-14.97,27.592,0
-16.614,26.732,0
-14.529,27.964,0
-10.826,29.203,0
-14.829,27.525,0
-17.223,26.101,0
-15.921,27.017,0
-13.517,28.105,0
-13.723,28.211,0
-18.312,25.611,0
-15.961,26.899,0
-15.344,27.135,0
-14.245,27.871,0
-11.232,29.158,0
-10.975,29.301,0
-14.717,27.632,0
-16.468,26.478,0
-17.187,26.203,0
-15.452,27.251,0
-11.509,29.033,0
-14.331,27.845,0
-13.768,28.264,0
-11.056,29.286,0
-12.388,28.816,0
-12.139,28.811,0
-13.935,28.034,0
-13.4,28.314,0
-13.003,28.377,0
-15.37,27.257,0
-14.808,27.65,0
-12.203,28.922,0
-17.15,26.27,0
-13.3,28.398,0
-15.128,27.285,0
-15.492,27.175,0
-8.871,29.988,0
-13.709,28.071,0
-13.002,28.552,0
-11.03,29.37,0
-16.365,27.003,0
-11.33,29.207,0
-18.534,25.387,0
-15.387,27.397,0
-15.701,27.084,0
-16.796,26.495,0
-11.591,29.126,0
-12.985,28.574,0
-13.536,25.215,0
-8.719,27.228,0
-7.96,27.314,0
-9.564,26.94,0
-10.653,26.424,0
-7.756,27.352,0
-7.219,27.6,0
-6.983,27.621,0
-6.784,27.532,0
-8.216,27.341,0
-9.743,26.947,0
-3.204,28.275,0
-7.563,27.51,0
-8.192,27.25,0
-9.739,26.837,0
-6.886,27.683,0
-9.5,26.838,0
-10.4,26.482,0
-2.399,28.383,0
-6.19,27.83,0
-12.005,25.834,0
-8.861,27.184,0
-6.546,27.714,0
-9.675,26.766,0
-3.848,28.22,0
-5.454,28.127,0
-10.747,26.409,0
-9.11,27.002,0
-11.185,26.272,0
-14.812,24.46,0
-9.611,26.871,0
-5.395,28.081,0
-6.299,27.758,0
-8.04,27.261,0
-5.982,27.827,0
-8.988,27.06,0
-11.682,26.044,0
-2.962,28.371,0
-7.563,27.533,0
-9.324,26.91,0
-8.587,27.152,0
-4.664,28.086,0
-4.559,28.112,0
-5.866,28.067,0
-9.818,26.971,0
-8.07,27.322,0
-6.768,27.665,0
-4.964,28.104,0
-5.621,27.978,0
-7.826,27.376,0
-2.584,28.355,0
-8.99,26.993,0
-6.842,27.711,0
-6.51,27.805,0
-9.365,27.047,0
-10.789,26.453,0
-6.68,27.643,0
-9.136,27.097,0
-4.961,28.025,0
-7.871,27.264,0
-9.114,26.945,0
-4.604,28.139,0
-8.75,27.171,0
-9.558,26.95,0
-6.738,27.744,0
-9.189,26.993,0
-7.43,27.454,0
-7.675,27.353,0
-7.527,27.5,0
-10.052,26.626,0
-9.068,27.051,0
-6.973,27.7,0
-3.849,28.212,0
-6.669,27.575,0
-3.59,28.246,0
-8.044,27.406,0
-10.322,26.651,0
-5.03,27.998,0
-10.057,26.595,0
-4.651,28.145,0
-7.061,27.514,0
-5.041,28.042,0
-9.257,27.027,0
-9.396,26.943,0
-9.938,26.736,0
-6.861,27.783,0
-3.96,28.21,0
-6.15,27.853,0
-5.737,27.857,0
-10.637,26.518,0
-8.516,27.227,0
-9.012,27.036,0
-8.616,27.264,0
-10.14,26.618,0
-4.532,28.041,0
-7.883,27.344,0
-7.561,27.355,0
-5.501,27.958,0
-6.559,27.73,0
-5.987,27.795,0
-5.166,28.048,0
-6.047,27.943,0
-6.943,27.604,0
-7.128,27.746,0
-7.169,27.63,0
-10.71,26.415,0
-5.105,28.105,0
-6.254,27.751,0
-8.641,27.31,0
-9.965,26.677,0
-8.737,27.156,0
-7.613,27.46,0
-7.81,27.376,0
-6.512,27.637,0
-4.408,28.1,0
-8.324,27.311,0
-5.704,27.773,0
-6.68,27.722,0
-11.38,26.253,0
-7.216,27.628,0
-9.436,26.886,0
-6.813,27.679,0
-6.748,27.776,0
-10.447,26.558,0
-12.471,25.716,0
-9.18,26.948,0
-7.744,27.453,0
-9.45,26.847,0
-8.952,27.003,0
-7.304,27.589,0
-8.12,27.233,0
-9.397,27.057,0
-7.141,27.53,0
-7.468,27.462,0
-6.226,27.818,0
-8.33,27.175,0
-6.171,27.925,0
-7.358,27.685,0
-6.592,27.791,0
-8.777,27.135,0
-7.061,27.641,0
-6.116,27.799,0
-3.012,28.321,0
-9.946,26.872,0
-4.066,28.109,0
-5.956,27.841,0
-8.812,27.262,0
-8.822,27.206,0
-10.01,26.799,0
-2.354,28.314,0
-11.797,26.046,0
-6.738,27.681,0
-6.409,27.766,0
-10.775,26.324,0
-6.852,27.744,0
-4.954,28.077,0
-1.228,27.529,0
3.423,27.277,0
3.391,27.358,0
-1.84,27.407,0
-1.821,27.48,0
3.285,27.284,0
-0.9,27.352,0
1.706,27.477,0
2.691,27.35,0
-3.087,27.419,0
-0.31,27.514,0
-2.372,27.34,0
2.623,27.318,0
-1.727,27.379,0
3.454,27.401,0
0.568,27.512,0
1.017,27.406,0
1.688,27.413,0
-1.361,27.469,0
1.799,27.354,0
2.267,27.437,0
4.356,27.121,0
-0.85,27.383,0
-1.077,27.404,0
-1.745,27.411,0
-2.894,27.41,0
-1.675,27.383,0
-2.305,27.49,0
1.112,27.454,0
-0.15,27.548,0
0.988,27.358,0
-0.315,27.62,0
2.529,27.396,0
3.025,27.39,0
1.303,27.451,0
1.27,27.417,0
-1.992,27.416,0
-3.722,27.298,0
-1.016,27.4,0
3.503,27.241,0
0.292,27.577,0
-1.65,27.557,0
-0.093,27.365,0
-1.256,27.56,0
-2.248,27.488,0
-0.821,27.576,0
1.422,27.483,0
1.9,27.457,0
-2.018,27.374,0
-2.739,27.393,0
-1.72,27.335,0
1.1,27.575,0
0.068,27.469,0
-2.786,27.396,0
0.224,27.504,0
1.222,27.668,0
3.724,27.231,0
0.132,27.632,0
2.576,27.462,0
-3.502,27.353,0
2.622,27.244,0
0.341,27.573,0
-0.073,27.576,0
-1.595,27.392,0
3.761,27.298,0
-0.944,27.638,0
0.685,27.382,0
-1.534,27.473,0
-0.398,27.484,0
-2.466,27.367,0
-1.57,27.515,0
0.152,27.347,0
0.797,27.514,0
-1.114,27.45,0
1.726,27.512,0
0.504,27.487,0
-0.69,27.367,0
-0.757,27.279,0
-0.585,27.449,0
0.416,27.628,0
0.144,27.344,0
1.244,27.502,0
0.902,27.626,0
1.187,27.495,0
1.626,27.541,0
-0.698,27.593,0
-1.873,27.483,0
-3.462,27.45,0
-0.012,27.498,0
0.317,27.501,0
-1.226,27.295,0
-0.927,27.536,0
0.175,27.591,0
1.57,27.514,0
1.407,27.379,0
0.131,27.767,0
4.05,27.263,0
-3.246,27.366,0
-0.679,27.538,0
1.906,27.51,0
-0.428,27.519,0
0.096,27.522,0
-1.097,27.415,0
-0.273,27.588,0
3.435,27.247,0
0.248,27.287,0
-0.319,27.435,0
1.043,27.642,0
4.001,27.288,0
-4.17,27.202,0
-3.674,27.364,0
1.426,27.391,0
3.379,27.424,0
-3.556,27.378,0
-1.813,27.319,0
1.112,27.506,0
-1.397,27.409,0
3.156,27.264,0
-2.268,27.48,0
-2.043,27.506,0
-0.984,27.44,0
0.099,27.472,0
-0.309,27.492,0
-1.722,27.51,0
1.725,27.419,0
0.031,27.483,0
-3.324,27.181,0
2.597,27.52,0
5.259,26.934,0
4.543,27.21,0
1.665,27.323,0
-4.558,27.138,0
-3.732,27.387,0
-1.526,27.33,0
-0.266,27.556,0
-3.206,27.409,0
-1.848,27.514,0
2.84,27.363,0
3.627,27.236,0
-0.583,27.468,0
3.996,27.263,0
-0.756,27.585,0
-1.654,27.403,0
-1.597,27.399,0
-0.603,27.413,0
3.03,27.337,0
1.622,27.458,0
-0.212,27.532,0
-2.165,27.654,0
0.585,27.629,0
1.729,27.28,0
0.604,27.532,0
0.775,27.442,0
2.539,27.404,0
-0.077,27.446,0
-2.102,27.441,0
5.745,27.937,0
8.505,27.242,0
8.087,27.467,0
5.36,27.998,0
5.499,27.867,0
10.379,26.656,0
6.72,27.774,0
8.882,27.03,0
7.738,27.405,0
7.199,27.452,0
7.537,27.519,0
8.299,27.273,0
7.737,27.474,0
9.033,27.132,0
6.017,27.769,0
6.746,27.74,0
8.408,27.205,0
6.017,27.878,0
8.445,27.268,0
7.525,27.395,0
5.228,27.967,0
4.896,28.112,0
3.926,28.231,0
8.569,27.234,0
8.057,27.323,0
9.988,26.747,0
7.56,27.422,0
4.908,28.196,0
7.54,27.564,0
6.861,27.69,0
7.269,27.528,0
10.117,26.692,0
9.814,26.856,0
5.668,28.011,0
6.568,27.699,0
3.751,28.25,0
5.66,27.852,0
6.193,27.813,0
10.892,26.473,0
5.565,28.021,0
7.174,27.736,0
6.013,27.785,0
8.355,27.217,0
9.148,26.991,0
10.17,26.733,0
11.433,26.193,0
6.715,27.65,0
9.335,27.077,0
7.766,27.292,0
7.248,27.599,0
10.49,26.629,0
7.289,27.471,0
9.561,26.969,0
4.667,28.068,0
4.858,27.95,0
8.03,27.287,0
5.298,27.987,0
5.258,28.161,0
6.892,27.669,0
5.239,28.053,0
8.541,27.235,0
6.316,27.833,0
10.657,26.4,0
8.876,27.094,0
5.82,27.951,0
7.007,27.639,0
6.46,27.712,0
6.382,27.707,0
6.481,27.716,0
9.603,26.95,0
4.305,28.21,0
7.1,27.61,0
3.406,28.404,0
9.276,27.008,0
4.115,28.17,0
6.501,27.533,0
3.477,28.284,0
6.352,27.768,0
6.867,27.677,0
7.602,27.502,0
7.213,27.554,0
8.076,27.285,0
5.334,28.052,0
7.225,27.537,0
11.151,26.28,0
8.97,26.986,0
8.517,27.068,0
8.385,27.244,0
10.046,26.631,0
7.822,27.429,0
4.876,28.125,0
4.665,28.023,0
9.371,26.928,0
7.407,27.562,0
3.819,28.11,0
5.833,27.768,0
8.569,27.089,0
4.501,28.183,0
7.308,27.519,0
8.843,27.105,0
6.972,27.739,0
9.521,27.0,0
8.615,27.098,0
8.995,27.034,0
10.479,26.483,0
3.536,28.398,0
8.616,27.194,0
9.688,26.866,0
8.415,27.342,0
7.425,27.503,0
9.46,26.964,0
7.159,27.551,0
5.16,28.011,0
6.348,27.827,0
3.498,28.239,0
5.754,27.93,0
7.203,27.67,0
5.363,27.904,0
4.001,28.117,0
9.136,27.114,0
5.459,27.782,0
9.91,26.787,0
7.71,27.454,0
5.188,28.034,0
8.294,27.309,0
6.89,27.487,0
7.332,27.439,0
7.924,27.487,0
7.722,27.501,0
8.612,27.317,0
6.544,27.688,0
9.143,26.954,0
4.82,28.122,0
6.902,27.696,0
4.325,28.135,0
9.935,26.655,0
10.298,26.65,0
6.154,27.91,0
6.935,27.687,0
5.087,28.155,0
4.333,28.221,0
5.839,27.916,0
5.595,27.971,0
7.575,27.427,0
5.856,27.932,0
6.556,27.723,0
7.0,27.572,0
7.272,27.586,0
9.039,27.008,0
5.899,27.889,0
4.261,28.212,0
6.727,27.565,0
5.556,27.925,0
6.867,27.613,0
11.138,26.3,0
8.519,27.04,0
7.905,27.416,0
12.231,28.739,0
14.666,27.629,0
15.215,27.565,0
14.68,27.643,0
14.639,27.549,0
15.919,26.938,0
15.438,27.227,0
13.069,28.512,0
15.542,27.154,0
12.542,28.566,0
14.062,27.815,0
12.707,28.661,0
14.99,27.509,0
13.009,28.398,0
15.903,27.14,0
11.52,29.114,0
15.907,27.039,0
13.522,28.109,0
14.638,27.583,0
12.343,28.577,0
17.337,26.078,0
16.418,26.787,0
15.049,27.616,0
15.999,26.937,0
12.418,28.691,0
15.915,26.985,0
14.479,27.776,0
17.896,25.69,0
15.912,26.845,0
15.065,27.324,0
14.862,27.709,0
13.058,28.507,0
14.37,27.923,0
11.622,29.044,0
11.898,28.928,0
14.402,27.791,0
15.447,27.277,0
17.26,26.127,0
15.423,27.183,0
11.658,29.25,0
13.327,28.209,0
18.827,25.02,0
13.159,28.483,0
14.412,27.76,0
13.476,28.002,0
12.306,28.846,0
9.884,29.751,0
13.502,28.425,0
13.538,28.414,0
13.488,28.258,0
14.078,28.039,0
14.331,28.0,0
14.772,27.631,0
11.436,29.116,0
16.6,26.575,0
15.948,27.025,0
16.388,26.787,0
15.251,27.315,0
16.0,26.87,0
16.996,26.336,0
11.275,29.282,0
14.121,27.896,0
15.322,27.277,0
16.412,26.587,0
16.387,26.818,0
13.292,28.397,0
10.39,29.525,0
14.106,28.044,0
16.863,26.429,0
11.896,28.959,0
13.629,28.265,0
15.523,27.286,0
17.165,26.265,0
18.812,25.06,0
15.784,26.957,0
16.131,26.856,0
17.237,26.21,0
14.847,27.612,0
15.392,27.34,0
12.583,28.78,0
13.846,28.128,0
15.201,27.464,0
17.62,25.815,0
17.649,25.871,0
14.27,27.921,0
12.99,28.53,0
13.378,28.267,0
14.48,27.703,0
16.473,26.732,0
13.907,28.106,0
15.793,26.992,0
13.995,28.027,0
17.959,25.861,0
18.042,25.551,0
15.527,27.159,0
14.305,27.879,0
15.238,27.436,0
15.121,27.428,0
14.144,27.977,0
15.586,27.394,0
13.305,28.268,0
15.741,27.088,0
11.717,28.994,0
12.672,28.656,0
15.95,26.887,0
13.321,28.32,0
14.051,28.113,0
13.524,28.217,0
13.421,28.381,0
16.978,26.304,0
13.004,28.395,0
15.767,26.981,0
13.128,28.392,0
14.056,27.935,0
17.465,25.989,0
14.442,27.893,0
17.67,25.866,0
13.253,28.426,0
13.968,27.881,0
14.968,27.31,0
17.049,26.38,0
17.514,25.815,0
16.554,26.581,0
14.221,27.915,0
15.619,27.127,0
14.399,27.871,0
16.018,26.978,0
15.998,27.106,0
14.641,27.556,0
16.602,26.642,0
15.957,26.956,0
16.08,26.857,0
12.945,28.461,0
16.803,26.323,0
14.797,27.544,0
13.076,28.467,0
16.071,26.86,0
16.076,26.904,0
12.227,28.759,0
11.829,28.84,0
15.245,27.322,0
11.415,29.185,0
15.115,27.428,0
15.876,26.954,0
16.61,26.613,0
14.492,27.722,0
15.162,27.428,0
12.803,28.468,0
13.484,28.296,0
16.652,26.685,0
18.124,25.563,0
13.562,28.376,0
14.859,27.632,0
13.652,28.273,0
-15.122,34.889,0
-16.753,34.083,0
-13.565,35.729,0
-18.735,33.342,0
-17.136,34.049,0
-15.971,34.567,0
-10.469,36.66,0
-11.851,36.04,0
-17.954,33.625,0
-13.746,35.507,0
-13.787,35.663,0
-10.77,36.496,0
-10.168,36.495,0
-16.075,34.455,0
-11.99,36.16,0
-14.97,34.999,0
-16.702,34.07,0
-16.18,34.371,0
-18.109,33.51,0
-18.456,33.273,0
-13.578,35.474,0
-17.293,33.796,0
-14.892,35.014,0
-13.042,35.826,0
-14.411,35.182,0
-14.029,35.331,0
-18.185,33.319,0
-18.381,33.486,0
-17.68,33.786,0
-12.94,35.822,0
-12.703,35.885,0
-15.868,34.522,0
-12.461,35.922,0
-11.122,36.387,0
-14.418,35.32,0
-11.864,36.27,0
-16.95,34.106,0
-15.687,34.751,0
-16.599,34.315,0
-18.904,33.01,0
-12.535,36.075,0
-14.208,35.29,0
-11.197,36.352,0
-15.218,35.088,0
-16.259,34.516,0
-14.067,35.395,0
-17.905,33.709,0
-15.102,34.992,0
-11.664,36.282,0
-15.516,34.752,0
-18.898,33.095,0
-13.863,35.429,0
-15.415,34.838,0
-14.477,35.259,0
-15.709,34.72,0
-14.851,35.091,0
-18.603,33.284,0
-14.069,35.378,0
-11.651,36.167,0
-14.291,35.292,0
-12.155,36.072,0
-14.386,35.427,0
-10.518,36.49,0
-11.924,36.218,0
-16.488,34.296,0
-13.88,35.408,0
-15.781,34.778,0
-13.593,35.492,0
-13.394,35.6,0
-14.423,35.171,0
-12.966,35.946,0
-15.059,35.065,0
-14.252,35.375,0
-17.078,34.068,0
-15.512,34.834,0
-14.522,35.112,0
-12.26,36.09,0
-11.501,36.326,0
-16.293,34.39,0
-13.527,35.611,0
-11.553,36.271,0
-12.876,35.754,0
-16.105,34.416,0
-14.193,35.363,0
-13.546,35.513,0
-18.765,33.264,0
-15.016,35.056,0
-18.085,33.558,0
-18.338,33.385,0
-13.482,35.687,0
-12.118,36.04,0
-11.136,36.475,0
-13.398,35.664,0
-16.967,34.087,0
-15.083,34.896,0
-14.687,35.124,0
-16.564,34.358,0
-18.691,33.174,0
-15.594,34.687,0
-15.252,35.028,0
-13.157,35.802,0
-18.588,33.158,0
-13.243,35.626,0
-11.776,36.132,0
-14.922,34.996,0
-14.953,35.02,0
-15.087,34.912,0
-14.103,35.417,0
-17.051,34.119,0
-13.45,35.597,0
-17.36,34.027,0
-12.356,36.045,0
-13.697,35.625,0
-18.799,33.052,0
-17.041,34.204,0
-18.458,33.283,0
-15.104,35.012,0
-11.316,36.473,0
-14.206,35.277,0
-14.847,34.985,0
-15.999,34.431,0
-15.689,34.646,0
-14.665,35.102,0
-15.333,34.848,0
-14.83,35.027,0
-18.969,33.035,0
-18.834,32.943,0
-18.695,33.124,0
-17.458,33.731,0
-16.698,34.389,0
-15.003,35.036,0
-12.576,35.922,0
-12.343,35.903,0
-15.081,34.966,0
-15.303,35.021,0
-16.673,34.312,0
-15.257,35.013,0
-14.681,34.958,0
-16.524,34.416,0
-9.703,34.523,0
-11.213,34.102,0
-4.95,35.344,0
-8.573,34.814,0
-4.141,35.599,0
-4.329,35.523,0
-10.961,33.983,0
-7.012,35.173,0
-8.127,34.939,0
-6.612,35.264,0
-4.421,35.363,0
-6.296,35.281,0
-9.161,34.688,0
-9.681,34.445,0
-6.133,35.216,0
-7.817,34.864,0
-11.375,34.041,0
-8.542,34.68,0
-3.381,35.622,0
-5.85,35.181,0
-5.207,35.366,0
-6.183,35.262,0
-10.637,34.195,0
-6.242,35.194,0
-11.102,34.171,0
-11.096,33.983,0
-2.882,35.634,0
-9.697,34.325,0
-10.878,34.043,0
-4.28,35.504,0
-8.988,34.722,0
-8.562,34.888,0
-8.738,34.772,0
-10.037,34.601,0
-7.247,35.023,0
-6.49,35.105,0
-10.736,34.197,0
0.032,35.727,0
-8.849,34.683,0
-5.459,35.422,0
-4.676,35.533,0
-9.72,34.514,0
-5.838,35.242,0
-7.684,35.092,0
-7.94,34.834,0
-5.412,35.347,0
-6.681,35.085,0
-9.804,34.38,0
-10.719,34.228,0
-7.346,35.032,0
-5.996,35.17,0
-5.709,35.346,0
-2.728,35.656,0
-7.912,34.803,0
-9.344,34.593,0
-10.286,34.182,0
-9.32,34.492,0
-7.9,34.977,0
-9.758,34.338,0
-4.377,35.66,0
-7.697,34.999,0
-7.1,35.151,0
-11.353,33.978,0
-8.435,34.809,0
-11.609,34.083,0
-2.529,35.692,0
-7.017,35.014,0
-8.7,34.615,0
-5.075,35.269,0
-12.277,33.79,0
-11.816,33.79,0
-7.731,34.986,0
-7.042,35.024,0
-7.75,34.882,0
-7.142,34.931,0
-10.361,34.431,0
-8.491,34.758,0
-5.672,35.26,0
-5.26,35.428,0
-11.474,33.97,0
-4.805,35.5,0
-6.903,35.081,0
-8.661,34.675,0
-1.202,35.729,0
-7.206,34.926,0
-1.051,35.771,0
-7.617,35.01,0
-3.852,35.575,0
-11.575,34.046,0
-5.607,35.472,0
-9.124,34.562,0
-8.636,34.776,0
-7.347,35.105,0
-9.92,34.378,0
-5.632,35.392,0
-6.901,35.208,0
-9.018,34.667,0
-8.65,34.738,0
-5.406,35.403,0
-10.113,34.33,0
-9.405,34.458,0
-8.356,34.799,0
-5.843,35.407,0
-9.081,34.746,0
-8.561,34.866,0
-6.749,35.032,0
-8.231,34.966,0
-8.992,34.692,0
-9.264,34.608,0
-3.258,35.719,0
-7.659,34.955,0
-9.882,34.386,0
-5.384,35.404,0
-2.996,35.677,0
-10.709,34.061,0
-4.506,35.488,0
-9.572,34.517,0
-10.829,34.053,0
-2.033,35.711,0
-2.153,35.796,0
-7.4,34.896,0
-5.686,35.332,0
-6.861,35.022,0
-8.848,34.682,0
-3.512,35.614,0
-6.202,35.084,0
-6.779,35.086,0
-9.808,34.349,0
-5.369,35.42,0
-8.61,34.891,0
-9.962,34.27,0
-6.123,35.309,0
-9.926,34.39,0
-9.041,34.604,0
-7.601,34.942,0
-6.37,35.097,0
-8.372,34.748,0
-5.638,35.365,0
-8.117,34.794,0
-7.667,34.965,0
-11.032,34.05,0
-12.582,33.402,0
-6.017,35.19,0
-3.417,35.629,0
-9.21,34.616,0
-10.703,34.221,0
-7.907,34.788,0
-7.72,35.002,0
-8.46,34.881,0
-6.456,35.338,0
-5.706,35.326,0
-7.18,35.159,0
-7.668,35.024,0
-6.258,35.258,0
-5.188,35.426,0
-11.307,33.972,0
-2.126,34.952,0
1.607,35.045,0
3.241,34.975,0
-1.8,34.995,0
1.843,35.044,0
-4.232,34.723,0
4.567,34.589,0
-3.999,34.738,0
3.004,34.823,0
0.613,35.022,0
0.599,34.989,0
-4.384,34.748,0
-1.073,35.024,0
2.532,34.885,0
-5.845,34.541,0
-4.213,34.719,0
0.286,34.921,0
-2.135,35.069,0
-3.95,34.716,0
-1.05,35.035,0
-1.487,34.98,0
-2.367,34.852,0
0.223,34.924,0
-0.75,34.905,0
-1.115,35.068,0
-0.892,35.074,0
3.397,34.81,0
-1.541,34.934,0
2.469,34.879,0
3.306,34.901,0
-2.105,34.986,0
4.088,34.738,0
-2.509,34.917,0
4.52,34.734,0
-2.324,35.004,0
-0.748,34.933,0
-0.372,35.04,0
0.574,34.92,0
1.652,35.003,0
3.98,34.818,0
2.02,34.987,0
-2.344,34.875,0
3.161,34.862,0
3.412,34.891,0
-0.633,34.868,0
0.232,34.921,0
1.149,35.025,0
-2.535,34.768,0
0.704,34.914,0
-4.637,34.695,0
-1.095,35.05,0
-0.607,35.127,0
1.938,34.881,0
3.559,34.709,0
-0.013,34.963,0
-0.398,35.016,0
-2.571,34.926,0
0.913,34.981,0
-2.276,35.026,0
3.57,34.767,0
-0.639,34.903,0
0.925,35.155,0
-1.884,34.897,0
-1.955,34.938,0
4.669,34.62,0
3.939,34.877,0
-3.581,34.817,0
-5.294,34.746,0
-0.743,34.997,0
0.539,35.062,0
-1.029,34.93,0
0.432,35.031,0
0.408,35.0,0
2.825,34.917,0
0.526,35.084,0
1.397,34.881,0
-0.274,34.827,0
1.733,35.049,0
0.764,34.996,0
-1.513,34.925,0
1.126,35.036,0
-2.001,35.009,0
-1.202,35.016,0
0.827,35.029,0
0.028,34.912,0
0.837,34.921,0
-0.194,34.836,0
0.577,34.959,0
-3.75,34.837,0
0.459,34.981,0
-0.892,34.929,0
1.618,35.128,0
1.617,35.027,0
1.83,34.957,0
6.577,34.455,0
-0.158,34.985,0
2.578,34.946,0
2.603,34.829,0
0.35,34.999,0
0.179,35.052,0
2.659,34.874,0
1.19,34.911,0
-0.017,34.966,0
-1.85,34.943,0
2.997,34.809,0
2.559,34.976,0
-1.626,35.03,0
1.025,34.848,0
-1.452,35.027,0
2.21,35.004,0
-0.423,34.905,0
-2.021,34.99,0
-1.532,35.124,0
-4.479,34.754,0
1.435,35.101,0
3.77,34.758,0
0.643,34.95,0
3.754,34.895,0
2.477,34.964,0
0.902,34.999,0
-3.499,34.945,0
-2.74,34.86,0
0.046,35.013,0
-2.53,34.866,0
-2.043,34.903,0
1.885,34.913,0
-0.903,34.99,0
2.372,34.734,0
2.365,34.857,0
-0.622,35.046,0
-2.471,34.867,0
2.182,34.898,0
1.047,34.9,0
1.136,34.985,0
2.467,34.842,0
-0.796,35.149,0
-1.842,35.026,0
-1.034,35.014,0
-2.102,35.012,0
-0.094,34.969,0
-0.074,34.953,0
1.082,35.005,0
2.997,34.906,0
-2.183,34.915,0
0.28,34.934,0
-0.43,35.015,0
1.774,34.993,0
1.789,35.07,0
2.496,34.865,0
-2.526,34.929,0
-1.043,35.02,0
0.853,34.945,0
-0.771,35.112,0
-2.425,34.816,0
0.402,35.056,0
-0.266,34.991,0
9.326,34.593,0
7.285,35.068,0
4.361,35.54,0
6.532,35.273,0
10.617,34.231,0
7.975,34.8,0
5.298,35.326,0
5.295,35.465,0
10.021,34.361,0
7.937,34.806,0
2.954,35.688,0
9.748,34.457,0
6.518,35.149,0
2.917,35.632,0
7.512,35.015,0
8.627,34.628,0
1.131,35.679,0
7.119,35.077,0
13.471,33.238,0
12.666,33.546,0
7.905,34.976,0
8.236,34.902,0
9.166,34.652,0
6.354,35.113,0
7.982,35.041,0
6.147,35.366,0
5.722,35.224,0
5.851,35.279,0
10.267,34.322,0
8.106,34.919,0
6.114,35.313,0
10.837,34.17,0
8.679,34.759,0
4.008,35.627,0
10.444,34.264,0
8.155,34.788,0
9.986,34.358,0
5.5,35.423,0
9.72,34.192,0
11.699,33.823,0
7.195,35.094,0
6.352,35.279,0
7.606,34.954,0
9.618,34.488,0
7.588,34.941,0
8.237,34.98,0
5.51,35.374,0
6.203,35.314,0
9.127,34.619,0
8.824,34.693,0
7.735,35.031,0
6.487,35.174,0
10.425,34.166,0
7.021,35.13,0
6.753,35.126,0
6.801,35.092,0
10.728,34.312,0
14.965,32.521,0
6.952,35.081,0
10.872,34.017,0
6.878,35.008,0
4.624,35.615,0
12.144,33.733,0
5.638,35.428,0
3.501,35.687,0
8.091,34.871,0
8.002,35.005,0
7.566,34.924,0
9.409,34.468,0
6.406,35.216,0
7.76,34.902,0
5.467,35.263,0
8.385,34.731,0
7.765,35.045,0
7.021,35.137,0
8.981,34.488,0
7.281,35.153,0
4.826,35.544,0
8.616,34.683,0
9.538,34.593,0
9.923,34.369,0
6.215,35.233,0
5.666,35.336,0
4.883,35.468,0
10.467,34.203,0
11.298,33.943,0
6.859,35.162,0
7.623,34.842,0
4.065,35.534,0
4.904,35.619,0
6.432,35.188,0
5.88,35.376,0
9.499,34.522,0
8.208,34.905,0
7.594,34.974,0
6.304,35.237,0
6.891,35.061,0
7.467,35.048,0
2.32,35.739,0
2.532,35.567,0
2.954,35.707,0
6.906,35.168,0
8.18,34.781,0
9.981,34.432,0
11.594,34.114,0
1.897,35.755,0
9.811,34.298,0
4.452,35.522,0
7.775,34.935,0
5.548,35.383,0
6.393,35.168,0
6.011,35.301,0
4.848,35.476,0
7.799,34.896,0
1.361,35.731,0
6.562,35.274,0
11.598,33.874,0
10.71,34.227,0
5.765,35.162,0
7.365,35.061,0
8.474,34.836,0
9.549,34.42,0
13.343,33.279,0
11.309,34.135,0
7.099,34.978,0
10.795,34.089,0
8.151,34.872,0
11.862,33.854,0
13.824,33.132,0
3.994,35.585,0
9.556,34.583,0
12.723,33.369,0
3.659,35.437,0
6.175,35.236,0
8.045,34.945,0
6.782,34.969,0
11.951,33.837,0
7.145,35.027,0
6.668,35.201,0
6.862,34.988,0
5.992,35.322,0
7.483,35.053,0
10.362,34.24,0
9.542,34.487,0
7.483,34.964,0
6.343,35.229,0
6.176,35.341,0
8.551,34.788,0
5.381,35.465,0
12.758,33.553,0
11.757,33.874,0
2.405,35.724,0
7.565,35.051,0
9.815,34.339,0
6.526,35.329,0
3.492,35.626,0
15.924,34.477,0
18.704,33.144,0
13.109,35.728,0
17.35,34.044,0
18.562,33.437,0
14.26,35.229,0
16.171,34.545,0
18.584,33.34,0
16.396,34.221,0
17.358,33.995,0
11.474,36.385,0
13.272,35.771,0
11.399,36.379,0
17.028,34.229,0
18.628,33.304,0
14.851,35.086,0
13.806,35.437,0
16.052,34.682,0
17.438,33.965,0
16.112,34.402,0
9.985,36.744,0
10.796,36.463,0
15.959,34.616,0
13.121,35.615,0
15.173,34.901,0
15.049,34.954,0
16.096,34.318,0
16.817,34.257,0
17.645,33.679,0
17.271,33.895,0
13.318,35.584,0
13.837,35.56,0
13.898,35.359,0
13.071,35.757,0
13.603,35.633,0
16.05,34.409,0
13.377,35.77,0
10.443,36.508,0
10.698,36.536,0
14.705,35.169,0
13.564,35.638,0
17.255,34.164,0
12.504,35.974,0
17.964,33.617,0
13.724,35.523,0
11.543,36.26,0
15.374,34.631,0
17.187,34.011,0
13.963,35.322,0
15.577,34.843,0
15.475,34.839,0
15.159,34.847,0
12.985,35.839,0
16.365,34.257,0
11.77,36.314,0
10.741,36.384,0
17.864,33.761,0
15.988,34.585,0
16.312,34.56,0
14.797,35.112,0
17.278,33.895,0
15.461,34.785,0
17.09,34.15,0
13.172,35.806,0
15.952,34.56,0
14.854,35.027,0
17.493,33.845,0
15.576,34.758,0
14.193,35.464,0
16.149,34.591,0
14.957,34.974,0
16.089,34.415,0
13.897,35.376,0
16.345,34.448,0
12.653,36.013,0
12.265,35.971,0
14.2,35.269,0
12.975,35.833,0
16.081,34.409,0
14.656,35.159,0
16.025,34.643,0
12.819,35.769,0
16.637,34.275,0
12.645,35.914,0
15.008,34.855,0
11.927,36.275,0
14.855,35.031,0
10.436,36.585,0
15.314,34.903,0
13.385,35.641,0
14.059,35.467,0
15.335,34.872,0
17.479,33.903,0
16.612,34.261,0
17.636,33.702,0
13.047,35.846,0
18.989,33.012,0
18.23,33.405,0
12.276,36.162,0
15.281,35.111,0
13.006,35.653,0
11.864,36.277,0
11.236,36.335,0
15.027,35.025,0
13.052,35.618,0
12.636,35.859,0
12.678,35.91,0
14.726,35.09,0
15.218,34.805,0
10.99,36.423,0
14.318,35.264,0
16.655,34.285,0
16.827,34.135,0
15.639,34.754,0
18.457,33.398,0
13.884,35.549,0
11.593,36.079,0
16.922,34.181,0
15.443,34.634,0
13.153,35.643,0
10.005,36.751,0
10.593,36.547,0
18.013,33.538,0
15.392,34.793,0
10.14,36.751,0
12.016,36.069,0
17.693,33.666,0
11.913,36.052,0
15.007,35.003,0
14.917,35.035,0
17.682,33.794,0
10.391,36.567,0
10.489,36.583,0
17.637,33.845,0
18.098,33.434,0
13.402,35.572,0
10.563,36.551,0
15.2,34.855,0
16.221,34.609,0
12.489,36.023,0
16.437,34.284,0
13.304,35.833,0
16.914,34.076,0
13.447,35.762,0
14.918,35.075,0
13.134,35.885,0
11.557,36.186,0
15.105,34.878,0


==> tikz/data/location_estimation/samples/LE_samples_geoAtR.dat <==
x,y,z
-15.614,2.234,0
-15.372,3.828,0
-14.75,5.468,0
-15.828,1.796,0
-14.886,5.258,0
-15.011,4.601,0
-14.712,5.588,0
-14.863,5.144,0
-15.096,4.363,0
-14.584,5.94,0
-15.679,1.831,0
-15.056,4.911,0
-14.548,6.112,0
-14.251,6.697,0
-15.57,3.01,0
15.004,5.107,0
-13.666,7.816,0
-15.124,4.758,0
-15.07,4.915,0
-15.159,4.708,0
-14.042,6.933,0
-14.041,6.989,0
-15.873,1.752,0
15.111,4.235,0
-15.125,4.882,0
-15.033,4.934,0
15.595,2.882,0
15.724,2.396,0
-15.591,2.429,0
-15.625,3.048,0
-14.697,5.827,0
-14.461,6.062,0
-15.2,4.645,0
-13.664,7.666,0
-15.284,4.366,0
-15.41,4.039,0
-15.338,3.711,0
-15.298,4.117,0
-14.44,6.364,0
-14.563,6.05,0
-14.698,5.73,0
-14.48,6.248,0
-14.795,5.704,0
-14.621,5.837,0
-15.342,3.915,0
-15.295,4.032,0
-15.556,3.403,0
-14.718,5.639,0
-15.699,2.81,0
-14.874,5.491,0
-15.524,3.306,0
-14.677,5.734,0
-14.098,7.137,0
-14.951,5.239,0
-14.61,5.975,0
-15.505,3.419,0
-14.667,5.791,0
-14.945,5.18,0
-14.25,6.561,0
-14.508,6.415,0
-14.818,5.49,0
-15.77,2.604,0
-14.723,5.901,0
-14.689,5.607,0
-15.779,2.301,0
14.206,6.766,0
-14.906,4.996,0
-15.99,0.886,0
-14.585,5.731,0
-14.439,6.029,0
-14.677,5.233,0
-15.175,4.418,0
-15.378,3.943,0
-15.245,4.407,0
-15.722,2.102,0
-15.647,2.439,0
-14.686,5.535,0
-14.822,5.557,0
-14.716,5.266,0
-15.254,4.108,0
-15.717,2.461,0
-14.848,5.504,0
-14.906,5.277,0
-14.883,4.919,0
-12.917,8.654,0
-14.97,4.909,0
-15.315,4.004,0
-14.165,7.008,0
-15.869,2.232,0
-15.796,1.521,0
-15.243,4.373,0
-14.942,5.075,0
-14.809,5.358,0
-15.473,3.397,0
-15.34,4.028,0
-14.918,5.265,0
-15.452,3.359,0
-15.119,4.96,0
-15.529,2.87,0
-15.674,1.927,0
14.93,5.136,0
-15.309,4.078,0
-13.813,7.604,0
-14.85,5.758,0
-14.157,6.928,0
-15.237,4.28,0
-15.774,1.699,0
-14.704,5.634,0
-15.083,4.447,0
-14.513,6.424,0
-14.335,6.593,0
-15.611,2.554,0
-15.49,2.455,0
-15.123,4.69,0
-14.248,6.426,0
15.236,4.346,0
-14.617,6.001,0
-15.658,2.647,0
-14.932,5.05,0
-13.675,7.673,0
-15.17,4.939,0
-15.357,3.798,0
-13.936,7.24,0
-15.328,3.885,0
-14.252,6.726,0
-14.537,5.936,0
-15.06,4.58,0
-14.637,5.751,0
15.211,4.387,0
-15.244,4.673,0
-14.451,6.465,0
-15.772,1.571,0
-15.702,2.023,0
-15.321,3.93,0
-14.854,4.982,0
-14.95,5.237,0
-14.483,6.375,0
14.809,5.511,0
-14.35,6.559,0
15.868,0.586,0
-14.732,5.456,0
-14.262,6.674,0
-14.814,5.157,0
-14.988,4.913,0
-14.726,5.771,0
-15.203,4.613,0
-15.192,3.947,0
-14.214,6.656,0
-15.468,4.253,0
-15.463,3.299,0
-15.464,3.46,0
-15.644,2.044,0
-14.444,6.268,0
-15.378,4.177,0
-15.556,2.766,0
-15.586,2.943,0
-13.817,7.324,0
-7.761,4.881,0
-7.405,5.224,0
-7.314,5.435,0
-7.963,4.416,0
-7.436,5.247,0
-7.606,4.931,0
-7.26,5.28,0
-7.171,5.48,0
-7.403,4.874,0
-7.773,4.628,0
-7.838,4.623,0
-7.54,5.072,0
-7.634,4.978,0
-7.329,5.189,0
-7.557,4.671,0
-7.825,4.553,0
-7.385,4.999,0
-7.739,4.807,0
-7.327,5.396,0
-6.71,5.877,0
-7.73,5.055,0
-7.833,4.564,0
-7.768,4.708,0
-6.761,5.515,0
-7.468,5.133,0
-7.602,4.795,0
-7.812,4.823,0
-7.209,5.272,0
-7.244,5.293,0
-7.098,5.39,0
-7.036,5.589,0
-7.552,4.784,0
-7.364,5.4,0
-7.34,5.183,0
-7.018,5.389,0
-7.912,4.504,0
-7.841,4.783,0
-8.158,4.173,0
-7.851,4.62,0
-7.23,5.148,0
-7.867,4.501,0
-7.487,5.019,0
-7.416,5.253,0
-7.281,5.159,0
-7.744,4.85,0
-7.312,5.13,0
-7.2,5.487,0
-7.275,5.235,0
-7.273,5.318,0
-8.349,3.729,0
-7.828,4.469,0
-7.742,4.716,0
-7.391,5.204,0
-7.261,4.947,0
-7.464,5.115,0
-7.681,4.868,0
-7.74,4.862,0
-7.761,4.887,0
-7.093,5.348,0
-7.458,5.068,0
-7.701,4.763,0
-8.113,4.412,0
-7.719,4.672,0
-7.212,5.234,0
-7.246,5.115,0
-7.822,4.81,0
-7.9,4.706,0
-7.416,5.111,0
-7.906,4.529,0
-6.817,5.54,0
-7.808,4.69,0
-7.402,5.125,0
-7.531,4.928,0
-7.585,4.895,0
-7.735,4.823,0
-7.891,4.685,0
-8.006,4.53,0
-7.426,5.162,0
-7.561,4.712,0
-7.087,5.556,0
-7.394,4.991,0
-7.551,4.955,0
-7.678,4.862,0
-7.391,5.099,0
-7.469,4.985,0
-7.012,5.393,0
-7.661,4.834,0
-7.34,4.976,0
-7.676,4.806,0
-7.588,4.918,0
-7.591,4.901,0
-7.377,5.031,0
-7.519,4.636,0
-7.065,5.436,0
-7.895,4.661,0
-7.077,5.476,0
-7.591,4.946,0
-7.709,5.007,0
-7.62,4.758,0
-7.873,4.77,0
-7.527,5.036,0
-8.282,3.941,0
-7.638,4.77,0
-7.759,4.63,0
-7.87,4.519,0
-7.775,4.763,0
-7.688,4.898,0
-7.299,5.193,0
-7.401,5.19,0
-7.195,5.223,0
-7.719,4.679,0
-7.991,4.663,0
-7.323,5.217,0
-7.198,5.416,0
-8.025,4.373,0
-7.285,5.398,0
-7.449,5.118,0
-7.753,4.823,0
-7.547,4.812,0
-7.219,5.486,0
-7.571,4.982,0
-6.888,5.335,0
-7.49,5.102,0
-7.043,5.493,0
-7.618,5.031,0
-7.632,4.911,0
-7.675,4.944,0
-7.732,4.845,0
-7.592,4.955,0
-7.781,4.647,0
-7.731,4.788,0
-7.94,4.578,0
-8.019,4.29,0
-7.167,5.536,0
-7.905,4.379,0
-7.853,4.599,0
-7.689,4.789,0
-7.425,5.071,0
-6.874,5.753,0
-7.274,5.059,0
-7.677,4.787,0
-7.971,4.495,0
-7.111,5.393,0
-8.067,4.385,0
-7.8,4.786,0
-7.741,4.996,0
-7.016,5.616,0
-7.503,4.939,0
-7.776,4.76,0
-7.066,5.615,0
-7.317,5.193,0
-7.728,4.736,0
-7.478,5.011,0
-7.602,4.935,0
-7.784,4.779,0
-7.495,5.076,0
0.347,5.05,0
-0.151,5.095,0
-0.34,4.921,0
0.52,5.21,0
0.22,4.89,0
0.076,4.913,0
-0.322,5.112,0
1.1,5.029,0
0.907,4.96,0
-0.189,5.023,0
-0.536,5.069,0
0.768,4.977,0
0.393,5.221,0
0.108,4.913,0
-0.294,5.1,0
1.118,4.967,0
0.778,5.075,0
0.424,5.14,0
0.611,4.963,0
0.046,5.067,0
0.069,5.171,0
1.486,4.826,0
0.271,4.959,0
0.209,5.043,0
0.242,4.981,0
1.167,4.928,0
-0.308,4.794,0
-0.609,4.986,0
0.78,5.177,0
0.569,4.998,0
0.151,4.876,0
0.114,5.132,0
2.875,4.579,0
-0.905,4.871,0
-0.034,5.078,0
0.401,4.991,0
1.04,4.981,0
4.14,4.177,0
-0.142,5.021,0
0.592,4.787,0
0.173,4.978,0
1.546,4.869,0
-0.041,4.996,0
1.234,5.034,0
-0.286,5.092,0
-0.579,4.652,0
0.374,4.909,0
-1.275,4.744,0
-0.443,5.063,0
1.173,4.819,0
-0.479,5.059,0
-1.159,4.808,0
-0.256,5.035,0
0.784,4.857,0
1.119,4.856,0
-0.478,5.318,0
0.063,5.082,0
-0.368,5.066,0
-0.251,5.041,0
0.665,4.94,0
2.611,4.682,0
-2.046,4.736,0
0.171,5.034,0
0.102,5.035,0
-0.21,4.924,0
-0.461,5.078,0
0.322,4.97,0
-1.387,4.966,0
-0.062,5.097,0
0.083,5.104,0
-0.745,4.968,0
0.17,4.892,0
0.456,4.931,0
-0.847,4.943,0
-0.593,5.068,0
0.858,4.913,0
0.573,4.797,0
-0.798,5.055,0
-0.111,5.148,0
-1.146,4.806,0
1.47,4.976,0
1.291,4.844,0
-0.243,5.01,0
0.055,5.003,0
1.816,4.736,0
0.027,5.093,0
-0.375,4.788,0
0.578,4.874,0
-1.479,4.828,0
-0.448,4.902,0
0.555,5.12,0
1.214,4.951,0
-0.98,5.038,0
0.162,4.976,0
1.612,4.996,0
0.269,5.141,0
-0.313,5.098,0
1.494,5.096,0
0.706,5.056,0
-0.087,4.962,0
0.342,4.999,0
1.364,4.981,0
-1.302,4.689,0
-0.76,4.887,0
-0.062,4.822,0
-0.615,5.075,0
-0.393,5.089,0
-1.971,4.794,0
-0.641,5.118,0
0.51,5.116,0
-1.84,4.549,0
0.621,4.878,0
-0.275,4.921,0
-0.589,4.781,0
-0.553,5.062,0
0.669,5.025,0
1.635,4.881,0
0.869,5.048,0
0.748,4.97,0
-0.604,5.063,0
0.019,4.989,0
-0.894,4.933,0
0.612,4.994,0
1.068,4.971,0
1.059,5.018,0
0.187,5.049,0
-0.691,4.83,0
2.145,4.745,0
1.568,4.574,0
0.138,5.012,0
-0.849,4.716,0
0.564,5.085,0
-1.215,4.865,0
0.377,4.942,0
-1.425,4.923,0
2.128,5.001,0
-0.418,4.89,0
1.016,4.98,0
-0.563,4.846,0
-0.188,4.893,0
-0.744,4.989,0
-0.435,4.926,0
-0.199,5.17,0
0.471,4.864,0
-0.46,5.074,0
-0.274,5.036,0
-0.675,5.036,0
-0.846,4.965,0
0.093,4.871,0
1.425,4.986,0
0.522,5.046,0
-0.592,5.002,0
1.779,4.742,0
-0.035,4.886,0
-0.965,4.927,0
0.769,4.876,0
6.306,6.016,0
7.22,5.107,0
9.283,1.783,0
4.676,7.161,0
6.916,5.708,0
-9.441,0.831,0
5.926,6.345,0
6.36,6.088,0
-9.445,1.356,0
5.727,6.539,0
5.715,6.485,0
8.67,3.601,0
8.172,4.331,0
8.541,3.841,0
7.27,5.131,0
6.772,5.519,0
5.239,6.638,0
6.857,5.744,0
9.085,2.48,0
-9.572,1.071,0
8.933,2.951,0
8.3,3.971,0
-9.429,0.888,0
5.507,6.702,0
8.191,4.169,0
7.462,5.065,0
8.011,4.254,0
-9.453,1.186,0
7.902,4.436,0
-9.473,1.005,0
6.821,5.761,0
-9.189,1.979,0
5.065,6.945,0
6.241,5.959,0
4.491,7.131,0
4.21,7.318,0
6.966,5.54,0
8.276,4.009,0
-9.234,1.89,0
8.628,3.262,0
6.324,6.087,0
4.597,7.248,0
5.96,6.316,0
5.246,6.768,0
4.59,6.94,0
7.393,5.078,0
-9.51,0.32,0
8.579,3.76,0
6.823,5.697,0
-9.349,1.195,0
5.646,6.428,0
-9.095,1.724,0
8.171,3.919,0
6.248,6.186,0
4.869,6.928,0
-9.307,1.524,0
5.991,6.15,0
-9.538,1.164,0
7.491,4.823,0
8.27,4.172,0
7.979,4.417,0
8.409,3.931,0
9.029,2.826,0
-9.417,1.114,0
8.179,4.251,0
7.734,4.637,0
6.808,5.744,0
8.258,4.181,0
-9.569,0.373,0
7.892,4.453,0
5.506,6.466,0
6.729,5.844,0
4.252,7.429,0
4.434,7.107,0
6.873,5.564,0
9.264,1.925,0
6.395,5.922,0
9.01,2.931,0
6.064,6.299,0
5.491,6.611,0
7.86,4.695,0
3.509,7.525,0
7.969,4.552,0
9.281,1.943,0
6.536,5.844,0
5.944,6.611,0
7.539,4.913,0
4.466,7.024,0
7.717,4.719,0
4.905,7.0,0
7.985,4.6,0
6.246,6.363,0
-9.537,1.044,0
4.452,7.268,0
9.173,2.557,0
8.245,3.901,0
5.44,6.595,0
-9.522,0.563,0
6.401,6.083,0
-9.45,0.986,0
9.389,1.536,0
5.623,6.451,0
7.98,4.229,0
-9.384,1.592,0
-9.52,0.259,0
6.746,5.651,0
8.291,4.136,0
4.782,7.092,0
6.973,5.552,0
6.14,6.123,0
7.562,4.847,0
7.668,4.64,0
6.758,5.691,0
6.839,5.629,0
6.471,6.074,0
8.621,3.513,0
9.102,2.722,0
4.593,7.008,0
-9.351,1.404,0
-9.404,0.98,0
7.581,5.126,0
7.086,5.491,0
7.097,5.407,0
-9.496,0.187,0
7.663,4.894,0
7.272,5.358,0
6.266,6.005,0
6.362,5.973,0
9.464,0.259,0
5.732,6.47,0
6.944,5.507,0
8.603,3.402,0
6.447,6.066,0
6.767,5.981,0
8.893,3.084,0
7.467,5.196,0
6.632,5.75,0
9.066,2.091,0
6.411,6.009,0
7.35,5.175,0
8.87,2.627,0
8.948,2.361,0
6.377,6.063,0
7.678,4.851,0
6.955,5.43,0
8.987,2.415,0
7.115,5.596,0
-9.319,1.681,0
3.911,7.359,0
8.845,3.129,0
7.816,4.745,0
9.401,1.59,0
5.593,6.725,0
5.941,6.256,0
7.269,5.06,0
8.272,4.251,0
-14.785,5.259,0
-14.563,6.039,0
15.564,2.77,0
-15.238,4.444,0
12.336,9.496,0
-15.315,3.588,0
12.358,9.413,0
11.761,10.04,0
13.062,8.401,0
-15.698,2.211,0
12.163,9.562,0
15.741,2.258,0
-15.57,3.1,0
-15.896,0.396,0
-15.741,2.057,0
13.916,7.378,0
12.82,9.016,0
-14.861,5.455,0
15.732,2.402,0
14.222,6.855,0
-14.563,5.886,0
11.704,10.149,0
14.604,6.161,0
-15.419,3.076,0
-15.517,3.608,0
12.122,9.776,0
12.801,8.934,0
-15.31,4.159,0
-15.673,1.895,0
-15.15,4.738,0
14.943,5.233,0
15.38,3.473,0
15.374,4.094,0
14.404,6.329,0
12.622,9.276,0
13.121,8.674,0
13.198,8.293,0
12.132,9.758,0
13.814,7.513,0
13.497,7.973,0
-15.814,1.463,0
13.34,8.224,0
15.188,4.68,0
13.995,7.084,0
13.373,8.141,0
11.306,10.575,0
13.837,7.56,0
-15.711,2.141,0
14.097,7.137,0
-14.623,6.068,0
15.278,4.213,0
15.725,2.046,0
12.597,9.332,0
-15.89,1.158,0
-15.439,3.639,0
13.662,7.756,0
-15.269,4.159,0
13.066,8.618,0
-14.896,5.109,0
-15.537,3.642,0
-15.375,3.872,0
-15.906,1.708,0
15.704,2.81,0
13.074,8.474,0
14.529,6.282,0
-15.691,2.405,0
13.506,7.794,0
14.716,6.007,0
14.493,5.937,0
12.868,8.656,0
-15.113,3.965,0
-15.655,2.488,0
13.751,7.634,0
14.725,5.786,0
14.839,5.362,0
13.196,8.343,0
14.446,6.076,0
-15.73,2.426,0
14.162,6.488,0
15.563,2.88,0
13.005,8.734,0
-15.682,2.711,0
10.835,11.058,0
13.606,7.545,0
14.554,5.868,0
-14.945,4.977,0
12.351,9.482,0
-15.734,2.609,0
14.957,5.509,0
12.649,9.109,0
9.41,12.196,0
11.786,10.087,0
-15.623,2.528,0
13.907,7.279,0
14.022,7.148,0
14.121,6.97,0
10.6,11.185,0
14.016,7.321,0
-15.642,2.25,0
14.016,6.929,0
-15.765,1.819,0
12.95,8.757,0
11.948,10.058,0
12.958,8.981,0
-15.852,1.463,0
13.021,8.646,0
13.357,8.142,0
-15.652,2.417,0
15.549,2.629,0
13.915,7.524,0
13.573,7.915,0
-15.425,3.42,0
-15.623,1.518,0
-15.274,4.227,0
14.562,5.76,0
-15.677,2.57,0
15.488,3.517,0
11.823,10.098,0
14.421,6.246,0
13.282,8.271,0
13.173,8.688,0
14.144,6.832,0
14.135,6.884,0
15.669,2.359,0
15.851,1.362,0
14.529,5.956,0
-14.757,5.395,0
13.714,7.527,0
15.51,3.311,0
13.548,8.119,0
-15.971,0.292,0
14.947,5.028,0
15.781,1.369,0
-15.631,2.608,0
15.524,2.554,0
12.705,9.132,0
13.777,7.658,0
14.281,6.648,0
12.715,9.105,0
15.505,3.256,0
13.755,7.403,0
12.591,9.219,0
-15.63,2.06,0
15.495,3.198,0
13.984,7.246,0
-15.829,1.936,0
-15.082,4.31,0
14.343,6.4,0
13.07,8.939,0
15.036,4.756,0
15.692,2.359,0
13.759,7.351,0
15.534,3.138,0
13.578,8.029,0
11.625,10.189,0
15.418,3.655,0
-15.796,0.939,0
-16.797,10.337,0
-16.612,10.561,0
-14.673,13.09,0
-13.621,13.871,0
-14.746,12.951,0
-14.556,13.027,0
-13.711,13.844,0
-15.989,11.452,0
-15.214,12.027,0
-15.673,11.642,0
-15.327,12.136,0
-16.556,10.633,0
-13.351,14.25,0
-14.709,12.828,0
-14.373,12.93,0
-13.963,13.518,0
-13.837,13.588,0
-14.779,12.815,0
-14.835,12.893,0
-15.561,11.976,0
-17.766,8.873,0
-14.833,12.638,0
-14.29,13.268,0
-14.649,12.68,0
-15.514,11.997,0
-15.874,11.351,0
-15.488,12.104,0
-15.351,12.064,0
-14.835,12.709,0
-16.265,10.897,0
-14.568,13.091,0
-16.832,9.896,0
-13.176,14.519,0
-15.198,12.288,0
-13.939,13.512,0
-15.608,11.771,0
-15.428,12.172,0
-13.93,13.599,0
-14.498,13.066,0
-14.37,13.049,0
-14.237,13.248,0
-14.789,12.738,0
-13.565,14.096,0
-14.814,12.636,0
-16.028,11.372,0
-13.693,13.773,0
-14.354,13.362,0
-15.431,11.998,0
-14.599,13.015,0
-13.269,14.092,0
-15.785,11.411,0
-15.094,12.386,0
-14.679,12.936,0
-14.134,13.129,0
-14.72,12.879,0
-14.819,12.766,0
-16.219,11.122,0
-15.403,12.21,0
-15.054,12.373,0
-15.863,11.483,0
-13.742,13.779,0
-16.776,10.338,0
-15.95,11.264,0
-13.063,14.335,0
-14.954,12.403,0
-15.15,12.497,0
-15.811,11.696,0
-16.609,10.447,0
-12.23,15.066,0
-14.9,12.481,0
-13.83,13.742,0
-16.04,11.248,0
-16.928,9.884,0
-14.175,13.361,0
-15.344,12.188,0
-15.209,12.392,0
-15.27,12.312,0
-15.421,12.095,0
-14.053,13.295,0
-13.393,14.231,0
-15.224,12.122,0
-13.81,13.733,0
-14.534,13.061,0
-16.051,11.193,0
-14.3,13.202,0
-13.744,13.695,0
-14.75,12.789,0
-14.473,12.886,0
-14.739,12.79,0
-14.08,13.478,0
-14.291,13.257,0
-13.984,13.467,0
-14.667,12.546,0
-16.685,10.305,0
-13.674,13.951,0
-14.167,13.425,0
-14.072,13.515,0
-15.21,12.492,0
-16.575,10.352,0
-15.295,12.351,0
-15.044,12.513,0
-13.42,14.035,0
-16.191,10.94,0
-15.258,12.133,0
-14.114,13.389,0
-15.67,11.781,0
-15.198,12.378,0
-15.083,12.387,0
-13.128,14.41,0
-14.489,12.963,0
-16.752,10.123,0
-15.9,11.65,0
-14.604,12.96,0
-15.239,12.334,0
-13.944,13.599,0
-13.941,13.759,0
-14.881,12.694,0
-13.612,14.001,0
-14.937,12.44,0
-16.839,10.313,0
-15.324,12.186,0
-12.801,14.371,0
-15.42,12.104,0
-14.641,12.925,0
-17.038,9.947,0
-15.943,11.415,0
-15.29,12.301,0
-15.817,11.627,0
-14.787,12.788,0
-15.12,12.334,0
-15.994,11.339,0
-15.445,12.072,0
-15.696,11.591,0
-13.787,13.926,0
-15.25,12.08,0
-14.967,12.545,0
-14.424,13.12,0
-13.571,13.937,0
-14.01,13.668,0
-14.695,12.662,0
-16.168,11.038,0
-16.551,10.566,0
-15.429,11.997,0
-13.811,13.78,0
-15.975,11.445,0
-14.621,13.157,0
-14.936,12.705,0
-16.171,10.987,0
-15.805,11.609,0
-15.576,12.012,0
-16.059,11.201,0
-15.928,11.369,0
-15.625,11.748,0
-15.033,12.509,0
-14.673,12.952,0
-13.305,14.245,0
-6.672,12.958,0
-7.025,12.823,0
-6.291,13.022,0
-6.92,12.98,0
-5.785,13.203,0
-6.062,13.108,0
-7.44,12.631,0
-6.831,12.911,0
-7.889,12.285,0
-6.106,13.179,0
-8.425,12.036,0
-7.696,12.398,0
-8.147,12.331,0
-7.199,12.585,0
-9.366,11.417,0
-7.75,12.389,0
-6.566,13.046,0
-6.83,12.961,0
-7.511,12.479,0
-8.098,12.22,0
-7.891,12.43,0
-9.147,11.424,0
-7.031,12.71,0
-8.42,12.006,0
-7.787,12.329,0
-8.273,12.055,0
-7.68,12.234,0
-7.264,12.627,0
-6.307,13.243,0
-7.64,12.436,0
-7.301,12.504,0
-7.44,12.643,0
-6.898,12.815,0
-8.487,11.848,0
-7.74,12.435,0
-9.256,11.402,0
-5.754,13.328,0
-7.051,12.831,0
-7.866,12.316,0
-6.991,12.601,0
-7.186,12.646,0
-7.146,12.675,0
-8.816,11.706,0
-5.52,13.476,0
-8.082,12.255,0
-7.834,12.039,0
-6.748,12.808,0
-7.217,12.504,0
-6.659,12.977,0
-8.205,12.002,0
-7.414,12.605,0
-8.063,12.078,0
-5.127,13.557,0
-7.822,12.228,0
-7.108,12.636,0
-6.637,13.2,0
-7.492,12.574,0
-6.002,13.26,0
-7.028,12.779,0
-6.282,13.055,0
-6.912,12.827,0
-6.804,12.81,0
-8.155,12.159,0
-8.881,11.696,0
-7.802,12.272,0
-7.796,12.412,0
-6.706,12.876,0
-7.415,12.598,0
-6.823,12.922,0
-8.172,12.209,0
-8.547,11.882,0
-8.76,11.652,0
-7.219,12.598,0
-8.222,12.07,0
-8.545,11.962,0
-7.068,12.682,0
-7.961,12.085,0
-8.218,12.166,0
-8.172,12.247,0
-6.498,12.888,0
-5.26,13.548,0
-9.276,11.323,0
-8.656,11.827,0
-7.259,12.629,0
-8.474,11.848,0
-7.378,12.642,0
-6.322,12.904,0
-8.232,11.988,0
-7.702,12.338,0
-6.219,13.042,0
-8.126,12.263,0
-6.844,12.852,0
-7.257,12.699,0
-7.102,12.687,0
-5.881,13.353,0
-9.463,11.383,0
-9.3,11.464,0
-5.864,13.425,0
-7.881,12.358,0
-6.647,12.893,0
-8.185,12.114,0
-6.857,12.887,0
-7.576,12.271,0
-7.088,12.644,0
-7.848,12.158,0
-7.538,12.559,0
-8.19,12.191,0
-7.941,12.248,0
-7.457,12.639,0
-5.891,13.35,0
-5.895,13.025,0
-7.234,12.554,0
-7.961,12.179,0
-6.905,12.638,0
-7.557,12.535,0
-7.072,12.76,0
-7.597,12.462,0
-7.286,12.684,0
-7.086,12.712,0
-7.159,12.745,0
-7.656,12.406,0
-6.162,13.115,0
-6.739,12.891,0
-6.672,12.935,0
-7.972,12.3,0
-8.55,11.929,0
-7.383,12.441,0
-6.652,12.906,0
-7.39,12.31,0
-7.913,12.282,0
-7.416,12.34,0
-6.991,12.844,0
-6.427,12.974,0
-6.854,12.785,0
-7.267,12.644,0
-7.104,12.898,0
-6.75,12.793,0
-6.532,13.001,0
-7.187,12.549,0
-6.79,12.771,0
-6.551,12.981,0
-7.529,12.431,0
-8.255,12.217,0
-8.766,11.632,0
-9.029,11.638,0
-6.265,13.125,0
-7.021,12.794,0
-8.427,11.962,0
-7.607,12.335,0
-6.719,12.963,0
-7.996,12.274,0
-6.629,12.947,0
-8.677,11.716,0
-6.68,12.816,0
-6.764,12.848,0
-7.53,12.405,0
-0.96,12.42,0
0.189,12.369,0
-0.572,12.478,0
-0.361,12.578,0
1.495,12.52,0
2.146,12.302,0
0.215,12.495,0
-0.38,12.534,0
0.844,12.53,0
-0.113,12.548,0
-1.719,12.395,0
-0.517,12.611,0
-1.454,12.525,0
-1.104,12.59,0
-2.269,12.243,0
-1.291,12.304,0
0.641,12.374,0
0.969,12.554,0
0.357,12.511,0
0.599,12.624,0
-0.069,12.557,0
0.077,12.494,0
-0.362,12.453,0
1.594,12.483,0
0.31,12.513,0
-0.428,12.51,0
0.135,12.418,0
-0.999,12.496,0
0.455,12.434,0
-0.15,12.521,0
0.775,12.554,0
0.04,12.45,0
-0.779,12.544,0
-1.596,12.28,0
0.434,12.476,0
0.463,12.531,0
0.571,12.495,0
-0.601,12.484,0
0.063,12.468,0
-0.791,12.391,0
0.041,12.517,0
1.512,12.546,0
1.4,12.424,0
-1.416,12.43,0
-0.019,12.358,0
-0.636,12.461,0
-0.81,12.468,0
-2.708,12.369,0
-2.416,12.325,0
0.737,12.403,0
-0.222,12.414,0
0.097,12.279,0
0.173,12.354,0
-0.59,12.539,0
-1.448,12.392,0
0.395,12.442,0
-1.797,12.264,0
0.461,12.609,0
0.92,12.344,0
-0.509,12.576,0
-0.562,12.481,0
0.215,12.565,0
-0.857,12.571,0
-0.716,12.462,0
-0.682,12.54,0
-0.71,12.419,0
-2.168,12.391,0
0.631,12.567,0
-0.814,12.534,0
-1.239,12.391,0
-0.501,12.367,0
-0.857,12.553,0
-1.613,12.56,0
-1.342,12.377,0
0.133,12.461,0
-2.072,12.361,0
2.458,12.221,0
-0.952,12.591,0
0.01,12.536,0
0.262,12.485,0
-0.899,12.545,0
0.862,12.462,0
3.265,12.196,0
0.44,12.526,0
1.339,12.396,0
-2.52,12.503,0
-1.317,12.41,0
-0.001,12.38,0
0.996,12.442,0
-0.919,12.513,0
0.721,12.593,0
2.243,12.517,0
-0.717,12.577,0
2.674,12.338,0
2.08,12.481,0
0.608,12.395,0
0.278,12.446,0
-0.595,12.507,0
0.642,12.546,0
-0.062,12.493,0
-0.068,12.536,0
0.348,12.419,0
-0.159,12.376,0
0.57,12.534,0
1.004,12.463,0
0.092,12.444,0
0.964,12.55,0
0.226,12.565,0
0.455,12.513,0
-1.508,12.361,0
0.746,12.423,0
0.056,12.387,0
-1.314,12.422,0
1.574,12.402,0
-0.506,12.586,0
0.235,12.53,0
-1.599,12.537,0
-0.096,12.417,0
-0.721,12.449,0
1.035,12.407,0
0.828,12.623,0
1.531,12.471,0
-0.495,12.49,0
2.164,12.306,0
0.957,12.519,0
1.232,12.532,0
0.243,12.417,0
-1.738,12.347,0
0.212,12.436,0
2.294,12.312,0
-0.469,12.46,0
0.525,12.45,0
0.53,12.565,0
2.426,12.504,0
-2.247,12.403,0
2.075,12.462,0
-0.859,12.421,0
1.339,12.297,0
0.071,12.509,0
-1.669,12.415,0
-1.557,12.276,0
-0.799,12.313,0
0.6,12.518,0
0.833,12.51,0
-0.186,12.417,0
0.36,12.389,0
0.091,12.648,0
0.205,12.498,0
-0.693,12.452,0
-0.232,12.551,0
-0.314,12.567,0
0.698,12.545,0
0.66,12.617,0
-0.845,12.409,0
0.846,12.348,0
3.957,12.085,0
5.949,13.102,0
5.442,13.411,0
5.869,13.185,0
8.864,11.73,0
7.044,12.717,0
8.743,11.605,0
8.604,11.785,0
7.011,12.661,0
7.219,12.51,0
5.717,13.283,0
4.747,13.539,0
9.382,11.338,0
8.774,11.751,0
6.754,12.878,0
8.815,11.699,0
7.151,12.729,0
9.389,11.375,0
6.313,13.112,0
7.92,12.311,0
10.591,10.385,0
9.79,10.906,0
9.595,11.093,0
4.311,13.868,0
5.946,13.065,0
9.029,11.66,0
6.264,13.102,0
6.051,13.171,0
8.013,12.245,0
7.559,12.352,0
8.699,11.853,0
7.621,12.47,0
7.262,12.521,0
8.232,12.166,0
7.217,12.618,0
6.316,13.142,0
6.289,13.183,0
7.333,12.507,0
9.016,11.576,0
8.197,12.13,0
7.366,12.569,0
7.486,12.497,0
6.489,13.004,0
11.631,9.367,0
8.142,12.092,0
7.104,12.692,0
8.125,12.117,0
7.226,12.72,0
8.806,11.683,0
3.964,13.955,0
10.424,10.548,0
11.387,9.545,0
5.726,13.282,0
3.683,14.024,0
7.666,12.456,0
7.698,12.403,0
5.039,13.578,0
8.122,12.133,0
5.677,13.343,0
5.58,13.3,0
9.194,11.58,0
7.708,12.397,0
5.982,13.334,0
9.498,11.33,0
5.865,13.183,0
6.678,12.985,0
9.181,11.451,0
5.789,13.186,0
8.984,11.745,0
7.727,12.243,0
6.368,12.909,0
7.131,12.437,0
6.04,13.158,0
5.432,13.455,0
8.0,12.267,0
6.69,12.88,0
7.91,12.223,0
5.475,13.297,0
9.285,11.43,0
5.691,13.134,0
5.784,13.242,0
6.134,13.183,0
7.526,12.535,0
5.011,13.577,0
5.466,13.255,0
8.19,12.005,0
9.677,11.009,0
7.395,12.541,0
9.076,11.624,0
10.31,10.76,0
4.892,13.582,0
7.695,12.424,0
7.161,12.644,0
4.662,13.622,0
9.876,10.906,0
8.556,11.902,0
6.15,13.161,0
9.517,11.149,0
4.047,13.956,0
8.814,11.613,0
8.577,11.751,0
6.787,12.839,0
7.417,12.546,0
7.238,12.717,0
7.203,12.82,0
7.828,12.354,0
10.77,10.136,0
5.342,13.427,0
9.817,10.922,0
7.541,12.355,0
6.212,13.244,0
7.421,12.578,0
7.762,12.288,0
6.714,12.669,0
7.266,12.636,0
6.416,12.889,0
8.401,11.991,0
5.462,13.44,0
6.79,12.864,0
9.716,10.995,0
8.001,12.204,0
6.84,12.993,0
5.746,13.272,0
5.58,13.354,0
7.742,12.329,0
6.763,12.89,0
9.388,11.213,0
7.426,12.441,0
7.873,12.227,0
6.621,12.934,0
4.871,13.744,0
7.944,12.344,0
7.209,12.605,0
6.76,12.811,0
6.875,12.785,0
10.885,9.833,0
5.78,13.332,0
8.893,11.739,0
6.17,13.142,0
7.466,12.551,0
4.724,13.637,0
9.219,11.321,0
5.776,13.295,0
7.508,12.356,0
6.637,12.881,0
8.31,12.075,0
7.597,12.521,0
5.643,13.178,0
7.786,12.286,0
7.401,12.793,0
4.823,13.572,0
4.628,13.675,0
4.82,13.509,0
7.093,12.691,0
6.012,13.308,0
6.839,12.751,0
6.084,13.161,0
6.786,12.777,0
14.634,13.059,0
13.766,13.617,0
14.076,13.7,0
16.106,11.231,0
13.95,13.637,0
14.173,13.182,0
16.667,9.925,0
17.537,9.014,0
16.719,10.261,0
15.438,12.214,0
14.705,12.819,0
15.302,12.141,0
12.455,14.759,0
16.986,9.801,0
12.018,15.334,0
12.187,15.143,0
15.289,11.969,0
15.883,11.227,0
14.712,12.597,0
13.85,13.85,0
17.228,9.535,0
13.141,14.289,0
15.268,12.076,0
15.395,11.987,0
12.869,14.476,0
15.952,11.623,0
14.84,12.636,0
14.138,13.427,0
17.817,8.362,0
11.328,15.555,0
13.933,13.678,0
13.821,13.946,0
-18.557,6.468,0
14.459,13.051,0
16.167,10.898,0
18.693,6.281,0
16.942,9.95,0
10.934,15.967,0
13.391,14.095,0
17.06,9.732,0
16.656,10.278,0
14.337,13.227,0
14.543,13.007,0
15.651,11.934,0
10.322,16.226,0
15.197,12.451,0
15.735,11.436,0
14.295,13.154,0
12.46,14.723,0
10.457,16.222,0
16.092,11.169,0
15.396,12.086,0
12.582,14.714,0
12.122,15.139,0
14.983,12.429,0
16.972,10.005,0
13.916,13.674,0
12.837,14.511,0
10.549,16.379,0
16.076,11.301,0
14.784,12.826,0
14.922,12.613,0
14.858,12.697,0
13.598,13.795,0
15.634,11.572,0
12.54,14.681,0
12.011,15.278,0
14.026,13.208,0
14.413,12.935,0
15.617,11.545,0
16.528,10.48,0
18.747,6.108,0
16.747,9.83,0
11.523,15.595,0
16.613,10.532,0
15.085,12.467,0
14.198,13.288,0
14.281,13.057,0
14.436,13.019,0
15.515,11.953,0
17.689,8.547,0
17.319,9.085,0
13.783,13.766,0
13.944,13.506,0
11.926,15.095,0
14.585,12.905,0
18.365,6.841,0
11.555,15.46,0
10.695,16.142,0
13.444,13.939,0
16.903,9.907,0
11.378,15.531,0
15.958,11.123,0
12.52,14.709,0
17.265,9.475,0
15.165,12.321,0
16.77,10.313,0
15.285,12.04,0
15.768,11.564,0
11.781,15.57,0
15.228,12.284,0
16.116,10.894,0
15.682,11.647,0
14.874,12.677,0
13.077,14.348,0
13.502,13.91,0
14.529,13.094,0
18.188,7.702,0
13.469,13.955,0
13.526,13.726,0
10.839,16.127,0
14.313,13.273,0
14.926,12.498,0
13.837,13.586,0
18.034,7.525,0
14.786,12.854,0
11.019,15.904,0
14.504,13.009,0
13.95,13.71,0
18.177,7.475,0
18.274,7.199,0
16.053,11.147,0
11.956,15.133,0
16.266,10.761,0
15.362,12.152,0
14.067,13.671,0
17.364,9.069,0
18.878,5.914,0
11.891,15.37,0
15.901,11.512,0
13.228,14.301,0
13.682,13.933,0
15.464,11.972,0
13.879,13.582,0
12.435,15.06,0
14.402,13.182,0
14.441,12.959,0
13.987,13.298,0
14.713,12.804,0
13.782,13.902,0
15.268,12.108,0
13.743,13.705,0
14.294,13.264,0
14.066,13.469,0
17.218,9.277,0
13.817,13.733,0
17.349,9.334,0
13.19,14.295,0
18.297,7.794,0
12.919,14.586,0
15.483,11.696,0
-17.95,17.617,0
-16.693,18.601,0
-13.3,20.98,0
-18.424,17.051,0
-16.181,18.987,0
-16.116,19.377,0
-14.67,20.042,0
-16.507,19.036,0
-13.163,21.179,0
-15.458,19.645,0
-16.011,19.255,0
-12.522,21.506,0
-14.933,20.209,0
-12.974,21.279,0
-16.297,18.906,0
-14.872,19.933,0
-18.061,17.251,0
-13.031,21.379,0
-11.043,22.354,0
-15.631,19.692,0
-15.446,19.738,0
-14.215,20.538,0
-16.096,19.112,0
-12.787,21.503,0
-16.023,19.242,0
-15.62,19.558,0
-17.505,17.832,0
-18.574,16.914,0
-15.127,19.839,0
-15.619,19.565,0
-17.043,18.454,0
-18.058,17.337,0
-15.84,19.446,0
-10.882,22.444,0
-13.666,20.88,0
-12.014,21.881,0
-15.373,19.767,0
-13.798,20.846,0
-13.312,21.113,0
-14.702,20.116,0
-16.142,18.963,0
-12.677,21.61,0
-14.195,20.396,0
-14.13,20.705,0
-15.9,19.417,0
-13.233,21.292,0
-13.586,20.934,0
-15.272,19.613,0
-13.878,20.908,0
-15.266,19.72,0
-13.662,20.92,0
-17.072,18.35,0
-16.77,18.694,0
-15.072,19.845,0
-13.907,20.67,0
-14.151,20.787,0
-14.636,20.4,0
-16.628,18.68,0
-13.836,20.766,0
-16.574,18.895,0
-16.188,19.249,0
-14.9,20.076,0
-15.008,19.952,0
-13.995,20.695,0
-16.693,18.59,0
-13.845,20.774,0
-16.131,19.285,0
-12.993,21.281,0
-11.636,22.122,0
-13.336,21.126,0
-16.481,18.939,0
-15.376,19.812,0
-14.427,20.486,0
-16.174,18.92,0
-15.258,19.768,0
-15.616,19.593,0
-11.599,21.982,0
-17.224,18.252,0
-14.367,20.491,0
-13.613,20.976,0
-14.029,20.627,0
-15.057,19.943,0
-17.203,18.215,0
-16.862,18.541,0
-15.939,19.238,0
-13.633,20.871,0
-16.458,18.908,0
-16.631,18.549,0
-14.752,20.138,0
-12.102,21.671,0
-15.52,19.605,0
-13.18,21.122,0
-13.174,21.219,0
-13.006,21.302,0
-15.458,19.687,0
-13.783,20.713,0
-13.859,20.733,0
-12.617,21.627,0
-15.635,19.509,0
-14.454,20.475,0
-16.153,19.084,0
-15.935,19.381,0
-16.428,18.932,0
-13.942,20.796,0
-14.391,20.49,0
-13.329,21.084,0
-14.039,20.74,0
-15.921,19.292,0
-14.101,20.739,0
-17.48,18.088,0
-14.569,20.065,0
-12.573,21.464,0
-14.2,20.489,0
-16.632,18.531,0
-15.115,19.985,0
-16.06,19.237,0
-15.078,19.959,0
-14.088,20.701,0
-17.741,17.711,0
-15.264,19.88,0
-13.696,20.871,0
-12.46,21.589,0
-14.467,20.385,0
-16.204,19.102,0
-15.262,19.875,0
-15.938,19.337,0
-15.797,19.269,0
-14.57,20.286,0
-13.782,20.573,0
-14.821,20.139,0
-13.693,20.674,0
-14.977,20.106,0
-14.633,20.207,0
-9.978,22.776,0
-15.609,19.57,0
-17.873,17.819,0
-17.337,17.995,0
-14.776,20.187,0
-12.443,21.508,0
-13.802,20.723,0
-14.901,20.086,0
-12.657,21.448,0
-13.066,21.325,0
-14.677,20.215,0
-16.416,18.983,0
-15.169,19.711,0
-14.887,20.127,0
-14.626,20.233,0
-17.343,18.24,0
-14.424,20.492,0
-16.875,18.48,0
-13.662,21.066,0
-13.218,21.27,0
-13.542,20.907,0
-15.449,19.81,0
-14.449,20.26,0
-7.185,20.279,0
-9.059,19.242,0
-6.495,20.228,0
-9.936,19.097,0
-6.845,20.223,0
-10.414,18.706,0
-9.645,19.087,0
-9.143,19.23,0
-5.453,20.711,0
-6.873,20.244,0
-7.854,19.851,0
-7.266,20.168,0
-10.395,18.677,0
-8.371,19.69,0
-7.693,20.026,0
-9.417,19.135,0
-8.053,19.749,0
-8.157,19.873,0
-10.846,18.325,0
-8.579,19.676,0
-7.69,19.934,0
-6.328,20.434,0
-7.526,19.961,0
-7.537,20.08,0
-7.064,20.185,0
-5.416,20.664,0
-6.392,20.436,0
-6.784,20.2,0
-7.748,19.946,0
-8.875,19.315,0
-8.227,19.569,0
-6.983,20.187,0
-8.431,19.726,0
-7.942,19.866,0
-7.469,19.994,0
-9.089,19.393,0
-6.889,20.242,0
-8.326,19.716,0
-7.007,20.165,0
-9.304,19.181,0
-6.855,20.084,0
-5.399,20.599,0
-6.446,20.344,0
-6.658,20.221,0
-5.147,20.772,0
-8.618,19.461,0
-5.362,20.838,0
-6.007,20.44,0
-7.016,20.042,0
-5.938,20.489,0
-7.439,20.103,0
-8.482,19.604,0
-9.294,19.316,0
-6.276,20.426,0
-6.924,20.137,0
-8.825,19.364,0
-8.434,19.477,0
-8.181,19.694,0
-7.413,19.979,0
-7.97,19.778,0
-5.968,20.448,0
-8.173,19.73,0
-6.866,20.241,0
-8.271,19.636,0
-5.904,20.526,0
-11.717,17.882,0
-7.124,20.125,0
-6.946,20.045,0
-7.352,20.132,0
-7.909,19.918,0
-7.431,20.046,0
-8.612,19.624,0
-6.289,20.172,0
-7.647,19.942,0
-6.463,20.452,0
-8.439,19.629,0
-7.974,19.91,0
-5.405,20.596,0
-9.176,19.3,0
-7.335,20.09,0
-5.77,20.639,0
-8.407,19.688,0
-7.896,19.859,0
-9.102,19.333,0
-9.299,19.165,0
-6.281,20.305,0
-8.525,19.539,0
-6.479,20.326,0
-6.636,20.219,0
-6.969,20.209,0
-6.469,20.259,0
-4.373,20.866,0
-8.434,19.714,0
-8.434,19.694,0
-9.043,19.371,0
-6.332,20.417,0
-7.675,19.952,0
-8.341,19.68,0
-6.374,20.33,0
-9.338,19.364,0
-6.579,20.414,0
-8.101,19.98,0
-6.812,20.336,0
-11.089,18.265,0
-5.165,20.686,0
-6.218,20.244,0
-10.145,18.701,0
-8.19,19.62,0
-6.867,20.103,0
-8.203,19.641,0
-6.138,20.26,0
-8.499,19.569,0
-6.064,20.331,0
-6.869,20.286,0
-7.951,19.762,0
-8.044,19.83,0
-6.494,20.218,0
-10.582,18.591,0
-7.41,19.997,0
-7.726,19.873,0
-6.179,20.515,0
-6.67,20.228,0
-8.216,19.785,0
-7.16,20.009,0
-6.286,20.487,0
-8.072,19.861,0
-7.087,20.032,0
-7.803,19.931,0
-5.959,20.283,0
-7.705,19.857,0
-7.298,20.346,0
-7.564,19.996,0
-10.087,18.858,0
-9.455,19.104,0
-7.746,19.773,0
-8.425,19.691,0
-8.879,19.221,0
-6.004,20.403,0
-3.395,20.997,0
-6.51,20.413,0
-8.678,19.562,0
-9.677,19.117,0
-7.662,19.972,0
-7.569,20.008,0
-7.337,20.176,0
-4.977,20.778,0
-6.933,20.209,0
-9.463,19.034,0
-9.495,19.075,0
-7.991,19.909,0
-7.889,19.803,0
-5.244,20.586,0
-5.943,20.504,0
-4.448,20.892,0
-4.804,20.764,0
-8.509,19.616,0
-1.221,19.892,0
-0.84,20.018,0
0.404,20.066,0
-2.875,19.714,0
-0.177,19.956,0
1.031,20.077,0
-1.158,20.113,0
2.142,19.843,0
-1.158,19.972,0
2.488,19.823,0
2.371,20.014,0
-0.707,19.994,0
0.89,19.844,0
2.112,19.823,0
-1.801,19.855,0
-1.531,20.069,0
-1.064,19.996,0
1.243,20.0,0
-0.631,19.872,0
-1.722,20.006,0
-1.231,19.985,0
2.491,19.795,0
0.116,20.035,0
0.327,20.073,0
-0.365,19.88,0
1.961,19.942,0
0.079,19.995,0
-0.293,19.827,0
2.233,19.825,0
1.267,19.909,0
-0.414,19.906,0
-4.066,19.544,0
0.63,19.927,0
0.221,20.069,0
1.235,20.077,0
-1.984,19.825,0
-0.638,19.942,0
0.11,19.958,0
-1.936,19.869,0
-1.725,19.895,0
-0.183,19.867,0
1.505,20.053,0
-2.128,19.876,0
1.033,20.055,0
1.885,19.813,0
2.612,19.666,0
-0.889,20.002,0
-1.97,19.859,0
1.728,19.955,0
0.049,20.093,0
-0.299,19.938,0
-2.004,19.807,0
1.452,19.991,0
0.618,20.062,0
3.359,19.768,0
0.725,19.925,0
1.793,20.023,0
-0.876,20.085,0
-0.172,19.982,0
-1.542,19.957,0
2.094,19.778,0
1.142,19.923,0
0.224,20.024,0
-0.788,19.89,0
0.721,20.05,0
-2.286,19.892,0
-1.179,19.857,0
0.347,20.072,0
1.513,19.985,0
1.755,19.975,0
-0.298,20.024,0
2.708,19.688,0
-0.278,19.854,0
-0.516,19.957,0
-0.906,19.972,0
-0.847,20.023,0
-2.453,19.73,0
0.867,20.042,0
-1.881,19.916,0
-0.453,20.11,0
0.747,20.082,0
0.721,20.049,0
-1.945,19.877,0
0.388,20.031,0
-1.101,19.799,0
2.016,19.852,0
-0.137,20.065,0
-0.112,20.031,0
1.528,19.93,0
-1.953,19.955,0
-0.838,20.065,0
0.091,20.03,0
-2.019,19.851,0
-0.12,19.877,0
-0.075,19.877,0
-3.109,19.751,0
-2.022,19.808,0
1.768,19.986,0
-1.684,20.008,0
-0.326,20.032,0
1.929,19.853,0
0.171,20.13,0
-0.178,19.938,0
3.388,19.798,0
-1.089,19.86,0
0.944,19.841,0
1.083,19.87,0
1.433,20.062,0
-0.99,20.08,0
1.604,19.951,0
0.285,19.968,0
-1.79,19.979,0
1.863,19.85,0
0.001,19.999,0
0.013,19.875,0
1.255,20.047,0
-1.49,19.755,0
-2.004,19.821,0
-1.901,19.815,0
3.163,19.72,0
0.378,19.908,0
0.188,20.187,0
-2.194,19.981,0
0.324,20.037,0
1.054,20.023,0
-1.38,19.731,0
1.263,19.969,0
-0.451,19.86,0
1.969,20.007,0
-0.15,19.996,0
-2.804,19.855,0
-1.05,19.921,0
0.052,20.167,0
-0.483,20.072,0
-0.789,20.001,0
-3.992,19.531,0
-0.023,20.149,0
-0.839,19.905,0
-2.341,19.814,0
2.41,19.778,0
2.7,19.853,0
2.736,19.853,0
2.908,19.813,0
-3.16,19.707,0
-0.39,20.049,0
0.105,19.881,0
0.423,19.968,0
-1.791,19.807,0
-1.803,19.945,0
-2.837,19.719,0
0.135,19.995,0
0.132,19.852,0
0.672,19.914,0
0.594,20.054,0
0.267,20.113,0
-2.122,19.989,0
4.256,19.515,0
10.886,18.412,0
4.802,20.66,0
3.629,20.968,0
4.672,20.772,0
9.735,18.998,0
6.24,20.408,0
6.996,20.164,0
5.896,20.583,0
6.844,20.168,0
9.037,19.371,0
9.352,19.27,0
5.352,20.579,0
5.952,20.349,0
6.487,20.323,0
5.831,20.487,0
9.655,19.035,0
8.875,19.478,0
6.813,20.224,0
7.548,20.118,0
7.881,19.855,0
6.125,20.327,0
7.021,20.187,0
12.618,17.326,0
10.908,18.484,0
8.567,19.557,0
7.625,20.063,0
7.796,19.912,0
6.501,20.306,0
8.603,19.688,0
10.012,18.969,0
3.886,20.922,0
8.495,19.64,0
6.834,20.239,0
7.196,20.148,0
6.67,20.324,0
6.833,20.423,0
7.536,19.902,0
8.111,19.741,0
6.665,20.276,0
8.101,19.777,0
8.372,19.8,0
6.162,20.344,0
10.59,18.596,0
3.96,20.991,0
5.116,20.567,0
5.956,20.409,0
7.585,19.966,0
8.473,19.673,0
3.557,21.029,0
4.071,20.876,0
5.992,20.59,0
8.639,19.593,0
3.802,21.045,0
7.119,20.205,0
6.395,20.446,0
9.267,19.185,0
8.624,19.585,0
6.701,20.402,0
8.306,19.692,0
3.841,20.981,0
8.631,19.721,0
8.591,19.521,0
7.824,19.965,0
3.757,21.088,0
8.109,19.842,0
6.451,20.363,0
5.632,20.663,0
5.38,20.614,0
9.965,18.897,0
4.287,21.046,0
7.469,19.998,0
6.471,20.458,0
10.045,18.926,0
10.041,18.969,0
9.181,19.274,0
11.132,18.369,0
2.304,21.128,0
4.405,20.82,0
8.206,19.817,0
8.516,19.549,0
9.533,19.265,0
8.198,19.731,0
7.628,19.971,0
11.636,18.108,0
6.557,20.285,0
7.051,20.164,0
8.315,19.838,0
6.524,20.279,0
7.979,19.868,0
7.5,19.916,0
7.587,20.031,0
6.173,20.523,0
12.332,17.664,0
8.412,19.688,0
6.513,20.193,0
10.207,18.849,0
7.689,19.853,0
7.53,20.1,0
10.045,18.851,0
3.848,20.887,0
9.938,19.023,0
6.289,20.346,0
9.978,18.924,0
9.633,19.103,0
7.074,20.178,0
5.46,20.494,0
8.913,19.511,0
7.148,20.117,0
8.807,19.461,0
6.492,20.466,0
3.785,20.913,0
8.141,19.729,0
6.758,20.311,0
8.345,19.722,0
8.842,19.687,0
8.488,19.498,0
7.529,19.977,0
10.215,18.802,0
8.205,19.828,0
7.245,20.118,0
7.587,20.028,0
8.9,19.459,0
6.786,20.225,0
4.297,20.707,0
3.536,21.025,0
9.919,19.139,0
6.254,20.427,0
8.907,19.306,0
10.72,18.61,0
8.677,19.533,0
5.912,20.504,0
7.68,19.964,0
8.181,19.811,0
7.393,20.026,0
5.246,20.695,0
5.948,20.623,0
8.871,19.564,0
7.598,19.914,0
5.904,20.395,0
5.028,20.742,0
9.925,18.997,0
7.627,20.016,0
10.983,18.55,0
8.329,19.776,0
5.292,20.65,0
7.267,20.091,0
8.71,19.558,0
3.923,20.995,0
5.14,20.659,0
6.645,20.314,0
10.787,18.47,0
10.797,18.675,0
6.958,20.225,0
7.467,19.978,0
10.225,19.067,0
7.579,20.062,0
12.006,21.999,0
13.302,21.01,0
18.246,17.297,0
18.93,16.57,0
16.369,18.984,0
14.094,20.567,0
14.411,20.374,0
18.47,17.087,0
17.93,17.358,0
12.161,21.806,0
14.65,20.278,0
11.435,22.14,0
14.674,20.294,0
11.919,21.798,0
15.543,19.573,0
17.215,18.285,0
16.128,19.241,0
18.095,17.166,0
17.676,17.846,0
14.671,20.333,0
17.528,17.855,0
14.812,20.101,0
17.416,17.998,0
15.038,19.834,0
17.667,18.005,0
14.093,20.596,0
18.508,16.677,0
13.267,21.103,0
18.694,16.726,0
15.826,19.341,0
12.892,21.388,0
15.182,19.903,0
16.157,19.064,0
13.36,21.062,0
15.258,19.814,0
14.671,20.182,0
16.655,18.719,0
15.99,19.347,0
16.686,18.682,0
11.97,21.902,0
16.081,19.39,0
13.379,21.045,0
16.442,18.984,0
15.257,19.964,0
14.755,19.977,0
15.36,19.76,0
14.163,20.723,0
12.941,21.329,0
11.892,22.006,0
16.828,18.432,0
14.193,20.577,0
14.396,20.434,0
17.118,18.199,0
13.187,21.213,0
17.435,18.115,0
18.741,16.69,0
13.194,21.224,0
16.143,19.165,0
16.236,19.102,0
12.74,21.507,0
14.221,20.533,0
17.625,17.99,0
10.078,22.565,0
16.388,18.894,0
14.28,20.598,0
18.203,17.147,0
16.637,18.681,0
15.449,19.617,0
12.557,21.619,0
17.006,18.189,0
14.012,20.708,0
13.015,21.262,0
14.779,20.223,0
9.747,22.907,0
14.589,20.199,0
15.386,19.542,0
16.496,18.76,0
11.809,21.879,0
17.163,18.165,0
14.06,20.574,0
14.826,20.336,0
18.561,16.895,0
16.044,19.094,0
14.74,20.276,0
17.334,18.076,0
13.321,21.28,0
15.113,19.957,0
14.819,20.348,0
13.56,21.04,0
14.406,20.485,0
16.663,18.848,0
15.666,19.512,0
12.186,21.719,0
16.845,18.735,0
16.246,19.221,0
13.054,21.122,0
16.586,18.75,0
15.088,20.002,0
14.816,20.12,0
13.424,21.036,0
15.372,19.763,0
18.362,17.026,0
13.867,20.751,0
12.118,21.838,0
13.571,20.986,0
14.239,20.492,0
15.09,19.891,0
12.894,21.357,0
13.147,21.256,0
16.108,19.088,0
14.341,20.495,0
16.507,18.913,0
14.87,19.967,0
15.379,19.738,0
14.097,20.685,0
12.591,21.676,0
13.4,21.06,0
14.385,20.447,0
14.418,20.354,0
16.711,18.669,0
13.868,20.832,0
16.119,19.003,0
13.821,20.7,0
10.845,22.351,0
14.964,20.12,0
15.706,19.421,0
16.853,18.745,0
15.515,19.713,0
18.722,16.736,0
13.432,20.941,0
10.337,22.705,0
12.867,21.293,0
12.861,21.49,0
15.092,19.801,0
18.472,17.125,0
15.467,19.766,0
15.521,19.383,0
14.273,20.543,0
14.693,20.353,0
16.418,18.956,0
18.085,17.291,0
15.914,19.341,0
15.115,19.804,0
14.457,20.433,0
17.551,17.943,0
15.924,19.296,0
11.43,22.184,0
14.46,20.556,0
14.721,20.261,0
11.855,21.925,0
-17.594,26.02,0
-13.736,28.218,0
-11.67,29.202,0
-14.617,27.677,0
-17.027,26.253,0
-15.666,27.138,0
-12.097,28.885,0
-15.702,27.125,0
-17.287,26.013,0
-16.589,26.478,0
-14.048,27.882,0
-12.789,28.626,0
-17.632,25.848,0
-12.555,28.597,0
-11.173,29.351,0
-16.163,26.875,0
-12.156,28.865,0
-15.758,27.069,0
-16.152,26.777,0
-14.702,27.719,0
-14.179,27.876,0
-15.842,27.059,0
-13.333,28.482,0
-14.191,27.898,0
-14.784,27.576,0
-16.196,26.822,0
-16.325,26.76,0
-13.986,27.856,0
-16.221,26.816,0
-17.241,26.184,0
-14.434,27.751,0
-15.645,27.156,0
-13.659,28.234,0
-14.04,27.972,0
-14.821,27.623,0
-17.332,26.168,0
-11.762,29.023,0
-12.495,28.606,0
-15.521,27.129,0
-12.372,28.962,0
-17.21,26.258,0
-13.398,28.158,0
-14.478,27.932,0
-14.029,28.095,0
-14.684,27.788,0
-15.042,27.464,0
-11.863,28.794,0
-16.401,26.849,0
-16.021,26.854,0
-13.735,28.018,0
-15.304,27.404,0
-12.801,28.571,0
-15.844,27.071,0
-12.947,28.323,0
-16.073,27.179,0
-15.164,27.479,0
-15.233,27.434,0
-14.611,27.739,0
-14.162,27.816,0
-17.209,26.176,0
-13.508,28.24,0
-18.407,25.308,0
-17.218,26.288,0
-16.024,26.913,0
-14.869,27.504,0
-14.657,27.735,0
-16.066,26.908,0
-16.841,26.413,0
-11.996,28.973,0
-16.22,26.753,0
-14.152,27.972,0
-15.331,27.324,0
-13.241,28.398,0
-17.111,26.375,0
-16.982,26.244,0
-15.786,26.869,0
-18.222,25.44,0
-16.181,26.74,0
-18.044,25.722,0
-17.819,25.919,0
-14.851,27.618,0
-17.474,26.159,0
-16.214,26.848,0
-13.968,28.059,0
-18.392,25.422,0
-16.168,26.886,0
-14.372,27.825,0
-16.065,27.074,0
-14.562,27.869,0
-17.556,25.917,0
-12.396,28.773,0
-16.757,26.577,0
-15.063,27.438,0
-13.9,28.023,0
-13.978,27.86,0
-16.421,26.83,0
-14.217,27.894,0
-14.929,27.47,0
-18.132,25.634,0
-15.339,27.319,0
-12.412,28.665,0
-15.023,27.565,0
-15.139,27.301,0
-15.896,27.069,0
-14.87,27.538,0
-17.895,25.786,0
-14.737,27.611,0
-14.814,27.655,0
-16.813,26.435,0
-14.26,27.822,0
-12.794,28.55,0
-12.742,28.381,0
-15.059,27.57,0
-10.821,29.382,0
-13.594,28.333,0
-16.593,26.502,0
-17.624,25.9,0
-17.261,26.124,0
-17.268,26.12,0
-13.105,28.317,0
-15.492,27.133,0
-16.695,26.582,0
-18.077,25.609,0
-18.257,25.587,0
-16.508,26.583,0
-15.63,27.15,0
-16.325,26.835,0
-11.072,29.286,0
-15.44,27.344,0
-18.021,25.748,0
-15.218,27.296,0
-16.13,26.862,0
-14.53,27.741,0
-13.815,28.054,0
-17.99,25.921,0
-14.236,27.988,0
-11.486,29.007,0
-15.24,27.169,0
-14.623,27.711,0
-17.166,26.293,0
-11.068,29.316,0
-15.407,27.266,0
-15.69,27.029,0
-13.965,28.002,0
-14.734,27.683,0
-14.097,28.117,0
-15.44,27.207,0
-14.761,27.657,0
-15.718,27.056,0
-16.651,26.719,0
-15.094,27.483,0
-15.665,27.14,0
-17.886,25.796,0
-12.989,28.57,0
-5.082,28.018,0
-8.416,27.277,0
-5.789,27.791,0
-4.903,28.062,0
-4.738,28.048,0
-5.625,27.853,0
-4.98,28.051,0
-12.492,25.631,0
-9.796,26.817,0
-6.437,27.805,0
-8.114,27.311,0
-10.492,26.6,0
-4.362,28.287,0
-9.115,27.05,0
-3.645,28.337,0
-9.066,27.014,0
-7.386,27.532,0
-6.885,27.618,0
-9.524,26.884,0
-7.523,27.587,0
-6.034,27.892,0
-9.077,27.138,0
-6.211,27.753,0
-6.679,27.808,0
-4.111,28.151,0
-5.806,27.954,0
-6.798,27.637,0
-4.481,27.945,0
-8.791,27.055,0
-4.905,28.12,0
-8.144,27.244,0
-8.745,27.066,0
-7.596,27.345,0
-8.392,27.317,0
-8.741,27.156,0
-7.615,27.576,0
-7.211,27.434,0
-9.222,27.04,0
-11.793,26.028,0
-10.344,26.621,0
-8.825,27.159,0
-9.275,27.068,0
-9.263,26.996,0
-4.568,28.04,0
-4.191,28.263,0
-7.222,27.645,0
-3.54,28.28,0
-7.668,27.519,0
-12.621,25.635,0
-3.336,28.42,0
-9.484,26.968,0
-11.213,26.201,0
-8.324,27.285,0
-9.018,27.064,0
-7.98,27.296,0
-6.912,27.72,0
-5.717,27.849,0
-6.185,27.76,0
-5.734,27.986,0
-9.472,26.88,0
-9.524,26.857,0
-8.09,27.401,0
-10.312,26.699,0
-8.533,27.338,0
-6.41,27.75,0
-9.251,26.876,0
-4.973,28.036,0
-5.775,27.977,0
-12.6,25.663,0
-5.602,27.931,0
-6.657,27.62,0
-6.172,27.763,0
-7.573,27.527,0
-12.073,25.912,0
-11.072,26.238,0
-9.065,26.996,0
-5.966,27.837,0
-8.282,27.3,0
-7.585,27.466,0
-6.864,27.812,0
-7.32,27.491,0
-10.593,26.541,0
-7.991,27.256,0
-6.955,27.559,0
-6.837,27.573,0
-7.31,27.381,0
-8.85,27.058,0
-11.44,26.243,0
-6.803,27.692,0
-7.522,27.559,0
-5.391,27.97,0
-7.417,27.481,0
-5.829,27.794,0
-4.97,27.971,0
-9.739,26.956,0
-6.663,27.708,0
-9.784,26.803,0
-5.375,27.911,0
-5.113,28.051,0
-7.767,27.295,0
-7.743,27.518,0
-6.837,27.654,0
-9.507,26.745,0
-7.503,27.411,0
-6.306,27.727,0
-8.028,27.279,0
-6.118,27.814,0
-8.316,27.388,0
-7.037,27.82,0
-7.077,27.539,0
-10.695,26.549,0
-5.557,28.027,0
-4.412,28.207,0
-8.435,27.194,0
-7.534,27.493,0
-10.206,26.577,0
-11.309,26.303,0
-6.558,27.669,0
-5.481,28.061,0
-6.294,27.759,0
-6.768,27.808,0
-7.954,27.373,0
-9.316,26.963,0
-8.242,27.245,0
-5.41,28.079,0
-5.574,27.83,0
-4.526,28.221,0
-8.173,27.272,0
-9.209,27.03,0
-4.153,28.135,0
-8.83,27.169,0
-8.27,27.364,0
-9.662,26.732,0
-7.547,27.589,0
-10.722,26.463,0
-3.509,28.297,0
-8.227,27.253,0
-8.173,27.314,0
-7.561,27.52,0
-7.602,27.681,0
-8.055,27.312,0
-6.432,27.746,0
-6.59,27.582,0
-8.553,27.335,0
-9.132,27.067,0
-5.766,27.868,0
-7.075,27.535,0
-8.596,27.253,0
-7.878,27.446,0
-9.727,26.711,0
-3.393,28.248,0
-6.411,27.846,0
-7.177,27.561,0
-7.344,27.565,0
-5.655,27.945,0
-6.737,27.701,0
-1.59,27.414,0
-0.776,27.502,0
1.846,27.492,0
2.543,27.336,0
-0.207,27.639,0
2.065,27.373,0
-3.141,27.363,0
-1.304,27.579,0
2.287,27.405,0
0.624,27.438,0
0.41,27.427,0
-0.298,27.513,0
0.342,27.477,0
0.126,27.478,0
-1.651,27.521,0
-2.648,27.513,0
-3.681,27.342,0
1.408,27.423,0
2.256,27.48,0
4.248,27.316,0
0.048,27.4,0
2.348,27.517,0
3.921,27.138,0
-0.677,27.513,0
-0.022,27.625,0
0.98,27.423,0
1.112,27.491,0
-1.388,27.415,0
0.356,27.387,0
3.088,27.306,0
-1.074,27.482,0
-2.455,27.392,0
2.682,27.426,0
2.966,27.432,0
-0.059,27.494,0
0.665,27.48,0
-1.704,27.432,0
2.007,27.447,0
1.135,27.436,0
-3.306,27.229,0
-0.025,27.7,0
-0.459,27.539,0
1.693,27.324,0
-2.613,27.524,0
1.737,27.537,0
1.064,27.59,0
-2.326,27.393,0
0.217,27.348,0
1.483,27.583,0
0.643,27.424,0
2.036,27.443,0
-2.853,27.368,0
2.972,27.416,0
-1.015,27.399,0
1.628,27.389,0
0.73,27.659,0
0.979,27.601,0
0.359,27.466,0
5.213,26.996,0
-1.603,27.553,0
-0.069,27.625,0
2.701,27.375,0
-0.823,27.454,0
4.456,27.169,0
1.36,27.529,0
0.078,27.471,0
-1.659,27.437,0
-1.339,27.439,0
1.749,27.468,0
-1.994,27.483,0
2.727,27.439,0
0.642,27.453,0
0.056,27.423,0
-0.009,27.555,0
-2.618,27.416,0
-3.484,27.328,0
-0.399,27.486,0
0.03,27.399,0
0.282,27.577,0
-0.45,27.555,0
-2.9,27.381,0
0.886,27.458,0
-1.698,27.406,0
2.427,27.334,0
1.227,27.411,0
2.298,27.419,0
4.011,27.132,0
-0.351,27.409,0
-0.439,27.458,0
2.8,27.386,0
-0.712,27.441,0
1.703,27.51,0
0.756,27.428,0
1.457,27.549,0
0.488,27.488,0
-0.361,27.468,0
-1.756,27.451,0
-2.444,27.442,0
0.754,27.433,0
1.272,27.458,0
0.674,27.466,0
5.255,27.092,0
1.029,27.383,0
-0.357,27.542,0
-0.054,27.505,0
-0.61,27.625,0
0.196,27.514,0
1.097,27.435,0
-2.168,27.265,0
1.777,27.506,0
-0.753,27.426,0
0.872,27.554,0
0.636,27.51,0
2.054,27.502,0
2.474,27.367,0
1.185,27.569,0
0.541,27.575,0
0.814,27.417,0
-0.664,27.529,0
-3.473,27.311,0
2.308,27.385,0
2.769,27.262,0
1.296,27.382,0
-2.042,27.471,0
-0.857,27.467,0
-1.077,27.352,0
-3.022,27.291,0
-0.282,27.557,0
0.683,27.536,0
0.343,27.471,0
0.337,27.611,0
-2.172,27.39,0
2.403,27.324,0
-0.648,27.472,0
-1.907,27.313,0
-1.86,27.356,0
-0.255,27.337,0
-2.649,27.487,0
-0.073,27.405,0
-0.788,27.416,0
1.47,27.47,0
-1.713,27.435,0
-1.649,27.503,0
-2.27,27.424,0
4.476,27.254,0
-1.129,27.422,0
-2.32,27.56,0
0.654,27.541,0
2.795,27.286,0
1.951,27.319,0
-0.744,27.527,0
-1.008,27.473,0
-2.892,27.382,0
-2.076,27.383,0
-0.692,27.672,0
0.665,27.51,0
7.611,27.429,0
5.373,27.877,0
6.555,27.757,0
5.672,27.957,0
10.064,26.791,0
6.934,27.63,0
4.846,28.142,0
7.112,27.722,0
6.092,27.778,0
2.283,28.276,0
5.615,27.948,0
9.519,26.913,0
7.613,27.515,0
6.677,27.831,0
11.009,26.362,0
6.154,27.9,0
9.495,26.72,0
14.393,24.681,0
7.13,27.59,0
4.942,28.005,0
8.122,27.153,0
8.536,27.225,0
4.508,28.215,0
6.456,27.799,0
9.732,26.753,0
7.486,27.534,0
10.203,26.75,0
7.955,27.437,0
7.041,27.716,0
7.158,27.528,0
6.857,27.718,0
5.653,27.913,0
9.046,27.136,0
6.273,27.83,0
7.235,27.412,0
1.119,28.528,0
10.393,26.56,0
6.433,27.859,0
8.541,27.196,0
9.055,26.997,0
8.368,27.148,0
15.195,24.267,0
7.225,27.568,0
10.067,26.707,0
6.131,27.793,0
9.452,26.875,0
9.696,26.893,0
10.393,26.548,0
9.114,27.199,0
7.752,27.492,0
7.835,27.408,0
10.692,26.555,0
7.353,27.551,0
9.355,26.852,0
6.627,27.75,0
6.892,27.631,0
7.125,27.66,0
3.528,28.063,0
4.828,27.967,0
5.703,27.949,0
7.084,27.537,0
6.424,27.836,0
4.835,28.003,0
6.88,27.608,0
6.655,27.835,0
5.125,27.829,0
9.746,26.836,0
6.654,27.742,0
3.061,28.397,0
6.02,27.845,0
5.612,28.059,0
5.805,27.78,0
9.456,26.9,0
8.201,27.398,0
6.75,27.75,0
7.42,27.505,0
10.587,26.597,0
8.187,27.377,0
12.009,26.023,0
6.289,27.782,0
3.755,28.28,0
8.146,27.438,0
9.471,26.879,0
9.555,26.987,0
5.366,27.938,0
3.673,28.366,0
4.324,28.067,0
11.29,26.138,0
7.135,27.604,0
13.809,25.004,0
4.9,28.113,0
4.797,28.062,0
9.19,27.069,0
6.335,27.768,0
7.959,27.388,0
11.533,26.077,0
10.024,26.765,0
8.493,27.278,0
7.429,27.505,0
6.853,27.665,0
7.086,27.643,0
11.427,26.091,0
10.442,26.539,0
6.48,27.69,0
8.97,26.995,0
8.895,27.153,0
6.985,27.603,0
10.296,26.634,0
10.458,26.521,0
4.302,28.085,0
5.415,28.003,0
9.166,26.952,0
5.469,27.982,0
9.504,26.8,0
1.795,28.36,0
6.525,27.817,0
5.103,28.06,0
5.222,28.041,0
9.106,26.978,0
5.37,27.965,0
7.931,27.333,0
6.397,27.697,0
4.372,28.217,0
6.746,27.627,0
11.757,25.962,0
5.944,27.975,0
10.279,26.741,0
7.477,27.598,0
7.104,27.628,0
11.177,26.36,0
9.699,26.846,0
10.123,26.81,0
6.744,27.721,0
5.226,27.927,0
10.17,26.639,0
12.192,25.801,0
11.726,26.085,0
11.275,26.138,0
9.182,27.01,0
9.689,26.794,0
9.674,26.863,0
6.661,27.608,0
5.066,27.977,0
6.7,27.627,0
6.124,27.827,0
13.519,25.312,0
9.254,26.943,0
13.564,25.216,0
9.189,26.954,0
5.982,27.847,0
6.278,27.706,0
7.682,27.485,0
8.601,27.323,0
3.609,28.225,0
5.555,27.955,0
4.375,28.081,0
4.798,28.198,0
15.3,27.141,0
17.0,26.267,0
17.299,26.17,0
13.056,28.355,0
8.044,30.189,0
17.251,26.365,0
11.798,29.058,0
16.258,26.795,0
12.7,28.626,0
12.851,28.683,0
16.27,26.759,0
17.389,26.042,0
17.491,26.019,0
13.555,28.037,0
13.3,28.367,0
11.647,28.893,0
8.117,30.224,0
14.608,27.628,0
14.675,27.731,0
18.897,24.996,0
11.774,28.879,0
13.585,28.162,0
17.961,25.683,0
18.187,25.554,0
11.425,29.035,0
13.985,27.813,0
18.414,25.485,0
11.569,29.044,0
17.306,26.204,0
16.988,26.371,0
18.277,25.528,0
12.633,28.594,0
12.608,28.616,0
13.882,27.99,0
17.074,26.407,0
15.696,26.993,0
17.474,25.987,0
12.558,28.457,0
18.077,25.624,0
16.87,26.447,0
16.407,26.778,0
15.598,27.132,0
15.415,27.225,0
18.55,25.393,0
17.229,26.019,0
15.557,27.25,0
15.694,27.133,0
15.095,27.6,0
17.055,26.353,0
12.657,28.526,0
14.841,27.522,0
12.357,28.934,0
13.059,28.383,0
13.516,28.307,0
11.661,28.918,0
13.665,28.204,0
16.711,26.568,0
11.015,29.368,0
12.109,28.755,0
13.366,28.377,0
17.904,25.813,0
13.953,28.006,0
16.267,26.799,0
16.715,26.428,0
15.228,27.479,0
12.533,28.623,0
14.027,28.075,0
13.163,28.479,0
14.723,27.489,0
14.06,27.941,0
9.983,29.446,0
14.067,27.841,0
12.103,28.878,0
16.553,26.622,0
12.968,28.621,0
12.814,28.603,0
12.311,28.737,0
9.454,29.773,0
11.879,28.889,0
18.75,25.052,0
15.729,27.115,0
17.963,25.616,0
13.86,28.095,0
11.32,29.175,0
14.333,28.032,0
14.589,27.891,0
12.19,28.617,0
14.317,27.867,0
18.146,25.509,0
17.378,26.19,0
14.452,27.79,0
14.101,28.01,0
13.357,28.391,0
10.456,29.529,0
11.925,28.989,0
11.368,28.977,0
16.538,26.527,0
16.029,26.853,0
14.155,28.009,0
15.226,27.456,0
16.048,26.822,0
16.365,26.863,0
14.428,27.857,0
12.407,28.827,0
13.374,28.325,0
12.197,28.64,0
15.651,27.324,0
13.114,28.468,0
16.836,26.426,0
15.738,27.124,0
16.766,26.586,0
15.792,27.033,0
14.944,27.391,0
18.245,25.46,0
17.326,26.18,0
15.709,27.167,0
13.95,28.115,0
12.456,28.819,0
12.495,28.737,0
12.723,28.517,0
16.561,26.592,0
16.872,26.506,0
14.949,27.664,0
14.637,27.578,0
17.464,26.096,0
13.717,28.044,0
16.739,26.654,0
15.839,26.949,0
15.716,27.158,0
16.871,26.385,0
16.443,26.737,0
16.621,26.395,0
14.592,27.658,0
15.62,27.171,0
14.219,27.859,0
13.201,28.238,0
17.776,25.883,0
18.275,25.665,0
18.077,25.591,0
16.94,26.314,0
9.844,29.519,0
12.628,28.758,0
16.386,26.667,0
11.891,29.065,0
16.525,26.656,0
13.388,28.396,0
-13.216,35.642,0
-14.193,35.262,0
-10.805,36.525,0
-13.5,35.507,0
-16.123,34.489,0
-16.678,34.224,0
-15.11,34.984,0
-18.098,33.513,0
-15.176,34.973,0
-15.998,34.557,0
-13.619,35.643,0
-18.084,33.663,0
-17.045,34.141,0
-13.677,35.587,0
-15.689,34.689,0
-11.338,36.366,0
-13.524,35.626,0
-13.339,35.602,0
-15.38,34.655,0
-13.148,35.681,0
-13.012,35.744,0
-16.781,34.149,0
-13.869,35.444,0
-16.424,34.43,0
-15.178,35.045,0
-18.559,33.33,0
-16.41,34.408,0
-14.704,35.09,0
-15.997,34.514,0
-15.773,34.66,0
-15.555,34.82,0
-12.769,35.843,0
-13.681,35.554,0
-15.721,34.672,0
-12.969,35.807,0
-13.333,35.67,0
-15.228,34.874,0
-15.172,34.888,0
-18.161,33.601,0
-13.54,35.602,0
-15.145,34.856,0
-13.149,35.817,0
-13.628,35.623,0
-9.691,36.791,0
-10.996,36.475,0
-15.125,35.025,0
-12.779,35.856,0
-16.601,34.159,0
-13.978,35.43,0
-11.681,36.205,0
-15.216,34.919,0
-15.364,34.82,0
-15.836,34.635,0
-18.871,33.257,0
-15.313,34.767,0
-14.505,35.187,0
-14.698,35.153,0
-18.216,33.426,0
-18.082,33.535,0
-14.268,35.277,0
-15.523,34.843,0
-12.208,36.121,0
-11.512,36.401,0
-17.992,33.629,0
-16.521,34.416,0
-11.923,36.161,0
-16.218,34.483,0
-17.302,33.967,0
-13.384,35.592,0
-13.334,35.769,0
-13.68,35.622,0
-15.221,34.847,0
-16.924,34.172,0
-16.258,34.488,0
-14.751,35.191,0
-12.019,36.079,0
-16.824,34.119,0
-16.397,34.454,0
-15.798,34.695,0
-13.752,35.371,0
-15.668,34.708,0
-14.214,35.251,0
-14.305,35.347,0
-15.04,34.971,0
-14.778,35.074,0
-13.217,35.749,0
-13.932,35.499,0
-15.683,34.754,0
-18.586,33.4,0
-18.961,32.99,0
-12.069,36.034,0
-12.956,35.888,0
-17.109,34.1,0
-13.109,35.895,0
-11.024,36.456,0
-13.952,35.349,0
-13.442,35.607,0
-13.758,35.654,0
-12.294,36.131,0
-12.874,35.798,0
-15.269,34.924,0
-13.902,35.417,0
-17.19,34.052,0
-17.739,33.613,0
-15.617,34.618,0
-14.318,35.413,0
-15.221,34.989,0
-15.638,34.667,0
-16.813,34.061,0
-11.442,36.34,0
-18.144,33.479,0
-13.524,35.483,0
-16.156,34.394,0
-13.609,35.524,0
-14.406,35.344,0
-11.044,36.498,0
-18.791,33.237,0
-14.664,35.225,0
-16.629,34.134,0
-14.951,34.944,0
-17.59,33.513,0
-14.588,35.181,0
-13.424,35.526,0
-12.503,35.898,0
-14.392,35.159,0
-16.561,34.225,0
-13.711,35.514,0
-11.623,36.393,0
-10.331,36.544,0
-16.936,34.097,0
-17.804,33.673,0
-11.644,36.2,0
-18.74,33.129,0
-12.77,35.713,0
-16.954,34.137,0
-15.958,34.509,0
-15.844,34.815,0
-15.297,34.901,0
-17.537,33.894,0
-18.944,32.954,0
-14.451,35.216,0
-14.409,35.278,0
-11.699,36.197,0
-13.689,35.542,0
-14.25,35.299,0
-14.388,35.153,0
-4.305,35.415,0
-6.378,35.256,0
-7.683,34.947,0
-7.702,35.108,0
-6.489,35.144,0
-9.883,34.318,0
-9.407,34.573,0
-2.54,35.796,0
-10.763,34.174,0
-7.663,35.053,0
-5.571,35.312,0
-6.783,35.274,0
-6.54,35.2,0
-9.061,34.532,0
-7.476,34.985,0
-10.44,34.347,0
-6.321,35.267,0
-7.636,34.84,0
-9.892,34.548,0
-6.14,35.355,0
-4.701,35.575,0
-8.722,34.695,0
-6.295,35.252,0
-9.367,34.703,0
-7.564,34.971,0
-4.579,35.457,0
-6.31,35.222,0
-8.668,34.739,0
-8.157,34.708,0
-6.259,35.238,0
-8.648,34.738,0
-5.893,35.267,0
-12.446,33.585,0
-5.299,35.404,0
-5.824,35.446,0
-5.813,35.36,0
-5.876,35.427,0
-11.446,33.811,0
-5.984,35.174,0
-6.723,35.232,0
-10.368,34.207,0
-6.498,35.223,0
-8.387,34.73,0
-7.948,34.919,0
-7.949,34.985,0
-4.51,35.474,0
-8.124,34.842,0
-7.978,34.83,0
-7.536,35.152,0
-6.132,35.248,0
-9.849,34.385,0
-10.131,34.484,0
-6.194,35.219,0
-6.902,35.128,0
-9.596,34.496,0
-8.205,34.869,0
-8.652,34.708,0
-5.7,35.347,0
-4.508,35.471,0
-7.486,35.198,0
-5.799,35.328,0
-3.067,35.668,0
-5.764,35.297,0
-5.861,35.33,0
-6.555,35.215,0
-5.639,35.331,0
-8.179,34.757,0
-6.962,35.117,0
-7.616,34.897,0
-6.137,35.361,0
-8.465,34.743,0
-8.933,34.668,0
-9.338,34.589,0
-8.781,34.661,0
-9.057,34.584,0
-8.499,34.677,0
-3.669,35.474,0
-5.615,35.381,0
-7.417,35.056,0
-5.183,35.394,0
-9.373,34.438,0
-8.513,34.674,0
-6.997,34.985,0
-9.779,34.436,0
-5.661,35.352,0
-6.993,35.05,0
-12.614,33.57,0
-6.513,35.066,0
-7.312,35.113,0
-5.626,35.317,0
-9.028,34.677,0
-4.441,35.613,0
-3.3,35.61,0
-8.838,34.745,0
-6.635,35.076,0
-6.749,35.175,0
-8.542,34.658,0
-5.516,35.375,0
-8.298,34.843,0
-4.805,35.475,0
-6.132,35.231,0
-5.382,35.442,0
-5.112,35.377,0
-7.521,35.003,0
-8.109,34.884,0
-10.524,34.211,0
-6.395,35.238,0
-10.552,34.225,0
-9.477,34.633,0
-7.393,35.056,0
-5.426,35.28,0
-5.25,35.346,0
-8.035,34.868,0
-8.139,34.955,0
-8.482,34.727,0
-11.028,34.046,0
-6.484,35.101,0
-7.496,34.989,0
-9.677,34.528,0
-4.662,35.367,0
-5.009,35.531,0
-3.87,35.928,0
-8.583,34.71,0
-3.273,35.408,0
-8.613,34.752,0
-3.863,35.533,0
-11.449,33.971,0
-7.79,34.945,0
-10.032,34.4,0
-8.378,34.749,0
-3.592,35.595,0
-10.476,34.315,0
-5.99,35.246,0
-7.128,35.232,0
-8.14,34.893,0
-7.725,34.892,0
-7.782,34.799,0
-6.613,35.123,0
-5.913,35.275,0
-8.18,34.689,0
-5.555,35.4,0
-10.286,34.213,0
-7.856,34.994,0
-8.947,34.749,0
-8.491,34.881,0
-8.474,34.888,0
-9.788,34.515,0
-11.18,34.117,0
-6.97,35.171,0
-3.346,35.551,0
-9.2,34.586,0
-10.44,34.297,0
-8.499,34.779,0
-5.542,35.517,0
-8.354,34.737,0
-9.355,34.612,0
-9.517,34.607,0
3.563,34.878,0
-1.551,35.052,0
0.915,34.891,0
-2.138,34.991,0
4.844,34.726,0
1.684,34.962,0
-3.363,34.736,0
3.555,34.896,0
-2.686,34.974,0
-1.157,35.069,0
-0.23,34.852,0
0.374,35.046,0
-3.079,34.943,0
-2.5,34.887,0
-0.068,34.957,0
-0.39,34.932,0
1.862,35.029,0
-1.103,34.9,0
5.39,34.59,0
-4.967,34.527,0
-2.652,34.862,0
4.044,34.78,0
-0.14,35.002,0
-0.625,34.948,0
0.377,35.116,0
1.472,34.905,0
0.689,34.962,0
2.47,34.778,0
3.058,34.796,0
-0.003,34.976,0
-4.48,34.783,0
-1.616,35.088,0
-1.577,35.018,0
-1.477,35.191,0
0.66,34.965,0
-1.753,34.865,0
-1.32,35.008,0
-3.992,34.723,0
-1.553,34.959,0
0.044,35.052,0
-2.351,34.977,0
2.105,34.99,0
2.351,34.856,0
-0.516,35.125,0
0.419,34.929,0
-0.057,34.971,0
3.588,34.743,0
-1.663,34.906,0
1.898,35.007,0
-0.457,34.997,0
-0.266,34.887,0
-0.289,35.014,0
0.362,34.976,0
3.655,34.706,0
2.0,34.974,0
1.968,34.834,0
-0.335,34.924,0
3.29,34.91,0
0.276,34.891,0
0.46,35.14,0
-5.235,34.655,0
0.931,35.056,0
0.379,35.009,0
-2.473,34.932,0
4.141,34.951,0
-1.846,34.952,0
-0.388,34.915,0
-4.754,34.572,0
3.769,34.645,0
-1.335,35.107,0
1.868,34.93,0
-2.838,34.922,0
-0.709,34.924,0
2.94,34.816,0
-3.614,34.676,0
-0.62,35.143,0
0.991,34.967,0
1.808,34.879,0
3.559,34.852,0
1.566,35.007,0
0.598,35.033,0
0.272,34.961,0
0.299,34.939,0
-0.88,34.959,0
-2.862,34.753,0
1.216,34.986,0
1.371,35.008,0
1.763,34.956,0
-1.758,35.102,0
2.049,35.067,0
3.359,34.786,0
-2.054,34.974,0
-0.515,35.068,0
1.613,34.939,0
-0.915,35.037,0
6.114,34.56,0
-1.866,34.971,0
-1.315,34.975,0
-2.524,34.937,0
0.997,34.968,0
-0.616,34.909,0
0.881,34.979,0
-1.804,35.052,0
-2.691,35.011,0
-1.78,35.059,0
2.103,34.822,0
-0.13,35.125,0
6.141,34.505,0
-0.506,35.02,0
2.56,34.993,0
-3.516,34.816,0
-0.456,34.969,0
-0.611,35.018,0
-0.168,35.021,0
1.26,34.872,0
4.374,34.719,0
-1.23,34.994,0
-1.379,34.895,0
-0.299,34.987,0
-2.802,34.97,0
-3.477,34.707,0
-4.992,34.648,0
-1.85,34.848,0
1.052,34.977,0
0.644,34.998,0
-1.807,34.792,0
3.759,34.744,0
-2.889,34.799,0
1.834,34.991,0
-3.614,34.956,0
-1.183,34.863,0
4.908,34.708,0
-3.897,34.775,0
2.622,34.868,0
0.599,34.959,0
-1.45,34.85,0
-1.453,34.915,0
2.005,34.968,0
-4.516,34.644,0
2.722,34.896,0
2.228,34.911,0
0.036,34.871,0
1.588,34.876,0
3.277,34.859,0
-2.593,34.924,0
-2.089,34.985,0
0.4,34.876,0
-0.977,35.034,0
-1.899,35.043,0
-2.378,35.053,0
-2.412,34.914,0
2.851,34.978,0
-3.493,34.888,0
1.055,35.003,0
2.971,34.893,0
-0.893,34.979,0
8.544,34.78,0
11.909,33.866,0
6.36,35.344,0
11.058,34.104,0
8.314,34.913,0
10.451,34.223,0
6.063,35.154,0
9.689,34.43,0
8.261,34.78,0
8.891,34.708,0
13.504,33.179,0
8.299,34.841,0
7.731,34.992,0
7.409,34.994,0
1.392,35.775,0
7.279,35.013,0
6.531,35.111,0
7.708,35.092,0
12.094,33.647,0
10.307,34.345,0
5.676,35.347,0
8.132,34.791,0
10.015,34.299,0
8.84,34.603,0
9.373,34.643,0
7.812,35.02,0
4.558,35.466,0
12.018,33.707,0
4.402,35.478,0
11.046,34.122,0
2.742,35.725,0
6.932,35.087,0
3.483,35.618,0
4.715,35.495,0
6.217,35.326,0
-0.057,35.721,0
9.622,34.531,0
10.401,34.185,0
3.72,35.631,0
5.348,35.426,0
8.022,34.931,0
8.434,34.742,0
7.673,34.965,0
10.388,34.325,0
9.081,34.5,0
9.625,34.405,0
7.728,34.996,0
11.509,33.766,0
4.417,35.431,0
3.859,35.573,0
7.624,35.042,0
8.749,34.85,0
11.458,33.862,0
2.796,35.559,0
7.775,34.904,0
6.328,35.244,0
5.222,35.423,0
8.96,34.654,0
9.5,34.622,0
12.369,33.56,0
8.427,34.698,0
11.602,34.06,0
6.62,35.12,0
2.503,35.685,0
5.832,35.236,0
3.878,35.667,0
9.728,34.455,0
7.249,35.194,0
8.403,34.803,0
10.979,34.157,0
8.295,34.767,0
7.31,35.073,0
8.594,34.755,0
9.711,34.492,0
11.97,33.851,0
7.941,34.811,0
10.918,33.926,0
6.077,35.362,0
6.325,35.231,0
6.483,35.155,0
9.761,34.505,0
7.741,35.015,0
7.944,34.941,0
11.752,33.874,0
6.579,35.091,0
4.902,35.379,0
1.987,35.561,0
7.127,35.039,0
9.917,34.441,0
5.717,35.313,0
7.104,35.02,0
7.421,35.184,0
5.711,35.394,0
13.033,33.375,0
12.83,33.516,0
6.101,35.251,0
3.631,35.637,0
9.6,34.415,0
9.75,34.452,0
6.043,35.328,0
3.096,35.621,0
6.577,35.111,0
8.919,34.637,0
7.642,34.96,0
11.479,33.857,0
6.271,35.305,0
10.138,34.412,0
3.918,35.43,0
4.5,35.557,0
9.771,34.521,0
6.024,35.185,0
9.438,34.585,0
10.001,34.544,0
7.599,35.015,0
10.487,34.374,0
6.205,35.205,0
6.694,35.115,0
6.763,35.241,0
8.531,34.819,0
15.17,32.483,0
7.331,35.153,0
0.731,35.737,0
8.611,34.761,0
13.842,33.001,0
6.188,35.211,0
4.995,35.399,0
10.778,34.152,0
6.004,35.093,0
8.004,34.825,0
12.249,33.715,0
11.604,33.833,0
9.841,34.39,0
8.288,34.738,0
5.391,35.383,0
5.375,35.308,0
4.989,35.596,0
14.233,32.966,0
8.868,34.715,0
5.059,35.501,0
4.409,35.481,0
8.866,34.637,0
5.762,35.343,0
8.591,34.786,0
6.347,35.205,0
7.615,34.909,0
2.142,35.735,0
6.634,35.209,0
6.92,35.234,0
10.073,34.311,0
6.233,35.262,0
6.544,35.224,0
6.512,35.148,0
6.508,35.316,0
7.801,34.832,0
3.926,35.627,0
8.506,34.765,0
16.811,34.298,0
17.236,33.882,0
12.974,35.851,0
14.547,35.196,0
17.545,33.899,0
17.399,33.788,0
15.084,35.004,0
13.476,35.601,0
16.643,34.34,0
14.927,35.019,0
10.48,36.675,0
16.711,34.235,0
15.388,34.813,0
14.194,35.309,0
15.984,34.426,0
12.232,35.957,0
12.61,36.064,0
11.053,36.401,0
16.011,34.495,0
18.421,33.442,0
13.666,35.626,0
15.991,34.722,0
17.173,34.052,0
16.174,34.457,0
18.036,33.538,0
13.771,35.415,0
14.472,35.273,0
13.443,35.576,0
17.255,34.021,0
17.532,33.896,0
13.883,35.382,0
14.19,35.419,0
17.291,33.814,0
15.241,34.914,0
11.265,36.432,0
13.969,35.425,0
13.551,35.671,0
13.729,35.532,0
16.422,34.422,0
11.949,36.216,0
14.608,35.261,0
16.925,34.102,0
17.043,34.172,0
16.807,34.211,0
12.969,35.873,0
13.206,35.815,0
16.471,34.249,0
16.569,34.261,0
12.827,35.895,0
17.087,34.202,0
16.112,34.451,0
17.98,33.632,0
13.377,35.662,0
16.284,34.352,0
16.075,34.548,0
13.637,35.565,0
15.589,34.725,0
13.085,35.645,0
13.576,35.678,0
12.017,35.96,0
17.453,33.691,0
17.529,33.853,0
17.192,33.869,0
13.495,35.417,0
15.072,34.989,0
17.601,33.832,0
17.694,33.602,0
16.224,34.432,0
10.684,36.465,0
15.988,34.474,0
14.054,35.513,0
16.329,34.457,0
14.002,35.379,0
15.586,34.863,0
16.971,34.06,0
18.03,33.616,0
18.135,33.458,0
13.401,35.644,0
14.636,35.307,0
13.814,35.51,0
14.347,35.322,0
12.341,35.926,0
11.243,36.363,0
14.585,35.251,0
13.069,35.771,0
11.25,36.388,0
11.586,36.244,0
14.014,35.414,0
13.548,35.648,0
16.787,34.15,0
14.078,35.336,0
12.619,35.863,0
10.829,36.588,0
12.962,35.805,0
15.545,34.834,0
14.469,35.295,0
17.894,33.702,0
9.748,36.739,0
12.11,36.119,0
17.666,33.82,0
15.108,34.977,0
17.974,33.687,0
17.845,33.637,0
15.918,34.514,0
13.809,35.342,0
9.365,36.861,0
16.442,34.215,0
17.191,34.098,0
12.787,35.818,0
15.968,34.467,0
15.238,34.985,0
14.89,35.062,0
13.53,35.481,0
15.191,34.819,0
15.272,34.794,0
13.97,35.449,0
10.0,36.621,0
17.243,33.883,0
14.018,35.323,0
14.157,35.385,0
10.728,36.438,0
13.75,35.559,0
11.781,36.155,0
17.398,33.835,0
9.963,36.751,0
14.979,35.039,0
18.492,33.351,0
13.893,35.5,0
13.87,35.432,0
17.474,33.894,0
16.286,34.411,0
16.259,34.405,0
15.341,34.998,0
12.93,35.689,0
13.767,35.498,0
14.664,35.165,0
12.692,35.948,0
16.138,34.423,0


==> tikz/data/location_estimation/samples/LE_samples_mlArAt.dat <==
x,y,z
-10.557,5.402,0
-10.452,3.567,0
-14.521,6.81,0
-12.565,4.423,0
-12.737,2.203,0
-11.968,4.203,0
-16.159,8.561,0
-12.172,4.685,0
-12.476,2.644,0
-14.792,4.631,0
-8.884,1.936,0
-6.299,0.758,0
-6.551,1.327,0
-8.997,2.425,0
-12.547,5.33,0
-14.184,5.035,0
-17.437,9.511,0
-17.575,9.371,0
-9.276,3.117,0
-17.478,6.129,0
-6.941,1.15,0
-9.573,1.772,0
-13.04,4.102,0
-12.44,6.481,0
-7.263,0.691,0
-14.479,5.086,0
-12.935,2.272,0
-10.172,2.64,0
-16.856,6.268,0
-10.509,2.781,0
-16.992,4.558,0
-7.601,1.916,0
-9.428,3.802,0
-12.84,3.711,0
-18.384,9.972,0
-18.838,7.02,0
-10.584,3.216,0
-13.893,4.284,0
-6.925,1.581,0
-10.331,2.405,0
-9.421,4.024,0
-18.015,5.285,0
-9.059,1.754,0
-9.656,2.883,0
-11.497,2.857,0
-10.325,1.467,0
-9.191,3.249,0
-8.684,3.204,0
-6.205,0.374,0
-15.561,6.825,0
-9.543,8.031,0
-8.235,7.306,0
-7.298,5.212,0
-7.635,4.766,0
-8.98,5.626,0
-6.987,6.675,0
-5.928,2.063,0
-9.876,8.099,0
-10.0,10.762,0
-8.198,6.566,0
-9.245,8.862,0
-6.178,2.385,0
-9.452,8.842,0
-8.09,5.82,0
-12.763,9.256,0
-6.953,4.352,0
-6.606,4.409,0
-9.426,5.843,0
-7.428,6.087,0
-7.737,6.247,0
-8.315,7.701,0
-6.775,3.881,0
-8.937,7.414,0
-7.863,5.335,0
-8.488,8.569,0
-7.206,4.453,0
-6.249,2.194,0
-9.851,7.949,0
-6.617,2.979,0
-6.683,5.461,0
-7.69,5.514,0
-5.721,1.269,0
-6.436,3.82,0
-8.736,10.003,0
-8.54,7.492,0
-6.204,2.48,0
-9.444,10.446,0
-7.526,4.687,0
-7.172,5.728,0
-5.579,0.938,0
-5.97,1.964,0
-7.852,5.566,0
-8.302,10.558,0
-7.76,5.548,0
-9.315,6.578,0
-11.29,9.873,0
-9.296,6.723,0
-7.64,4.882,0
-10.013,7.779,0
-8.008,7.649,0
-8.257,5.886,0
-8.595,7.033,0
-8.134,7.236,0
-9.12,7.709,0
-9.315,10.668,0
-8.373,6.521,0
-6.554,2.958,0
-6.696,3.32,0
-7.781,6.49,0
-6.915,6.258,0
-9.928,9.699,0
-6.742,3.762,0
-8.659,7.362,0
-5.251,0.603,0
-7.756,7.133,0
-10.757,9.616,0
-9.538,6.917,0
-6.622,2.471,0
-10.545,9.882,0
-5.593,0.852,0
-8.857,7.189,0
-14.87,14.591,0
-8.135,3.924,0
-6.303,5.757,0
-8.66,7.216,0
-6.226,2.91,0
-10.512,10.685,0
-9.424,12.221,0
-7.883,6.283,0
-8.411,6.697,0
-8.72,6.535,0
-5.525,1.549,0
-5.878,2.274,0
-10.074,9.28,0
-8.307,5.646,0
-7.679,4.341,0
-5.416,0.685,0
-8.461,6.853,0
-5.997,1.826,0
-8.777,6.597,0
-6.892,4.608,0
-8.526,7.29,0
-7.501,3.619,0
-7.437,3.924,0
-8.262,8.682,0
-7.505,5.584,0
-8.137,5.408,0
-9.174,10.899,0
-11.354,7.467,0
-10.715,10.265,0
-7.21,4.584,0
-9.774,10.659,0
-6.592,3.48,0
-7.149,5.868,0
-6.4,3.974,0
-5.998,2.605,0
-5.374,0.619,0
-8.407,6.245,0
-6.894,4.624,0
-6.74,4.029,0
-9.417,7.968,0
-8.354,6.471,0
-7.092,5.562,0
-7.676,5.333,0
-7.503,4.567,0
-7.14,4.87,0
-8.322,6.937,0
-8.382,7.58,0
-8.762,9.096,0
-9.291,8.727,0
-7.0,3.918,0
-7.35,6.111,0
-7.615,6.465,0
-6.213,2.285,0
-8.266,6.633,0
-9.382,8.149,0
-9.531,7.139,0
-7.203,5.831,0
-5.939,2.801,0
-7.902,5.858,0
-7.445,6.405,0
-10.654,7.926,0
-6.34,3.547,0
-5.905,1.626,0
-5.843,1.592,0
-7.968,5.048,0
-7.302,4.076,0
-11.091,9.239,0
-7.849,6.207,0
-6.812,2.929,0
-5.84,1.638,0
-7.546,6.096,0
-5.225,0.753,0
-6.255,2.332,0
-8.547,6.914,0
-6.354,3.292,0
-7.645,4.05,0
-8.978,8.755,0
-6.171,1.785,0
-6.03,2.578,0
-8.018,5.345,0
-6.31,4.184,0
-7.742,6.146,0
-7.56,3.927,0
-7.265,4.581,0
-9.279,7.194,0
-7.692,6.038,0
-7.071,4.579,0
-14.628,16.099,0
-7.554,4.064,0
-6.467,2.445,0
-10.034,8.048,0
-8.37,5.617,0
-8.213,8.294,0
-8.56,6.488,0
-6.74,6.493,0
-7.47,5.258,0
-10.446,9.227,0
-8.657,6.483,0
-6.461,3.179,0
-9.516,8.9,0
-8.908,8.412,0
-14.244,13.628,0
-8.283,7.097,0
-8.022,7.338,0
-6.697,3.665,0
0.121,4.289,0
-0.456,4.833,0
-0.617,5.429,0
0.612,4.182,0
-0.228,4.309,0
0.017,5.402,0
-1.925,3.075,0
1.178,4.936,0
0.41,4.999,0
0.755,4.427,0
0.162,5.506,0
-1.107,5.371,0
1.148,5.303,0
0.04,4.648,0
-1.533,4.905,0
-0.963,5.487,0
-0.427,5.988,0
-0.076,4.723,0
1.015,4.478,0
-0.451,5.041,0
-0.934,4.203,0
-0.351,7.37,0
-0.123,5.01,0
0.178,6.249,0
-0.492,6.891,0
1.118,4.386,0
-0.122,4.976,0
0.287,4.524,0
-0.625,5.102,0
1.487,4.251,0
-0.072,4.834,0
-0.362,4.967,0
-1.31,3.554,0
1.018,4.39,0
-0.522,5.088,0
-0.31,5.674,0
0.405,5.449,0
-0.406,4.549,0
0.732,4.875,0
-0.391,3.918,0
1.062,3.755,0
0.674,6.454,0
-0.176,5.059,0
0.103,4.668,0
0.312,4.748,0
-0.076,4.666,0
-0.523,4.391,0
-0.454,5.362,0
-0.331,4.936,0
0.695,4.912,0
0.361,4.61,0
-0.799,5.421,0
-0.238,5.674,0
0.812,4.224,0
0.819,4.435,0
0.039,5.328,0
-0.375,5.024,0
1.494,4.204,0
0.058,6.059,0
-0.445,5.587,0
0.824,4.676,0
0.534,4.918,0
-0.023,5.433,0
0.14,5.245,0
-0.4,4.757,0
-0.239,5.278,0
0.267,4.505,0
-1.315,4.468,0
-0.686,5.059,0
-0.236,4.148,0
0.111,6.325,0
0.31,5.075,0
1.31,3.754,0
0.412,4.863,0
-0.247,4.334,0
-0.034,5.219,0
0.373,5.015,0
0.476,5.393,0
-0.217,5.066,0
0.155,4.904,0
-0.577,4.629,0
-1.307,4.553,0
-0.714,5.042,0
-0.785,5.052,0
-0.224,4.424,0
-0.014,5.23,0
-1.832,4.419,0
-0.222,5.877,0
-1.013,5.49,0
0.836,4.943,0
0.185,4.994,0
-0.218,5.033,0
-0.127,4.705,0
0.217,5.546,0
0.132,4.167,0
-0.622,4.38,0
-0.417,4.54,0
-0.68,4.576,0
0.263,5.309,0
0.672,4.341,0
0.043,5.619,0
0.646,3.907,0
-0.052,5.481,0
-0.341,4.986,0
-0.276,5.046,0
1.822,4.629,0
-1.081,4.743,0
0.632,7.362,0
0.863,5.452,0
0.194,4.358,0
1.702,5.155,0
-0.149,6.332,0
-0.321,4.577,0
-0.919,4.109,0
1.145,6.668,0
-1.249,4.021,0
-0.962,5.129,0
-0.245,5.675,0
0.204,6.133,0
0.562,4.941,0
0.285,5.405,0
0.191,3.946,0
-1.224,5.212,0
0.102,4.473,0
-0.138,5.091,0
-0.272,5.261,0
0.954,5.779,0
-0.993,4.62,0
0.117,4.093,0
0.223,3.639,0
-0.33,5.024,0
1.214,3.178,0
-0.522,5.483,0
-0.653,3.556,0
-0.696,7.512,0
-0.671,3.664,0
-1.435,3.985,0
1.044,5.99,0
-0.381,4.186,0
-0.322,6.108,0
0.742,5.128,0
0.722,4.853,0
0.153,5.797,0
-0.765,4.55,0
0.275,5.481,0
-0.018,5.272,0
0.759,3.977,0
2.016,3.29,0
-0.414,4.446,0
0.077,5.328,0
0.35,5.189,0
0.371,5.261,0
0.56,5.481,0
0.348,5.047,0
0.254,4.874,0
0.31,3.731,0
-0.579,4.681,0
0.53,5.524,0
1.298,4.904,0
-0.127,5.318,0
-0.621,5.55,0
-0.809,4.113,0
0.871,5.127,0
-0.138,4.112,0
0.879,5.155,0
-0.747,4.868,0
0.28,6.852,0
-1.008,4.992,0
0.069,4.676,0
-0.43,5.243,0
1.085,4.171,0
0.737,3.887,0
0.391,6.451,0
0.926,4.425,0
-0.455,4.552,0
0.193,4.701,0
1.858,4.091,0
0.377,3.944,0
-0.065,5.306,0
-0.712,4.909,0
0.521,5.53,0
-0.477,4.399,0
0.584,4.248,0
-0.393,6.154,0
-1.522,4.589,0
0.154,5.736,0
0.492,4.99,0
-0.899,5.085,0
-1.055,5.486,0
1.004,4.717,0
-1.481,3.46,0
1.44,4.581,0
-0.272,5.653,0
-0.223,4.233,0
-0.114,4.156,0
0.273,4.782,0
-0.034,4.908,0
0.633,5.787,0
-1.032,5.246,0
0.373,4.841,0
-1.019,4.613,0
-0.342,5.184,0
-0.709,6.292,0
1.006,3.92,0
-0.006,5.304,0
-0.57,4.967,0
-0.065,7.147,0
1.769,5.25,0
-0.903,4.38,0
8.685,6.375,0
7.47,6.344,0
10.38,8.363,0
7.664,5.327,0
7.717,7.46,0
6.912,4.329,0
8.82,8.395,0
6.035,1.986,0
6.657,2.986,0
9.454,7.091,0
9.258,7.826,0
9.075,7.999,0
10.733,8.155,0
8.68,8.087,0
7.187,5.164,0
7.707,5.313,0
6.938,6.54,0
8.448,6.647,0
8.732,6.573,0
5.804,2.13,0
8.26,6.278,0
10.593,8.793,0
8.406,8.711,0
9.115,6.759,0
6.056,2.063,0
8.192,5.995,0
8.905,7.484,0
9.297,10.339,0
7.777,7.993,0
15.549,17.133,0
7.056,4.595,0
10.183,6.85,0
7.339,4.769,0
9.056,7.136,0
8.291,5.882,0
9.174,8.544,0
9.735,8.246,0
8.293,5.56,0
6.483,4.475,0
8.707,6.978,0
7.914,7.443,0
6.57,3.673,0
8.231,7.521,0
6.356,2.414,0
7.216,4.056,0
9.563,8.702,0
8.034,5.29,0
6.124,2.707,0
7.716,7.014,0
5.355,0.745,0
9.1,11.668,0
10.924,9.66,0
6.694,4.355,0
6.337,3.318,0
7.985,5.204,0
7.879,5.759,0
11.253,11.998,0
6.81,3.592,0
6.953,3.827,0
7.991,6.918,0
7.656,4.73,0
6.317,3.817,0
7.015,4.371,0
8.001,6.217,0
7.005,4.696,0
8.851,10.552,0
6.457,2.395,0
6.735,5.023,0
7.784,5.532,0
6.639,3.089,0
9.432,9.824,0
10.279,13.607,0
13.576,13.446,0
8.388,7.175,0
7.875,4.698,0
5.548,1.254,0
5.459,0.867,0
6.503,3.582,0
7.087,4.696,0
10.636,12.399,0
7.895,7.734,0
7.315,6.686,0
8.723,6.846,0
10.0,10.212,0
13.201,13.747,0
9.371,10.399,0
7.383,5.72,0
8.04,7.535,0
5.806,1.832,0
6.042,1.802,0
7.331,4.787,0
7.942,5.803,0
6.086,3.719,0
7.902,5.38,0
6.117,1.677,0
6.625,3.655,0
8.042,6.726,0
8.377,7.376,0
7.523,4.71,0
6.98,5.136,0
10.338,8.47,0
11.051,12.155,0
6.124,3.208,0
7.202,5.316,0
5.855,2.238,0
8.725,7.276,0
7.268,4.316,0
7.471,6.792,0
9.195,8.204,0
8.422,9.731,0
6.059,2.028,0
6.458,3.33,0
6.214,2.975,0
8.795,5.36,0
9.634,9.545,0
7.804,5.659,0
6.987,4.006,0
9.198,7.607,0
6.313,2.289,0
6.465,3.694,0
8.494,6.864,0
7.528,5.286,0
8.461,4.845,0
6.6,2.68,0
8.168,6.82,0
6.254,2.239,0
9.067,6.762,0
7.239,5.661,0
5.504,1.378,0
7.049,4.492,0
9.369,8.241,0
9.985,6.73,0
5.773,1.534,0
7.23,6.314,0
7.908,6.784,0
8.073,6.93,0
8.968,7.934,0
6.679,2.693,0
10.278,10.167,0
6.414,2.928,0
9.687,6.769,0
7.287,4.811,0
5.788,1.59,0
6.398,2.615,0
13.274,12.233,0
5.339,0.685,0
6.538,5.32,0
12.298,12.069,0
5.078,0.344,0
6.83,5.322,0
8.948,8.916,0
7.315,4.264,0
7.251,3.91,0
6.578,3.448,0
7.909,6.315,0
11.417,10.145,0
7.171,3.312,0
6.746,3.405,0
6.596,3.977,0
11.934,10.487,0
6.102,3.231,0
6.158,2.632,0
11.689,11.494,0
6.962,4.7,0
7.567,6.732,0
9.901,7.427,0
8.939,5.737,0
7.815,5.312,0
8.329,4.892,0
7.91,5.343,0
6.111,2.05,0
7.424,4.865,0
6.394,2.359,0
5.88,1.601,0
7.118,4.524,0
10.138,9.245,0
7.229,1.163,0
14.848,5.672,0
17.702,4.468,0
14.167,4.163,0
15.93,8.092,0
9.144,2.646,0
11.676,4.569,0
9.294,2.802,0
9.275,1.464,0
14.167,6.149,0
13.793,4.825,0
8.068,2.264,0
14.715,5.095,0
6.656,0.684,0
16.391,4.803,0
10.872,3.726,0
7.685,2.516,0
18.654,10.78,0
13.79,7.867,0
6.213,0.836,0
18.165,9.501,0
13.736,5.99,0
13.458,3.321,0
9.802,4.299,0
14.725,10.203,0
15.242,7.751,0
12.94,4.409,0
8.785,1.691,0
11.096,3.776,0
9.937,4.103,0
15.614,5.912,0
8.827,0.87,0
12.416,4.684,0
7.4,1.672,0
9.284,1.641,0
13.888,6.135,0
10.371,3.184,0
10.936,3.166,0
11.768,3.93,0
9.93,4.428,0
13.542,5.391,0
7.035,1.788,0
7.733,1.62,0
10.694,3.52,0
9.203,1.935,0
10.288,2.55,0
17.444,9.126,0
18.271,7.429,0
17.85,8.918,0
-15.161,9.767,0
-16.686,14.794,0
-18.904,16.844,0
-9.55,5.743,0
-9.591,5.655,0
-6.856,2.193,0
-9.5,6.003,0
-8.882,4.946,0
-10.029,5.58,0
-15.35,13.227,0
-18.9,19.097,0
-16.111,15.815,0
-13.165,10.091,0
-9.458,5.951,0
-8.318,4.981,0
-13.98,9.907,0
-13.012,8.256,0
-13.58,9.441,0
-7.69,4.061,0
-8.397,4.597,0
-11.777,7.938,0
-7.172,2.77,0
-12.182,10.34,0
-9.218,7.153,0
-12.996,7.691,0
-12.391,9.086,0
-12.078,8.649,0
-10.331,7.295,0
-8.3,3.537,0
-14.535,10.13,0
-9.089,4.167,0
-13.333,12.381,0
-11.502,10.2,0
-11.3,7.253,0
-10.852,7.295,0
-11.895,10.645,0
-13.804,10.678,0
-10.506,7.095,0
-13.129,10.158,0
-16.646,10.599,0
-9.232,5.023,0
-8.48,4.412,0
-11.424,8.48,0
-13.166,13.631,0
-11.084,8.365,0
-13.575,11.339,0
-13.155,13.91,0
-5.841,1.119,0
-13.083,11.158,0
-12.46,11.172,0
-15.351,13.168,0
-14.719,16.5,0
-11.192,8.295,0
-18.201,17.09,0
-9.587,5.286,0
-13.979,14.354,0
-11.617,8.206,0
-6.544,2.745,0
-13.796,10.959,0
-12.053,11.661,0
-13.236,9.763,0
-12.999,10.135,0
-8.095,4.994,0
-11.12,8.116,0
-17.904,19.392,0
-17.047,16.669,0
-14.316,11.397,0
-10.326,7.211,0
-18.171,16.498,0
-12.956,7.348,0
-8.956,3.932,0
-8.578,4.03,0
-12.326,9.671,0
-14.413,13.788,0
-13.499,6.664,0
-12.77,10.125,0
-16.51,15.852,0
-7.981,3.894,0
-13.531,11.19,0
-13.353,12.686,0
-14.45,12.24,0
-14.91,10.821,0
-16.268,14.56,0
-10.149,8.214,0
-11.433,8.919,0
-18.473,17.314,0
-11.422,9.111,0
-7.897,4.316,0
-11.497,10.738,0
-11.435,4.538,0
-10.09,7.351,0
-12.979,9.715,0
-8.248,4.542,0
-17.581,13.374,0
-14.851,13.437,0
-8.134,3.526,0
-14.975,13.583,0
-16.049,14.301,0
-16.346,14.325,0
-11.395,9.161,0
-13.98,12.93,0
-14.534,14.616,0
-16.299,13.184,0
-12.063,15.374,0
-11.757,11.442,0
-11.809,10.853,0
-18.486,13.884,0
-15.802,13.358,0
-8.988,4.844,0
-16.122,15.541,0
-11.938,8.06,0
-12.459,10.102,0
-9.412,4.619,0
-9.792,6.053,0
-10.237,5.169,0
-11.196,11.208,0
-17.056,13.328,0
-13.003,9.115,0
-11.001,7.218,0
-13.885,7.43,0
-17.079,14.228,0
-16.117,13.255,0
-6.757,2.193,0
-11.402,9.119,0
-17.706,14.368,0
-11.593,9.462,0
-16.196,12.247,0
-16.847,16.866,0
-15.104,12.91,0
-11.999,9.037,0
-10.803,6.606,0
-17.745,18.0,0
-11.593,7.928,0
-12.876,8.298,0
-12.826,10.245,0
-9.026,5.002,0
-18.804,18.479,0
-12.585,11.667,0
-11.744,9.25,0
-10.288,7.151,0
-16.906,15.524,0
-8.421,13.292,0
-9.362,14.478,0
-8.586,12.594,0
-8.57,17.907,0
-8.74,12.629,0
-9.185,12.672,0
-8.072,17.226,0
-9.411,16.87,0
-7.395,11.759,0
-5.992,10.039,0
-15.823,28.876,0
-7.277,13.082,0
-9.765,14.191,0
-7.849,12.362,0
-9.22,14.535,0
-12.786,24.323,0
-5.952,11.919,0
-6.527,9.394,0
-7.638,14.002,0
-6.254,10.083,0
-6.094,8.51,0
-7.576,10.742,0
-6.913,11.065,0
-7.608,12.659,0
-6.179,11.984,0
-7.254,10.212,0
-11.17,24.763,0
-5.54,8.326,0
-7.299,13.235,0
-5.379,8.62,0
-6.286,8.081,0
-6.82,10.487,0
-7.488,12.358,0
-10.203,18.118,0
-7.155,7.535,0
-6.406,8.289,0
-8.155,13.881,0
-6.772,14.288,0
-6.61,10.159,0
-7.278,9.8,0
-7.062,12.685,0
-8.906,13.369,0
-10.878,18.976,0
-6.864,12.908,0
-8.577,11.976,0
-9.059,15.618,0
-6.382,13.701,0
-9.161,18.448,0
-7.054,11.196,0
-9.637,14.368,0
-6.939,16.808,0
-7.546,15.013,0
-5.706,8.979,0
-6.854,8.033,0
-7.628,10.233,0
-6.414,11.895,0
-14.201,25.81,0
-6.433,7.2,0
-6.072,8.888,0
-6.672,7.996,0
-7.953,12.009,0
-7.12,12.152,0
-7.571,13.493,0
-6.261,8.831,0
-8.846,11.509,0
-7.017,11.42,0
-7.305,12.981,0
-6.675,8.543,0
-9.743,19.674,0
-6.781,12.171,0
-6.746,11.201,0
-7.288,9.786,0
-6.656,9.163,0
-11.69,22.412,0
-8.219,13.562,0
-7.069,14.674,0
-5.91,7.172,0
-6.742,6.441,0
-6.618,11.032,0
-7.782,11.215,0
-8.035,11.434,0
-8.626,13.077,0
-8.52,18.042,0
-8.663,14.118,0
-9.699,16.719,0
-7.822,13.55,0
-7.33,11.415,0
-7.294,10.182,0
-7.952,10.122,0
-7.387,10.922,0
-6.949,11.079,0
-6.963,13.915,0
-5.765,5.044,0
-6.886,10.734,0
-7.389,9.235,0
-9.35,13.48,0
-6.587,11.946,0
-7.007,11.302,0
-11.233,17.046,0
-8.84,12.958,0
-5.213,12.165,0
-6.849,11.978,0
-17.804,33.818,0
-10.091,19.249,0
-6.045,9.359,0
-9.154,15.672,0
-8.057,14.873,0
-5.271,14.129,0
-6.453,9.651,0
-7.072,13.071,0
-15.202,32.083,0
-7.61,14.593,0
-9.156,17.221,0
-6.929,8.201,0
-7.095,11.18,0
-5.815,7.954,0
-9.439,20.742,0
-10.661,20.234,0
-7.43,12.983,0
-6.102,11.793,0
-14.15,29.935,0
-6.931,12.612,0
-6.826,11.566,0
-6.845,10.381,0
-5.788,11.398,0
-7.211,10.573,0
-6.546,12.1,0
-12.778,19.84,0
-7.865,11.889,0
-6.922,10.24,0
-8.723,14.719,0
-9.616,19.802,0
-7.697,13.054,0
-7.944,13.718,0
-7.077,14.035,0
-7.565,17.796,0
-6.8,12.26,0
-5.884,12.047,0
-9.199,16.136,0
-7.886,12.32,0
-9.972,20.42,0
-8.073,10.036,0
-6.858,11.364,0
-7.62,10.91,0
-6.141,10.751,0
-5.949,11.127,0
-7.663,13.307,0
-5.944,13.732,0
-8.254,14.65,0
-6.546,9.883,0
-7.173,14.278,0
-6.507,9.997,0
-9.926,20.036,0
-11.448,17.211,0
-7.017,14.446,0
-8.044,14.607,0
-6.257,9.869,0
-6.43,12.051,0
-6.415,12.172,0
-7.253,13.304,0
-5.551,4.888,0
-12.622,18.755,0
-7.64,15.158,0
-7.009,14.891,0
-6.584,10.018,0
-7.02,14.635,0
-6.134,11.212,0
-8.649,12.264,0
-6.947,9.035,0
-6.031,5.067,0
-8.002,16.181,0
-7.382,12.272,0
-6.565,14.066,0
-9.29,14.501,0
-6.571,9.139,0
-7.261,14.585,0
-7.434,9.87,0
-9.732,17.835,0
-6.819,14.866,0
-6.981,11.05,0
-5.047,9.149,0
-9.836,15.481,0
-8.39,15.51,0
-6.125,9.546,0
-13.606,27.5,0
-6.36,9.323,0
-5.802,9.727,0
-6.693,14.169,0
-10.281,19.373,0
-11.203,15.015,0
-6.363,9.077,0
-9.59,14.177,0
-6.856,12.717,0
-8.221,16.963,0
-6.273,12.102,0
-7.403,15.21,0
-8.71,12.49,0
-7.458,12.032,0
-9.898,16.842,0
-5.869,6.552,0
-7.55,10.599,0
-5.787,11.771,0
-7.675,11.393,0
-5.841,11.195,0
-7.23,12.833,0
-6.333,9.551,0
-9.957,26.0,0
-10.704,16.177,0
0.139,13.417,0
-0.425,11.2,0
-0.203,13.869,0
1.364,10.084,0
-0.844,15.083,0
1.188,11.884,0
0.905,16.544,0
0.091,14.174,0
0.533,13.759,0
-0.344,16.768,0
-0.26,14.107,0
-0.476,11.451,0
0.624,15.008,0
1.4,13.433,0
0.448,12.212,0
0.213,11.5,0
-0.688,11.879,0
-1.278,15.172,0
0.197,14.024,0
1.165,11.948,0
-0.928,12.916,0
-0.19,18.427,0
-0.628,12.801,0
-1.22,14.301,0
-1.621,12.135,0
0.375,13.055,0
-0.396,14.974,0
-0.572,10.811,0
1.304,11.103,0
0.075,13.08,0
0.65,13.66,0
0.904,12.446,0
0.211,10.045,0
-0.006,11.427,0
-1.813,11.638,0
-1.055,12.073,0
-1.301,13.286,0
1.14,11.985,0
-0.401,13.739,0
-1.112,15.859,0
-0.53,12.249,0
-0.689,14.352,0
0.212,13.364,0
-0.519,12.263,0
0.311,10.246,0
-1.162,13.395,0
0.816,10.351,0
0.318,14.457,0
1.769,11.69,0
-0.87,14.673,0
-1.535,13.188,0
-0.155,11.072,0
1.588,14.831,0
-0.333,12.27,0
1.113,13.594,0
0.162,11.134,0
-0.013,10.222,0
-1.292,18.76,0
-1.084,12.236,0
0.435,13.378,0
-0.748,11.952,0
0.68,11.407,0
-0.747,10.468,0
0.622,12.812,0
1.967,11.421,0
-1.184,14.905,0
-0.695,12.876,0
-0.004,10.284,0
-0.118,13.081,0
0.029,12.546,0
-0.542,16.595,0
-0.87,13.409,0
-1.424,10.643,0
-1.522,8.455,0
-1.068,11.903,0
-0.301,12.126,0
-0.153,14.326,0
0.551,12.311,0
0.255,10.638,0
-1.137,12.735,0
0.558,12.946,0
0.585,14.376,0
-0.09,12.374,0
-0.375,13.744,0
-0.246,13.134,0
-0.8,12.209,0
0.531,14.09,0
0.609,12.84,0
-0.707,11.168,0
0.23,9.769,0
0.135,11.531,0
0.644,11.135,0
-0.836,10.772,0
-0.501,15.494,0
-0.961,10.674,0
0.667,15.133,0
-0.026,15.776,0
0.213,13.705,0
-1.162,14.086,0
0.26,14.18,0
0.26,12.325,0
0.353,13.688,0
0.528,9.365,0
0.573,9.274,0
0.614,11.55,0
-0.583,15.898,0
-0.25,14.035,0
-0.299,10.112,0
-0.164,13.237,0
-0.092,11.684,0
-0.477,12.465,0
0.086,12.762,0
-1.221,12.272,0
0.133,13.97,0
0.494,13.504,0
-0.702,11.719,0
0.477,11.958,0
-0.677,13.23,0
-0.759,9.634,0
0.808,11.846,0
0.501,12.333,0
-0.557,15.385,0
-1.574,13.695,0
-0.302,12.46,0
-1.684,13.661,0
-1.118,9.814,0
-0.144,12.449,0
-2.336,18.463,0
-0.068,11.511,0
-0.405,11.217,0
-0.603,15.326,0
0.419,14.181,0
0.453,17.629,0
-1.748,11.488,0
0.842,10.602,0
1.261,13.764,0
-0.341,13.765,0
1.364,14.011,0
-0.778,10.232,0
-0.922,21.435,0
0.189,17.278,0
-1.11,12.041,0
-0.141,11.911,0
-0.12,11.731,0
1.092,15.326,0
0.071,10.279,0
0.127,13.202,0
0.17,13.702,0
1.949,12.061,0
2.047,14.154,0
-0.002,12.552,0
-0.007,10.601,0
-0.22,15.194,0
-1.135,14.838,0
0.206,10.805,0
0.984,12.356,0
0.238,13.447,0
0.267,9.767,0
0.656,12.827,0
-0.244,10.561,0
0.313,16.465,0
0.239,17.562,0
-0.946,11.694,0
0.273,13.374,0
-0.313,18.007,0
0.228,12.461,0
-0.112,12.966,0
0.301,10.215,0
-0.06,14.215,0
1.004,11.505,0
-0.357,11.712,0
-0.293,12.949,0
-0.018,17.108,0
0.135,10.345,0
-0.483,10.772,0
0.859,10.605,0
1.213,12.888,0
0.586,12.116,0
-0.171,11.544,0
-0.41,10.663,0
-0.271,11.067,0
0.098,10.306,0
0.542,12.723,0
-0.017,11.682,0
-0.237,11.138,0
-0.241,14.649,0
-0.26,11.645,0
-0.001,9.143,0
-1.289,11.753,0
-0.253,12.085,0
1.297,12.143,0
0.808,11.028,0
-0.475,12.921,0
-0.116,10.654,0
0.736,12.031,0
0.051,11.951,0
-0.286,10.857,0
0.2,11.527,0
-2.046,13.203,0
0.717,8.921,0
-1.537,14.671,0
0.511,12.14,0
-0.785,14.23,0
0.717,10.256,0
0.404,9.629,0
1.278,15.597,0
-0.77,15.343,0
0.379,12.779,0
0.545,11.275,0
8.32,12.906,0
8.348,13.382,0
5.442,9.443,0
7.813,11.559,0
6.065,9.661,0
11.881,19.239,0
7.65,13.308,0
9.926,16.996,0
8.937,13.418,0
6.419,12.801,0
7.01,11.533,0
7.16,14.434,0
8.043,13.328,0
6.523,10.994,0
9.969,15.788,0
8.701,16.099,0
5.946,9.82,0
9.447,14.773,0
6.463,11.079,0
7.482,10.459,0
10.329,18.729,0
7.468,12.659,0
7.089,8.739,0
7.338,7.156,0
9.418,16.749,0
7.608,12.046,0
11.849,19.601,0
7.471,13.23,0
6.693,11.622,0
6.243,7.929,0
8.596,15.213,0
7.575,11.705,0
6.521,8.182,0
6.879,9.066,0
8.297,11.774,0
7.436,10.511,0
8.384,11.36,0
18.164,29.216,0
7.882,13.104,0
6.739,11.828,0
6.839,10.259,0
9.113,14.696,0
7.065,8.892,0
8.332,14.399,0
7.156,13.259,0
8.326,14.523,0
7.315,12.283,0
6.006,9.87,0
6.303,8.712,0
8.877,13.993,0
8.83,14.312,0
7.392,7.933,0
6.882,17.69,0
8.0,10.635,0
5.717,10.494,0
6.72,10.509,0
6.391,9.519,0
11.573,19.729,0
9.187,16.699,0
10.086,17.236,0
8.759,16.552,0
7.704,15.126,0
6.54,12.272,0
10.393,15.837,0
10.512,16.722,0
9.585,18.402,0
5.299,12.208,0
8.897,17.68,0
6.726,8.884,0
8.447,14.47,0
9.086,15.66,0
7.866,10.121,0
7.686,15.309,0
7.879,14.674,0
9.95,20.258,0
8.539,11.635,0
9.293,15.015,0
9.127,14.909,0
6.202,8.732,0
7.203,11.526,0
7.613,10.711,0
9.123,13.573,0
7.853,14.701,0
8.645,11.973,0
8.367,11.951,0
7.224,10.085,0
7.758,12.323,0
6.574,10.903,0
6.587,9.84,0
6.984,10.39,0
7.154,10.751,0
7.08,10.138,0
6.83,10.476,0
10.074,17.05,0
13.669,22.074,0
7.014,8.826,0
6.288,9.931,0
7.22,10.588,0
8.491,13.792,0
7.391,11.189,0
7.553,11.842,0
6.508,9.583,0
6.448,10.571,0
8.252,14.991,0
6.891,10.43,0
7.0,11.853,0
6.768,9.572,0
8.552,11.664,0
6.565,9.379,0
8.912,12.746,0
10.76,17.23,0
7.379,9.283,0
6.491,11.899,0
5.717,12.704,0
6.881,10.755,0
7.465,15.286,0
12.354,20.379,0
8.297,11.877,0
10.182,14.894,0
6.225,9.899,0
6.977,11.866,0
7.215,11.79,0
7.948,12.686,0
9.096,16.754,0
9.378,16.161,0
9.501,19.838,0
6.758,11.684,0
6.833,14.175,0
6.706,12.287,0
9.196,16.295,0
8.116,10.411,0
7.924,13.309,0
8.47,10.949,0
6.714,8.765,0
8.824,18.013,0
8.804,14.579,0
7.501,14.342,0
6.55,11.465,0
7.108,11.906,0
7.514,10.693,0
7.9,15.182,0
9.178,17.23,0
6.499,10.331,0
6.713,11.454,0
6.304,7.822,0
6.405,8.086,0
7.228,12.26,0
8.043,13.05,0
7.695,13.491,0
8.05,16.016,0
9.19,15.628,0
6.379,12.452,0
6.497,13.212,0
6.205,9.4,0
6.845,10.436,0
8.972,11.11,0
9.55,16.237,0
8.295,13.101,0
6.42,9.471,0
6.348,11.617,0
8.849,12.498,0
9.75,15.371,0
11.634,16.967,0
7.029,12.803,0
11.094,17.218,0
6.044,10.17,0
7.736,11.813,0
5.4,3.706,0
8.514,13.77,0
9.529,20.187,0
6.909,12.754,0
7.845,8.912,0
8.766,11.622,0
5.88,9.273,0
6.138,7.422,0
7.447,9.056,0
6.292,11.759,0
7.423,15.223,0
9.529,14.272,0
7.689,12.031,0
7.808,15.899,0
6.177,11.295,0
7.088,12.66,0
11.512,23.61,0
6.801,12.436,0
6.157,8.218,0
8.691,14.844,0
8.057,13.677,0
7.736,10.008,0
5.77,5.35,0
6.465,12.614,0
6.191,12.026,0
5.79,10.037,0
5.983,9.371,0
6.053,9.181,0
6.784,10.42,0
12.693,22.269,0
7.231,12.075,0
8.762,13.698,0
5.729,7.769,0
8.131,12.343,0
6.831,10.772,0
6.237,11.862,0
10.145,16.947,0
6.148,10.88,0
7.942,14.394,0
6.945,8.131,0
6.969,13.798,0
9.871,6.938,0
8.917,7.265,0
17.939,15.687,0
12.559,12.697,0
8.987,4.759,0
17.056,16.518,0
13.825,15.58,0
10.062,6.707,0
9.288,4.368,0
10.698,8.104,0
13.556,9.898,0
17.394,18.011,0
11.39,8.527,0
16.22,14.186,0
12.962,9.634,0
9.005,5.53,0
18.088,13.783,0
9.521,5.824,0
14.407,13.306,0
11.579,9.135,0
13.998,10.534,0
11.208,8.587,0
9.661,5.329,0
11.553,9.155,0
18.831,17.043,0
11.189,8.595,0
11.125,6.636,0
12.459,6.638,0
13.63,13.055,0
8.009,3.896,0
12.234,9.559,0
11.437,10.931,0
6.205,1.895,0
12.126,8.437,0
11.584,11.171,0
18.083,13.849,0
12.72,10.816,0
17.936,17.68,0
9.347,6.833,0
13.516,11.836,0
14.489,14.01,0
14.418,17.437,0
12.608,10.399,0
11.621,7.123,0
12.836,9.993,0
14.471,13.29,0
16.65,14.27,0
15.537,19.796,0
13.004,9.818,0
18.529,19.331,0
8.898,5.162,0
11.719,8.514,0
10.111,7.547,0
12.332,10.36,0
18.202,15.598,0
8.163,5.119,0
13.11,9.855,0
7.997,3.93,0
15.293,16.396,0
17.719,13.453,0
5.953,1.366,0
12.437,11.483,0
11.675,7.461,0
17.208,17.052,0
18.95,18.824,0
14.871,10.983,0
16.165,11.215,0
8.453,7.061,0
15.588,16.995,0
8.394,4.98,0
14.978,12.866,0
8.616,5.646,0
12.97,9.489,0
13.356,12.981,0
12.6,8.592,0
9.287,5.278,0
12.136,9.399,0
7.641,3.434,0
12.175,12.082,0
17.874,14.959,0
13.174,13.635,0
7.141,2.515,0
8.337,6.55,0
15.809,15.43,0
13.456,10.746,0
11.168,7.859,0
15.13,15.231,0
11.438,10.456,0
15.625,14.405,0
14.804,13.219,0
16.888,13.02,0
15.64,14.623,0
18.536,13.582,0
13.592,12.176,0
16.944,12.383,0
9.82,5.727,0
15.578,14.869,0
15.609,15.405,0
16.224,14.359,0
8.799,5.437,0
13.182,9.801,0
13.843,10.834,0
12.991,12.121,0
9.702,5.415,0
15.24,10.752,0
12.774,9.201,0
15.942,11.233,0
11.575,8.207,0
16.714,13.476,0
18.577,14.89,0
9.607,7.312,0
17.825,13.935,0
10.602,5.25,0
16.14,13.378,0
8.571,4.862,0
6.863,3.508,0
11.389,10.694,0
8.914,5.55,0
15.739,13.292,0
10.137,8.099,0
9.371,7.999,0
7.865,4.616,0
9.171,5.988,0
17.241,13.369,0
11.406,6.809,0
16.973,20.771,0
5.654,0.949,0
12.844,8.759,0
14.014,9.932,0
17.955,16.652,0
13.983,9.916,0
16.879,14.663,0
8.204,4.709,0
9.752,5.246,0
16.8,14.009,0
9.085,7.966,0
13.362,11.335,0
12.915,8.619,0
8.745,4.744,0
13.395,10.082,0
18.632,16.254,0
-18.606,23.703,0
-16.783,18.683,0
-13.451,14.567,0
-10.628,9.656,0
-9.082,11.887,0
-16.199,25.827,0
-14.363,20.141,0
-16.095,26.63,0
-8.692,10.897,0
-15.927,14.966,0
-11.541,12.706,0
-8.361,10.104,0
-12.253,13.054,0
-11.229,10.341,0
-18.189,23.938,0
-11.927,21.837,0
-15.847,23.238,0
-16.24,21.719,0
-11.768,14.535,0
-12.646,14.592,0
-9.988,12.624,0
-14.468,24.691,0
-15.397,20.398,0
-13.437,14.996,0
-14.058,16.835,0
-15.552,18.094,0
-18.165,29.672,0
-12.291,16.502,0
-11.856,15.922,0
-16.346,22.837,0
-14.916,18.974,0
-12.882,19.587,0
-9.898,9.861,0
-14.882,22.271,0
-18.56,22.406,0
-17.268,20.985,0
-17.067,26.113,0
-12.283,16.409,0
-11.081,10.616,0
-11.603,11.603,0
-16.186,24.972,0
-14.737,23.203,0
-13.257,19.014,0
-11.82,15.478,0
-14.729,19.162,0
-12.349,16.595,0
-13.043,16.151,0
-10.229,11.468,0
-13.525,17.106,0
-13.978,18.394,0
-9.651,7.905,0
-10.493,14.117,0
-14.279,20.205,0
-11.677,17.222,0
-18.384,24.925,0
-12.699,14.296,0
-11.003,15.983,0
-18.133,27.976,0
-13.148,19.188,0
-12.911,13.202,0
-11.619,17.687,0
-11.433,17.348,0
-14.602,15.111,0
-13.452,15.943,0
-9.587,12.871,0
-13.338,16.185,0
-10.138,11.609,0
-17.742,26.42,0
-14.578,15.799,0
-13.847,20.577,0
-16.277,18.607,0
-15.35,20.078,0
-16.626,22.537,0
-12.841,16.186,0
-10.481,12.165,0
-14.484,15.362,0
-13.518,20.316,0
-10.78,13.086,0
-13.423,14.74,0
-11.434,18.084,0
-12.658,17.741,0
-8.437,13.02,0
-15.543,21.147,0
-14.889,17.987,0
-10.915,13.024,0
-14.33,19.266,0
-17.58,28.191,0
-15.387,21.717,0
-13.865,19.046,0
-13.479,16.032,0
-12.746,14.866,0
-18.018,21.268,0
-8.821,9.113,0
-17.275,28.249,0
-10.373,10.372,0
-10.649,16.257,0
-18.39,28.596,0
-8.141,8.339,0
-11.017,15.171,0
-14.63,19.204,0
-12.159,13.11,0
-9.071,8.431,0
-11.718,13.079,0
-11.74,17.351,0
-12.641,16.025,0
-13.738,13.161,0
-13.906,20.324,0
-11.094,12.994,0
-15.416,23.197,0
-18.026,20.752,0
-9.471,11.932,0
-14.708,21.354,0
-18.574,23.304,0
-14.355,17.522,0
-14.418,18.23,0
-18.595,26.156,0
-14.716,20.987,0
-11.085,12.519,0
-13.76,16.836,0
-8.712,12.194,0
-13.89,19.893,0
-11.517,12.859,0
-8.598,8.657,0
-12.185,17.2,0
-10.323,14.377,0
-14.72,20.388,0
-15.622,24.971,0
-11.717,18.114,0
-8.773,8.384,0
-13.388,16.939,0
-16.044,24.872,0
-9.319,10.829,0
-8.89,8.066,0
-14.574,19.735,0
-13.198,14.736,0
-11.535,17.391,0
-16.155,17.862,0
-9.705,12.584,0
-10.481,12.816,0
-17.614,24.578,0
-11.215,15.178,0
-11.467,13.851,0
-6.998,8.797,0
-14.012,19.448,0
-12.766,18.431,0
-15.66,21.399,0
-13.489,23.968,0
-9.927,10.4,0
-15.243,21.132,0
-13.048,15.567,0
-17.295,26.295,0
-18.142,24.777,0
-8.308,25.994,0
-4.805,13.555,0
-7.344,16.706,0
-6.726,16.596,0
-7.459,15.229,0
-7.926,18.607,0
-6.944,22.374,0
-8.275,25.688,0
-4.567,11.883,0
-8.411,20.443,0
-7.866,21.102,0
-5.868,22.64,0
-10.954,32.8,0
-7.088,13.459,0
-7.48,15.028,0
-8.914,22.574,0
-3.528,12.012,0
-12.567,35.747,0
-7.798,15.304,0
-9.436,19.217,0
-7.819,19.619,0
-10.298,27.831,0
-6.128,18.027,0
-10.886,28.52,0
-7.275,12.509,0
-8.087,24.605,0
-10.606,33.635,0
-9.651,34.553,0
-8.532,24.815,0
-7.755,19.604,0
-5.836,17.035,0
-9.073,30.904,0
-8.773,20.428,0
-8.05,17.351,0
-6.926,16.441,0
-6.019,14.614,0
-11.051,33.902,0
-5.152,14.211,0
-9.008,22.251,0
-7.168,22.442,0
-13.329,35.591,0
-7.859,19.401,0
-7.222,21.3,0
-9.128,28.07,0
-10.68,32.744,0
-8.764,19.292,0
-8.679,24.166,0
-7.689,23.823,0
-10.45,28.822,0
-12.038,29.863,0
-10.883,26.418,0
-6.539,15.68,0
-9.249,20.728,0
-8.249,20.79,0
-7.158,23.516,0
-6.737,23.76,0
-8.384,23.987,0
-8.491,35.398,0
-14.403,36.684,0
-5.88,16.047,0
-6.105,22.432,0
-7.587,18.773,0
-6.614,16.862,0
-5.429,12.697,0
-10.313,24.676,0
-7.717,22.49,0
-6.928,22.625,0
-6.301,14.263,0
-6.358,18.763,0
-8.234,24.793,0
-9.983,21.232,0
-10.348,28.453,0
-11.676,34.99,0
-8.296,20.405,0
-9.393,21.309,0
-6.924,16.191,0
-7.665,17.122,0
-7.359,17.197,0
-6.937,14.887,0
-9.646,32.578,0
-6.423,28.557,0
-7.311,17.569,0
-5.494,19.28,0
-7.723,18.192,0
-6.246,16.974,0
-11.257,27.011,0
-5.853,15.661,0
-5.41,14.959,0
-15.912,34.624,0
-8.972,24.646,0
-6.247,20.399,0
-7.96,21.027,0
-13.042,29.251,0
-8.248,14.819,0
-8.372,25.692,0
-5.224,14.966,0
-8.041,24.039,0
-7.42,19.268,0
-5.353,16.969,0
-8.703,17.466,0
-6.826,15.975,0
-7.801,19.271,0
-4.841,13.496,0
-5.849,19.23,0
-5.796,15.046,0
-7.724,21.282,0
-8.299,21.265,0
-5.139,12.074,0
-7.965,17.918,0
-9.191,21.063,0
-7.685,22.118,0
-6.674,17.331,0
-8.441,26.647,0
-7.892,21.85,0
-7.233,24.182,0
-7.5,12.233,0
-9.526,19.127,0
-6.885,16.502,0
-6.458,16.841,0
-8.008,23.592,0
-7.176,17.245,0
-7.239,13.903,0
-9.665,24.015,0
-6.678,18.052,0
-7.707,17.912,0
-7.07,18.428,0
-6.554,19.387,0
-7.004,17.006,0
-7.307,19.491,0
-7.948,18.025,0
-8.133,18.791,0
-8.082,19.794,0
-4.211,18.183,0
-7.012,21.683,0
-5.31,17.167,0
-5.803,17.651,0
-9.922,31.827,0
-7.944,21.224,0
-5.723,24.61,0
-9.047,22.419,0
-7.04,14.292,0
-4.543,13.895,0
-7.608,23.18,0
-6.787,21.24,0
-11.013,32.355,0
-9.552,22.736,0
-6.795,23.229,0
-9.518,30.241,0
-9.002,18.195,0
-6.605,18.465,0
-4.644,14.772,0
-9.298,21.527,0
-4.043,15.163,0
-7.428,22.791,0
-7.705,22.612,0
-8.845,22.124,0
-5.715,20.75,0
-9.442,21.159,0
-9.775,30.642,0
-6.317,20.99,0
-6.141,25.358,0
-6.748,14.624,0
-5.482,14.756,0
-6.881,16.653,0
-8.884,23.043,0
-11.692,36.242,0
-7.368,13.671,0
-8.719,15.166,0
-9.57,27.592,0
-6.328,20.412,0
-6.928,18.715,0
-7.22,33.629,0
-6.383,17.934,0
-7.813,19.567,0
-7.292,19.777,0
-8.181,20.829,0
-9.656,23.864,0
-8.782,21.856,0
-11.443,23.346,0
-7.45,19.615,0
-7.629,17.618,0
-5.329,10.3,0
-4.036,17.68,0
-8.159,24.133,0
-4.127,13.286,0
-9.392,22.451,0
-4.981,17.669,0
-6.059,23.428,0
-4.965,13.68,0
-7.908,20.949,0
-10.66,27.708,0
-7.049,20.687,0
-5.766,17.76,0
-6.263,12.023,0
-5.174,15.861,0
-5.806,17.524,0
-5.903,20.5,0
-5.498,17.972,0
-7.465,17.97,0
-9.2,21.202,0
-6.299,16.549,0
-0.819,24.834,0
0.249,19.836,0
0.035,19.685,0
-1.092,19.039,0
1.496,16.86,0
0.783,28.011,0
1.015,18.94,0
-0.601,22.467,0
-1.183,18.035,0
-0.251,18.889,0
0.288,18.26,0
-3.566,22.77,0
-0.262,17.116,0
1.471,15.866,0
0.584,24.897,0
0.538,20.949,0
0.058,18.231,0
-0.195,20.667,0
0.441,13.009,0
2.244,36.665,0
-0.507,16.347,0
-0.713,27.99,0
-0.323,17.545,0
0.086,18.44,0
1.436,19.061,0
2.906,29.141,0
-0.078,20.457,0
0.342,27.272,0
0.193,18.028,0
-2.406,33.384,0
-2.15,22.879,0
0.397,23.264,0
1.237,16.964,0
0.487,20.012,0
0.403,23.543,0
0.732,22.547,0
-0.183,16.269,0
1.076,27.285,0
-1.632,21.978,0
-0.147,21.833,0
-0.392,32.385,0
0.122,25.935,0
-0.973,20.13,0
0.403,15.789,0
-0.63,13.159,0
-1.152,22.037,0
-0.185,19.186,0
0.406,16.376,0
-0.551,13.919,0
-1.019,20.403,0
1.002,14.786,0
0.044,20.386,0
0.49,15.228,0
0.913,24.177,0
-0.778,15.05,0
0.568,23.488,0
-1.599,15.195,0
0.113,16.629,0
1.382,18.903,0
-0.235,23.829,0
0.901,17.16,0
-2.269,24.181,0
0.182,15.494,0
-0.614,17.878,0
0.665,21.179,0
1.712,28.704,0
-2.076,26.906,0
0.109,19.631,0
-0.588,13.672,0
1.029,17.347,0
0.24,19.935,0
1.011,18.272,0
-0.875,15.372,0
1.867,18.848,0
-1.08,15.519,0
-0.877,24.571,0
1.443,33.143,0
-0.724,26.314,0
0.706,24.028,0
-0.795,18.787,0
1.455,17.82,0
0.446,29.54,0
-0.379,24.388,0
-0.817,18.091,0
0.693,16.851,0
-1.132,22.586,0
-0.949,20.284,0
0.273,15.667,0
0.318,18.218,0
-0.362,17.736,0
-0.974,24.01,0
0.177,14.875,0
0.463,20.538,0
1.677,21.015,0
-0.559,20.166,0
-0.299,22.987,0
-1.11,29.725,0
0.745,16.993,0
-1.111,20.777,0
-0.411,22.424,0
1.767,21.159,0
0.824,19.897,0
0.592,15.7,0
0.853,20.373,0
-0.299,13.734,0
-0.643,15.554,0
-1.409,13.63,0
-1.745,25.138,0
0.615,24.47,0
-0.285,19.628,0
1.873,18.764,0
-1.167,23.771,0
-0.332,17.476,0
-0.144,25.939,0
0.95,18.62,0
-1.487,18.23,0
-1.049,20.968,0
0.227,22.445,0
0.108,19.767,0
0.393,17.326,0
0.093,21.436,0
0.577,15.174,0
-2.208,20.224,0
-0.645,34.847,0
-0.474,21.021,0
0.382,24.102,0
-0.697,20.813,0
1.853,17.566,0
1.188,21.986,0
1.745,24.558,0
-1.112,16.663,0
0.966,17.237,0
0.211,22.071,0
1.848,34.993,0
0.794,20.712,0
-2.267,18.828,0
0.646,26.31,0
1.035,14.627,0
-0.31,15.461,0
-0.18,15.339,0
-1.057,27.166,0
-0.389,16.161,0
-0.513,14.212,0
-0.342,19.22,0
-0.455,17.693,0
1.404,32.299,0
-1.259,25.787,0
2.313,15.35,0
0.08,18.11,0
-0.344,15.077,0
-1.439,18.428,0
0.146,31.18,0
0.39,23.487,0
1.665,32.779,0
-0.885,23.263,0
0.024,14.845,0
-0.547,15.146,0
0.479,15.378,0
-0.372,19.191,0
0.916,18.589,0
-1.535,20.378,0
-0.016,18.336,0
-0.696,19.607,0
-0.395,18.253,0
-0.346,13.316,0
-0.179,21.172,0
1.365,18.472,0
0.091,27.781,0
-1.341,21.53,0
1.637,19.963,0
0.569,21.156,0
1.061,13.898,0
1.15,21.306,0
0.483,20.802,0
1.044,20.861,0
0.67,18.741,0
-0.123,16.244,0
-0.424,30.067,0
-0.597,20.95,0
-0.246,21.114,0
-2.318,21.647,0
0.395,17.746,0
-0.437,18.735,0
1.035,17.465,0
-0.04,24.004,0
-0.183,24.284,0
-0.477,19.834,0
-0.128,14.244,0
-0.077,13.706,0
0.943,14.259,0
-0.123,21.43,0
-1.562,17.46,0
-2.345,24.03,0
1.25,23.986,0
0.088,14.518,0
-0.717,16.809,0
2.015,23.484,0
-0.693,18.431,0
0.481,25.806,0
0.178,19.492,0
-0.597,18.189,0
2.171,30.058,0
0.185,29.744,0
-0.969,15.11,0
0.406,18.826,0
0.846,26.165,0
5.524,17.074,0
7.827,22.484,0
8.378,19.89,0
8.898,18.794,0
9.151,17.895,0
8.142,24.002,0
5.064,12.053,0
6.886,19.83,0
4.649,12.99,0
8.23,23.504,0
8.626,26.496,0
8.196,16.909,0
7.869,20.401,0
5.851,14.813,0
5.439,16.169,0
9.532,24.609,0
7.422,15.343,0
5.81,16.627,0
10.879,21.828,0
7.369,19.376,0
8.082,23.65,0
5.819,12.186,0
11.249,27.818,0
10.64,27.364,0
6.107,21.977,0
6.014,13.552,0
7.747,21.78,0
6.028,16.073,0
8.045,15.158,0
4.191,17.6,0
5.808,17.137,0
8.916,19.594,0
5.517,11.499,0
14.021,35.299,0
7.937,22.483,0
13.304,34.157,0
11.843,26.672,0
7.893,24.368,0
6.421,13.13,0
7.975,21.863,0
8.779,17.43,0
7.478,18.872,0
7.289,15.286,0
8.876,17.952,0
7.701,24.619,0
8.965,18.795,0
10.104,34.345,0
5.691,15.63,0
6.1,22.541,0
8.141,27.091,0
12.202,36.388,0
8.621,18.205,0
5.267,15.904,0
6.787,15.231,0
7.973,17.751,0
6.402,15.697,0
6.075,15.56,0
7.003,14.776,0
8.657,25.442,0
7.865,16.329,0
6.258,20.706,0
5.574,17.745,0
7.173,20.066,0
4.768,21.792,0
7.553,19.444,0
7.248,18.364,0
5.917,19.442,0
7.883,19.352,0
8.28,19.56,0
5.22,16.446,0
4.506,15.355,0
8.92,18.253,0
8.013,21.79,0
9.579,27.908,0
12.777,26.605,0
5.839,15.888,0
6.793,14.396,0
7.811,23.019,0
8.047,21.668,0
6.414,16.719,0
7.214,19.494,0
5.721,23.837,0
7.532,17.358,0
9.659,26.744,0
6.186,12.177,0
11.659,32.881,0
9.717,26.088,0
8.289,29.945,0
8.26,19.948,0
6.231,19.59,0
9.079,23.332,0
6.043,18.95,0
5.312,17.276,0
8.341,18.588,0
8.554,19.204,0
6.293,20.561,0
6.87,20.813,0
8.248,27.409,0
7.883,17.201,0
9.285,23.815,0
8.383,24.424,0
7.941,18.547,0
6.756,17.481,0
9.776,33.58,0
9.564,24.338,0
8.797,18.466,0
10.695,25.105,0
7.127,14.084,0
10.028,24.988,0
5.731,18.968,0
8.924,20.364,0
7.134,19.603,0
7.185,20.766,0
6.268,18.263,0
6.029,13.267,0
6.754,19.581,0
8.436,18.975,0
7.212,19.46,0
6.948,17.897,0
7.328,17.839,0
9.087,31.074,0
9.024,29.385,0
6.882,19.236,0
10.304,26.721,0
6.069,15.978,0
6.342,15.594,0
9.389,21.729,0
7.09,16.006,0
4.727,13.584,0
5.996,14.003,0
8.181,20.109,0
6.716,20.129,0
6.441,16.594,0
5.142,14.434,0
4.642,16.215,0
6.392,15.643,0
8.882,20.918,0
7.613,22.75,0
5.742,19.348,0
4.098,11.827,0
6.889,15.369,0
8.983,23.984,0
6.841,17.39,0
7.671,16.989,0
9.307,27.18,0
8.338,31.001,0
5.622,12.351,0
7.013,21.624,0
5.402,19.019,0
6.215,12.571,0
5.74,21.445,0
9.779,25.777,0
6.76,16.018,0
7.814,17.384,0
5.044,16.206,0
9.938,27.504,0
14.504,32.698,0
8.451,23.977,0
8.779,19.931,0
7.334,20.725,0
6.079,27.291,0
7.954,23.58,0
6.911,18.83,0
6.375,19.446,0
5.846,25.411,0
6.098,18.314,0
7.736,22.656,0
5.998,14.654,0
7.28,19.464,0
6.756,15.25,0
5.663,14.567,0
6.838,16.948,0
6.061,20.47,0
11.928,25.31,0
9.882,28.986,0
8.088,18.226,0
8.425,21.653,0
6.261,18.786,0
12.048,26.101,0
8.05,23.982,0
6.026,12.421,0
6.289,16.993,0
7.274,21.158,0
5.933,16.392,0
9.424,25.332,0
6.442,26.554,0
5.577,15.879,0
6.665,18.364,0
8.102,30.595,0
9.535,28.136,0
6.265,14.907,0
10.805,22.839,0
8.937,30.005,0
7.809,24.269,0
6.609,13.112,0
5.735,19.897,0
7.529,15.827,0
4.645,15.323,0
7.047,18.908,0
8.986,23.984,0
8.879,24.264,0
8.299,13.161,0
11.868,10.722,0
12.55,14.189,0
10.683,12.967,0
14.316,16.814,0
14.299,14.999,0
7.409,10.986,0
11.71,12.487,0
12.801,16.088,0
14.067,25.123,0
11.233,11.03,0
17.42,27.616,0
9.564,13.056,0
10.404,11.815,0
15.961,20.856,0
8.519,13.157,0
16.095,21.522,0
13.55,18.55,0
11.506,15.314,0
12.977,15.163,0
10.93,13.905,0
18.155,28.354,0
8.437,7.342,0
17.725,25.022,0
13.953,21.159,0
11.332,17.904,0
13.649,17.745,0
12.728,18.174,0
13.395,20.381,0
8.848,12.474,0
13.609,17.297,0
14.879,18.148,0
15.159,18.602,0
13.128,16.97,0
14.321,19.051,0
15.89,20.508,0
10.393,14.047,0
10.539,10.46,0
13.842,21.126,0
14.882,21.195,0
14.807,18.614,0
11.294,13.514,0
10.903,14.58,0
13.258,16.07,0
11.382,10.99,0
8.84,10.038,0
14.128,21.861,0
16.029,21.05,0
14.372,17.624,0
16.236,24.814,0
14.116,23.019,0
12.704,20.234,0
10.54,13.029,0
13.761,20.381,0
13.055,17.867,0
16.444,27.977,0
12.932,16.603,0
15.448,18.535,0
18.61,22.019,0
13.64,18.959,0
15.017,17.333,0
13.946,21.735,0
15.999,26.584,0
8.246,8.671,0
11.297,17.412,0
13.472,15.811,0
11.36,9.181,0
9.809,11.126,0
14.679,19.04,0
15.395,19.943,0
11.119,14.814,0
13.24,21.335,0
14.272,21.695,0
12.444,12.069,0
17.386,17.608,0
17.001,29.264,0
18.507,28.765,0
12.723,15.991,0
14.025,21.22,0
14.837,21.958,0
13.532,16.237,0
16.546,22.343,0
11.083,12.76,0
13.664,17.18,0
14.115,17.405,0
17.395,24.487,0
9.474,9.553,0
12.75,18.545,0
15.92,18.809,0
12.883,16.883,0
9.746,13.534,0
15.263,17.63,0
9.869,13.451,0
14.752,18.551,0
12.001,16.105,0
13.967,19.767,0
15.457,20.021,0
14.249,21.717,0
15.301,22.283,0
18.13,22.853,0
15.585,28.694,0
18.08,26.63,0
12.611,11.922,0
14.889,20.941,0
11.057,12.959,0
11.487,17.179,0
12.758,14.993,0
12.194,15.203,0
12.689,16.542,0
13.056,18.618,0
10.225,10.837,0
15.634,19.529,0
14.132,18.354,0
8.51,13.068,0
14.92,21.133,0
15.431,16.253,0
18.471,22.787,0
10.375,12.587,0
15.545,18.463,0
9.956,13.981,0
16.249,23.12,0
15.377,19.761,0
13.451,16.128,0
12.592,19.392,0
11.441,11.95,0
15.526,25.392,0
18.299,23.481,0
11.12,13.065,0
14.921,16.749,0
12.32,15.998,0
12.041,18.56,0
11.51,12.617,0
10.151,12.527,0
15.711,24.682,0
13.819,14.761,0
9.688,12.194,0
14.242,16.744,0
10.074,10.53,0
12.373,16.069,0
9.52,9.447,0
9.553,11.067,0
16.332,23.941,0
11.567,12.583,0
10.955,16.613,0
16.344,24.836,0
12.452,15.1,0
13.678,15.84,0
8.196,10.42,0
11.703,15.404,0
18.246,23.692,0
17.646,23.813,0
11.179,12.441,0
15.776,22.628,0
-13.942,32.993,0
-9.918,19.625,0
-10.763,20.53,0
-15.003,23.879,0
-13.038,24.617,0
-13.812,35.866,0
-14.062,28.026,0
-16.107,34.594,0
-16.677,31.122,0
-8.57,18.102,0
-18.633,26.18,0
-16.12,23.079,0
-17.011,32.163,0
-12.398,23.674,0
-8.471,13.398,0
-10.627,19.49,0
-7.738,11.183,0
-13.487,25.261,0
-14.175,25.307,0
-15.769,26.877,0
-18.951,35.595,0
-15.58,32.648,0
-17.507,26.896,0
-7.931,15.223,0
-9.575,13.941,0
-13.688,19.337,0
-13.541,22.181,0
-13.193,22.441,0
-12.61,24.135,0
-10.295,16.985,0
-10.63,20.73,0
-10.396,19.757,0
-16.996,28.246,0
-9.588,17.511,0
-12.586,22.035,0
-16.919,32.109,0
-16.557,32.778,0
-10.121,17.05,0
-11.169,17.586,0
-15.206,23.669,0
-14.764,27.872,0
-11.261,23.186,0
-14.3,31.06,0
-13.759,23.027,0
-14.947,28.491,0
-8.641,12.657,0
-10.774,18.421,0
-15.065,24.28,0
-12.747,22.203,0
-15.79,25.208,0
-14.829,26.115,0
-13.878,32.392,0
-14.674,28.664,0
-14.068,19.511,0
-16.826,28.054,0
-13.756,25.474,0
-11.892,17.122,0
-11.049,20.449,0
-13.017,22.963,0
-14.835,21.916,0
-15.313,23.54,0
-8.546,10.918,0
-13.681,30.27,0
-14.09,24.082,0
-15.481,32.37,0
-18.811,33.158,0
-13.91,21.745,0
-15.971,31.695,0
-15.614,29.058,0
-16.308,27.843,0
-15.643,25.09,0
-10.346,20.844,0
-11.258,22.866,0
-13.089,27.608,0
-10.893,16.841,0
-9.994,17.73,0
-9.203,17.77,0
-15.405,27.983,0
-16.548,27.65,0
-6.815,9.413,0
-14.732,29.06,0
-10.288,19.275,0
-8.538,17.922,0
-18.414,33.144,0
-14.951,26.984,0
-13.941,24.379,0
-13.363,19.217,0
-11.665,18.563,0
-17.393,27.319,0
-18.192,32.277,0
-16.331,31.459,0
-10.974,16.523,0
-15.654,26.581,0
-12.308,22.587,0
-10.174,22.179,0
-16.547,26.433,0
-10.929,18.117,0
-12.464,22.588,0
-9.275,17.469,0
-12.643,19.747,0
-9.282,18.335,0
-13.534,23.192,0
-16.487,31.393,0
-12.338,24.424,0
-8.102,12.922,0
-12.036,17.254,0
-14.408,23.177,0
-9.314,16.007,0
-15.319,28.814,0
-14.088,25.156,0
-14.921,31.695,0
-12.978,32.578,0
-15.776,29.057,0
-12.276,17.852,0
-9.775,16.735,0
-9.912,19.7,0
-9.394,20.827,0
-16.438,24.479,0
-16.31,34.466,0
-12.77,23.398,0
-11.145,16.66,0
-18.277,33.12,0
-12.116,26.339,0
-10.741,17.574,0
-9.253,14.992,0
-9.028,19.283,0
-9.069,12.944,0
-16.509,25.001,0
-10.6,17.542,0
-14.438,24.552,0
-8.361,14.497,0
-10.077,18.486,0
-10.355,19.017,0
-15.163,24.157,0
-15.672,32.985,0
-11.008,18.627,0
-16.663,32.395,0
-11.009,17.451,0
-16.674,30.618,0
-18.675,34.648,0
-8.574,18.55,0
-16.197,29.57,0
-6.365,30.649,0
-5.744,17.328,0
-6.997,26.678,0
-4.094,18.445,0
-11.185,34.545,0
-7.016,26.821,0
-5.988,23.878,0
-8.365,28.594,0
-11.495,29.425,0
-11.303,35.502,0
-4.224,27.159,0
-4.526,16.852,0
-8.434,26.046,0
-4.681,25.177,0
-7.981,32.41,0
-8.555,21.698,0
-11.293,32.908,0
-6.819,25.831,0
-7.285,23.727,0
-6.94,21.632,0
-5.742,26.425,0
-5.023,21.117,0
-9.497,22.029,0
-8.02,29.085,0
-8.469,21.813,0
-8.084,31.365,0
-4.847,19.86,0
-7.125,30.116,0
-6.326,20.309,0
-5.302,21.507,0
-7.56,25.427,0
-7.816,21.175,0
-6.624,26.996,0
-3.231,28.357,0
-5.106,23.068,0
-5.432,27.159,0
-7.372,21.924,0
-6.575,23.292,0
-6.523,22.72,0
-5.231,22.274,0
-6.525,21.375,0
-6.125,20.51,0
-4.977,21.606,0
-5.71,22.107,0
-8.976,25.176,0
-8.482,22.055,0
-8.079,22.189,0
-7.102,22.027,0
-7.897,22.656,0
-7.877,29.37,0
-7.31,23.835,0
-5.703,15.067,0
-3.966,16.075,0
-4.031,15.237,0
-11.45,34.664,0
-8.463,33.99,0
-9.876,23.897,0
-6.346,30.101,0
-11.585,33.641,0
-8.207,25.012,0
-5.073,18.013,0
-6.266,19.351,0
-10.582,32.999,0
-7.617,32.607,0
-5.594,17.668,0
-11.057,34.062,0
-5.931,29.306,0
-9.204,30.257,0
-10.434,30.705,0
-10.732,33.324,0
-7.548,27.74,0
-6.668,20.985,0
-9.416,25.161,0
-5.63,22.526,0
-3.146,26.4,0
-6.557,27.821,0
-5.319,18.213,0
-9.649,21.869,0
-8.581,24.789,0
-6.141,14.876,0
-5.431,15.815,0
-7.863,22.949,0
-7.123,22.558,0
-7.709,24.541,0
-10.718,31.015,0
-9.18,27.5,0
-5.51,17.939,0
-7.421,24.518,0
-4.627,17.229,0
-9.055,27.503,0
-9.524,31.852,0
-4.083,23.622,0
-9.243,23.457,0
-2.788,24.079,0
-8.119,32.049,0
-8.002,28.158,0
-11.211,35.12,0
-10.384,34.827,0
-4.513,19.364,0
-8.599,24.299,0
-5.947,23.687,0
-8.215,31.153,0
-4.607,22.37,0
-5.441,21.522,0
-9.135,24.837,0
-4.125,33.633,0
-4.287,23.828,0
-4.949,27.484,0
-7.582,25.34,0
-7.912,23.898,0
-5.653,17.263,0
-5.178,20.693,0
-6.599,21.486,0
-7.848,31.507,0
-7.709,28.733,0
-7.171,28.788,0
-4.956,25.112,0
-10.624,33.933,0
-6.689,26.812,0
-6.97,27.117,0
-6.209,28.836,0
-4.612,18.183,0
-8.779,33.118,0
-6.34,23.031,0
-5.842,22.471,0
-4.661,17.985,0
-6.16,31.462,0
-4.942,22.497,0
-5.057,19.264,0
-6.082,21.771,0
-5.802,17.706,0
-5.274,20.217,0
-5.24,26.42,0
-6.958,28.972,0
-5.59,23.565,0
-11.228,33.32,0
-4.758,17.024,0
-7.623,26.201,0
-5.472,20.629,0
-5.97,22.934,0
-7.995,26.875,0
-6.397,25.977,0
-7.412,27.841,0
-8.431,29.255,0
-7.286,20.712,0
-8.923,25.373,0
-5.901,31.785,0
-6.974,24.97,0
-9.938,36.646,0
-6.691,24.022,0
-8.375,21.447,0
-5.104,28.757,0
-6.913,23.656,0
-9.149,23.984,0
-5.268,20.404,0
-4.488,20.934,0
-7.614,28.578,0
-7.324,24.409,0
-5.184,20.088,0
-6.779,23.232,0
-7.208,24.371,0
-5.355,18.592,0
-7.615,21.48,0
-9.435,25.037,0
1.474,34.023,0
-0.257,25.771,0
0.634,26.687,0
1.957,15.668,0
2.59,33.36,0
0.461,17.641,0
2.148,24.112,0
-0.102,26.878,0
1.405,29.988,0
1.005,27.566,0
1.537,28.98,0
-0.989,32.578,0
-0.252,22.166,0
-0.96,31.734,0
-0.833,15.804,0
1.089,28.814,0
1.393,14.55,0
0.315,26.262,0
0.666,30.426,0
-0.093,26.623,0
0.577,29.057,0
2.175,24.145,0
0.205,32.472,0
0.777,23.796,0
-1.369,27.821,0
0.845,20.259,0
1.676,24.059,0
1.01,32.516,0
1.643,36.943,0
-0.698,27.149,0
-1.303,17.231,0
-0.492,29.198,0
2.1,23.576,0
1.762,21.367,0
0.149,29.454,0
0.347,27.03,0
0.107,24.907,0
1.217,32.529,0
-0.343,28.163,0
-0.678,26.191,0
-1.38,19.533,0
0.678,34.348,0
0.771,32.454,0
-0.313,18.024,0
0.029,17.417,0
-0.817,20.678,0
-1.534,24.161,0
-1.941,30.693,0
-0.841,19.154,0
0.934,30.687,0
-1.215,27.042,0
-1.089,20.905,0
-0.525,17.074,0
1.619,25.228,0
1.019,25.669,0
-1.778,27.939,0
-1.464,26.497,0
-1.35,27.318,0
0.015,20.127,0
-0.223,32.026,0
-0.758,18.195,0
-0.447,29.628,0
1.46,32.098,0
0.962,25.319,0
0.314,30.516,0
-1.285,24.201,0
-1.579,21.05,0
1.088,21.233,0
-1.311,22.5,0
0.39,30.119,0
-0.712,36.734,0
0.741,23.131,0
-2.37,28.719,0
-1.082,15.088,0
-1.014,22.643,0
1.149,21.567,0
-0.58,28.409,0
0.802,26.998,0
0.036,19.411,0
-1.198,20.988,0
2.729,29.798,0
-1.778,20.533,0
-0.729,33.972,0
-0.098,21.527,0
0.101,17.51,0
3.019,24.911,0
-2.889,34.827,0
0.539,25.117,0
2.834,26.63,0
0.574,26.036,0
1.29,18.7,0
-0.95,33.895,0
-0.864,18.236,0
2.631,21.259,0
-1.341,23.212,0
0.536,15.899,0
0.745,24.261,0
2.396,25.715,0
0.758,32.021,0
-2.313,17.943,0
0.446,18.95,0
-0.856,30.404,0
1.044,23.867,0
-0.379,19.446,0
1.199,26.113,0
0.207,25.076,0
0.884,18.965,0
-2.489,23.362,0
2.427,29.06,0
0.605,28.581,0
0.352,23.646,0
0.354,29.605,0
-1.454,24.88,0
-0.664,27.333,0
0.246,21.318,0
0.391,22.572,0
0.007,28.159,0
-1.042,30.973,0
0.185,29.023,0
0.103,24.508,0
1.947,29.941,0
0.571,25.605,0
-0.101,23.71,0
1.323,31.84,0
1.604,29.447,0
0.424,20.347,0
-2.28,33.432,0
0.207,16.363,0
1.634,17.781,0
0.01,20.888,0
-0.466,21.275,0
-1.344,17.836,0
4.028,23.882,0
-0.003,29.688,0
0.827,22.13,0
-0.44,26.93,0
-0.666,19.295,0
0.464,22.245,0
-0.879,23.493,0
-1.47,21.014,0
-0.732,18.521,0
2.675,30.039,0
0.189,20.586,0
0.623,21.695,0
-2.079,28.031,0
-1.39,24.913,0
-0.404,26.611,0
-0.058,19.567,0
0.647,23.212,0
0.234,33.975,0
-0.324,29.92,0
-1.408,24.119,0
0.408,19.618,0
0.107,21.683,0
1.589,28.058,0
1.843,34.057,0
-0.191,27.978,0
3.02,24.856,0
0.291,24.903,0
-0.912,30.228,0
-3.074,26.843,0
-0.585,32.046,0
-1.778,32.049,0
-2.111,22.227,0
0.187,15.217,0
0.943,23.082,0
-0.865,24.722,0
-0.649,24.585,0
0.335,20.16,0
1.685,24.208,0
-0.281,27.822,0
7.453,28.601,0
6.111,17.725,0
8.012,25.04,0
7.068,23.342,0
5.446,23.135,0
8.861,29.233,0
8.014,21.77,0
7.119,27.228,0
9.458,32.842,0
7.609,24.376,0
6.163,20.947,0
6.297,18.088,0
8.738,25.466,0
7.692,27.134,0
5.188,20.452,0
5.894,25.116,0
6.966,25.465,0
6.553,25.666,0
7.859,27.845,0
4.285,16.33,0
5.486,22.335,0
7.117,22.254,0
7.179,27.996,0
9.558,28.966,0
7.589,25.567,0
6.57,24.624,0
4.852,21.725,0
4.7,19.037,0
8.074,28.204,0
7.608,28.219,0
8.009,28.713,0
7.1,24.145,0
6.082,20.892,0
7.175,19.749,0
7.384,30.64,0
8.63,21.836,0
4.79,20.192,0
6.595,28.182,0
4.095,20.473,0
10.109,31.11,0
8.782,30.948,0
6.038,13.596,0
7.82,30.661,0
7.717,27.325,0
4.813,22.193,0
4.826,20.907,0
4.271,20.743,0
10.009,25.797,0
5.254,28.274,0
7.204,26.42,0
6.299,20.087,0
7.207,24.367,0
11.239,36.796,0
6.691,29.874,0
7.484,23.624,0
10.677,22.558,0
7.887,33.296,0
8.944,35.955,0
7.498,23.504,0
4.264,16.702,0
5.375,21.575,0
8.287,22.044,0
6.062,20.084,0
10.127,34.034,0
8.272,26.476,0
9.989,36.948,0
8.337,22.574,0
4.555,15.858,0
6.345,27.218,0
7.035,27.919,0
4.006,14.45,0
6.124,22.512,0
7.393,25.259,0
7.909,25.226,0
9.855,29.197,0
6.159,25.841,0
7.146,29.436,0
4.101,16.019,0
4.747,21.388,0
6.057,20.853,0
7.82,32.008,0
5.924,20.529,0
8.259,27.15,0
8.67,32.154,0
5.2,16.211,0
8.182,25.543,0
11.569,36.936,0
6.303,20.023,0
8.861,34.837,0
4.944,19.791,0
5.452,18.848,0
9.039,35.142,0
5.301,26.514,0
6.739,20.07,0
13.461,34.219,0
9.356,26.211,0
5.585,21.563,0
6.849,29.336,0
6.173,19.75,0
7.806,22.594,0
5.654,28.909,0
4.93,24.775,0
9.113,32.832,0
8.591,25.11,0
8.192,29.582,0
5.539,19.486,0
8.339,33.479,0
8.76,32.347,0
8.532,31.618,0
7.358,22.842,0
10.753,35.799,0
11.43,33.875,0
7.79,26.666,0
7.257,23.928,0
7.488,33.511,0
7.399,20.855,0
5.875,21.555,0
9.738,28.413,0
4.582,25.067,0
7.151,23.119,0
7.843,21.99,0
8.023,23.606,0
6.964,29.328,0
5.311,22.072,0
6.65,18.428,0
9.369,29.618,0
7.728,21.951,0
7.712,24.481,0
6.325,31.522,0
5.793,20.763,0
2.814,13.874,0
8.431,26.751,0
6.521,25.256,0
9.982,26.623,0
7.879,19.935,0
5.291,25.359,0
3.367,19.922,0
9.704,35.736,0
8.835,34.879,0
6.88,23.278,0
5.064,24.203,0
7.656,26.935,0
4.124,21.833,0
5.417,22.397,0
8.319,30.832,0
3.971,19.444,0
5.757,18.415,0
6.072,25.089,0
8.417,22.651,0
7.677,28.9,0
7.826,30.508,0
9.576,30.223,0
6.028,23.963,0
9.158,31.58,0
8.835,22.977,0
5.452,16.743,0
11.226,32.885,0
10.518,36.268,0
8.471,35.052,0
9.247,29.214,0
5.655,21.963,0
8.378,29.55,0
9.151,27.949,0
5.417,17.173,0
5.632,23.548,0
10.025,24.642,0
4.574,22.431,0
6.799,27.159,0
16.783,29.124,0
11.767,19.343,0
15.939,33.453,0
14.906,22.399,0
10.12,16.719,0
12.151,20.809,0
16.592,33.758,0
17.757,27.796,0
13.051,22.658,0
13.765,23.959,0
12.797,31.281,0
12.661,20.717,0
18.445,33.751,0
14.536,26.973,0
11.161,27.512,0
14.933,25.249,0
8.826,16.432,0
17.278,32.67,0
9.871,18.562,0
11.379,17.089,0
14.054,26.089,0
14.025,23.561,0
15.164,36.906,0
10.845,16.599,0
12.869,21.329,0
13.883,22.22,0
11.199,21.261,0
17.004,30.461,0
11.849,21.76,0
13.516,21.65,0
10.508,15.336,0
16.433,27.913,0
11.027,16.8,0
7.033,9.007,0
9.871,15.494,0
16.725,27.065,0
14.741,24.752,0
17.757,30.228,0
12.496,19.402,0
9.973,17.697,0
11.962,19.192,0
11.489,24.927,0
10.6,19.116,0
11.657,21.991,0
12.312,24.261,0
11.998,20.058,0
17.818,34.315,0
16.44,29.923,0
17.423,35.13,0
10.197,23.512,0
8.791,10.955,0
10.943,20.218,0
14.451,30.327,0
12.225,19.252,0
13.707,28.827,0
15.647,24.574,0
16.011,32.304,0
13.715,23.119,0
15.524,27.329,0
16.75,31.408,0
15.764,24.349,0
15.235,33.151,0
15.73,32.569,0
12.256,22.349,0
16.834,36.014,0
14.196,21.192,0
10.41,16.546,0
12.504,21.045,0
13.803,19.663,0
10.25,17.52,0
18.75,35.401,0
11.412,18.71,0
14.96,30.464,0
12.669,22.149,0
15.499,25.442,0
15.759,26.711,0
17.827,35.741,0
9.015,14.077,0
13.665,24.607,0
11.781,17.388,0
10.878,19.754,0
18.935,32.065,0
12.571,22.125,0
9.661,17.146,0
13.717,23.648,0
16.767,36.841,0
13.255,26.27,0
14.538,29.392,0
14.433,32.639,0
16.951,27.661,0
15.263,30.554,0
15.054,24.921,0
12.175,27.991,0
13.05,28.495,0
12.6,21.73,0
12.332,29.753,0
9.809,22.161,0
15.148,31.117,0
14.824,25.674,0
9.274,14.649,0
16.357,34.522,0
17.225,25.041,0
10.208,23.185,0
11.509,22.795,0
9.694,14.66,0
7.658,13.764,0
14.777,31.468,0
7.658,17.079,0
14.259,25.174,0
11.93,23.473,0
11.762,26.038,0
7.946,15.748,0
9.163,15.512,0
15.505,31.885,0
16.285,26.841,0
12.076,18.263,0
16.982,26.797,0
9.755,21.552,0
11.778,18.306,0
8.276,13.143,0
15.544,30.46,0
14.658,21.034,0
11.885,14.411,0
14.67,29.471,0
14.956,25.191,0
16.929,32.89,0
9.238,15.672,0
11.261,21.048,0
11.248,18.357,0
8.542,14.094,0
11.916,21.599,0
14.215,25.743,0
14.091,28.872,0
14.362,35.266,0
16.98,30.596,0
11.565,25.834,0
16.641,33.421,0
16.99,28.332,0
14.378,32.053,0
8.105,16.036,0
13.866,28.7,0
14.063,28.876,0
7.816,16.153,0
-15.766,29.758,0
-11.343,25.726,0
-18.799,31.531,0
-11.242,27.919,0
-13.901,25.268,0
-13.247,28.676,0
-11.496,24.412,0
-10.683,24.764,0
-16.066,31.744,0
-8.46,22.289,0
-9.219,19.595,0
-14.23,33.018,0
-14.419,28.127,0
-11.566,30.701,0
-10.703,23.745,0
-7.042,20.368,0
-10.644,22.194,0
-8.907,20.902,0
-8.299,22.205,0
-13.092,30.542,0
-13.747,29.479,0
-10.832,22.579,0
-12.019,30.234,0
-9.924,21.92,0
-11.342,23.899,0
-11.841,24.229,0
-14.331,29.68,0
-8.293,19.818,0
-11.525,27.931,0
-8.863,16.942,0
-11.493,21.416,0
-11.271,29.843,0
-13.057,31.083,0
-13.433,34.141,0
-14.455,28.032,0
-15.786,33.102,0
-16.696,33.146,0
-8.443,19.137,0
-7.889,20.927,0
-14.908,28.214,0
-11.217,23.866,0
-11.991,24.861,0
-16.449,36.575,0
-11.682,26.4,0
-8.472,24.476,0
-9.97,23.59,0
-15.924,36.453,0
-7.955,18.565,0
-9.752,20.038,0
-8.454,28.323,0
-17.37,33.968,0
-11.184,25.738,0
-14.008,30.056,0
-9.708,21.468,0
-14.068,29.155,0
-13.686,35.645,0
-13.906,32.257,0
-15.436,27.701,0
-12.986,30.381,0
-13.471,32.614,0
-11.006,23.276,0
-12.672,19.696,0
-6.176,14.59,0
-11.703,24.299,0
-7.242,18.685,0
-13.195,33.131,0
-12.423,24.445,0
-13.095,21.172,0
-18.203,34.641,0
-9.463,16.309,0
-14.497,29.688,0
-14.762,32.533,0
-13.82,31.332,0
-10.327,19.376,0
-11.152,27.179,0
-14.344,35.47,0
-12.523,22.847,0
-10.538,24.852,0
-9.96,29.743,0
-8.811,25.869,0
-8.975,19.308,0
-7.759,18.06,0
-11.145,21.435,0
-11.03,21.452,0
-10.434,25.462,0
-11.338,32.999,0
-7.975,19.261,0
-14.827,35.441,0
-12.324,31.253,0
-10.915,31.027,0
-15.77,31.413,0
-14.964,35.063,0
-13.128,34.648,0
-8.283,20.201,0
-12.992,27.129,0
-10.345,20.985,0
-8.002,14.365,0
-8.586,16.914,0
-9.593,13.887,0
-11.239,21.91,0
-10.711,17.41,0
-9.629,17.357,0
-11.547,25.405,0
-11.756,26.078,0
-8.343,18.23,0
-11.298,20.319,0
-10.192,17.044,0
-11.459,29.845,0
-11.86,29.532,0
-18.118,31.003,0
-12.369,28.562,0
-10.113,19.91,0
-11.587,26.946,0
-11.706,26.554,0
-8.381,22.411,0
-7.106,28.425,0
-7.248,31.254,0
-5.141,30.617,0
-6.898,36.553,0
-6.782,23.929,0
-7.139,26.002,0
-2.601,30.827,0
-5.384,23.765,0
-4.921,30.444,0
-8.242,32.348,0
-4.499,17.535,0
-4.332,13.096,0
-8.552,33.149,0
-8.138,28.434,0
-4.967,30.273,0
-4.374,30.991,0
-8.071,28.625,0
-6.492,23.818,0
-6.845,25.381,0
-7.371,33.186,0
-6.09,31.434,0
-6.635,17.974,0
-4.607,21.59,0
-6.03,18.929,0
-4.036,25.123,0
-3.999,18.554,0
-7.125,27.299,0
-5.859,25.192,0
-7.618,32.372,0
-7.806,28.3,0
-3.354,18.256,0
-7.095,25.64,0
-4.929,32.485,0
-4.233,27.826,0
-5.958,26.276,0
-5.166,22.515,0
-6.635,35.136,0
-5.648,26.426,0
-5.586,24.23,0
-6.072,26.104,0
-8.241,35.199,0
-6.532,33.015,0
-5.133,29.962,0
-6.268,33.862,0
-8.445,31.694,0
-6.625,22.238,0
-7.445,35.568,0
-10.045,29.991,0
-8.895,36.128,0
-3.067,25.061,0
-5.778,23.427,0
-5.238,28.506,0
-8.621,24.439,0
-4.347,33.585,0
-3.694,29.038,0
-8.927,36.792,0
-7.785,32.876,0
-6.254,30.963,0
-7.284,29.887,0
-8.832,29.449,0
-5.35,21.749,0
-6.954,26.293,0
-9.12,24.159,0
-7.647,28.034,0
-6.236,27.478,0
-11.782,29.904,0
-7.413,36.334,0
-6.321,29.634,0
-4.709,22.859,0
-5.002,36.488,0
-4.612,30.293,0
-5.616,28.363,0
-8.861,27.019,0
-5.629,23.287,0
-5.793,26.903,0
-6.373,29.416,0
-7.647,36.246,0
-5.254,26.43,0
-8.057,34.466,0
-4.119,25.404,0
-8.912,25.897,0
-5.979,26.33,0
-3.702,26.553,0
-8.273,28.27,0
-6.757,25.524,0
-8.49,33.129,0
-7.199,29.57,0
-3.797,25.04,0
-6.749,22.59,0
-4.661,24.888,0
-5.554,17.35,0
-5.644,23.542,0
-5.41,24.227,0
-4.491,31.831,0
-6.102,24.547,0
-11.277,35.867,0
-8.116,30.423,0
-6.284,27.71,0
-7.736,31.638,0
-6.647,32.209,0
-6.21,29.145,0
-5.986,24.259,0
-6.265,33.822,0
-5.944,25.767,0
-8.673,34.048,0
-8.532,32.616,0
-5.268,25.981,0
-5.548,28.161,0
-5.888,27.267,0
-5.88,29.849,0
-3.607,22.392,0
-8.27,33.968,0
-6.45,29.367,0
-3.796,25.389,0
-8.621,35.011,0
-5.904,29.821,0
-3.739,29.848,0
0.499,22.076,0
2.529,34.99,0
2.475,35.2,0
0.445,22.847,0
1.475,32.712,0
-0.171,29.291,0
0.774,28.768,0
-1.411,31.038,0
1.78,28.421,0
-1.846,31.038,0
-1.653,29.048,0
0.225,21.905,0
2.006,31.734,0
1.437,29.311,0
-0.061,27.293,0
0.713,31.379,0
-3.238,28.934,0
-3.645,29.335,0
-1.144,26.539,0
1.692,22.391,0
1.938,34.076,0
1.836,26.163,0
-0.263,26.552,0
4.365,32.626,0
0.875,24.23,0
-0.951,36.069,0
-1.107,30.964,0
0.792,35.82,0
-2.194,32.298,0
0.207,28.127,0
2.402,33.777,0
0.371,18.267,0
-0.805,31.717,0
0.337,24.679,0
-2.615,31.441,0
-1.072,26.807,0
-1.968,32.752,0
-1.322,27.277,0
1.109,29.83,0
-1.718,22.914,0
-0.499,24.974,0
0.105,24.695,0
0.767,31.828,0
-0.094,22.097,0
-1.878,35.727,0
0.045,28.017,0
-0.05,27.98,0
-1.265,35.986,0
-2.044,26.064,0
0.949,29.615,0
-1.435,33.908,0
0.145,29.09,0
0.662,25.975,0
-0.392,33.762,0
-0.489,32.295,0
0.83,30.656,0
0.779,28.217,0
-0.986,26.435,0
-0.127,36.577,0
2.341,31.243,0
3.459,29.073,0
0.95,35.368,0
1.561,24.859,0
0.517,29.429,0
0.884,34.463,0
-0.335,28.949,0
1.862,31.056,0
1.988,22.76,0
-1.411,27.653,0
0.42,28.376,0
-2.59,31.25,0
-0.426,22.504,0
-0.36,25.603,0
-0.673,22.83,0
-1.151,22.446,0
-1.018,36.513,0
0.834,24.949,0
0.017,19.662,0
2.846,32.639,0
-0.644,22.055,0
-2.203,36.514,0
-0.607,26.319,0
1.783,31.867,0
-0.184,36.402,0
1.217,26.676,0
-0.423,31.441,0
0.61,34.284,0
0.149,30.319,0
1.823,36.59,0
-3.141,33.648,0
-0.566,24.922,0
3.758,36.684,0
-3.324,33.426,0
0.914,19.887,0
-1.602,21.767,0
0.007,19.105,0
-0.762,29.37,0
-1.16,21.908,0
1.46,29.398,0
-1.186,34.343,0
1.338,33.162,0
0.088,29.07,0
0.645,31.662,0
-1.294,21.909,0
-4.408,28.868,0
-0.131,26.196,0
1.117,23.304,0
-1.964,32.02,0
1.046,25.834,0
-1.022,29.758,0
-1.123,26.168,0
-0.037,27.079,0
0.268,33.673,0
2.453,28.633,0
-0.363,29.329,0
0.705,21.665,0
-0.192,33.82,0
0.417,33.197,0
6.298,25.447,0
3.536,23.15,0
7.395,27.484,0
4.915,22.547,0
3.233,27.343,0
3.22,33.139,0
5.415,27.492,0
3.108,28.672,0
4.792,21.42,0
6.461,27.355,0
6.396,27.149,0
5.215,25.007,0
7.176,31.825,0
8.397,23.298,0
10.43,33.172,0
8.611,35.485,0
4.044,26.976,0
4.477,27.201,0
3.117,25.94,0
6.115,26.151,0
7.95,25.745,0
4.196,33.568,0
4.85,20.946,0
6.359,24.626,0
7.888,35.147,0
5.135,23.855,0
9.015,36.164,0
10.83,30.036,0
7.592,31.768,0
1.786,17.59,0
5.39,34.71,0
6.715,34.555,0
6.703,22.84,0
6.898,26.539,0
6.269,26.319,0
6.142,30.636,0
5.99,28.002,0
10.907,36.471,0
4.863,24.722,0
5.907,29.518,0
5.468,29.622,0
7.029,36.803,0
4.222,29.426,0
7.243,30.393,0
8.051,34.639,0
9.998,30.152,0
6.544,25.652,0
6.564,29.119,0
6.969,30.82,0
5.667,28.453,0
5.46,26.713,0
7.317,30.04,0
3.958,34.622,0
4.934,25.653,0
6.6,27.359,0
8.608,30.044,0
6.737,17.467,0
2.466,30.217,0
7.637,36.329,0
5.707,29.062,0
3.841,17.519,0
5.951,29.544,0
5.419,25.466,0
6.369,29.792,0
5.924,31.483,0
3.564,24.123,0
6.988,27.845,0
7.672,31.341,0
4.054,25.396,0
6.841,22.26,0
11.011,32.406,0
2.89,15.093,0
6.993,36.45,0
5.732,32.431,0
6.673,23.518,0
5.208,22.273,0
8.224,27.689,0
6.928,24.099,0
9.883,35.156,0
11.142,35.503,0
6.177,33.241,0
6.636,30.029,0
5.853,27.603,0
7.858,33.101,0
7.19,26.481,0
9.645,29.576,0
3.078,21.537,0
5.084,25.177,0
3.581,20.592,0
5.067,24.293,0
8.162,34.792,0
6.687,36.709,0
7.158,36.977,0
6.343,25.767,0
2.897,27.044,0
5.945,32.138,0
5.236,22.872,0
3.713,23.508,0
6.346,30.044,0
7.91,33.8,0
6.984,34.109,0
5.986,32.942,0
4.696,26.919,0
6.199,22.838,0
5.599,33.544,0
5.067,27.154,0
2.384,23.648,0
3.135,34.246,0
3.911,27.632,0
3.328,27.853,0
6.084,30.334,0
3.601,24.41,0
7.2,35.415,0
7.081,32.629,0
5.962,35.227,0
11.175,26.276,0
16.33,28.104,0
10.746,26.635,0
9.172,20.412,0
13.518,30.294,0
17.742,35.228,0
11.454,25.042,0
8.943,17.648,0
14.932,31.047,0
12.134,30.37,0
13.7,30.722,0
16.02,32.756,0
13.254,27.213,0
14.147,34.536,0
9.72,17.053,0
9.153,16.481,0
10.361,30.147,0
11.707,25.154,0
14.342,28.784,0
13.887,27.992,0
9.544,19.774,0
14.812,34.799,0
16.632,28.226,0
12.498,21.271,0
17.493,32.128,0
12.219,26.029,0
14.979,24.585,0
13.809,35.318,0
14.458,30.725,0
10.684,27.198,0
12.207,28.561,0
10.381,24.898,0
9.326,18.892,0
11.056,28.244,0
10.776,24.458,0
12.036,25.012,0
18.437,30.678,0
13.028,28.976,0
10.669,28.483,0
12.365,27.168,0
12.511,23.145,0
10.758,19.44,0
10.22,22.806,0
11.966,25.186,0
13.951,28.458,0
10.816,31.319,0
11.943,19.692,0
13.726,30.47,0
11.382,24.947,0
7.866,18.101,0
9.29,28.491,0
11.711,23.481,0
9.555,17.304,0
9.677,23.024,0
8.964,23.819,0
11.886,27.315,0
13.992,35.335,0
11.275,32.293,0
12.788,26.033,0
9.03,19.22,0
15.547,36.247,0
11.854,22.868,0
11.318,28.249,0
6.743,13.273,0
9.673,21.953,0
12.371,30.394,0
15.609,29.003,0
13.999,36.11,0
11.254,24.433,0
12.815,27.612,0
10.652,20.842,0
9.44,20.563,0
8.711,23.131,0
12.364,29.433,0
15.734,25.329,0
10.926,26.27,0
11.518,23.792,0
9.387,22.284,0
9.789,29.581,0
14.266,32.367,0
15.34,36.119,0
11.244,23.599,0
15.277,31.101,0
14.34,32.699,0
13.097,26.533,0
13.848,26.029,0
11.449,21.479,0
7.334,19.481,0
12.49,23.755,0
12.357,25.541,0
9.394,15.74,0
7.59,17.059,0
13.352,28.508,0
12.185,25.122,0
14.396,29.171,0
9.359,31.747,0
8.421,17.59,0
13.265,27.008,0
17.289,36.7,0
14.086,32.097,0
8.362,18.702,0
13.868,32.499,0
11.686,22.8,0
9.226,24.344,0
14.283,34.101,0
10.528,25.024,0
10.62,19.28,0
16.041,36.392,0
16.733,35.272,0
7.987,27.774,0
12.085,32.318,0
14.17,25.747,0
9.618,20.457,0


==> tikz/data/location_estimation/samples/LE_samples_mlArAtR.dat <==
x,y,z
-15.584,2.416,0
-14.771,5.592,0
-15.773,2.483,0
-15.974,0.0,0
-14.728,5.836,0
-15.913,0.0,0
-14.823,5.252,0
-15.411,3.383,0
-15.832,1.251,0
-13.821,7.503,0
-14.215,6.391,0
-15.932,0.0,0
-14.17,6.897,0
-15.318,3.954,0
-15.46,3.401,0
-15.605,3.294,0
-14.776,5.831,0
-15.099,4.877,0
-15.366,3.518,0
-15.333,3.769,0
-14.394,6.1,0
-15.211,4.49,0
-14.639,5.719,0
-14.662,5.776,0
-15.446,3.488,0
-13.939,7.369,0
-15.563,3.156,0
-14.788,5.731,0
-15.316,3.847,0
-14.141,6.834,0
-14.984,5.405,0
-14.418,6.595,0
-14.247,6.541,0
-14.563,5.936,0
-15.14,4.763,0
-15.33,3.982,0
-14.877,5.307,0
-14.983,4.929,0
-14.63,5.704,0
-14.607,5.94,0
-14.984,4.941,0
-15.044,4.721,0
-14.65,5.96,0
-14.374,6.537,0
-14.8,5.14,0
-15.998,0.0,0
-14.909,5.363,0
-15.792,0.0,0
-14.893,5.346,0
-14.02,7.238,0
-15.365,3.824,0
-14.401,6.624,0
-15.402,3.944,0
-14.662,5.918,0
-14.713,5.497,0
-15.431,3.205,0
-14.348,6.565,0
-15.899,0.0,0
-14.304,6.639,0
-15.492,3.362,0
-14.961,5.182,0
-14.534,6.059,0
-14.116,6.822,0
-14.33,6.689,0
-15.95,0.0,0
-14.346,6.655,0
-14.088,6.785,0
-15.914,0.0,0
-15.769,0.966,0
-14.797,5.582,0
-14.67,5.971,0
-15.878,0.0,0
-15.937,0.0,0
-15.165,4.921,0
-15.878,0.248,0
-15.383,3.91,0
-14.495,5.869,0
-15.848,0.0,0
-14.669,5.93,0
-14.457,6.593,0
-15.415,4.0,0
-15.343,3.92,0
-15.753,1.7,0
-14.777,5.834,0
-7.542,4.891,0
-7.257,5.179,0
-7.921,4.493,0
-7.766,4.616,0
-7.365,5.075,0
-7.474,5.209,0
-7.114,5.058,0
-7.185,5.331,0
-7.827,4.416,0
-7.49,4.949,0
-7.884,4.686,0
-7.496,4.935,0
-7.474,5.262,0
-7.017,5.453,0
-7.479,4.927,0
-7.505,4.777,0
-6.965,5.347,0
-7.535,5.043,0
-7.04,5.361,0
-7.857,4.532,0
-7.935,4.496,0
-7.379,5.057,0
-7.47,5.082,0
-7.634,4.842,0
-6.847,5.573,0
-7.202,5.532,0
-7.809,4.661,0
-7.917,4.488,0
-7.433,5.264,0
-7.822,4.67,0
-6.675,5.777,0
-7.252,5.253,0
-7.807,4.683,0
-7.502,5.022,0
-7.378,5.076,0
-7.822,4.655,0
-7.228,5.231,0
-7.269,5.054,0
-7.718,5.102,0
-7.328,4.987,0
-7.465,4.995,0
-7.798,4.669,0
-7.683,4.779,0
-7.671,4.789,0
-7.545,4.773,0
-7.027,5.513,0
-7.756,4.836,0
-7.082,5.397,0
-7.678,4.698,0
-7.852,4.582,0
-7.246,5.505,0
-7.371,5.096,0
-6.604,5.942,0
-7.308,4.996,0
-7.724,4.689,0
-7.527,4.992,0
-7.523,5.146,0
-7.963,4.771,0
-7.63,4.788,0
-6.839,5.664,0
-6.987,5.386,0
-6.783,5.684,0
-8.091,4.242,0
-7.514,4.957,0
-7.31,5.257,0
-7.765,4.795,0
-7.289,5.206,0
-7.147,5.349,0
-7.461,4.962,0
-7.446,4.909,0
-7.424,5.193,0
-7.733,4.885,0
-7.23,5.234,0
-7.692,4.773,0
-7.854,4.524,0
-7.297,5.316,0
-7.368,5.072,0
-7.475,4.974,0
-6.945,5.407,0
-6.808,5.728,0
-7.317,5.082,0
-7.143,5.171,0
-7.593,4.921,0
-7.132,5.55,0
-7.339,5.028,0
-7.77,4.848,0
-6.888,5.609,0
-7.409,5.098,0
-7.641,4.734,0
-7.702,4.777,0
-7.512,4.971,0
-6.938,5.571,0
-8.062,4.288,0
-7.395,5.084,0
-7.349,5.199,0
-7.387,4.911,0
-7.444,5.143,0
-7.47,5.166,0
-7.6,4.982,0
-6.99,5.483,0
-7.767,4.856,0
-7.959,4.418,0
-7.184,5.517,0
-7.752,4.736,0
-7.403,5.001,0
-7.424,4.867,0
-7.268,5.174,0
-7.989,4.39,0
-6.95,5.642,0
-7.438,5.097,0
-7.572,5.029,0
-7.613,4.712,0
-7.387,5.145,0
-7.32,5.212,0
-7.353,5.363,0
-7.379,5.05,0
-7.7,4.887,0
-7.501,4.944,0
-7.275,5.3,0
-7.867,4.778,0
-7.687,4.664,0
-7.719,4.799,0
-7.447,5.265,0
-7.163,5.286,0
-7.686,4.861,0
-7.605,5.065,0
-8.029,4.437,0
-6.976,5.311,0
-7.419,4.858,0
-7.701,4.574,0
-6.782,5.831,0
-7.933,4.616,0
-7.481,4.981,0
-7.705,4.764,0
-7.656,5.085,0
-7.651,4.781,0
-7.47,4.919,0
-1.062,4.84,0
-0.048,5.011,0
-0.998,5.04,0
-0.273,4.874,0
-0.323,5.012,0
1.151,4.763,0
0.098,4.971,0
0.812,4.795,0
0.732,5.082,0
1.052,4.721,0
-0.225,5.207,0
1.365,4.906,0
-0.312,4.872,0
-0.312,5.042,0
0.879,4.987,0
0.076,5.051,0
-0.061,4.919,0
0.228,5.092,0
0.129,5.037,0
1.306,4.962,0
-0.698,5.042,0
-0.518,5.014,0
-0.996,5.108,0
-0.269,4.85,0
-0.106,5.115,0
-0.771,5.031,0
0.314,4.877,0
-0.651,4.967,0
-0.005,4.796,0
0.659,5.028,0
0.138,4.92,0
-0.263,4.947,0
0.052,4.918,0
0.27,5.076,0
-0.421,4.755,0
-0.283,5.297,0
0.9,5.151,0
-0.812,5.11,0
0.717,4.811,0
-0.174,5.139,0
0.158,5.007,0
0.031,4.85,0
0.819,5.065,0
0.688,4.884,0
0.885,4.65,0
1.18,5.012,0
0.691,5.097,0
-0.032,4.967,0
-0.006,5.086,0
-1.235,4.751,0
-0.106,5.047,0
0.504,4.986,0
-0.164,4.822,0
0.34,4.953,0
-0.969,5.05,0
0.498,5.059,0
-0.052,4.913,0
0.198,4.935,0
0.311,4.824,0
0.26,5.025,0
-0.375,5.003,0
1.549,5.019,0
-0.532,4.884,0
0.355,5.052,0
-0.656,5.026,0
-0.191,4.896,0
0.84,4.818,0
-0.34,5.255,0
0.07,4.978,0
0.414,4.835,0
-0.902,4.858,0
0.58,4.926,0
-0.221,5.203,0
0.573,5.049,0
0.028,5.007,0
0.026,5.024,0
-0.144,4.961,0
0.145,5.081,0
0.27,4.943,0
0.295,5.033,0
-0.774,4.974,0
-0.613,5.116,0
-1.175,5.106,0
-1.097,4.89,0
0.275,4.862,0
0.922,4.771,0
-0.22,4.941,0
1.034,5.088,0
0.052,4.873,0
-0.531,4.933,0
-0.173,5.078,0
-0.518,5.075,0
-0.534,5.029,0
0.467,5.027,0
-0.028,4.985,0
-0.15,4.972,0
0.237,4.8,0
0.466,4.989,0
-1.084,4.892,0
-0.232,5.137,0
0.365,5.042,0
-0.198,4.923,0
0.768,4.927,0
-0.392,4.996,0
0.322,5.065,0
-0.156,4.931,0
0.808,4.958,0
-0.546,4.985,0
0.68,5.036,0
0.453,4.887,0
0.191,4.995,0
0.962,4.876,0
-0.692,5.08,0
-0.292,5.107,0
0.509,4.917,0
0.735,4.98,0
0.015,4.967,0
0.075,4.96,0
-0.391,4.944,0
0.32,5.048,0
-0.152,4.859,0
0.337,4.892,0
-0.479,4.787,0
0.332,4.842,0
-0.57,4.986,0
-0.117,4.952,0
-0.289,5.096,0
0.284,5.037,0
0.457,5.062,0
0.383,4.858,0
0.533,5.022,0
0.348,4.921,0
0.406,5.072,0
-0.388,4.921,0
0.787,4.987,0
0.374,4.906,0
0.03,5.048,0
-0.107,4.929,0
-0.513,5.05,0
-0.018,4.886,0
0.547,5.086,0
-0.61,4.938,0
-0.994,4.942,0
-0.283,5.099,0
0.243,5.033,0
-0.418,5.017,0
-0.324,5.108,0
0.396,4.94,0
0.751,4.876,0
0.435,4.987,0
0.541,4.901,0
0.016,5.012,0
0.856,4.791,0
1.435,4.87,0
-0.333,5.167,0
-1.421,4.889,0
1.559,4.819,0
0.339,5.149,0
-0.007,4.97,0
0.242,5.019,0
-0.721,5.128,0
-0.031,4.9,0
7.524,4.899,0
7.266,5.283,0
7.548,5.073,0
7.979,4.3,0
7.002,5.46,0
7.672,4.755,0
7.195,5.135,0
7.213,5.231,0
7.159,5.376,0
7.324,5.136,0
7.501,5.208,0
7.705,4.729,0
7.39,5.11,0
7.351,5.139,0
7.024,5.41,0
7.221,5.074,0
6.693,5.962,0
7.855,4.613,0
7.415,5.096,0
7.242,5.192,0
7.698,4.873,0
7.046,5.582,0
7.511,5.148,0
7.569,5.02,0
7.805,4.884,0
7.237,5.345,0
7.644,4.971,0
7.407,5.198,0
8.009,4.512,0
7.544,4.843,0
7.25,5.321,0
7.589,4.957,0
7.502,5.132,0
7.823,4.694,0
7.655,4.827,0
7.147,5.267,0
7.343,4.962,0
7.913,4.636,0
7.192,5.131,0
7.393,5.197,0
7.466,4.918,0
7.206,5.339,0
7.397,5.113,0
7.867,4.363,0
8.171,4.279,0
7.573,4.772,0
7.62,4.679,0
7.697,4.748,0
7.736,4.961,0
6.823,5.579,0
7.608,4.81,0
7.966,4.481,0
7.467,5.206,0
8.038,4.385,0
7.446,4.96,0
7.706,4.891,0
7.547,4.735,0
7.744,4.862,0
7.994,4.401,0
7.569,4.84,0
7.586,4.722,0
7.805,4.634,0
7.582,5.136,0
7.323,5.147,0
6.153,6.276,0
7.686,4.78,0
7.425,5.202,0
7.196,5.726,0
7.867,4.759,0
6.996,5.295,0
7.477,5.072,0
7.886,4.627,0
6.85,5.654,0
7.702,4.801,0
7.123,5.256,0
7.308,5.269,0
7.453,4.869,0
7.194,5.25,0
7.336,5.084,0
7.69,4.679,0
7.84,4.754,0
7.81,4.453,0
7.531,4.869,0
7.023,5.412,0
7.378,5.054,0
7.753,4.692,0
7.861,4.782,0
7.781,4.748,0
7.378,5.224,0
6.939,5.472,0
7.192,5.308,0
7.669,4.854,0
7.41,5.117,0
6.896,5.591,0
7.24,5.352,0
6.988,5.48,0
7.684,4.7,0
7.268,5.273,0
7.426,5.18,0
6.977,5.644,0
7.512,5.021,0
7.653,4.78,0
6.85,5.735,0
6.899,5.452,0
7.567,4.787,0
7.656,4.732,0
8.066,4.234,0
7.411,5.19,0
7.645,4.774,0
7.564,4.99,0
7.367,5.046,0
7.046,5.182,0
7.303,5.261,0
6.928,5.622,0
7.847,4.534,0
7.161,5.115,0
7.188,5.254,0
7.769,4.76,0
7.327,5.283,0
7.92,4.378,0
7.707,4.675,0
7.895,4.356,0
7.33,4.977,0
7.736,4.709,0
7.022,5.426,0
7.537,4.996,0
7.776,4.794,0
7.55,4.984,0
7.107,5.225,0
7.971,4.498,0
7.229,5.341,0
7.622,4.92,0
7.374,5.347,0
6.958,5.476,0
7.701,4.723,0
7.639,4.739,0
7.071,5.609,0
15.035,5.254,0
15.988,0.0,0
15.534,3.792,0
13.901,7.322,0
14.359,6.404,0
14.68,5.792,0
15.879,0.0,0
13.694,7.934,0
14.593,5.972,0
14.656,6.05,0
14.638,6.04,0
14.974,4.853,0
15.104,4.519,0
14.763,5.432,0
13.899,7.438,0
14.428,6.419,0
14.082,6.877,0
14.658,5.905,0
15.495,3.608,0
14.816,5.289,0
13.827,7.426,0
14.798,5.57,0
14.985,4.766,0
14.984,5.078,0
14.235,7.061,0
15.02,4.978,0
15.381,3.862,0
15.908,0.0,0
14.308,7.091,0
14.549,6.32,0
15.206,4.444,0
14.86,5.136,0
15.021,5.015,0
14.621,5.996,0
14.297,6.843,0
15.176,4.715,0
15.955,0.0,0
14.25,6.595,0
14.951,5.107,0
15.829,2.094,0
15.248,3.925,0
14.037,6.998,0
15.804,0.0,0
14.336,6.664,0
14.854,5.4,0
14.491,6.33,0
15.426,3.45,0
14.961,5.082,0
14.189,6.644,0
15.269,4.175,0
13.889,7.105,0
15.818,0.355,0
15.219,4.344,0
14.974,5.246,0
14.62,6.267,0
16.028,0.0,0
14.457,6.289,0
14.924,5.454,0
14.673,6.023,0
15.706,2.852,0
14.244,6.764,0
14.949,4.967,0
15.336,3.781,0
14.587,6.058,0
13.823,7.494,0
15.205,4.622,0
15.828,0.0,0
13.606,7.798,0
14.644,5.718,0
14.414,6.668,0
15.894,0.0,0
15.285,4.358,0
15.345,4.208,0
14.962,4.974,0
14.764,5.506,0
14.635,5.977,0
15.112,4.518,0
15.843,0.862,0
14.072,6.673,0
14.735,5.616,0
14.602,6.023,0
14.385,6.449,0
-15.075,12.323,0
-15.239,12.197,0
-15.765,11.54,0
-14.914,12.557,0
-13.966,13.738,0
-14.778,12.843,0
-14.253,13.128,0
-14.0,13.491,0
-15.263,12.377,0
-15.676,11.742,0
-14.365,13.17,0
-15.151,12.357,0
-12.665,14.773,0
-16.05,11.209,0
-16.551,10.472,0
-14.949,12.693,0
-14.752,12.776,0
-11.671,15.369,0
-14.743,12.782,0
-14.917,12.618,0
-13.656,13.931,0
-14.758,12.7,0
-15.715,11.637,0
-14.644,12.936,0
-15.614,11.738,0
-14.432,13.108,0
-15.382,11.833,0
-14.195,13.438,0
-13.849,13.71,0
-14.561,13.053,0
-16.497,10.674,0
-14.251,13.094,0
-15.695,11.759,0
-16.724,10.407,0
-14.49,13.056,0
-15.446,11.962,0
-14.955,12.529,0
-14.984,12.559,0
-14.02,13.519,0
-15.565,11.711,0
-15.374,12.092,0
-14.89,12.778,0
-15.2,12.065,0
-14.913,12.812,0
-13.524,14.091,0
-15.476,12.082,0
-14.575,12.988,0
-14.84,12.633,0
-14.64,12.722,0
-16.643,10.367,0
-15.313,12.165,0
-17.85,8.497,0
-14.949,12.511,0
-15.32,12.18,0
-13.644,13.803,0
-15.584,11.734,0
-14.858,12.472,0
-15.385,12.233,0
-14.881,12.639,0
-16.53,10.68,0
-14.527,12.989,0
-13.43,14.097,0
-15.145,12.362,0
-15.461,12.0,0
-13.957,13.789,0
-15.591,11.788,0
-14.941,12.483,0
-15.446,12.014,0
-15.545,11.989,0
-16.078,11.165,0
-14.291,13.327,0
-16.65,10.416,0
-15.517,12.114,0
-15.519,11.668,0
-15.808,11.447,0
-14.879,12.491,0
-13.203,14.109,0
-14.553,13.182,0
-15.437,11.998,0
-15.073,12.395,0
-14.897,12.618,0
-13.524,13.907,0
-16.021,11.06,0
-14.905,12.596,0
-15.395,11.878,0
-14.909,12.664,0
-16.3,10.948,0
-15.742,11.652,0
-14.482,13.162,0
-14.919,12.552,0
-15.667,11.682,0
-14.797,12.478,0
-13.977,13.499,0
-14.514,13.006,0
-14.538,13.02,0
-14.594,12.896,0
-16.083,10.967,0
-15.011,12.449,0
-14.375,12.98,0
-15.428,12.023,0
-15.131,12.377,0
-15.929,11.444,0
-14.625,12.741,0
-15.024,12.536,0
-14.254,13.345,0
-15.449,11.752,0
-15.71,11.69,0
-14.372,12.944,0
-14.724,12.679,0
-16.748,10.079,0
-15.783,11.613,0
-14.679,12.777,0
-14.982,12.553,0
-14.596,12.812,0
-16.173,10.945,0
-13.65,13.907,0
-13.417,13.827,0
-14.369,13.068,0
-16.37,10.6,0
-16.366,10.756,0
-14.279,13.47,0
-14.769,12.574,0
-15.079,12.475,0
-13.929,13.383,0
-14.738,12.777,0
-14.267,13.254,0
-16.087,11.184,0
-14.881,12.696,0
-15.446,12.064,0
-15.603,11.793,0
-14.398,13.049,0
-15.195,12.096,0
-14.777,12.815,0
-16.206,11.13,0
-14.662,12.841,0
-14.902,12.477,0
-14.97,12.634,0
-15.708,11.672,0
-15.349,12.14,0
-14.374,13.116,0
-13.426,14.076,0
-15.548,11.825,0
-14.333,13.296,0
-16.61,10.261,0
-14.435,13.123,0
-13.966,13.689,0
-14.096,13.448,0
-14.028,13.363,0
-14.329,13.231,0
-14.354,13.049,0
-15.466,11.868,0
-13.902,13.576,0
-15.683,11.683,0
-14.015,13.581,0
-15.287,12.216,0
-15.702,12.004,0
-15.475,11.931,0
-6.035,13.209,0
-9.133,11.423,0
-7.861,12.362,0
-7.07,12.683,0
-7.473,12.516,0
-7.418,12.503,0
-6.111,12.979,0
-8.16,12.253,0
-7.702,12.388,0
-8.038,12.145,0
-7.166,12.689,0
-6.031,13.186,0
-9.153,11.304,0
-7.674,12.411,0
-7.464,12.599,0
-7.768,12.3,0
-8.931,11.764,0
-7.497,12.563,0
-7.145,12.711,0
-8.104,12.196,0
-7.46,12.519,0
-7.958,12.478,0
-7.501,12.453,0
-7.617,12.345,0
-8.384,12.06,0
-7.371,12.595,0
-8.525,11.971,0
-7.499,12.472,0
-8.343,12.006,0
-5.811,13.447,0
-8.122,12.119,0
-6.731,12.943,0
-6.919,12.635,0
-8.278,12.118,0
-8.025,12.308,0
-8.498,11.891,0
-8.708,11.81,0
-6.683,12.915,0
-8.891,11.5,0
-8.108,12.027,0
-8.155,12.127,0
-6.655,12.931,0
-7.186,12.703,0
-7.642,12.372,0
-7.444,12.623,0
-6.837,12.821,0
-7.213,12.807,0
-7.849,12.272,0
-6.868,12.768,0
-8.502,12.065,0
-7.649,12.505,0
-8.166,12.188,0
-7.915,12.4,0
-7.353,12.57,0
-7.211,12.739,0
-7.135,12.559,0
-8.001,12.216,0
-7.217,12.618,0
-7.971,12.162,0
-7.872,12.388,0
-7.455,12.499,0
-6.795,12.821,0
-7.43,12.473,0
-7.583,12.606,0
-7.814,12.248,0
-6.635,12.933,0
-6.508,13.056,0
-7.323,12.768,0
-7.741,12.361,0
-6.929,12.879,0
-7.578,12.451,0
-6.453,13.123,0
-5.873,13.143,0
-7.749,12.4,0
-6.52,12.97,0
-7.845,12.355,0
-6.099,13.154,0
-8.678,11.749,0
-7.15,12.682,0
-7.994,12.2,0
-6.633,12.894,0
-8.252,12.277,0
-7.996,12.365,0
-7.685,12.51,0
-7.774,12.345,0
-7.679,12.454,0
-8.686,11.785,0
-7.579,12.355,0
-7.369,12.541,0
-6.302,13.028,0
-7.767,12.454,0
-7.264,12.565,0
-7.356,12.523,0
-7.909,12.39,0
-6.795,12.78,0
-6.172,13.133,0
-5.551,13.308,0
-7.761,12.499,0
-6.683,12.875,0
-6.205,13.178,0
-5.966,13.215,0
-7.917,12.335,0
-9.325,11.538,0
-7.6,12.414,0
-7.728,12.433,0
-6.146,13.206,0
-7.644,12.351,0
-8.161,12.063,0
-6.985,12.608,0
-8.778,11.705,0
-7.122,12.613,0
-7.928,12.304,0
-7.746,12.31,0
-7.303,12.622,0
-7.459,12.515,0
-8.32,11.921,0
-7.262,12.695,0
-8.404,12.058,0
-8.307,11.961,0
-7.648,12.371,0
-6.752,12.838,0
-8.609,11.784,0
-7.275,12.732,0
-7.333,12.651,0
-7.739,12.323,0
-6.648,12.899,0
-7.899,12.336,0
-6.959,12.947,0
-7.197,12.672,0
-8.359,12.083,0
-6.3,13.023,0
-7.419,12.704,0
-6.99,12.541,0
-6.307,13.069,0
-6.58,12.981,0
-7.239,12.717,0
-7.28,12.672,0
-7.858,12.302,0
-7.192,12.64,0
-7.599,12.353,0
-7.972,12.409,0
-8.2,12.114,0
-6.548,13.021,0
-6.793,12.773,0
-8.284,11.991,0
-7.483,12.486,0
-8.392,11.999,0
-6.88,12.751,0
-7.699,12.488,0
-6.477,13.091,0
-6.897,12.72,0
-6.931,12.833,0
-6.592,13.023,0
-7.471,12.594,0
-9.131,11.367,0
-7.678,12.457,0
-7.118,12.861,0
-8.313,11.951,0
-8.015,12.441,0
-8.186,12.273,0
-7.646,12.479,0
1.355,12.482,0
1.075,12.355,0
0.903,12.609,0
-0.783,12.389,0
1.384,12.417,0
-0.247,12.515,0
0.372,12.503,0
-0.398,12.254,0
0.12,12.503,0
-0.406,12.514,0
-0.369,12.525,0
0.996,12.489,0
0.019,12.583,0
0.535,12.439,0
0.859,12.45,0
-0.046,12.476,0
0.254,12.591,0
0.792,12.48,0
-1.073,12.369,0
1.785,12.39,0
1.186,12.5,0
0.215,12.432,0
0.216,12.563,0
0.408,12.517,0
-0.211,12.457,0
-0.001,12.624,0
-0.616,12.546,0
-1.068,12.535,0
-0.777,12.511,0
0.716,12.571,0
-0.843,12.479,0
-1.164,12.503,0
0.726,12.493,0
-0.444,12.589,0
-0.915,12.559,0
-0.272,12.616,0
0.609,12.576,0
-0.007,12.524,0
1.13,12.486,0
-0.103,12.515,0
1.004,12.394,0
-0.852,12.507,0
-0.908,12.46,0
-0.509,12.409,0
0.896,12.595,0
-1.839,12.38,0
-1.016,12.335,0
-0.009,12.465,0
0.113,12.446,0
0.474,12.553,0
0.562,12.539,0
-0.691,12.661,0
0.08,12.555,0
-0.262,12.516,0
0.534,12.394,0
-0.496,12.496,0
-0.055,12.536,0
-1.153,12.625,0
-0.162,12.478,0
-0.126,12.453,0
0.683,12.356,0
0.415,12.546,0
0.7,12.496,0
-1.036,12.412,0
1.143,12.449,0
-0.444,12.442,0
2.193,12.391,0
-0.66,12.5,0
0.141,12.409,0
-0.035,12.493,0
0.57,12.368,0
0.005,12.491,0
-0.585,12.492,0
-0.248,12.42,0
-0.815,12.516,0
0.206,12.514,0
-1.525,12.415,0
-0.07,12.556,0
0.212,12.405,0
-0.236,12.495,0
-0.767,12.326,0
-1.091,12.449,0
0.766,12.524,0
0.109,12.519,0
-0.468,12.437,0
1.02,12.517,0
0.225,12.515,0
-0.38,12.462,0
-0.025,12.442,0
-2.201,12.243,0
0.002,12.671,0
0.39,12.425,0
-1.082,12.501,0
-0.307,12.562,0
0.167,12.617,0
2.312,12.174,0
0.95,12.501,0
0.828,12.49,0
0.464,12.362,0
-0.07,12.399,0
0.038,12.603,0
-0.712,12.472,0
-0.158,12.532,0
1.041,12.513,0
-0.007,12.491,0
-1.106,12.433,0
-0.283,12.362,0
-1.796,12.371,0
-0.815,12.447,0
0.551,12.416,0
-1.438,12.495,0
-0.416,12.411,0
-0.41,12.432,0
-0.046,12.424,0
0.98,12.479,0
-0.498,12.519,0
0.195,12.444,0
-0.89,12.581,0
-0.658,12.462,0
-0.906,12.636,0
-0.91,12.58,0
-1.325,12.365,0
-2.157,12.419,0
-0.254,12.449,0
0.521,12.636,0
-0.626,12.466,0
0.773,12.428,0
-0.253,12.597,0
-0.03,12.39,0
0.165,12.608,0
1.122,12.346,0
0.577,12.345,0
0.389,12.492,0
0.324,12.418,0
-0.164,12.643,0
0.143,12.467,0
-1.354,12.325,0
1.07,12.601,0
-0.419,12.446,0
0.479,12.519,0
1.356,12.442,0
1.005,12.561,0
-0.581,12.52,0
0.028,12.578,0
-1.027,12.355,0
-0.877,12.437,0
-1.165,12.42,0
1.309,12.496,0
-0.41,12.399,0
-0.648,12.544,0
-1.092,12.466,0
-0.869,12.523,0
-0.039,12.507,0
0.366,12.41,0
0.161,12.642,0
0.656,12.43,0
0.286,12.557,0
0.339,12.561,0
0.344,12.665,0
-0.222,12.65,0
0.168,12.516,0
0.595,12.61,0
7.943,12.256,0
7.576,12.334,0
6.898,12.987,0
7.729,12.372,0
6.486,13.101,0
8.138,12.03,0
8.003,12.236,0
7.597,12.397,0
6.805,12.686,0
8.081,12.207,0
8.012,12.285,0
8.048,12.047,0
7.292,12.558,0
8.278,12.001,0
7.525,12.447,0
6.206,13.272,0
7.404,12.463,0
7.939,12.387,0
7.13,12.704,0
6.34,12.892,0
8.295,12.162,0
7.012,12.813,0
6.62,13.022,0
7.636,12.478,0
6.98,12.74,0
8.166,12.156,0
6.571,12.947,0
7.27,12.691,0
7.037,12.577,0
6.545,12.963,0
8.48,11.996,0
7.064,12.673,0
9.367,11.28,0
7.014,12.763,0
7.079,12.729,0
5.65,13.363,0
7.973,12.166,0
7.307,12.624,0
6.751,12.787,0
8.236,12.112,0
8.017,12.162,0
6.989,12.832,0
6.627,12.924,0
6.161,13.205,0
8.687,11.79,0
9.175,11.34,0
8.73,11.742,0
7.929,12.25,0
7.595,12.472,0
7.0,12.625,0
7.158,12.591,0
7.876,12.238,0
6.807,13.004,0
8.938,11.554,0
7.848,12.304,0
5.751,13.339,0
7.62,12.357,0
7.298,12.719,0
6.95,12.796,0
7.118,12.599,0
6.851,12.707,0
7.926,12.31,0
7.921,12.17,0
6.787,12.94,0
9.15,11.579,0
7.547,12.606,0
7.919,12.145,0
6.676,12.93,0
6.601,12.944,0
7.535,12.486,0
7.887,12.242,0
6.771,12.859,0
8.618,11.853,0
8.798,11.801,0
6.17,13.09,0
7.417,12.572,0
6.985,12.808,0
6.582,13.054,0
7.08,12.629,0
5.756,13.187,0
7.299,12.557,0
5.702,13.353,0
7.756,12.439,0
7.077,12.648,0
7.376,12.432,0
8.521,11.982,0
6.748,12.817,0
7.498,12.643,0
7.335,12.429,0
7.133,12.728,0
8.207,12.269,0
7.161,12.7,0
6.653,13.063,0
7.399,12.577,0
7.312,12.775,0
7.807,12.237,0
7.486,12.478,0
7.506,12.349,0
7.116,12.738,0
7.77,12.422,0
7.236,12.551,0
8.338,11.922,0
7.564,12.607,0
6.417,13.117,0
8.393,12.1,0
7.755,12.327,0
9.026,11.494,0
8.481,11.989,0
8.517,11.937,0
7.499,12.415,0
7.101,12.746,0
7.599,12.269,0
7.348,12.589,0
6.959,12.586,0
6.863,12.704,0
7.293,12.677,0
7.839,12.421,0
7.988,12.284,0
7.277,12.64,0
7.045,12.771,0
7.581,12.367,0
6.975,12.652,0
6.865,12.805,0
6.661,13.076,0
8.287,11.899,0
8.771,11.79,0
8.66,11.611,0
7.3,12.537,0
7.718,12.341,0
7.387,12.728,0
7.203,12.756,0
6.62,12.832,0
6.592,12.876,0
8.772,11.636,0
6.983,12.781,0
7.943,12.342,0
7.696,12.319,0
7.996,12.075,0
8.382,12.011,0
6.682,12.861,0
6.631,13.007,0
7.225,12.597,0
6.051,13.314,0
7.098,12.622,0
6.692,12.956,0
8.941,11.65,0
7.413,12.579,0
6.556,12.956,0
7.777,12.47,0
7.265,12.541,0
6.798,12.771,0
8.578,11.941,0
8.759,11.701,0
5.795,13.191,0
6.599,12.937,0
5.92,13.237,0
6.742,12.985,0
7.942,12.316,0
7.728,12.251,0
7.228,12.674,0
8.065,12.067,0
15.466,12.153,0
13.47,14.131,0
15.663,11.631,0
13.021,14.64,0
14.465,13.15,0
15.537,11.743,0
14.31,13.142,0
14.083,13.461,0
15.328,12.067,0
14.866,12.675,0
14.838,12.589,0
13.974,13.523,0
15.223,12.33,0
17.135,9.724,0
15.592,11.911,0
16.498,10.617,0
15.95,11.275,0
16.513,10.757,0
16.047,11.241,0
15.104,12.578,0
16.221,10.985,0
14.635,12.838,0
15.99,11.31,0
14.633,12.838,0
14.83,12.872,0
12.691,14.622,0
13.49,14.035,0
15.421,11.931,0
14.67,12.7,0
13.649,13.939,0
14.724,12.59,0
15.143,12.268,0
15.523,11.985,0
14.369,13.213,0
14.85,12.639,0
15.306,12.188,0
12.683,14.716,0
14.495,13.084,0
15.827,11.5,0
14.618,12.798,0
15.854,11.272,0
15.688,11.63,0
13.762,13.769,0
12.462,14.886,0
14.703,12.63,0
14.75,12.956,0
15.058,12.187,0
15.684,11.658,0
15.217,12.492,0
14.646,12.869,0
13.734,13.732,0
13.439,14.247,0
15.351,12.157,0
14.106,13.505,0
15.092,12.347,0
14.762,12.692,0
13.709,13.647,0
14.608,12.951,0
15.499,11.871,0
16.488,10.935,0
14.514,13.014,0
16.596,10.412,0
13.976,13.691,0
14.581,12.926,0
13.353,14.339,0
13.994,13.342,0
15.131,12.211,0
14.242,13.198,0
13.547,13.961,0
16.505,10.752,0
15.59,11.722,0
15.887,11.548,0
14.115,13.628,0
14.653,12.673,0
13.807,13.658,0
14.826,12.593,0
14.331,13.305,0
15.67,11.808,0
14.643,12.741,0
15.795,11.53,0
14.609,12.898,0
14.566,12.893,0
13.892,13.736,0
15.663,11.66,0
14.589,12.701,0
13.102,14.281,0
15.331,12.218,0
14.691,12.949,0
15.289,12.145,0
15.81,11.6,0
14.449,13.131,0
15.916,11.438,0
14.997,12.427,0
14.62,12.738,0
14.799,12.748,0
16.321,10.806,0
15.304,11.993,0
16.538,10.631,0
14.802,12.826,0
14.019,13.572,0
15.135,12.319,0
14.737,12.858,0
15.925,11.354,0
14.37,13.315,0
14.304,13.288,0
13.785,13.888,0
15.166,12.388,0
14.585,12.872,0
16.581,10.456,0
13.864,13.638,0
13.753,13.695,0
15.593,11.728,0
15.013,12.705,0
15.127,12.227,0
15.436,12.102,0
15.236,12.274,0
15.36,12.119,0
15.17,12.33,0
14.805,12.682,0
14.402,13.056,0
16.145,11.22,0
12.968,14.616,0
14.838,12.818,0
15.65,11.839,0
14.616,12.827,0
16.611,10.433,0
13.194,14.064,0
14.607,12.992,0
15.341,11.807,0
14.553,12.906,0
15.068,12.323,0
14.67,12.823,0
14.879,12.497,0
14.491,13.088,0
15.519,11.957,0
13.915,13.881,0
15.385,11.965,0
16.564,10.352,0
14.568,12.865,0
15.616,11.636,0
14.92,12.52,0
15.555,11.599,0
16.645,10.367,0
16.453,10.736,0
15.468,11.789,0
14.989,12.29,0
15.578,11.852,0
14.214,13.325,0
15.991,11.274,0
14.3,13.274,0
15.196,12.32,0
14.244,13.303,0
14.263,13.278,0
16.667,10.403,0
13.394,14.147,0
15.556,12.181,0
13.452,14.042,0
-16.458,18.898,0
-14.353,20.62,0
-14.979,20.009,0
-15.484,19.582,0
-14.942,20.089,0
-14.61,20.258,0
-14.86,20.097,0
-16.485,19.055,0
-15.095,19.955,0
-13.277,21.244,0
-14.597,20.196,0
-13.358,21.118,0
-16.621,18.776,0
-14.944,19.952,0
-14.502,20.34,0
-15.735,19.519,0
-15.825,19.295,0
-15.149,19.897,0
-13.488,21.086,0
-15.46,19.517,0
-13.586,21.108,0
-15.821,19.376,0
-12.955,21.333,0
-13.721,20.802,0
-17.351,17.892,0
-16.274,19.065,0
-16.639,18.824,0
-15.814,19.31,0
-15.333,19.921,0
-13.865,20.708,0
-15.301,19.851,0
-15.042,19.988,0
-15.822,19.427,0
-12.391,21.657,0
-13.067,21.192,0
-14.494,20.369,0
-15.713,19.345,0
-17.572,17.98,0
-16.007,19.165,0
-14.284,20.449,0
-15.662,19.453,0
-16.699,18.494,0
-16.664,18.65,0
-14.548,20.31,0
-15.688,19.64,0
-16.019,19.33,0
-13.933,20.797,0
-14.571,20.457,0
-13.821,20.775,0
-16.699,18.488,0
-14.195,20.665,0
-15.215,19.858,0
-14.321,20.577,0
-15.35,19.763,0
-13.725,20.836,0
-15.119,19.889,0
-14.99,19.946,0
-15.553,19.58,0
-12.323,21.603,0
-15.176,19.849,0
-15.996,19.24,0
-15.312,19.79,0
-17.229,18.316,0
-15.28,20.003,0
-17.023,18.375,0
-14.325,20.481,0
-16.096,19.099,0
-13.763,20.724,0
-14.853,20.029,0
-15.494,19.514,0
-14.97,19.915,0
-14.741,20.277,0
-12.938,21.519,0
-14.296,20.363,0
-14.106,20.344,0
-15.529,19.433,0
-15.747,19.487,0
-15.34,19.74,0
-15.47,19.749,0
-17.078,18.284,0
-12.935,21.381,0
-16.032,19.185,0
-13.138,21.09,0
-14.07,20.671,0
-16.448,18.786,0
-16.304,19.132,0
-13.64,20.923,0
-15.673,19.434,0
-13.856,20.764,0
-13.164,21.109,0
-13.834,20.793,0
-15.693,19.481,0
-14.469,20.313,0
-13.128,21.283,0
-16.867,18.487,0
-15.503,19.712,0
-13.931,20.728,0
-14.927,19.907,0
-16.617,18.774,0
-17.267,18.235,0
-12.633,21.426,0
-15.002,19.903,0
-13.837,20.737,0
-15.509,19.616,0
-16.855,18.509,0
-12.632,21.355,0
-14.254,20.693,0
-16.613,18.661,0
-15.291,19.692,0
-15.616,19.628,0
-15.763,19.416,0
-15.053,19.953,0
-14.242,20.611,0
-16.222,18.99,0
-13.817,20.882,0
-16.255,19.194,0
-12.688,21.561,0
-14.752,20.286,0
-13.586,20.876,0
-16.779,18.466,0
-16.55,18.776,0
-14.683,20.14,0
-14.829,20.141,0
-14.754,20.119,0
-15.228,19.879,0
-14.846,20.224,0
-15.844,19.322,0
-13.104,21.235,0
-14.767,20.17,0
-16.73,18.629,0
-14.669,20.197,0
-14.855,20.061,0
-12.759,21.325,0
-14.498,20.34,0
-14.687,20.258,0
-14.866,19.981,0
-15.447,19.563,0
-15.678,19.505,0
-15.681,19.545,0
-15.342,19.676,0
-16.433,18.831,0
-14.839,20.292,0
-14.591,20.185,0
-14.294,20.4,0
-14.961,19.988,0
-14.806,20.198,0
-15.496,19.589,0
-15.026,19.892,0
-16.478,18.839,0
-12.232,21.675,0
-15.502,19.635,0
-14.042,20.486,0
-14.983,19.976,0
-14.477,20.531,0
-14.314,20.461,0
-13.606,20.876,0
-13.122,21.358,0
-15.015,19.955,0
-17.368,18.094,0
-15.201,19.969,0
-13.902,20.664,0
-6.873,20.268,0
-7.515,20.082,0
-7.956,19.976,0
-7.94,19.77,0
-7.565,19.93,0
-10.046,18.826,0
-7.461,19.943,0
-6.578,20.375,0
-6.849,20.248,0
-6.846,20.116,0
-8.086,19.715,0
-8.833,19.44,0
-7.93,19.82,0
-8.007,19.739,0
-6.853,20.314,0
-8.004,19.673,0
-7.449,19.881,0
-8.309,19.554,0
-9.237,19.307,0
-5.749,20.473,0
-8.511,19.428,0
-7.419,20.08,0
-7.429,20.064,0
-6.937,20.042,0
-6.91,20.283,0
-8.82,19.504,0
-6.315,20.317,0
-7.352,20.144,0
-6.798,20.176,0
-7.22,20.166,0
-7.183,20.134,0
-6.88,20.179,0
-6.845,20.115,0
-7.212,20.069,0
-5.833,20.543,0
-7.977,19.999,0
-7.554,19.97,0
-7.611,19.813,0
-6.396,20.409,0
-5.655,20.519,0
-9.027,19.241,0
-8.304,19.7,0
-9.728,19.131,0
-6.194,20.399,0
-5.809,20.603,0
-7.214,20.197,0
-8.287,19.799,0
-6.318,20.581,0
-6.058,20.579,0
-7.041,20.125,0
-7.749,19.897,0
-8.156,19.772,0
-7.321,20.205,0
-7.052,20.167,0
-6.25,20.366,0
-8.929,19.475,0
-9.276,19.304,0
-8.022,19.781,0
-7.108,20.055,0
-7.687,20.176,0
-7.392,19.965,0
-4.888,20.808,0
-6.435,20.378,0
-5.804,20.47,0
-8.474,19.574,0
-6.433,20.327,0
-6.662,20.202,0
-8.365,19.524,0
-8.684,19.534,0
-8.428,19.726,0
-6.682,20.279,0
-6.823,20.123,0
-7.247,20.083,0
-6.767,20.302,0
-6.633,20.215,0
-5.591,20.602,0
-7.176,20.074,0
-6.552,20.358,0
-5.522,20.472,0
-6.592,20.265,0
-9.181,19.363,0
-8.78,19.476,0
-6.538,20.197,0
-8.546,19.626,0
-6.175,20.35,0
-7.676,20.05,0
-5.529,20.609,0
-8.292,19.646,0
-7.631,19.94,0
-5.012,20.636,0
-7.511,19.996,0
-5.978,20.479,0
-6.467,20.289,0
-9.555,19.205,0
-8.66,19.528,0
-7.69,20.004,0
-7.215,20.098,0
-5.963,20.361,0
-8.682,19.525,0
-7.283,20.178,0
-6.52,20.376,0
-7.517,20.018,0
-8.796,19.426,0
-8.46,19.655,0
-7.783,19.955,0
-8.089,19.815,0
-8.927,19.483,0
-8.45,19.617,0
-7.933,19.819,0
-4.861,20.774,0
-8.089,19.956,0
-7.717,19.807,0
-7.44,19.961,0
-7.879,19.717,0
-9.073,19.313,0
-6.943,20.125,0
-7.996,19.855,0
-8.641,19.493,0
-7.234,20.119,0
-6.386,20.165,0
-7.242,20.099,0
-8.282,19.789,0
-6.175,20.411,0
-5.087,20.615,0
-6.879,20.128,0
-9.518,19.272,0
-9.184,19.234,0
-8.471,19.452,0
-6.223,20.517,0
-8.289,19.747,0
-7.946,19.837,0
-7.604,19.968,0
-6.184,20.325,0
-9.329,19.206,0
-8.232,19.626,0
-8.58,19.599,0
-5.305,20.61,0
-7.271,20.074,0
-8.032,19.87,0
-7.041,20.107,0
-8.874,19.445,0
-7.991,19.937,0
-8.641,19.524,0
-8.167,19.838,0
-7.804,19.748,0
-6.636,20.261,0
-6.7,20.34,0
-8.833,19.489,0
-5.792,20.538,0
-8.315,19.829,0
-6.525,20.264,0
-6.589,20.18,0
-6.449,20.564,0
-8.045,19.722,0
-5.572,20.729,0
-7.863,19.901,0
-5.67,20.426,0
-7.812,20.063,0
-6.0,20.29,0
-7.481,20.241,0
-8.796,19.545,0
0.042,20.106,0
0.958,20.002,0
-2.308,19.777,0
0.438,19.808,0
-1.926,20.053,0
0.646,19.967,0
-0.306,19.979,0
0.314,20.035,0
0.306,19.973,0
0.827,20.071,0
0.06,20.02,0
0.593,20.016,0
0.569,20.037,0
-0.136,20.081,0
-1.059,19.907,0
1.38,20.0,0
0.23,19.985,0
3.359,19.812,0
0.988,19.987,0
0.935,19.946,0
-0.068,20.137,0
-0.402,20.0,0
1.191,19.987,0
-1.409,19.962,0
0.533,20.034,0
-0.44,20.083,0
-0.219,19.959,0
0.429,19.92,0
1.325,19.773,0
0.849,19.999,0
-0.885,19.923,0
0.169,19.912,0
0.196,19.98,0
-1.939,19.937,0
0.917,20.064,0
1.737,19.933,0
-1.214,19.951,0
1.225,19.95,0
-1.183,19.994,0
0.946,19.949,0
-0.264,20.074,0
-0.424,19.928,0
0.556,19.832,0
-1.191,19.967,0
0.658,20.003,0
-0.09,20.075,0
0.306,19.823,0
1.001,20.043,0
-0.904,19.985,0
-0.339,19.942,0
-1.056,19.954,0
-0.351,20.014,0
-0.057,19.955,0
-0.023,20.076,0
0.164,20.077,0
1.251,19.759,0
1.023,19.931,0
1.293,19.977,0
0.227,20.046,0
1.341,20.04,0
1.458,20.024,0
-1.529,19.812,0
2.009,19.876,0
0.89,19.946,0
-1.383,19.905,0
-2.284,19.964,0
-0.977,20.073,0
-1.187,19.955,0
-0.788,19.973,0
-2.029,19.916,0
2.155,19.968,0
-1.178,19.913,0
0.454,19.943,0
1.044,19.973,0
-0.901,19.793,0
-1.049,20.013,0
0.87,20.044,0
-1.186,19.756,0
-1.424,19.826,0
0.614,20.031,0
-0.01,20.284,0
1.785,19.955,0
1.896,19.876,0
-1.773,19.85,0
1.506,19.871,0
-0.519,20.099,0
-1.474,20.02,0
-1.445,19.919,0
0.703,19.858,0
0.93,19.811,0
-1.575,19.839,0
1.925,19.922,0
-0.004,20.064,0
-0.987,19.995,0
-1.7,20.095,0
-0.359,20.059,0
-1.818,19.923,0
1.404,19.945,0
-0.774,19.926,0
0.068,19.889,0
-0.182,20.047,0
-1.632,19.984,0
-1.088,20.071,0
0.353,20.029,0
-0.173,20.044,0
0.125,19.958,0
-0.472,19.966,0
1.798,20.015,0
-0.367,20.052,0
2.77,19.834,0
0.243,20.107,0
-2.035,19.795,0
-0.626,19.913,0
-2.412,19.951,0
0.461,20.014,0
-0.183,19.916,0
-0.926,20.075,0
1.258,19.948,0
1.179,20.167,0
0.347,20.115,0
0.689,19.931,0
-0.001,20.095,0
-0.585,20.026,0
-0.339,19.996,0
-0.449,20.119,0
2.491,19.86,0
-1.974,19.88,0
-1.35,19.975,0
0.937,19.944,0
0.522,19.937,0
1.448,20.11,0
-1.444,19.882,0
-0.897,20.029,0
-0.5,20.07,0
-1.9,20.18,0
-1.742,19.89,0
-0.268,20.021,0
-0.198,20.155,0
-0.167,19.929,0
-1.493,19.903,0
1.829,19.973,0
0.799,20.071,0
-0.213,19.946,0
0.136,19.981,0
1.842,19.924,0
-1.259,19.941,0
0.216,20.129,0
0.663,19.996,0
-0.487,19.889,0
-1.602,19.877,0
0.383,20.005,0
-0.809,20.074,0
0.288,19.983,0
-1.754,19.878,0
2.596,20.001,0
-1.704,19.903,0
1.373,20.033,0
0.325,19.997,0
-0.39,19.938,0
0.475,19.975,0
0.421,19.841,0
7.762,19.787,0
8.741,19.579,0
6.662,20.158,0
8.909,19.481,0
9.58,19.043,0
7.01,20.272,0
7.852,19.815,0
6.449,20.248,0
7.01,20.245,0
7.069,20.102,0
6.832,20.105,0
8.981,19.522,0
7.847,19.968,0
8.355,19.534,0
7.97,19.834,0
9.77,19.014,0
8.003,19.783,0
8.021,19.936,0
7.409,20.027,0
5.845,20.516,0
5.656,20.583,0
7.148,20.171,0
8.416,19.602,0
6.29,20.381,0
8.494,19.503,0
6.891,20.202,0
5.619,20.459,0
8.824,19.496,0
10.39,18.831,0
5.977,20.517,0
6.747,20.276,0
7.382,20.038,0
7.097,20.105,0
6.429,20.481,0
8.925,19.508,0
7.241,19.931,0
7.156,20.136,0
7.475,19.958,0
7.697,19.932,0
6.404,20.185,0
9.381,19.225,0
8.224,19.754,0
8.033,19.746,0
8.169,19.803,0
8.246,19.729,0
6.222,20.466,0
7.308,20.152,0
8.076,19.687,0
8.108,19.821,0
8.312,19.833,0
7.626,20.003,0
9.237,19.447,0
5.841,20.514,0
5.862,20.577,0
6.579,20.333,0
8.196,19.773,0
6.423,20.327,0
7.273,20.155,0
7.219,19.981,0
6.091,20.415,0
9.347,19.336,0
6.986,20.128,0
6.852,20.209,0
8.585,19.678,0
6.061,20.431,0
9.902,18.865,0
6.906,20.134,0
7.048,19.952,0
7.242,20.046,0
6.07,20.531,0
9.178,19.198,0
6.518,20.368,0
6.164,20.566,0
6.906,20.22,0
8.867,19.438,0
6.963,20.205,0
7.749,19.99,0
7.103,20.087,0
6.942,20.282,0
8.65,19.529,0
6.652,20.378,0
7.071,20.074,0
7.439,20.081,0
6.722,20.202,0
6.261,20.402,0
8.801,19.438,0
8.152,19.759,0
4.544,20.822,0
7.335,20.015,0
7.458,19.946,0
6.341,20.471,0
6.749,20.211,0
7.666,19.943,0
8.666,19.464,0
9.771,19.249,0
7.516,19.927,0
6.462,20.396,0
7.28,20.079,0
6.493,20.375,0
6.79,20.296,0
5.061,20.769,0
5.617,20.654,0
8.899,19.344,0
8.397,19.693,0
8.275,19.616,0
5.577,20.653,0
7.305,19.959,0
8.002,19.973,0
7.084,20.035,0
6.952,20.062,0
7.252,20.16,0
6.194,20.365,0
6.468,20.398,0
7.668,19.796,0
7.065,20.189,0
7.214,20.186,0
8.159,19.715,0
7.408,20.017,0
7.663,19.999,0
6.214,20.437,0
6.935,20.182,0
8.728,19.433,0
6.801,20.099,0
7.178,20.139,0
7.702,19.883,0
8.56,19.542,0
8.192,19.74,0
7.178,19.988,0
7.989,19.825,0
6.797,20.33,0
7.549,19.891,0
7.035,20.254,0
6.026,20.528,0
9.747,19.055,0
6.684,20.352,0
7.012,20.165,0
6.41,20.406,0
7.19,20.137,0
8.717,19.574,0
7.11,20.132,0
7.734,20.047,0
8.942,19.534,0
7.986,19.813,0
5.193,20.646,0
7.891,19.823,0
7.29,20.04,0
7.627,20.0,0
7.82,19.734,0
7.608,20.099,0
6.744,20.319,0
7.136,20.156,0
8.456,19.627,0
6.325,20.407,0
7.494,20.105,0
7.335,19.962,0
8.156,19.793,0
6.55,20.352,0
5.41,20.644,0
8.917,19.371,0
6.179,20.455,0
8.187,19.8,0
8.446,19.569,0
15.849,19.32,0
15.147,19.842,0
17.591,18.083,0
15.036,19.941,0
16.734,18.551,0
15.331,19.795,0
16.135,19.247,0
15.081,19.895,0
14.666,20.378,0
14.744,20.275,0
15.419,19.669,0
12.935,21.312,0
16.733,18.641,0
14.433,20.322,0
13.676,20.887,0
18.581,16.909,0
12.893,21.214,0
17.433,18.053,0
16.435,18.932,0
16.612,18.802,0
13.201,21.203,0
14.025,20.651,0
15.498,19.646,0
14.776,20.187,0
14.704,20.167,0
16.122,19.187,0
12.977,21.227,0
15.001,19.941,0
13.701,20.706,0
13.254,21.056,0
13.546,21.005,0
16.855,18.511,0
14.098,20.702,0
15.724,19.546,0
15.527,19.688,0
14.115,20.69,0
13.266,21.037,0
13.168,21.154,0
14.441,20.327,0
13.782,20.903,0
14.548,20.391,0
16.478,18.763,0
15.382,19.768,0
14.837,20.083,0
14.022,20.615,0
13.914,20.698,0
15.422,19.591,0
13.072,21.275,0
15.042,19.86,0
13.018,21.31,0
13.643,21.072,0
15.649,19.599,0
13.43,20.967,0
15.07,20.12,0
12.831,21.307,0
15.508,19.551,0
16.697,18.81,0
14.392,20.594,0
14.292,20.377,0
15.327,19.829,0
15.853,19.263,0
17.158,18.424,0
14.881,20.177,0
10.951,22.467,0
14.886,19.998,0
13.317,21.175,0
14.814,19.951,0
14.193,20.449,0
13.239,21.256,0
15.994,19.383,0
16.938,18.378,0
16.034,19.372,0
13.572,20.966,0
13.318,20.949,0
16.235,19.006,0
12.027,21.822,0
16.579,18.779,0
14.686,20.403,0
13.981,20.73,0
16.943,18.521,0
16.338,19.092,0
14.606,20.288,0
13.166,21.313,0
14.726,20.186,0
14.609,20.323,0
13.758,20.827,0
15.993,19.133,0
16.121,19.054,0
12.467,21.548,0
13.954,20.655,0
14.857,20.122,0
14.372,20.483,0
16.918,18.37,0
12.373,21.68,0
16.183,19.113,0
15.86,19.355,0
15.874,19.332,0
13.654,20.837,0
14.749,20.043,0
15.439,19.735,0
14.865,20.154,0
15.009,20.117,0
16.663,18.737,0
14.625,20.319,0
17.172,18.333,0
14.901,20.079,0
13.509,20.99,0
15.547,19.585,0
15.198,19.822,0
14.816,20.175,0
15.0,20.124,0
15.996,19.389,0
15.611,19.642,0
15.226,19.821,0
14.917,20.077,0
15.024,20.018,0
14.792,20.15,0
15.253,19.85,0
17.266,18.003,0
17.131,18.336,0
14.721,20.203,0
18.769,16.739,0
14.534,20.26,0
14.84,20.059,0
14.339,20.458,0
13.997,20.789,0
15.747,19.458,0
15.596,19.685,0
14.495,20.4,0
14.957,19.872,0
13.064,21.33,0
13.416,21.051,0
15.309,19.734,0
14.216,20.5,0
15.87,19.271,0
15.635,19.434,0
14.832,19.963,0
13.622,20.775,0
16.397,19.052,0
13.168,21.014,0
15.064,19.891,0
16.353,18.867,0
14.711,20.075,0
14.635,20.291,0
15.148,19.925,0
14.205,20.566,0
14.332,20.415,0
13.577,21.068,0
15.274,19.823,0
14.065,20.684,0
14.123,20.599,0
14.004,20.671,0
14.355,20.474,0
13.829,20.83,0
15.354,19.741,0
15.911,19.38,0
17.313,18.279,0
14.942,19.998,0
12.782,21.312,0
15.782,19.426,0
-13.524,28.298,0
-15.681,27.109,0
-16.312,26.65,0
-16.141,26.996,0
-11.554,29.175,0
-16.861,26.637,0
-13.27,28.383,0
-15.45,27.248,0
-14.613,27.926,0
-14.726,27.522,0
-14.602,27.739,0
-17.139,26.25,0
-14.85,27.619,0
-13.87,28.158,0
-13.94,27.964,0
-14.454,27.829,0
-17.829,25.787,0
-14.883,27.649,0
-13.333,28.234,0
-15.922,26.986,0
-16.53,26.614,0
-15.694,27.114,0
-18.074,25.637,0
-15.798,27.0,0
-16.679,26.378,0
-15.306,27.376,0
-16.677,26.641,0
-15.883,26.981,0
-17.453,26.207,0
-16.136,26.803,0
-16.549,26.687,0
-15.57,27.206,0
-13.941,28.079,0
-14.629,27.703,0
-13.239,28.301,0
-16.075,26.914,0
-11.865,28.882,0
-13.718,28.23,0
-17.758,25.783,0
-16.393,26.666,0
-16.608,26.535,0
-10.86,29.203,0
-15.112,27.572,0
-16.868,26.297,0
-17.11,26.289,0
-15.122,27.653,0
-17.101,26.344,0
-15.255,27.507,0
-15.441,27.237,0
-16.651,26.404,0
-15.86,27.13,0
-13.954,28.13,0
-17.435,25.965,0
-17.168,26.281,0
-15.054,27.515,0
-14.4,27.822,0
-14.42,27.823,0
-13.138,28.387,0
-16.737,26.417,0
-16.257,27.057,0
-13.731,28.063,0
-14.819,27.655,0
-12.552,28.7,0
-14.909,27.487,0
-14.047,28.071,0
-15.155,27.541,0
-16.371,26.612,0
-13.168,28.415,0
-12.329,28.928,0
-16.791,26.333,0
-13.224,28.384,0
-16.228,26.887,0
-15.206,27.327,0
-16.607,26.758,0
-14.912,27.512,0
-16.239,26.847,0
-15.81,27.044,0
-17.279,26.017,0
-16.098,26.735,0
-14.93,27.478,0
-16.933,26.311,0
-15.286,27.389,0
-15.761,26.848,0
-15.377,27.173,0
-15.04,27.325,0
-13.875,28.002,0
-17.346,26.046,0
-15.517,27.233,0
-14.088,27.875,0
-15.353,27.491,0
-15.278,27.277,0
-13.269,28.397,0
-14.171,27.988,0
-13.24,28.481,0
-12.894,28.381,0
-15.434,27.302,0
-15.64,27.165,0
-17.339,26.087,0
-13.486,28.143,0
-13.879,28.133,0
-14.603,27.673,0
-14.068,28.013,0
-15.774,27.009,0
-15.072,27.464,0
-13.997,28.088,0
-15.548,27.365,0
-16.492,26.715,0
-12.333,28.7,0
-14.614,27.572,0
-12.667,28.635,0
-14.465,27.686,0
-12.865,28.658,0
-12.983,28.407,0
-16.261,26.727,0
-16.591,26.764,0
-16.258,26.696,0
-12.55,28.66,0
-15.314,27.478,0
-13.72,28.096,0
-14.836,27.55,0
-13.663,28.115,0
-13.87,28.185,0
-14.906,27.609,0
-11.773,28.961,0
-14.534,27.6,0
-14.48,27.739,0
-14.745,27.656,0
-16.142,26.822,0
-14.331,27.784,0
-16.606,26.767,0
-16.347,26.734,0
-16.945,26.372,0
-13.2,28.367,0
-13.945,28.16,0
-16.683,26.507,0
-15.218,27.533,0
-13.404,28.198,0
-13.644,28.26,0
-12.261,28.696,0
-17.072,26.133,0
-11.402,29.15,0
-13.739,28.236,0
-16.157,26.815,0
-15.508,27.15,0
-13.974,27.914,0
-15.585,27.219,0
-13.605,28.137,0
-15.878,27.054,0
-13.186,28.462,0
-15.989,27.003,0
-14.493,27.606,0
-16.209,26.878,0
-17.362,26.221,0
-11.046,29.122,0
-12.116,28.825,0
-11.024,29.374,0
-14.922,27.574,0
-13.867,28.039,0
-14.229,27.968,0
-14.573,27.715,0
-10.099,26.708,0
-6.505,27.888,0
-6.285,27.788,0
-7.984,27.315,0
-8.501,27.257,0
-9.835,26.75,0
-6.358,27.759,0
-5.541,27.985,0
-7.933,27.357,0
-8.282,27.37,0
-6.989,27.652,0
-8.319,27.295,0
-6.743,27.734,0
-5.792,27.978,0
-6.595,27.655,0
-8.185,27.353,0
-5.326,27.975,0
-8.214,27.382,0
-8.398,27.256,0
-4.482,28.096,0
-8.795,27.268,0
-7.268,27.563,0
-7.695,27.47,0
-10.023,26.717,0
-7.774,27.469,0
-7.186,27.671,0
-8.082,27.297,0
-6.98,27.557,0
-5.204,27.823,0
-8.221,27.313,0
-9.037,26.988,0
-7.12,27.508,0
-8.147,27.299,0
-8.197,27.333,0
-7.206,27.659,0
-8.727,27.151,0
-7.516,27.484,0
-8.42,27.225,0
-7.587,27.504,0
-7.721,27.41,0
-6.283,27.871,0
-7.153,27.523,0
-7.931,27.217,0
-4.647,28.105,0
-6.297,27.805,0
-9.694,26.904,0
-6.312,27.615,0
-5.649,27.994,0
-9.597,26.864,0
-7.716,27.384,0
-5.126,28.002,0
-9.857,26.788,0
-7.337,27.495,0
-7.234,27.646,0
-6.05,27.921,0
-7.478,27.301,0
-6.322,27.741,0
-8.403,27.264,0
-6.703,27.744,0
-4.798,28.161,0
-7.448,27.591,0
-8.216,27.165,0
-8.139,27.294,0
-7.636,27.426,0
-5.587,27.887,0
-7.508,27.586,0
-5.44,28.06,0
-8.149,27.31,0
-8.073,27.328,0
-7.835,27.423,0
-6.96,27.714,0
-5.922,27.818,0
-9.591,26.808,0
-6.037,27.845,0
-7.056,27.422,0
-6.91,27.692,0
-9.767,26.865,0
-6.675,27.493,0
-8.654,27.039,0
-7.797,27.46,0
-5.57,28.227,0
-9.066,27.07,0
-9.81,26.747,0
-6.823,27.598,0
-10.497,26.45,0
-7.069,27.717,0
-7.033,27.689,0
-7.01,27.592,0
-7.371,27.403,0
-4.597,27.947,0
-7.07,27.507,0
-6.338,27.794,0
-9.062,27.105,0
-11.393,26.188,0
-6.673,27.87,0
-9.222,26.947,0
-8.277,27.266,0
-7.426,27.539,0
-6.102,27.841,0
-7.963,27.375,0
-9.004,26.945,0
-6.499,27.687,0
-6.14,27.901,0
-8.71,27.259,0
-6.702,27.625,0
-4.057,28.262,0
-6.489,27.757,0
-9.006,27.053,0
-8.236,27.289,0
-8.218,27.272,0
-9.142,27.049,0
-6.872,27.764,0
-9.341,27.069,0
-7.972,27.451,0
-6.31,27.777,0
-6.135,27.84,0
-7.239,27.597,0
-7.788,27.423,0
-8.04,27.38,0
-7.301,27.434,0
-7.979,27.412,0
-5.864,27.887,0
-8.169,27.367,0
-7.928,27.326,0
-6.59,27.678,0
-9.34,26.944,0
-6.976,27.722,0
-7.708,27.458,0
-7.926,27.44,0
-6.888,27.54,0
-8.14,27.339,0
-5.192,28.006,0
-6.621,27.768,0
-8.963,27.043,0
-9.13,26.884,0
-9.14,27.032,0
-8.929,27.156,0
-9.049,27.004,0
-7.515,27.53,0
-5.864,27.716,0
-5.637,27.965,0
-8.018,27.281,0
-8.563,27.243,0
-7.506,27.414,0
-7.303,27.462,0
-7.797,27.373,0
-8.54,27.069,0
-8.391,27.338,0
-7.567,27.408,0
-7.992,27.383,0
-10.012,26.691,0
-7.906,27.416,0
-5.45,27.928,0
-8.383,27.293,0
-6.959,27.566,0
-6.444,27.795,0
-5.899,27.881,0
-6.614,27.799,0
-6.099,27.858,0
-6.016,27.931,0
-9.126,26.91,0
2.693,27.326,0
-1.229,27.422,0
-0.271,27.484,0
-1.881,27.511,0
0.437,27.544,0
-1.163,27.463,0
1.978,27.509,0
-1.261,27.424,0
1.413,27.346,0
-0.142,27.502,0
-1.571,27.545,0
0.549,27.4,0
1.036,27.439,0
1.922,27.501,0
-0.031,27.471,0
-0.676,27.46,0
1.324,27.426,0
0.605,27.349,0
-0.279,27.632,0
-1.699,27.511,0
0.582,27.477,0
0.665,27.536,0
-0.078,27.577,0
-1.357,27.447,0
1.557,27.49,0
1.164,27.451,0
1.214,27.583,0
1.634,27.624,0
3.565,27.3,0
-1.073,27.368,0
-0.348,27.547,0
-1.055,27.334,0
1.07,27.433,0
-1.119,27.486,0
0.382,27.508,0
-0.363,27.426,0
-1.601,27.459,0
-1.771,27.435,0
-1.806,27.441,0
0.751,27.448,0
0.12,27.498,0
1.238,27.458,0
0.041,27.553,0
-1.744,27.324,0
0.683,27.551,0
-0.079,27.529,0
0.971,27.513,0
0.731,27.417,0
-0.684,27.613,0
1.014,27.475,0
2.229,27.332,0
2.659,27.524,0
0.969,27.506,0
1.437,27.422,0
2.664,27.42,0
2.039,27.414,0
-1.906,27.379,0
-0.8,27.602,0
-0.124,27.64,0
0.523,27.4,0
-1.208,27.383,0
-2.36,27.499,0
0.37,27.364,0
2.947,27.329,0
-0.329,27.588,0
-0.189,27.548,0
0.361,27.527,0
1.112,27.446,0
0.726,27.467,0
0.727,27.522,0
-2.09,27.39,0
-0.753,27.538,0
-0.954,27.263,0
2.856,27.363,0
-2.646,27.412,0
0.461,27.558,0
-0.178,27.295,0
0.105,27.579,0
-1.787,27.441,0
-1.473,27.418,0
-0.493,27.55,0
-1.479,27.375,0
2.174,27.373,0
1.809,27.475,0
1.721,27.526,0
-1.207,27.367,0
3.867,27.248,0
0.839,27.59,0
-2.6,27.449,0
1.175,27.451,0
-0.049,27.37,0
0.943,27.367,0
1.239,27.522,0
-2.5,27.339,0
-0.505,27.546,0
-3.45,27.354,0
0.434,27.578,0
-2.359,27.325,0
0.08,27.525,0
-1.69,27.411,0
-0.349,27.471,0
-1.372,27.453,0
-1.364,27.461,0
0.042,27.442,0
-1.22,27.476,0
2.692,27.357,0
0.164,27.598,0
-1.909,27.467,0
-0.7,27.594,0
-0.11,27.55,0
-0.589,27.439,0
-1.409,27.461,0
-0.996,27.539,0
-0.223,27.439,0
1.5,27.407,0
-0.562,27.54,0
1.421,27.38,0
0.944,27.4,0
-0.074,27.503,0
-1.132,27.517,0
-2.167,27.411,0
1.587,27.519,0
0.012,27.535,0
0.484,27.529,0
1.171,27.483,0
0.233,27.573,0
0.032,27.411,0
-1.733,27.509,0
-0.137,27.589,0
-1.489,27.54,0
-1.735,27.546,0
-1.341,27.475,0
0.932,27.588,0
-1.962,27.357,0
-0.885,27.506,0
-1.406,27.409,0
2.605,27.545,0
-0.076,27.474,0
-0.597,27.557,0
-1.105,27.443,0
2.12,27.608,0
0.195,27.423,0
0.988,27.605,0
0.352,27.38,0
-1.928,27.455,0
-0.726,27.481,0
0.057,27.473,0
-1.457,27.494,0
-0.905,27.545,0
-1.713,27.514,0
-0.501,27.463,0
1.223,27.61,0
-0.31,27.472,0
-1.553,27.366,0
-0.227,27.465,0
0.942,27.524,0
-0.363,27.552,0
-0.495,27.396,0
-0.193,27.46,0
1.137,27.423,0
2.628,27.379,0
7.087,27.494,0
10.747,26.375,0
8.276,27.373,0
8.554,27.233,0
6.542,27.714,0
5.228,27.897,0
6.983,27.751,0
7.557,27.478,0
5.547,28.045,0
7.669,27.344,0
8.134,27.353,0
6.309,27.784,0
6.677,27.715,0
6.558,27.873,0
7.406,27.468,0
9.416,26.924,0
7.16,27.611,0
6.075,27.706,0
6.557,27.733,0
8.063,27.435,0
8.525,27.313,0
7.121,27.495,0
6.112,27.787,0
6.269,27.769,0
5.714,27.98,0
8.182,27.215,0
9.426,26.883,0
4.682,28.128,0
8.838,26.993,0
5.889,27.975,0
8.134,27.354,0
8.119,27.237,0
8.314,27.179,0
9.789,26.713,0
6.838,27.721,0
8.124,27.365,0
8.407,27.222,0
8.695,27.058,0
7.798,27.443,0
7.442,27.486,0
6.369,27.791,0
7.959,27.556,0
5.818,27.937,0
7.517,27.49,0
5.762,27.949,0
8.591,27.109,0
10.605,26.679,0
7.546,27.532,0
7.615,27.407,0
8.517,27.254,0
6.825,27.669,0
7.63,27.485,0
7.199,27.448,0
7.618,27.481,0
11.938,25.9,0
7.826,27.442,0
9.303,26.926,0
6.833,27.722,0
6.385,27.74,0
7.471,27.404,0
5.643,27.768,0
6.708,27.732,0
7.357,27.569,0
4.76,28.04,0
8.344,27.349,0
10.492,26.401,0
6.778,27.699,0
7.523,27.397,0
7.057,27.495,0
8.506,27.292,0
5.787,27.921,0
7.473,27.456,0
6.081,27.749,0
9.746,26.785,0
7.008,27.66,0
10.111,26.599,0
6.745,27.827,0
6.006,27.791,0
5.921,27.926,0
7.772,27.442,0
7.543,27.553,0
7.211,27.507,0
9.768,26.886,0
6.253,27.592,0
6.655,27.752,0
8.424,27.194,0
6.243,27.823,0
5.336,27.889,0
6.485,27.963,0
7.521,27.549,0
7.375,27.402,0
8.019,27.377,0
7.087,27.754,0
7.739,27.488,0
6.58,27.647,0
7.781,27.372,0
7.655,27.441,0
7.475,27.37,0
7.883,27.447,0
10.641,26.58,0
8.235,27.289,0
6.497,27.8,0
7.067,27.702,0
8.208,27.231,0
9.731,26.857,0
7.324,27.519,0
7.117,27.563,0
8.846,27.258,0
9.473,26.885,0
7.372,27.457,0
7.766,27.507,0
7.682,27.585,0
8.07,27.447,0
7.157,27.608,0
8.371,27.208,0
5.998,27.875,0
8.398,27.318,0
8.574,27.275,0
3.755,28.11,0
6.046,27.875,0
8.549,27.323,0
7.228,27.581,0
7.127,27.653,0
7.743,27.598,0
9.637,26.836,0
7.312,27.514,0
6.331,27.855,0
7.9,27.411,0
8.379,27.303,0
6.286,27.719,0
7.65,27.484,0
6.616,27.66,0
9.926,26.802,0
5.585,27.87,0
7.368,27.558,0
6.335,27.717,0
7.402,27.553,0
6.537,27.685,0
5.79,27.943,0
7.639,27.388,0
5.459,28.032,0
7.672,27.415,0
6.314,27.789,0
7.808,27.484,0
8.461,27.246,0
7.145,27.605,0
11.4,26.275,0
7.786,27.386,0
9.144,26.936,0
6.522,27.734,0
5.167,27.961,0
7.656,27.463,0
6.567,27.584,0
3.896,28.186,0
7.883,27.537,0
6.537,27.723,0
8.549,27.147,0
7.948,27.493,0
6.995,27.603,0
10.483,26.561,0
8.532,27.303,0
7.507,27.424,0
13.593,28.262,0
16.145,26.953,0
17.253,26.34,0
14.773,27.547,0
14.46,27.734,0
13.366,28.225,0
15.449,27.183,0
13.33,28.397,0
14.545,27.738,0
15.558,27.188,0
12.591,28.685,0
15.097,27.303,0
14.994,27.501,0
15.049,27.55,0
15.133,27.507,0
14.333,27.864,0
17.965,25.658,0
13.684,28.25,0
15.801,26.916,0
17.982,25.852,0
16.801,26.528,0
14.651,27.622,0
15.779,27.094,0
15.544,27.114,0
15.478,27.232,0
13.385,28.263,0
15.485,27.271,0
13.864,27.95,0
18.118,25.72,0
13.674,28.102,0
12.725,28.654,0
14.326,27.867,0
13.661,28.103,0
13.585,28.18,0
14.644,27.746,0
14.386,27.787,0
15.352,27.205,0
15.486,27.188,0
12.919,28.462,0
16.358,26.651,0
15.697,27.171,0
15.469,27.234,0
15.018,27.4,0
15.246,27.336,0
16.247,26.747,0
15.498,27.319,0
16.087,26.81,0
13.826,28.227,0
12.599,28.644,0
12.514,28.601,0
15.567,27.362,0
16.722,26.542,0
16.864,26.376,0
15.94,26.872,0
14.181,27.931,0
17.65,26.042,0
14.138,27.978,0
12.833,28.528,0
16.773,26.543,0
17.856,25.864,0
15.137,27.313,0
16.087,26.761,0
15.087,27.6,0
16.898,26.327,0
12.671,28.626,0
13.069,28.512,0
13.733,28.127,0
15.113,27.423,0
14.433,27.81,0
18.367,25.522,0
15.31,27.405,0
10.276,29.417,0
15.912,26.984,0
15.825,27.073,0
11.947,29.016,0
14.121,27.905,0
13.469,28.19,0
16.248,26.874,0
12.595,28.64,0
15.058,27.355,0
14.234,27.883,0
13.903,28.035,0
13.413,28.355,0
14.297,27.874,0
15.806,26.962,0
16.537,26.591,0
15.017,27.341,0
14.785,27.621,0
14.275,27.912,0
16.215,26.797,0
16.478,26.662,0
12.945,28.464,0
16.113,26.86,0
14.058,27.972,0
14.511,27.675,0
14.247,27.923,0
13.882,28.149,0
16.31,26.734,0
14.649,27.728,0
15.119,27.444,0
12.378,28.745,0
18.608,25.232,0
13.274,28.322,0
13.562,28.277,0
12.935,28.437,0
15.334,27.25,0
17.247,26.112,0
16.419,26.613,0
15.397,27.372,0
16.116,27.028,0
15.234,27.487,0
18.991,25.002,0
14.756,27.578,0
15.886,27.033,0
15.131,27.426,0
13.287,28.321,0
13.702,28.124,0
12.15,28.94,0
11.46,29.052,0
16.158,26.811,0
18.008,25.64,0
14.023,27.94,0
16.984,26.31,0
14.607,28.101,0
13.135,28.368,0
16.485,26.765,0
15.55,27.087,0
15.773,27.159,0
11.346,28.979,0
16.655,26.538,0
13.201,28.308,0
15.53,27.316,0
14.821,27.542,0
17.259,26.115,0
15.891,26.948,0
14.141,27.991,0
16.087,26.853,0
14.636,27.773,0
15.028,27.567,0
15.708,27.209,0
16.685,26.587,0
12.96,28.383,0
17.707,25.742,0
13.741,28.029,0
16.326,26.723,0
16.289,26.812,0
17.486,26.099,0
17.4,26.007,0
18.017,25.681,0
14.47,27.817,0
15.677,27.203,0
13.572,28.287,0
11.932,28.822,0
14.74,27.603,0
15.059,27.457,0
15.541,27.3,0
13.778,28.028,0
13.422,28.345,0
17.015,26.151,0
-17.629,33.651,0
-13.139,35.768,0
-17.555,33.757,0
-14.505,35.364,0
-13.864,35.369,0
-15.351,34.75,0
-15.841,34.464,0
-17.284,34.129,0
-14.275,35.271,0
-15.329,34.909,0
-14.791,35.085,0
-15.73,34.617,0
-12.226,36.142,0
-13.641,35.562,0
-16.49,34.432,0
-16.461,34.206,0
-15.358,34.765,0
-14.947,35.14,0
-17.46,33.703,0
-16.999,34.232,0
-16.681,34.304,0
-11.807,36.138,0
-17.516,33.717,0
-14.019,35.317,0
-10.643,36.568,0
-15.881,34.678,0
-14.223,35.332,0
-15.115,34.977,0
-16.115,34.624,0
-14.37,35.313,0
-16.124,34.559,0
-16.567,34.142,0
-17.124,34.087,0
-15.478,34.889,0
-16.816,34.159,0
-14.798,35.026,0
-15.348,34.836,0
-14.746,35.152,0
-14.507,35.16,0
-14.841,35.062,0
-12.526,35.976,0
-15.414,34.814,0
-12.958,35.79,0
-16.27,34.491,0
-13.753,35.458,0
-16.97,34.189,0
-17.197,33.907,0
-14.284,35.336,0
-15.606,34.738,0
-14.313,35.3,0
-15.908,34.466,0
-12.193,36.068,0
-13.294,35.747,0
-17.944,33.687,0
-18.411,33.29,0
-15.698,34.908,0
-13.202,35.679,0
-17.131,34.171,0
-12.467,35.913,0
-14.683,35.206,0
-17.55,33.665,0
-13.927,35.415,0
-16.755,34.293,0
-11.632,36.172,0
-14.261,35.24,0
-17.18,34.001,0
-14.471,35.167,0
-16.475,34.275,0
-15.816,34.673,0
-15.791,34.678,0
-16.545,34.385,0
-14.902,34.999,0
-13.552,35.495,0
-14.795,35.145,0
-15.636,34.765,0
-15.748,34.721,0
-16.794,34.053,0
-13.312,35.63,0
-14.386,35.289,0
-16.395,34.355,0
-16.157,34.367,0
-12.487,35.892,0
-16.352,34.274,0
-14.711,35.113,0
-15.975,34.513,0
-15.705,34.635,0
-12.47,35.877,0
-12.986,35.689,0
-13.44,35.615,0
-14.952,35.047,0
-13.159,35.644,0
-15.205,34.843,0
-16.072,34.64,0
-16.015,34.704,0
-17.29,33.937,0
-15.521,35.065,0
-17.325,33.943,0
-13.722,35.509,0
-14.306,35.344,0
-13.24,35.845,0
-14.496,35.279,0
-15.141,35.143,0
-14.711,35.226,0
-14.946,34.943,0
-15.824,34.622,0
-15.615,34.878,0
-18.458,33.353,0
-18.019,33.522,0
-15.845,34.531,0
-10.043,36.762,0
-13.058,35.69,0
-14.472,35.289,0
-14.693,35.262,0
-13.373,35.748,0
-14.09,35.239,0
-16.291,34.459,0
-14.762,34.984,0
-14.738,35.044,0
-14.176,35.411,0
-14.63,35.178,0
-16.077,34.555,0
-13.321,35.571,0
-11.895,36.182,0
-15.469,34.78,0
-13.978,35.47,0
-14.062,35.42,0
-15.88,34.503,0
-13.528,35.57,0
-14.11,35.135,0
-15.794,34.654,0
-14.958,35.099,0
-13.492,35.481,0
-14.019,35.47,0
-13.468,35.569,0
-16.245,34.47,0
-12.533,35.899,0
-15.749,34.882,0
-13.489,35.69,0
-17.098,33.932,0
-18.122,33.535,0
-13.291,35.685,0
-14.363,35.367,0
-13.3,35.585,0
-14.488,35.189,0
-14.606,35.075,0
-14.654,35.0,0
-13.64,35.587,0
-15.634,34.698,0
-14.48,35.117,0
-15.389,34.903,0
-16.317,34.418,0
-13.891,35.462,0
-14.767,35.066,0
-15.443,35.023,0
-17.161,33.989,0
-15.037,34.911,0
-6.889,35.077,0
-7.215,35.007,0
-6.361,35.207,0
-8.953,34.74,0
-5.968,35.335,0
-9.315,34.555,0
-10.259,34.386,0
-8.615,34.699,0
-9.22,34.473,0
-5.368,35.385,0
-8.258,34.923,0
-5.122,35.324,0
-12.451,33.545,0
-5.579,35.417,0
-6.616,35.147,0
-6.412,35.178,0
-9.63,34.44,0
-6.436,35.061,0
-6.009,35.415,0
-5.154,35.476,0
-8.173,34.834,0
-9.543,34.553,0
-8.371,34.883,0
-6.224,35.223,0
-12.382,33.647,0
-8.221,34.816,0
-9.946,34.508,0
-7.851,35.098,0
-10.411,34.286,0
-5.938,35.182,0
-7.277,35.095,0
-5.614,35.199,0
-7.697,34.968,0
-8.157,34.918,0
-7.418,35.072,0
-7.962,35.035,0
-8.092,34.76,0
-9.91,34.256,0
-6.532,35.286,0
-5.639,35.431,0
-11.456,33.896,0
-5.811,35.303,0
-9.744,34.514,0
-7.837,34.98,0
-9.683,34.402,0
-7.553,35.12,0
-5.941,35.343,0
-7.446,34.961,0
-8.649,34.73,0
-5.958,35.304,0
-7.156,35.091,0
-7.193,34.97,0
-8.067,34.804,0
-10.158,34.473,0
-10.214,34.363,0
-5.156,35.441,0
-3.248,35.564,0
-7.599,35.013,0
-8.413,34.777,0
-3.352,35.678,0
-9.892,34.483,0
-6.394,35.114,0
-5.523,35.375,0
-6.231,35.295,0
-4.338,35.487,0
-10.31,34.226,0
-6.377,35.242,0
-5.954,35.23,0
-5.409,35.343,0
-4.937,35.453,0
-6.409,35.147,0
-7.876,34.864,0
-6.956,35.235,0
-5.156,35.42,0
-8.442,34.644,0
-8.567,34.799,0
-5.621,35.286,0
-4.238,35.543,0
-10.841,34.285,0
-5.526,35.386,0
-9.315,34.626,0
-6.535,35.288,0
-6.296,35.239,0
-11.133,34.134,0
-8.29,34.832,0
-3.684,35.632,0
-4.918,35.435,0
-8.171,34.761,0
-7.659,34.942,0
-6.027,35.232,0
-9.687,34.556,0
-8.279,34.776,0
-7.974,34.851,0
-5.734,35.25,0
-6.434,35.226,0
-6.299,35.248,0
-7.216,35.119,0
-5.613,35.36,0
-7.276,35.129,0
-6.702,35.046,0
-8.202,34.893,0
-7.782,34.986,0
-4.71,35.574,0
-4.887,35.485,0
-9.182,34.53,0
-7.599,35.048,0
-8.16,34.862,0
-7.751,34.942,0
-9.081,34.624,0
-7.795,34.91,0
-11.337,34.009,0
-4.559,35.596,0
-6.996,35.114,0
-4.254,35.561,0
-10.393,34.103,0
-9.483,34.496,0
-4.75,35.347,0
-5.421,35.327,0
-9.501,34.525,0
-8.502,34.798,0
-6.782,35.131,0
-8.383,34.873,0
-11.978,33.719,0
-3.407,35.63,0
-8.438,34.909,0
-5.093,35.407,0
-8.964,34.676,0
-12.118,33.658,0
-6.91,35.143,0
-10.75,33.915,0
-8.941,34.56,0
-6.843,35.219,0
-9.061,34.707,0
-7.953,34.869,0
-8.342,34.787,0
-6.894,35.095,0
-6.517,35.327,0
-8.634,34.655,0
-11.581,33.968,0
-8.287,34.733,0
-6.377,35.079,0
-6.333,35.239,0
-6.817,35.23,0
-6.338,35.116,0
-5.141,35.443,0
-5.826,35.212,0
-7.586,35.016,0
-4.653,35.426,0
-9.365,34.609,0
-8.457,34.85,0
-6.782,34.994,0
-9.947,34.346,0
-7.628,35.183,0
-5.924,35.221,0
-6.587,35.314,0
-4.031,35.589,0
-5.787,35.186,0
-8.613,34.916,0
-7.788,34.76,0
-6.792,35.362,0
-7.763,34.99,0
1.961,35.052,0
0.939,35.01,0
0.705,34.898,0
2.389,34.737,0
4.047,34.91,0
1.262,34.952,0
-1.397,34.954,0
-0.891,35.025,0
0.634,34.972,0
-0.029,35.086,0
0.214,35.019,0
0.029,35.022,0
2.138,34.98,0
2.24,35.007,0
0.131,34.933,0
0.63,35.035,0
-0.954,34.976,0
2.906,34.959,0
-3.879,34.797,0
0.433,34.964,0
0.963,35.123,0
-1.312,34.978,0
-0.43,35.018,0
0.982,34.996,0
-3.239,34.894,0
-0.769,35.077,0
-1.617,34.924,0
-5.36,34.522,0
-0.229,34.817,0
-2.16,34.948,0
2.36,34.864,0
2.697,34.811,0
-0.483,34.977,0
-0.169,35.026,0
1.729,35.038,0
-3.315,34.85,0
-1.596,34.952,0
-1.288,34.962,0
0.814,35.016,0
-0.647,34.964,0
-2.321,34.999,0
0.727,34.927,0
-1.396,34.813,0
-1.436,34.972,0
-1.214,34.993,0
-0.014,35.073,0
-1.558,34.797,0
4.406,34.794,0
0.061,35.004,0
-2.238,34.874,0
0.413,35.055,0
-3.433,34.834,0
1.176,34.889,0
0.724,35.044,0
0.43,34.902,0
4.159,34.69,0
0.95,35.068,0
-2.197,34.976,0
0.446,34.945,0
0.693,34.986,0
0.751,35.028,0
-1.25,34.854,0
-1.407,34.945,0
1.04,35.012,0
3.527,34.857,0
-2.304,34.874,0
1.823,34.902,0
-0.37,35.046,0
-2.631,35.016,0
1.711,34.898,0
3.174,34.884,0
-0.856,35.01,0
-1.522,35.038,0
-0.315,34.847,0
-0.328,34.791,0
-1.069,34.929,0
-1.223,34.95,0
2.031,34.846,0
-0.472,34.938,0
2.851,34.875,0
0.533,35.105,0
-1.604,34.992,0
2.877,34.978,0
0.139,35.042,0
1.008,34.998,0
-0.367,34.939,0
-0.618,35.043,0
-4.029,34.846,0
-1.34,34.973,0
-1.045,35.114,0
1.436,34.932,0
-0.472,34.998,0
2.069,34.948,0
-2.176,34.964,0
1.817,35.118,0
0.656,34.905,0
-1.115,35.048,0
1.764,35.093,0
1.0,34.936,0
0.622,35.003,0
-0.475,35.147,0
0.327,34.984,0
-1.652,34.837,0
-0.273,35.025,0
-0.239,34.924,0
0.068,34.903,0
0.213,35.088,0
1.537,34.964,0
1.21,34.82,0
2.554,34.986,0
-0.491,34.993,0
2.399,35.022,0
-1.434,34.996,0
1.83,35.011,0
-1.356,34.924,0
0.147,34.993,0
-0.107,34.999,0
0.001,34.878,0
0.47,34.93,0
0.199,35.004,0
0.166,35.015,0
3.196,34.723,0
-5.45,34.54,0
1.035,34.984,0
2.505,34.907,0
-2.216,34.941,0
-0.382,35.056,0
-3.45,34.837,0
-1.133,34.943,0
-1.644,34.989,0
-1.992,34.812,0
-1.554,34.925,0
-0.267,34.931,0
-3.864,34.761,0
0.306,34.825,0
-3.545,34.887,0
-1.201,34.822,0
-0.724,34.874,0
-2.743,34.894,0
0.788,34.908,0
0.707,35.066,0
-1.084,34.917,0
2.099,34.947,0
-1.532,35.082,0
3.004,34.919,0
1.427,35.06,0
1.548,34.896,0
-0.469,34.927,0
-2.694,34.945,0
-1.619,34.847,0
-1.546,34.82,0
0.404,34.858,0
-1.364,35.021,0
0.814,34.96,0
0.164,35.074,0
0.571,34.838,0
-2.432,34.995,0
0.502,35.034,0
-0.941,35.018,0
-1.241,35.191,0
0.71,34.984,0
7.151,35.087,0
6.134,35.206,0
6.591,35.232,0
5.038,35.396,0
7.533,35.032,0
7.737,34.934,0
7.088,35.081,0
4.064,35.716,0
5.979,35.305,0
3.718,35.676,0
10.328,34.307,0
8.598,34.775,0
7.325,35.081,0
6.427,35.288,0
11.85,33.73,0
6.653,35.209,0
7.945,34.892,0
8.692,34.808,0
5.8,35.325,0
3.312,35.595,0
8.794,34.842,0
8.457,34.788,0
7.213,35.081,0
6.018,35.288,0
7.944,34.945,0
7.65,35.055,0
7.06,35.049,0
6.618,35.1,0
8.446,34.705,0
6.123,35.206,0
4.413,35.398,0
7.987,34.817,0
5.848,35.235,0
6.786,35.11,0
8.959,34.622,0
6.336,35.282,0
6.758,35.147,0
7.675,35.016,0
6.561,35.245,0
8.109,34.878,0
5.991,35.28,0
7.686,35.164,0
9.465,34.637,0
6.69,35.16,0
7.203,35.06,0
9.537,34.372,0
9.061,34.762,0
8.104,34.847,0
8.396,34.703,0
7.983,34.887,0
10.328,34.346,0
5.528,35.447,0
6.603,35.094,0
6.773,35.186,0
9.611,34.531,0
6.262,35.118,0
7.056,35.12,0
6.501,35.15,0
6.244,35.349,0
8.529,34.858,0
6.466,35.233,0
5.647,35.394,0
5.56,35.382,0
4.664,35.426,0
7.385,34.974,0
7.05,35.07,0
7.725,34.878,0
7.265,34.912,0
6.585,35.173,0
9.848,34.502,0
7.237,35.062,0
5.377,35.281,0
7.341,35.031,0
9.985,34.442,0
8.454,34.715,0
4.755,35.487,0
8.925,34.634,0
6.499,35.238,0
8.792,34.575,0
10.67,34.15,0
7.454,35.045,0
7.076,35.064,0
7.03,34.981,0
8.492,34.805,0
7.288,34.975,0
7.747,35.056,0
8.682,34.74,0
9.217,34.513,0
7.324,35.102,0
4.86,35.53,0
7.262,35.109,0
5.289,35.541,0
7.889,34.882,0
8.39,34.784,0
9.442,34.528,0
8.251,34.761,0
7.748,34.925,0
7.14,34.947,0
11.486,33.957,0
4.767,35.524,0
8.752,34.636,0
4.649,35.403,0
7.242,35.175,0
8.567,34.842,0
9.312,34.669,0
4.007,35.531,0
6.181,35.253,0
5.704,35.204,0
8.114,34.846,0
8.057,34.744,0
4.886,35.468,0
9.683,34.375,0
8.267,34.893,0
11.316,34.085,0
7.941,34.859,0
5.848,35.188,0
7.401,35.01,0
4.615,35.57,0
9.002,34.626,0
7.899,34.891,0
5.934,35.281,0
7.892,34.869,0
5.02,35.526,0
7.951,34.813,0
8.132,34.833,0
5.506,35.315,0
11.107,33.937,0
9.176,34.51,0
8.1,34.877,0
6.435,35.224,0
6.184,35.349,0
8.938,34.537,0
6.838,35.169,0
7.53,35.115,0
10.857,34.076,0
8.877,34.63,0
6.264,35.198,0
5.002,35.533,0
4.485,35.514,0
7.321,35.054,0
8.053,34.806,0
6.569,35.27,0
7.33,35.072,0
9.255,34.576,0
5.169,35.373,0
7.682,34.949,0
6.598,35.128,0
4.91,35.478,0
4.901,35.371,0
10.543,34.212,0
10.018,34.45,0
8.504,34.649,0
9.459,34.566,0
5.828,35.322,0
7.247,35.132,0
5.442,35.404,0
8.789,34.685,0
6.484,35.153,0
7.471,35.121,0
4.93,35.439,0
9.289,34.505,0
11.231,36.379,0
16.213,34.524,0
13.948,35.489,0
15.599,34.671,0
14.927,35.065,0
14.033,35.311,0
14.673,35.165,0
15.87,34.609,0
16.407,34.352,0
15.389,34.866,0
14.294,35.429,0
15.887,34.587,0
16.44,34.387,0
11.393,36.254,0
15.344,34.88,0
14.467,35.249,0
13.956,35.424,0
10.653,36.448,0
13.172,35.716,0
13.57,35.664,0
12.773,35.791,0
15.64,34.711,0
10.683,36.496,0
13.715,35.55,0
14.561,35.17,0
13.848,35.509,0
17.054,34.001,0
15.67,34.776,0
11.462,36.224,0
12.65,35.875,0
12.149,35.979,0
14.79,35.19,0
13.754,35.366,0
16.655,34.368,0
18.243,33.636,0
15.673,34.706,0
18.464,33.241,0
14.388,35.168,0
15.267,34.834,0
12.761,35.883,0
13.05,35.708,0
14.309,35.383,0
15.224,34.898,0
14.442,35.424,0
11.214,36.419,0
15.384,34.583,0
15.788,34.627,0
14.341,35.138,0
14.388,35.311,0
14.509,35.307,0
16.848,34.168,0
17.075,34.12,0
14.785,35.238,0
16.467,34.412,0
15.575,34.676,0
14.256,35.378,0
15.17,34.862,0
14.207,35.266,0
14.077,35.357,0
14.054,35.354,0
13.656,35.457,0
16.921,34.159,0
14.428,35.333,0
13.971,35.551,0
14.379,35.311,0
14.432,35.243,0
17.883,33.634,0
13.534,35.662,0
16.111,34.519,0
15.185,34.814,0
13.233,35.69,0
16.527,34.234,0
16.145,34.45,0
14.136,35.379,0
11.703,36.285,0
16.341,34.203,0
11.914,36.02,0
14.888,34.991,0
15.529,34.755,0
13.758,35.436,0
14.653,35.041,0
14.04,35.436,0
16.451,34.237,0
12.252,35.956,0
17.535,33.72,0
13.91,35.521,0
13.359,35.473,0
14.593,35.129,0
15.68,34.618,0
14.354,35.249,0
11.616,36.18,0
15.004,35.176,0
13.322,35.566,0
12.738,35.834,0
12.627,35.87,0
15.91,34.454,0
13.526,35.686,0
13.619,35.557,0
14.945,34.99,0
15.579,34.881,0
18.341,33.391,0
14.561,35.129,0
15.025,34.923,0
14.418,35.174,0
14.89,35.027,0
15.857,34.537,0
9.916,36.71,0
18.391,33.216,0
13.688,35.585,0
12.379,35.854,0
14.695,35.201,0
15.792,34.608,0
18.651,33.148,0
15.68,34.662,0
11.98,36.101,0
14.062,35.442,0
16.352,34.365,0
16.465,34.448,0
15.472,34.76,0
14.993,35.013,0
18.25,33.396,0
16.716,34.238,0
12.38,36.001,0
18.243,33.586,0
11.104,36.443,0
18.56,33.443,0
14.119,35.462,0
14.232,35.178,0
14.051,35.434,0
16.738,34.196,0
15.318,34.898,0
15.227,34.933,0
14.077,35.336,0
14.841,35.111,0
15.023,35.189,0
14.324,35.478,0
11.522,36.192,0
17.224,33.96,0
12.442,35.932,0
14.411,35.242,0
16.392,34.359,0
17.541,33.96,0
15.382,34.928,0
18.017,33.664,0
18.743,33.2,0
13.188,35.759,0
14.661,35.024,0
16.586,34.3,0
16.62,34.164,0
16.301,34.413,0
14.969,35.018,0
16.963,34.194,0
14.555,35.225,0
15.241,34.93,0
15.019,35.228,0
11.208,36.417,0


==> tikz/data/location_estimation/samples/LE_samples_mlArR.dat <==
x,y,z
-15.186,4.106,0
-15.892,0.0,0
-13.903,7.193,0
-14.288,6.711,0
-15.883,0.0,0
-11.308,10.433,0
-15.847,0.0,0
-14.586,5.813,0
-13.343,7.993,0
-15.564,2.943,0
-15.466,3.054,0
-12.734,9.071,0
-15.909,0.0,0
-15.017,4.965,0
-15.658,2.566,0
-15.126,4.771,0
-13.327,8.326,0
-11.879,10.082,0
-15.934,0.0,0
-13.67,7.802,0
-15.83,0.0,0
-14.148,6.79,0
-15.402,4.044,0
-15.757,0.0,0
-14.592,6.174,0
-15.696,2.445,0
-15.888,0.0,0
-14.825,5.522,0
-12.197,9.528,0
-12.21,9.747,0
-14.8,5.587,0
-15.81,0.0,0
-14.369,6.613,0
-14.295,6.548,0
-15.961,0.0,0
-15.314,4.356,0
-15.824,0.39,0
-14.25,6.697,0
-14.357,6.531,0
-12.083,9.806,0
-15.889,0.0,0
-11.932,9.984,0
-15.739,2.556,0
-15.417,3.537,0
-12.99,8.682,0
-13.114,8.489,0
-14.604,6.121,0
-15.872,0.0,0
-13.179,8.575,0
-15.958,0.0,0
-15.63,2.821,0
-15.872,0.0,0
-11.455,10.576,0
-15.937,0.0,0
-15.908,0.0,0
-14.805,5.552,0
-15.885,0.0,0
-15.91,0.0,0
-15.839,0.0,0
-13.518,8.136,0
-15.737,2.202,0
-16.007,0.0,0
-15.98,0.0,0
-15.75,1.533,0
-14.05,7.198,0
-13.784,7.511,0
-15.809,0.0,0
-14.79,5.842,0
-15.787,0.0,0
-11.953,9.765,0
-13.28,7.904,0
-15.873,0.0,0
-15.929,0.0,0
-15.936,0.0,0
-15.517,3.195,0
-11.888,9.957,0
-15.433,3.223,0
-12.136,9.806,0
-13.473,7.696,0
-15.856,0.0,0
-15.027,5.018,0
-13.832,7.52,0
-12.894,8.845,0
-13.839,7.154,0
-11.124,10.663,0
-15.839,0.0,0
-15.885,0.0,0
-14.85,5.584,0
-14.858,5.746,0
-12.113,9.742,0
-13.601,7.862,0
-15.87,0.0,0
-15.849,0.0,0
-15.881,0.0,0
-15.916,0.0,0
-15.915,0.0,0
-14.947,5.01,0
-15.995,0.0,0
-15.161,4.287,0
-15.805,0.0,0
-10.256,11.508,0
-15.9,0.0,0
-15.966,0.0,0
-13.222,8.626,0
-13.985,7.236,0
-15.89,0.0,0
-15.875,0.0,0
-15.857,0.0,0
-14.138,6.679,0
-16.011,0.0,0
-12.56,9.301,0
-11.783,10.047,0
-15.705,0.0,0
-15.309,4.11,0
-15.645,1.931,0
-15.909,0.0,0
-15.625,2.92,0
-14.727,5.701,0
-11.706,10.144,0
-15.885,0.0,0
-10.263,11.707,0
-15.87,0.0,0
-15.887,0.0,0
-15.865,0.0,0
-15.916,0.0,0
-14.158,6.711,0
-15.815,0.0,0
-15.395,3.549,0
-13.803,7.487,0
-12.815,9.13,0
-15.796,2.257,0
-13.11,8.467,0
-15.341,3.769,0
-15.871,0.0,0
-11.334,10.379,0
-13.024,8.718,0
-15.963,0.0,0
-15.906,0.0,0
-13.198,8.463,0
-15.804,1.466,0
-13.982,7.01,0
-10.968,10.929,0
-11.487,10.262,0
-15.183,4.354,0
-12.575,9.287,0
-15.96,0.0,0
-15.68,1.432,0
-14.463,6.154,0
-15.295,4.786,0
-15.489,3.186,0
-15.888,0.0,0
-15.791,0.0,0
-15.882,0.0,0
-15.805,2.334,0
-15.826,0.0,0
-15.598,2.884,0
-15.827,0.0,0
-6.293,6.236,0
-5.916,6.462,0
-7.819,4.892,0
-9.209,2.005,0
-6.457,6.122,0
-8.381,3.914,0
-9.465,1.056,0
-7.914,4.674,0
-9.015,2.191,0
-7.889,4.483,0
-9.535,0.0,0
-5.919,6.452,0
-7.817,4.766,0
-7.803,4.661,0
-8.152,3.889,0
-9.484,0.0,0
-5.976,6.209,0
-9.574,0.0,0
-9.667,0.0,0
-8.114,4.4,0
-9.721,0.0,0
-8.942,2.716,0
-9.535,0.0,0
-7.666,4.589,0
-6.747,5.813,0
-9.47,0.0,0
-8.83,3.299,0
-9.507,0.0,0
-7.973,4.468,0
-9.514,0.0,0
-9.609,0.0,0
-9.302,1.302,0
-5.738,6.693,0
-7.25,5.274,0
-7.807,4.541,0
-7.223,5.275,0
-6.596,6.001,0
-7.699,4.762,0
-7.694,4.808,0
-7.182,5.196,0
-5.665,6.464,0
-9.529,0.0,0
-5.728,6.618,0
-5.459,6.585,0
-5.803,6.533,0
-7.907,4.448,0
-5.921,6.51,0
-4.707,7.05,0
-6.628,5.9,0
-9.382,0.857,0
-5.842,6.284,0
-9.522,0.0,0
-7.692,4.876,0
-5.69,6.243,0
-7.469,5.109,0
-6.647,5.871,0
-7.763,4.834,0
-6.091,6.387,0
-6.241,6.067,0
-7.417,5.112,0
-9.155,2.224,0
-7.812,4.792,0
-9.478,0.0,0
-9.096,2.282,0
-9.31,1.268,0
-9.603,0.675,0
-7.326,5.341,0
-5.612,6.57,0
-6.735,5.739,0
-9.396,0.78,0
-8.595,3.553,0
-4.563,7.134,0
-7.69,4.746,0
-9.52,0.0,0
-9.581,0.0,0
-8.059,4.472,0
-8.9,3.083,0
-9.415,1.51,0
-8.65,3.092,0
-8.292,4.165,0
-5.077,6.762,0
-5.424,6.675,0
-7.571,4.982,0
-5.49,6.613,0
-9.496,0.0,0
-7.448,4.954,0
-7.055,5.463,0
-8.859,2.668,0
-9.529,0.0,0
-7.863,4.594,0
-9.527,0.0,0
-4.778,6.934,0
-5.699,6.214,0
-6.236,6.127,0
-8.04,4.477,0
-9.559,0.0,0
-8.031,4.414,0
-6.697,5.98,0
-4.519,7.054,0
-9.649,0.0,0
-9.568,0.0,0
-7.75,4.658,0
-7.133,5.304,0
-8.288,3.913,0
-8.264,3.977,0
-6.886,5.671,0
-5.912,6.448,0
-5.853,6.382,0
-8.878,3.073,0
-8.358,3.773,0
-6.605,5.78,0
-6.697,5.972,0
-7.926,4.532,0
-6.294,6.182,0
-6.518,5.916,0
-6.887,5.767,0
-7.847,4.666,0
-9.594,0.0,0
-9.119,2.074,0
-9.656,0.0,0
-7.136,5.428,0
-9.345,0.0,0
-7.856,4.685,0
-7.824,4.662,0
-7.313,5.351,0
-8.04,4.412,0
-8.518,3.806,0
-7.708,4.873,0
-9.562,0.0,0
-6.986,5.485,0
-9.557,0.0,0
-8.373,3.976,0
-6.237,6.061,0
-9.656,0.0,0
-5.569,6.467,0
-6.536,5.906,0
-9.527,0.0,0
-7.779,4.67,0
-8.192,4.312,0
-6.966,5.361,0
-8.587,3.494,0
-9.558,0.0,0
-5.323,6.722,0
-6.466,6.012,0
-6.186,6.275,0
-7.0,5.742,0
-6.815,5.794,0
-6.167,6.131,0
-7.66,4.895,0
-8.067,4.521,0
-7.324,5.186,0
-6.876,5.607,0
-7.049,5.443,0
-6.539,5.939,0
-6.02,6.369,0
-9.371,1.664,0
0.354,5.05,0
-1.273,5.014,0
0.725,4.9,0
0.074,5.223,0
-1.476,4.782,0
1.052,4.857,0
1.187,5.046,0
-0.147,5.089,0
0.369,4.994,0
1.44,4.92,0
-1.403,4.984,0
-1.344,4.915,0
0.037,5.229,0
0.391,4.906,0
-0.418,5.095,0
0.124,5.029,0
-0.23,5.103,0
-0.167,5.147,0
0.627,4.962,0
0.407,5.058,0
0.379,5.164,0
-1.446,4.832,0
0.607,4.944,0
-1.531,4.927,0
-0.292,4.98,0
0.623,4.977,0
-0.394,4.791,0
0.04,5.004,0
-0.945,5.163,0
-1.674,4.872,0
0.025,4.878,0
-0.662,5.111,0
-1.322,4.923,0
-0.571,4.896,0
0.64,5.058,0
0.579,4.983,0
-0.769,5.006,0
-0.989,5.072,0
-0.587,5.005,0
0.771,4.775,0
-0.447,4.969,0
-0.78,4.959,0
0.323,4.991,0
-1.008,5.06,0
1.838,4.924,0
0.7,4.644,0
0.036,4.916,0
-1.125,4.762,0
-1.352,4.98,0
-1.904,4.703,0
0.435,5.061,0
0.388,4.868,0
-0.74,5.01,0
0.702,4.863,0
0.328,4.914,0
-0.431,5.32,0
0.737,5.055,0
0.847,5.037,0
-0.99,4.995,0
-1.936,4.771,0
-0.514,5.022,0
-0.279,4.947,0
-0.788,5.004,0
-0.337,5.03,0
1.486,4.815,0
0.685,5.065,0
-0.335,4.969,0
-0.583,5.046,0
0.435,5.088,0
-0.889,5.065,0
1.098,4.935,0
0.478,4.882,0
-0.121,4.941,0
0.222,4.976,0
-1.502,4.971,0
-0.771,4.92,0
-0.592,4.795,0
-0.124,5.087,0
-1.433,5.045,0
1.043,4.817,0
0.278,5.081,0
-1.957,4.733,0
-0.052,5.013,0
-1.535,4.884,0
1.025,4.851,0
-0.167,5.092,0
-1.345,4.704,0
0.769,4.861,0
-0.475,4.927,0
0.059,4.912,0
1.067,5.078,0
-1.918,4.838,0
-0.835,5.051,0
0.331,4.972,0
0.563,5.111,0
-0.661,5.123,0
0.326,5.098,0
-1.528,5.091,0
0.874,5.042,0
-1.05,4.907,0
0.729,4.978,0
-0.764,5.046,0
-0.727,4.748,0
0.064,4.916,0
0.845,4.786,0
-0.04,5.094,0
0.712,5.071,0
-1.991,4.789,0
-0.9,5.098,0
-1.31,5.043,0
0.571,4.705,0
-0.547,4.882,0
0.397,4.917,0
1.728,4.647,0
0.345,5.071,0
-0.833,5.013,0
-0.139,5.016,0
-1.218,5.012,0
-1.644,4.861,0
-1.007,5.03,0
-0.868,4.951,0
0.322,4.968,0
-0.319,5.007,0
-0.236,5.025,0
0.563,5.058,0
-1.534,4.932,0
0.162,4.853,0
-3.735,4.226,0
0.381,4.691,0
-2.756,4.617,0
1.058,4.696,0
-2.535,4.769,0
0.6,4.922,0
0.381,4.942,0
-1.717,4.876,0
-0.33,5.226,0
-0.856,4.862,0
0.157,5.03,0
-1.496,4.749,0
-0.701,4.87,0
0.029,5.017,0
-0.143,4.935,0
-0.419,5.163,0
0.677,4.852,0
-3.29,4.511,0
-1.447,4.934,0
-0.231,5.056,0
-0.958,4.955,0
-0.356,4.866,0
-1.682,4.945,0
-1.648,4.922,0
-0.751,4.991,0
0.788,4.872,0
-0.539,4.871,0
-0.043,4.973,0
0.743,4.878,0
7.242,5.2,0
7.421,4.896,0
7.762,4.685,0
7.646,4.961,0
7.85,4.745,0
8.132,4.16,0
8.226,4.085,0
7.577,4.974,0
7.778,4.767,0
6.946,5.615,0
6.831,5.648,0
7.077,5.594,0
7.551,5.088,0
7.791,4.869,0
7.493,4.894,0
7.684,4.583,0
7.642,4.672,0
7.723,4.878,0
7.4,5.128,0
7.404,5.299,0
7.517,5.065,0
7.399,5.1,0
7.495,4.943,0
7.235,5.374,0
7.171,5.361,0
7.482,5.043,0
7.822,4.501,0
7.784,4.722,0
7.744,4.633,0
7.944,4.51,0
6.951,5.647,0
7.297,5.142,0
7.913,4.619,0
7.229,5.096,0
6.96,5.513,0
7.367,5.196,0
7.598,4.9,0
7.249,5.257,0
7.589,4.855,0
6.547,5.777,0
7.539,4.983,0
7.81,4.835,0
7.029,5.462,0
7.446,5.058,0
8.033,4.125,0
7.32,5.154,0
7.519,4.965,0
7.351,5.333,0
7.396,5.151,0
7.512,4.872,0
7.495,4.881,0
7.546,4.619,0
7.515,4.768,0
7.805,4.728,0
7.423,5.031,0
7.624,4.784,0
7.583,4.723,0
7.887,4.731,0
7.475,4.841,0
7.071,5.551,0
7.319,5.179,0
7.557,5.036,0
7.639,4.988,0
7.584,4.877,0
8.278,4.11,0
7.557,4.842,0
7.941,4.565,0
7.797,4.783,0
7.921,4.596,0
7.612,4.792,0
7.642,4.653,0
7.491,5.124,0
7.701,4.999,0
7.706,4.675,0
7.525,4.916,0
7.606,4.898,0
6.915,5.485,0
7.683,4.977,0
7.28,5.281,0
7.934,4.469,0
6.879,5.707,0
7.654,4.81,0
7.612,4.977,0
7.5,5.048,0
7.281,5.169,0
7.676,5.133,0
7.405,5.059,0
7.664,4.635,0
7.846,4.562,0
7.271,5.298,0
7.102,5.557,0
6.943,5.808,0
7.293,5.352,0
7.179,5.451,0
7.833,4.817,0
7.978,4.282,0
7.084,5.351,0
7.187,5.35,0
7.049,5.537,0
7.04,5.454,0
7.623,4.918,0
8.001,4.276,0
7.119,5.217,0
7.421,5.149,0
7.447,5.054,0
7.692,4.699,0
8.057,4.46,0
7.294,5.311,0
7.387,5.149,0
7.723,4.655,0
6.661,5.721,0
6.763,5.56,0
7.31,5.173,0
7.076,5.413,0
7.037,5.596,0
7.353,5.201,0
7.594,5.08,0
7.492,4.886,0
7.434,5.022,0
6.973,5.448,0
7.588,5.119,0
7.253,5.33,0
7.322,5.185,0
7.392,5.071,0
7.728,4.818,0
7.415,5.213,0
7.223,5.173,0
7.59,4.828,0
7.237,5.185,0
7.715,4.749,0
6.663,5.752,0
7.829,4.556,0
7.114,5.496,0
7.605,5.188,0
7.847,4.719,0
7.342,5.325,0
7.287,5.147,0
7.741,4.509,0
7.401,5.118,0
7.062,5.458,0
7.288,5.023,0
7.28,4.994,0
7.259,5.294,0
8.018,4.434,0
7.595,4.772,0
6.803,5.534,0
7.097,5.614,0
7.421,5.084,0
7.689,4.741,0
7.579,4.991,0
6.924,5.664,0
7.326,5.272,0
7.637,5.044,0
7.48,4.924,0
7.554,4.751,0
6.616,6.009,0
14.604,5.696,0
15.437,3.585,0
14.731,5.513,0
15.94,0.0,0
14.79,5.497,0
15.193,4.03,0
14.484,6.1,0
15.374,3.541,0
15.625,2.103,0
15.419,3.569,0
15.741,1.267,0
15.411,3.792,0
15.018,4.984,0
15.592,2.964,0
15.89,0.0,0
15.331,4.14,0
15.34,4.157,0
15.395,3.899,0
14.188,6.887,0
15.464,3.709,0
15.472,3.174,0
14.777,5.453,0
15.263,4.496,0
15.161,4.069,0
15.819,2.113,0
15.906,0.0,0
15.234,4.283,0
15.63,2.898,0
14.644,5.627,0
15.931,0.76,0
15.321,4.134,0
14.312,6.371,0
14.154,7.018,0
15.128,4.559,0
14.335,6.663,0
15.443,3.926,0
14.446,6.139,0
15.557,3.125,0
15.797,1.873,0
14.78,5.557,0
15.637,2.675,0
15.906,0.0,0
15.928,1.062,0
14.735,5.571,0
14.948,5.107,0
15.33,3.907,0
15.39,4.026,0
15.363,3.786,0
14.974,5.286,0
14.848,5.555,0
14.998,5.038,0
14.725,5.623,0
15.403,4.025,0
14.671,5.911,0
15.908,0.0,0
15.918,0.0,0
13.781,7.498,0
13.441,8.081,0
14.871,5.173,0
13.317,8.43,0
15.165,4.557,0
13.678,7.898,0
13.48,8.151,0
14.258,6.531,0
14.053,7.193,0
14.713,5.707,0
15.624,2.29,0
15.215,4.756,0
15.506,2.81,0
14.425,6.06,0
15.645,1.007,0
14.001,7.098,0
15.772,2.116,0
14.711,5.819,0
15.118,4.606,0
14.136,6.816,0
15.284,3.806,0
15.561,3.263,0
14.861,4.886,0
13.886,7.264,0
14.613,6.02,0
15.939,0.0,0
13.971,7.223,0
15.761,0.0,0
14.241,6.522,0
14.777,5.41,0
15.18,4.442,0
13.551,8.029,0
15.973,1.409,0
15.248,4.201,0
15.71,2.468,0
15.324,3.917,0
14.882,5.172,0
14.741,5.608,0
15.49,3.474,0
15.012,5.017,0
14.96,4.976,0
15.995,0.0,0
14.871,5.122,0
14.848,5.138,0
14.172,6.802,0
15.666,2.582,0
14.414,6.521,0
14.784,5.909,0
15.553,3.255,0
15.542,3.14,0
13.688,7.631,0
14.727,5.58,0
14.738,5.388,0
14.845,5.698,0
13.99,7.23,0
14.748,5.487,0
14.471,5.783,0
15.317,4.083,0
15.777,0.0,0
15.138,4.644,0
15.925,0.0,0
15.482,3.456,0
15.055,4.71,0
14.26,6.645,0
15.459,4.052,0
15.202,4.324,0
15.887,0.0,0
15.09,4.649,0
15.724,2.342,0
13.523,7.801,0
13.797,7.333,0
15.358,3.688,0
15.122,4.654,0
15.395,4.202,0
14.865,5.552,0
14.737,5.559,0
15.538,2.952,0
14.887,5.222,0
14.36,6.148,0
14.976,5.17,0
14.374,6.595,0
15.38,3.851,0
14.618,6.001,0
14.748,5.587,0
14.429,6.14,0
14.917,5.226,0
15.313,3.613,0
14.735,5.56,0
14.696,5.84,0
15.261,4.435,0
13.52,7.666,0
14.488,6.099,0
14.808,6.011,0
14.545,5.974,0
14.275,6.621,0
13.975,6.975,0
14.669,5.777,0
15.125,4.942,0
15.826,0.0,0
15.659,2.573,0
14.865,5.155,0
-14.859,12.819,0
-16.794,10.287,0
-16.111,11.396,0
-15.162,12.284,0
-10.797,16.193,0
-14.978,12.571,0
-13.734,13.62,0
-17.358,9.228,0
-13.375,13.957,0
-16.472,10.875,0
-16.885,10.01,0
-13.848,13.678,0
-12.504,14.916,0
-12.885,14.516,0
-16.766,10.362,0
-12.231,14.928,0
-15.564,11.965,0
-14.344,12.998,0
-15.895,11.636,0
-14.961,12.394,0
-13.361,14.286,0
-15.15,12.345,0
-13.903,13.487,0
-13.283,14.393,0
-13.115,14.317,0
-12.878,14.517,0
-13.242,13.993,0
-15.926,11.288,0
-13.136,14.181,0
-12.822,14.657,0
-15.946,11.305,0
-14.911,12.608,0
-18.505,7.027,0
-14.777,12.651,0
-14.892,12.609,0
-14.086,13.611,0
-14.474,13.055,0
-17.767,8.485,0
-14.118,13.303,0
-15.024,12.654,0
-17.897,8.22,0
-16.233,10.848,0
-12.92,14.419,0
-17.147,9.838,0
-13.415,14.034,0
-16.904,9.92,0
-16.262,10.966,0
-13.122,14.419,0
-14.691,12.829,0
-13.472,14.001,0
-16.715,10.013,0
-16.167,11.109,0
-15.13,12.36,0
-15.864,11.73,0
-18.21,7.798,0
-14.283,13.218,0
-15.433,12.083,0
-18.692,6.286,0
-15.399,11.951,0
-13.482,13.978,0
-15.427,12.05,0
-13.251,14.327,0
-17.133,9.566,0
-16.256,10.765,0
-16.059,11.177,0
-10.253,16.473,0
-18.067,7.747,0
-15.468,11.939,0
-12.358,14.956,0
-18.277,7.363,0
-14.859,12.826,0
-15.375,12.183,0
-13.57,14.055,0
-15.274,12.096,0
-15.035,12.502,0
-15.367,11.807,0
-16.048,11.403,0
-15.256,12.176,0
-17.403,9.02,0
-15.906,11.293,0
-16.519,10.507,0
-15.276,12.098,0
-11.098,15.685,0
-9.356,16.848,0
-15.029,12.454,0
-16.215,10.922,0
-14.264,13.317,0
-16.689,10.212,0
-14.071,13.384,0
-14.252,13.185,0
-14.63,12.811,0
-12.538,14.815,0
-18.093,8.018,0
-12.045,15.212,0
-18.002,8.085,0
-12.939,14.394,0
-18.095,7.716,0
-16.69,10.376,0
-16.897,9.915,0
-12.934,14.475,0
-16.554,10.485,0
-11.529,15.488,0
-16.855,10.141,0
-14.158,13.389,0
-14.102,13.493,0
-16.676,10.242,0
-18.226,7.684,0
-16.451,10.748,0
-16.604,10.419,0
-16.07,11.262,0
-15.469,11.858,0
-14.761,12.874,0
-14.366,13.224,0
-11.842,15.334,0
-15.417,11.906,0
-15.244,12.46,0
-16.252,10.878,0
-14.543,12.928,0
-14.379,13.04,0
-16.764,10.22,0
-12.851,14.516,0
-15.977,11.418,0
-12.89,14.742,0
-14.699,12.81,0
-14.748,12.837,0
-14.565,12.931,0
-16.228,11.059,0
-15.27,12.133,0
-16.411,10.64,0
-14.378,13.354,0
-14.183,13.241,0
-15.517,12.097,0
-16.268,11.021,0
-15.022,12.45,0
-13.446,13.944,0
-16.675,10.232,0
-17.675,8.584,0
-15.546,11.653,0
-18.603,6.297,0
-13.941,13.733,0
-15.559,11.942,0
-13.444,13.861,0
-14.821,12.526,0
-15.833,11.533,0
-16.772,10.2,0
-13.467,14.104,0
-16.754,10.262,0
-13.362,14.178,0
-16.556,10.532,0
-14.252,13.497,0
-13.814,13.804,0
-12.736,14.778,0
-7.456,12.589,0
-9.599,11.257,0
-7.317,12.483,0
-7.26,12.69,0
-7.682,12.466,0
-9.182,11.457,0
-6.16,13.019,0
-8.253,12.157,0
-7.281,12.702,0
-8.359,12.111,0
-8.617,11.66,0
-7.545,12.533,0
-7.619,12.525,0
-8.821,11.675,0
-8.954,11.561,0
-8.702,11.704,0
-7.652,12.509,0
-10.204,10.545,0
-8.945,11.621,0
-11.288,9.449,0
-7.068,12.677,0
-8.98,11.61,0
-7.135,12.691,0
-6.235,13.053,0
-6.141,13.277,0
-7.237,12.562,0
-7.442,12.494,0
-10.231,10.448,0
-5.507,13.312,0
-8.25,12.043,0
-5.896,13.317,0
-7.432,12.681,0
-7.492,12.566,0
-10.238,10.923,0
-8.602,11.815,0
-10.446,10.319,0
-10.278,10.636,0
-4.45,13.682,0
-6.104,13.152,0
-8.841,11.757,0
-10.483,10.487,0
-8.471,11.997,0
-8.267,11.98,0
-8.126,12.3,0
-7.323,12.513,0
-9.31,11.327,0
-8.553,11.789,0
-8.821,11.637,0
-7.556,12.537,0
-9.018,11.571,0
-7.911,12.139,0
-8.867,11.694,0
-7.113,12.675,0
-3.859,13.784,0
-8.849,11.723,0
-9.196,11.303,0
-10.604,10.199,0
-10.214,10.731,0
-8.3,11.91,0
-10.243,10.815,0
-6.535,13.02,0
-8.137,12.221,0
-7.093,12.722,0
-7.82,12.345,0
-7.749,12.59,0
-10.368,10.514,0
-5.493,13.306,0
-9.234,11.279,0
-5.539,13.21,0
-6.622,13.085,0
-9.006,11.553,0
-6.437,13.058,0
-8.174,12.035,0
-7.459,12.448,0
-7.006,12.592,0
-6.796,13.024,0
-9.38,11.288,0
-5.74,13.222,0
-8.614,11.879,0
-9.565,11.225,0
-10.447,10.496,0
-7.138,12.643,0
-10.503,10.312,0
-6.948,12.747,0
-7.829,12.162,0
-4.424,13.754,0
-8.514,11.948,0
-7.7,12.391,0
-8.612,12.021,0
-6.318,13.211,0
-12.256,8.419,0
-7.409,12.587,0
-8.034,12.287,0
-7.98,12.202,0
-7.982,12.289,0
-8.1,12.264,0
-7.8,12.359,0
-8.82,11.705,0
-7.994,12.255,0
-5.482,13.382,0
-7.178,12.568,0
-5.936,13.217,0
-7.973,12.353,0
-8.758,11.886,0
-6.454,13.127,0
-8.938,11.481,0
-9.373,11.476,0
-10.013,10.865,0
-7.996,12.251,0
-10.523,10.492,0
-9.108,11.495,0
-7.005,12.721,0
-4.934,13.616,0
-5.693,13.347,0
-9.235,11.283,0
-9.964,10.841,0
-6.556,12.982,0
-9.498,11.123,0
-5.882,13.237,0
-6.494,13.084,0
-7.691,12.252,0
-9.458,11.251,0
-8.671,11.677,0
-11.587,9.298,0
-6.528,12.982,0
-7.3,12.416,0
-8.954,11.544,0
-7.774,12.25,0
-8.137,12.185,0
-10.003,11.008,0
-7.876,12.152,0
-7.416,12.599,0
-8.509,11.895,0
-9.002,11.537,0
-7.899,12.237,0
-9.056,11.393,0
-8.872,11.602,0
-9.128,11.524,0
-8.564,11.789,0
-4.285,13.786,0
-8.068,12.157,0
-8.224,11.932,0
-6.373,12.946,0
-4.903,13.612,0
-9.116,11.525,0
-7.861,12.355,0
-6.939,12.646,0
-4.497,13.777,0
-6.886,12.919,0
-8.135,12.3,0
-7.584,12.45,0
-9.004,11.695,0
-6.232,13.172,0
-6.299,13.099,0
-7.038,12.757,0
-6.958,12.765,0
-1.621,12.426,0
-0.102,12.586,0
-2.351,12.439,0
1.066,12.504,0
-0.894,12.57,0
-0.875,12.446,0
-1.051,12.337,0
-0.954,12.429,0
0.935,12.416,0
0.572,12.518,0
0.117,12.493,0
1.145,12.474,0
-0.754,12.524,0
1.314,12.414,0
1.77,12.415,0
-0.643,12.452,0
0.879,12.39,0
1.046,12.604,0
-0.791,12.409,0
-1.603,12.465,0
-0.823,12.489,0
-1.486,12.35,0
-0.093,12.419,0
-1.172,12.36,0
-1.527,12.511,0
-2.127,12.434,0
1.883,12.348,0
-1.632,12.372,0
-1.281,12.406,0
-0.051,12.557,0
0.792,12.53,0
1.11,12.428,0
-0.362,12.501,0
1.175,12.475,0
-0.333,12.581,0
0.314,12.434,0
-1.235,12.492,0
-0.209,12.418,0
1.822,12.429,0
-0.325,12.539,0
-2.714,12.291,0
0.062,12.449,0
0.756,12.483,0
-1.319,12.498,0
0.4,12.359,0
-1.343,12.353,0
-0.438,12.54,0
1.056,12.31,0
-0.286,12.413,0
0.436,12.491,0
0.241,12.569,0
0.216,12.639,0
0.091,12.429,0
0.571,12.368,0
0.74,12.442,0
0.446,12.512,0
-1.583,12.433,0
-0.49,12.484,0
1.236,12.553,0
0.299,12.439,0
-0.766,12.382,0
-0.363,12.673,0
0.321,12.44,0
0.269,12.488,0
2.579,12.19,0
-0.892,12.573,0
-0.632,12.483,0
0.447,12.642,0
0.838,12.48,0
0.978,12.538,0
-1.968,12.307,0
0.001,12.535,0
-0.497,12.494,0
-1.237,12.478,0
0.585,12.582,0
1.252,12.348,0
2.166,12.151,0
-3.056,12.272,0
-0.735,12.486,0
1.198,12.404,0
0.13,12.557,0
-0.188,12.568,0
0.452,12.531,0
-0.567,12.53,0
0.026,12.406,0
1.324,12.366,0
-0.124,12.325,0
-0.292,12.458,0
-1.575,12.451,0
-0.226,12.482,0
1.102,12.394,0
1.605,12.587,0
0.709,12.55,0
1.37,12.44,0
-0.909,12.541,0
-1.491,12.408,0
-0.368,12.536,0
-1.572,12.333,0
-0.646,12.486,0
-1.446,12.483,0
-0.415,12.465,0
2.268,12.246,0
0.248,12.461,0
-0.308,12.487,0
0.822,12.407,0
-0.877,12.546,0
-3.114,12.234,0
0.526,12.344,0
-0.867,12.534,0
0.334,12.574,0
-0.57,12.39,0
-0.227,12.548,0
0.294,12.664,0
1.317,12.478,0
-0.294,12.635,0
-0.721,12.437,0
0.566,12.441,0
-2.927,12.301,0
-2.087,12.403,0
-1.731,12.407,0
-0.888,12.597,0
-0.21,12.461,0
0.109,12.513,0
0.813,12.43,0
-0.234,12.457,0
-1.162,12.414,0
-0.057,12.502,0
0.061,12.3,0
-0.903,12.403,0
0.14,12.554,0
1.324,12.388,0
-0.044,12.463,0
-0.381,12.405,0
1.25,12.45,0
0.56,12.411,0
1.034,12.631,0
0.33,12.575,0
-0.448,12.524,0
0.081,12.578,0
-0.537,12.457,0
-0.554,12.439,0
-1.043,12.485,0
-1.348,12.471,0
1.048,12.443,0
0.66,12.415,0
-0.979,12.486,0
0.066,12.54,0
0.4,12.617,0
0.076,12.449,0
0.608,12.507,0
0.233,12.536,0
-0.609,12.439,0
2.028,12.487,0
0.086,12.392,0
-1.136,12.518,0
2.07,12.342,0
6.441,13.044,0
7.672,12.434,0
8.627,11.861,0
5.872,13.345,0
9.112,11.543,0
8.637,11.711,0
7.151,12.605,0
8.916,11.73,0
7.671,12.39,0
8.225,11.969,0
8.546,11.92,0
6.926,12.797,0
6.956,12.729,0
7.432,12.501,0
6.316,13.09,0
6.088,13.039,0
5.957,13.127,0
7.112,12.7,0
8.259,12.11,0
6.908,12.842,0
6.598,13.016,0
5.94,13.297,0
7.547,12.524,0
6.888,12.687,0
7.632,12.596,0
7.166,12.797,0
7.054,12.611,0
6.019,13.164,0
8.78,11.754,0
8.283,12.112,0
8.71,11.84,0
6.295,13.12,0
7.716,12.413,0
7.347,12.66,0
7.489,12.52,0
6.603,12.868,0
6.854,12.796,0
7.458,12.592,0
8.308,11.721,0
4.793,13.606,0
8.361,12.04,0
7.231,12.705,0
7.975,12.208,0
8.057,12.186,0
8.025,12.159,0
5.061,13.702,0
6.043,13.199,0
8.714,11.856,0
8.542,11.888,0
6.141,13.142,0
5.807,13.368,0
8.087,12.141,0
8.285,11.944,0
8.453,11.984,0
7.53,12.457,0
9.147,11.421,0
8.418,12.137,0
6.803,12.804,0
8.245,12.039,0
8.344,11.893,0
6.116,13.026,0
7.026,12.892,0
6.988,12.8,0
6.518,13.079,0
7.11,12.789,0
7.773,12.35,0
8.018,12.344,0
7.169,12.602,0
6.662,12.831,0
7.952,12.252,0
6.959,12.728,0
6.079,13.054,0
9.435,11.181,0
8.152,12.25,0
6.964,12.819,0
7.704,12.196,0
8.424,12.092,0
7.497,12.601,0
7.382,12.49,0
8.173,12.215,0
7.157,12.64,0
8.672,11.788,0
7.232,12.639,0
7.131,12.71,0
6.041,13.141,0
8.546,11.837,0
8.565,11.914,0
6.337,12.915,0
8.664,11.787,0
8.122,12.352,0
6.056,13.158,0
7.822,12.408,0
8.032,12.203,0
8.301,12.111,0
8.813,11.703,0
7.528,12.493,0
6.941,12.715,0
7.005,12.8,0
8.194,12.145,0
7.858,12.154,0
6.158,13.191,0
6.941,12.839,0
6.959,12.698,0
6.829,12.888,0
7.179,12.916,0
8.914,11.674,0
7.395,12.401,0
8.306,12.055,0
7.525,12.479,0
8.5,11.949,0
7.797,12.282,0
7.467,12.541,0
9.145,11.507,0
6.893,12.763,0
7.582,12.428,0
6.292,13.18,0
6.101,13.149,0
7.771,12.415,0
7.295,12.425,0
6.418,13.062,0
7.712,12.447,0
6.58,12.858,0
7.769,12.385,0
8.145,12.311,0
7.759,12.237,0
7.101,12.643,0
7.182,12.683,0
8.127,12.212,0
7.057,12.809,0
6.619,12.964,0
7.587,12.541,0
7.247,12.503,0
7.474,12.329,0
8.276,12.035,0
8.329,12.098,0
6.393,12.843,0
6.368,13.125,0
7.168,12.621,0
6.25,13.139,0
7.989,12.063,0
7.383,12.606,0
8.044,12.253,0
8.097,12.121,0
7.322,12.569,0
6.946,12.738,0
7.503,12.505,0
7.493,12.606,0
7.901,12.307,0
7.584,12.553,0
6.762,12.955,0
6.914,12.843,0
5.858,13.286,0
6.496,13.064,0
7.661,12.305,0
6.727,13.041,0
7.774,12.367,0
14.573,12.805,0
16.236,11.024,0
16.046,11.195,0
13.9,13.844,0
13.609,13.839,0
16.224,10.817,0
14.916,12.634,0
12.909,14.66,0
15.22,12.277,0
16.0,11.421,0
14.668,12.806,0
13.01,14.607,0
16.055,11.226,0
15.182,12.137,0
14.864,12.622,0
16.025,11.396,0
16.144,11.15,0
14.417,12.941,0
15.045,12.647,0
13.989,13.686,0
12.901,14.658,0
16.576,10.426,0
15.131,12.382,0
13.55,14.157,0
14.518,12.999,0
17.711,8.484,0
15.196,12.264,0
15.892,11.43,0
14.789,12.519,0
15.086,12.403,0
14.888,12.623,0
13.305,14.139,0
15.769,11.574,0
14.965,12.555,0
14.384,13.351,0
14.026,13.581,0
14.426,13.293,0
14.644,12.715,0
13.498,13.862,0
14.472,13.18,0
15.522,11.785,0
16.253,10.981,0
14.081,13.365,0
15.687,11.709,0
15.036,12.581,0
15.542,11.823,0
14.388,13.126,0
15.184,12.191,0
15.13,12.59,0
14.684,12.829,0
13.971,13.518,0
13.388,14.291,0
14.517,12.978,0
14.256,13.302,0
15.1,12.389,0
15.455,12.008,0
13.069,14.348,0
14.967,12.561,0
15.266,12.15,0
16.863,10.385,0
14.697,12.851,0
16.522,10.583,0
14.234,13.278,0
15.606,11.823,0
16.903,10.025,0
13.993,13.535,0
14.878,12.499,0
15.693,11.69,0
15.263,12.079,0
16.384,10.924,0
15.064,12.368,0
14.984,12.517,0
14.541,13.034,0
15.888,11.354,0
14.485,12.983,0
15.135,12.2,0
16.054,11.005,0
13.817,13.767,0
15.262,12.258,0
14.509,13.009,0
15.914,11.207,0
14.441,12.963,0
14.187,13.196,0
14.393,13.141,0
15.628,11.78,0
15.192,12.201,0
15.142,12.399,0
15.198,12.08,0
16.565,10.618,0
13.572,13.91,0
15.139,12.391,0
15.713,11.818,0
15.035,12.43,0
15.642,11.822,0
16.662,10.173,0
15.106,12.418,0
14.795,12.572,0
14.502,13.06,0
15.639,11.775,0
13.556,13.977,0
13.813,13.681,0
15.714,11.748,0
13.672,13.795,0
15.308,12.156,0
15.07,12.447,0
14.541,12.974,0
13.126,14.369,0
15.121,12.372,0
14.207,13.485,0
15.476,11.997,0
16.479,10.45,0
13.141,14.255,0
14.97,12.511,0
17.556,9.045,0
15.447,11.899,0
14.583,12.918,0
15.705,11.507,0
14.631,12.886,0
15.433,12.081,0
17.061,9.497,0
13.743,13.92,0
14.476,13.572,0
15.526,11.814,0
14.667,12.535,0
14.893,12.626,0
15.812,11.457,0
15.554,11.903,0
15.013,12.496,0
14.827,12.731,0
15.607,11.698,0
15.728,11.621,0
15.22,12.355,0
13.587,13.879,0
14.259,13.505,0
13.245,14.28,0
14.934,12.486,0
13.925,13.423,0
15.08,12.332,0
15.345,12.068,0
15.151,12.087,0
16.204,11.081,0
15.525,11.753,0
16.444,10.785,0
15.183,12.417,0
15.056,12.59,0
15.648,11.898,0
14.969,12.641,0
14.405,13.267,0
16.148,11.187,0
16.183,10.906,0
14.612,12.904,0
14.938,12.632,0
13.094,14.37,0
16.356,11.065,0
15.084,12.297,0
14.89,12.699,0
15.965,11.471,0
-14.212,20.539,0
-15.034,20.06,0
-17.546,17.947,0
-14.397,20.532,0
-12.426,21.612,0
-13.709,20.713,0
-13.103,21.369,0
-13.283,21.094,0
-15.711,19.459,0
-14.166,20.639,0
-13.156,21.216,0
-13.059,21.298,0
-14.453,20.415,0
-16.258,19.005,0
-16.866,18.382,0
-16.906,18.378,0
-12.171,21.823,0
-13.518,21.158,0
-13.197,21.286,0
-18.598,17.133,0
-13.85,20.807,0
-16.297,18.974,0
-15.708,19.378,0
-16.449,18.902,0
-9.372,22.942,0
-12.946,21.404,0
-13.805,20.744,0
-12.982,21.31,0
-17.999,17.459,0
-11.446,22.106,0
-12.454,21.675,0
-12.076,21.918,0
-16.392,18.925,0
-15.998,19.119,0
-15.273,19.767,0
-11.723,22.102,0
-12.911,21.411,0
-14.379,20.384,0
-13.823,20.848,0
-14.219,20.484,0
-16.229,19.193,0
-13.28,21.195,0
-12.781,21.518,0
-15.19,19.975,0
-17.797,17.665,0
-15.268,19.763,0
-13.2,21.24,0
-16.851,18.647,0
-13.364,20.99,0
-14.004,20.79,0
-11.363,22.179,0
-17.245,18.103,0
-12.041,21.782,0
-13.71,20.734,0
-13.145,21.345,0
-13.153,21.156,0
-16.995,18.342,0
-18.979,16.619,0
-15.436,19.743,0
-14.452,20.325,0
-11.684,22.033,0
-15.096,19.906,0
-15.74,19.526,0
-17.184,18.209,0
-12.538,21.619,0
-17.102,18.401,0
-13.157,21.094,0
-17.089,18.335,0
-12.599,21.606,0
-16.261,19.087,0
-13.948,20.753,0
-12.874,21.44,0
-16.4,18.839,0
-17.342,18.126,0
-14.497,20.692,0
-14.995,20.143,0
-12.244,21.706,0
-15.342,19.771,0
-16.827,18.603,0
-16.271,19.104,0
-12.848,21.345,0
-9.952,22.734,0
-15.967,19.324,0
-12.198,21.653,0
-14.48,20.343,0
-17.117,18.136,0
-17.582,17.854,0
-15.898,19.525,0
-16.575,18.718,0
-13.309,21.027,0
-17.109,18.485,0
-11.207,22.109,0
-17.483,18.036,0
-14.297,20.614,0
-12.753,21.548,0
-17.427,17.908,0
-15.941,19.176,0
-16.532,18.784,0
-16.619,18.917,0
-17.933,17.521,0
-12.369,21.478,0
-13.433,20.934,0
-14.411,20.43,0
-15.239,19.969,0
-12.246,21.671,0
-15.34,19.86,0
-13.894,20.809,0
-14.855,20.0,0
-14.545,20.405,0
-13.165,21.432,0
-10.578,22.657,0
-15.623,19.533,0
-13.493,20.914,0
-15.963,19.254,0
-14.673,20.402,0
-14.974,20.246,0
-14.222,20.651,0
-16.013,19.153,0
-15.593,19.433,0
-18.142,17.26,0
-18.887,16.586,0
-15.337,19.783,0
-14.125,20.507,0
-15.553,19.583,0
-16.831,18.507,0
-15.881,19.263,0
-13.552,20.783,0
-12.933,21.197,0
-18.009,17.327,0
-18.004,17.332,0
-11.096,22.429,0
-14.478,20.198,0
-16.479,18.945,0
-16.282,18.786,0
-16.823,18.427,0
-14.014,20.714,0
-17.034,18.528,0
-18.151,17.191,0
-13.75,20.867,0
-17.91,17.598,0
-11.905,21.771,0
-14.77,20.222,0
-15.247,19.728,0
-14.711,20.304,0
-15.977,19.264,0
-15.625,19.441,0
-13.261,21.095,0
-13.974,20.588,0
-18.088,17.549,0
-7.812,19.81,0
-6.687,20.307,0
-9.543,19.234,0
-9.387,19.132,0
-6.952,20.142,0
-6.382,20.47,0
-5.094,20.853,0
-4.797,20.723,0
-7.597,19.969,0
-8.646,19.524,0
-10.903,18.622,0
-7.804,19.896,0
-6.656,20.138,0
-6.121,20.366,0
-8.524,19.534,0
-6.262,20.528,0
-8.115,19.795,0
-8.266,19.75,0
-10.682,18.445,0
-5.55,20.672,0
-5.913,20.519,0
-8.795,19.431,0
-5.881,20.544,0
-4.058,20.998,0
-9.1,19.234,0
-5.987,20.511,0
-8.627,19.56,0
-7.205,19.923,0
-6.465,20.28,0
-7.218,20.043,0
-8.968,19.321,0
-7.309,20.001,0
-7.127,20.062,0
-7.03,20.234,0
-9.232,19.424,0
-8.426,19.56,0
-4.312,20.824,0
-6.523,20.278,0
-9.301,19.224,0
-3.608,20.964,0
-5.593,20.447,0
-6.654,20.392,0
-6.944,20.171,0
-9.182,19.411,0
-6.24,20.299,0
-7.716,19.74,0
-7.137,20.147,0
-10.024,18.868,0
-6.271,20.423,0
-10.454,18.805,0
-9.58,19.075,0
-5.209,20.579,0
-7.805,19.932,0
-6.514,20.398,0
-7.707,19.962,0
-10.109,18.81,0
-8.303,19.802,0
-7.808,19.997,0
-8.293,19.682,0
-6.488,20.346,0
-3.187,20.945,0
-7.844,19.825,0
-3.268,21.077,0
-10.274,18.689,0
-9.693,19.154,0
-6.477,20.351,0
-8.046,19.681,0
-8.349,19.759,0
-7.382,20.083,0
-7.177,20.162,0
-8.302,19.725,0
-5.788,20.39,0
-11.458,17.969,0
-4.758,20.744,0
-8.256,19.707,0
-6.35,20.415,0
-5.774,20.405,0
-3.391,21.093,0
-9.139,19.342,0
-9.228,19.428,0
-5.396,20.731,0
-10.367,18.816,0
-6.214,20.379,0
-5.251,20.704,0
-4.025,20.754,0
-9.388,19.173,0
-5.954,20.554,0
-10.364,18.783,0
-9.947,18.945,0
-5.575,20.633,0
-6.353,20.458,0
-6.228,20.441,0
-7.413,19.975,0
-7.791,19.765,0
-10.67,18.447,0
-7.01,20.147,0
-5.942,20.392,0
-9.45,19.266,0
-4.961,20.813,0
-9.243,19.334,0
-5.902,20.44,0
-8.089,19.921,0
-9.467,19.126,0
-4.127,20.979,0
-10.231,18.693,0
-7.428,19.88,0
-8.515,19.502,0
-8.714,19.646,0
-5.637,20.678,0
-8.259,19.728,0
-12.446,17.471,0
-6.959,20.241,0
-5.312,20.584,0
-10.49,18.681,0
-6.423,20.223,0
-6.179,20.51,0
-4.525,20.634,0
-2.704,21.043,0
-8.809,19.38,0
-5.945,20.445,0
-11.844,17.795,0
-11.267,18.464,0
-4.362,20.959,0
-10.329,18.811,0
-7.638,20.003,0
-4.09,20.689,0
-8.322,19.696,0
-5.623,20.436,0
-10.276,18.904,0
-5.134,20.692,0
-8.455,19.679,0
-8.085,19.727,0
-7.769,20.08,0
-4.386,20.937,0
-6.392,20.377,0
-7.796,19.798,0
-7.13,20.284,0
-7.076,20.064,0
-4.534,20.771,0
-7.845,19.785,0
-7.553,20.007,0
-8.177,19.779,0
-11.229,18.285,0
-6.24,20.348,0
-6.877,20.265,0
-7.631,19.827,0
-7.901,19.824,0
-6.948,20.065,0
-9.227,19.327,0
-5.21,20.586,0
-7.187,20.104,0
-8.075,19.63,0
-9.945,18.879,0
-9.97,19.019,0
-7.232,20.214,0
-6.177,20.522,0
-6.608,20.241,0
-0.785,19.938,0
0.929,19.871,0
-2.153,19.863,0
1.535,19.917,0
-0.509,19.933,0
-0.181,20.001,0
0.721,19.98,0
0.621,20.068,0
3.167,19.71,0
1.229,19.949,0
-1.39,19.976,0
-1.387,19.892,0
-0.319,19.863,0
1.246,19.953,0
-0.56,19.96,0
-2.399,19.801,0
0.744,20.004,0
0.877,19.975,0
-1.92,20.042,0
0.352,19.991,0
-0.553,19.884,0
0.527,20.015,0
0.262,19.945,0
-1.115,19.997,0
0.289,19.968,0
-0.249,20.101,0
1.117,19.989,0
0.497,19.973,0
-1.007,20.082,0
1.638,19.973,0
-1.388,19.925,0
-0.631,20.01,0
0.366,20.01,0
0.427,20.037,0
-0.976,20.023,0
0.67,20.179,0
1.909,19.833,0
0.139,19.97,0
-0.277,19.996,0
0.631,19.991,0
0.025,20.122,0
1.823,19.84,0
0.835,19.955,0
-0.216,20.05,0
-0.126,19.869,0
-0.444,19.921,0
1.647,19.933,0
2.005,19.947,0
-2.467,19.878,0
2.734,19.78,0
1.04,20.084,0
-1.66,19.966,0
0.035,20.077,0
0.467,20.065,0
1.048,20.056,0
1.875,19.825,0
1.591,19.958,0
2.711,19.957,0
-3.469,19.711,0
0.96,19.999,0
-0.736,20.134,0
-0.772,19.931,0
-3.901,19.718,0
-0.171,20.111,0
2.002,19.97,0
0.866,20.0,0
0.567,20.08,0
-0.579,19.969,0
-1.454,19.9,0
-2.55,20.013,0
1.982,19.895,0
1.045,20.091,0
-0.654,20.003,0
2.458,19.907,0
0.541,19.947,0
2.249,19.918,0
0.132,19.955,0
-0.603,19.957,0
0.904,20.057,0
-0.01,19.943,0
-1.433,20.046,0
1.525,19.938,0
2.044,19.917,0
-0.055,20.069,0
-1.241,19.938,0
-0.801,19.994,0
0.111,20.136,0
0.655,19.949,0
-0.243,20.041,0
-0.084,19.92,0
1.524,20.004,0
2.159,19.985,0
3.439,19.788,0
-1.356,19.989,0
-1.304,19.833,0
-3.042,19.798,0
1.316,19.884,0
-0.34,20.103,0
0.319,19.942,0
0.337,19.927,0
-3.18,19.812,0
-1.776,19.882,0
-2.303,19.855,0
1.47,19.938,0
-0.817,20.014,0
-1.498,19.827,0
1.637,20.0,0
-0.815,19.98,0
0.141,19.974,0
0.382,20.127,0
0.644,19.934,0
2.233,19.852,0
0.82,20.044,0
2.446,19.898,0
1.934,20.111,0
0.31,19.882,0
-0.995,19.965,0
0.148,19.978,0
-0.052,20.086,0
0.21,20.027,0
-1.849,19.975,0
-2.845,19.818,0
0.713,19.973,0
0.175,19.832,0
-0.846,19.997,0
-0.16,20.147,0
-1.48,19.973,0
0.211,19.87,0
1.139,20.016,0
-2.164,19.879,0
2.781,19.823,0
0.726,20.015,0
0.593,20.053,0
-0.141,19.989,0
-1.451,19.975,0
1.506,20.078,0
-2.575,19.94,0
0.586,19.944,0
-1.403,19.851,0
-0.541,20.014,0
-0.51,20.016,0
-1.132,20.028,0
-1.414,20.075,0
0.412,20.079,0
0.221,19.991,0
-0.275,20.007,0
0.622,20.017,0
-0.588,20.04,0
-0.929,19.945,0
0.787,20.014,0
-2.395,19.82,0
-1.49,20.089,0
-0.637,20.029,0
0.526,19.961,0
0.195,20.221,0
2.024,19.989,0
8.364,19.81,0
6.659,20.194,0
7.689,20.023,0
7.798,20.019,0
8.347,19.676,0
6.451,20.408,0
7.388,19.97,0
5.222,20.705,0
4.705,20.773,0
4.154,20.935,0
7.653,19.786,0
6.34,20.295,0
9.62,19.127,0
8.859,19.634,0
6.833,20.226,0
6.954,20.14,0
4.977,20.745,0
8.077,19.619,0
7.334,20.058,0
4.306,20.821,0
6.079,20.502,0
7.99,19.806,0
6.526,20.298,0
10.019,18.906,0
5.91,20.381,0
7.754,19.883,0
7.883,19.767,0
7.409,20.026,0
5.278,20.477,0
7.246,20.027,0
6.819,20.27,0
5.951,20.526,0
9.078,19.433,0
8.709,19.488,0
7.769,19.938,0
4.875,20.763,0
6.793,20.193,0
9.343,19.118,0
5.897,20.455,0
6.678,20.142,0
7.908,19.921,0
5.954,20.639,0
7.227,20.034,0
6.822,20.461,0
8.906,19.501,0
7.613,20.005,0
7.793,19.965,0
4.991,20.808,0
9.246,19.474,0
8.456,19.817,0
8.277,19.712,0
6.602,20.362,0
6.91,20.347,0
5.5,20.592,0
9.071,19.219,0
5.807,20.523,0
8.07,19.767,0
7.235,20.034,0
6.385,20.345,0
6.07,20.347,0
7.235,20.063,0
5.422,20.623,0
7.075,20.064,0
8.239,19.666,0
7.538,19.851,0
5.486,20.619,0
8.674,19.729,0
7.265,19.905,0
5.616,20.486,0
8.016,19.701,0
5.242,20.574,0
6.472,20.41,0
5.269,20.64,0
9.967,19.046,0
7.686,19.903,0
8.027,19.671,0
9.682,19.108,0
9.525,19.18,0
8.1,19.759,0
6.649,20.222,0
6.779,20.261,0
5.912,20.514,0
9.985,18.887,0
8.969,19.39,0
8.119,19.88,0
6.712,20.175,0
7.577,19.996,0
8.952,19.307,0
5.168,20.661,0
6.549,20.267,0
6.893,20.126,0
9.694,19.265,0
5.624,20.536,0
6.444,20.289,0
8.077,19.885,0
6.576,20.19,0
7.054,20.163,0
7.625,19.92,0
7.76,20.056,0
8.019,19.968,0
8.572,19.607,0
6.876,20.221,0
8.553,19.565,0
6.913,20.201,0
7.159,20.059,0
6.031,20.386,0
9.481,19.202,0
8.944,19.573,0
4.877,20.826,0
7.058,20.133,0
7.84,19.972,0
11.053,18.402,0
9.341,19.059,0
7.152,20.105,0
8.614,19.742,0
8.671,19.534,0
4.516,20.825,0
7.783,19.786,0
7.437,20.036,0
7.156,20.102,0
8.677,19.501,0
5.411,20.495,0
7.738,19.883,0
8.062,19.807,0
8.575,19.697,0
9.074,19.113,0
8.844,19.404,0
7.816,19.78,0
5.842,20.56,0
9.026,19.362,0
7.967,19.933,0
3.348,21.054,0
7.8,19.926,0
9.638,18.972,0
8.429,19.55,0
7.685,19.952,0
9.928,18.979,0
9.018,19.457,0
7.513,19.904,0
8.62,19.585,0
3.678,20.946,0
8.608,19.625,0
8.319,19.747,0
8.189,19.73,0
5.814,20.591,0
8.889,19.306,0
9.595,19.175,0
8.106,19.747,0
8.706,19.655,0
10.224,18.904,0
9.08,19.345,0
9.41,19.375,0
8.235,19.814,0
9.055,19.316,0
7.002,20.29,0
8.141,19.648,0
14.909,20.26,0
14.321,20.323,0
16.812,18.435,0
15.95,19.427,0
14.497,20.4,0
14.762,20.139,0
14.85,19.943,0
16.582,18.798,0
13.986,20.668,0
16.938,18.568,0
14.399,20.439,0
13.129,21.157,0
15.723,19.383,0
15.707,19.386,0
14.261,20.595,0
13.283,21.294,0
14.183,20.536,0
13.173,21.187,0
13.327,21.209,0
16.237,19.115,0
13.76,20.937,0
16.104,19.19,0
14.697,20.229,0
13.765,20.709,0
16.634,18.905,0
14.064,20.771,0
14.993,19.878,0
14.411,20.378,0
15.271,19.823,0
14.119,20.668,0
17.648,17.869,0
12.324,21.727,0
14.873,20.123,0
17.149,18.183,0
12.66,21.372,0
14.325,20.476,0
15.213,19.91,0
14.239,20.577,0
13.348,21.246,0
16.758,18.433,0
18.723,16.721,0
12.412,21.673,0
13.651,20.982,0
13.759,20.898,0
15.088,20.033,0
16.776,18.528,0
15.003,19.963,0
17.737,17.772,0
13.736,20.921,0
13.956,20.83,0
14.034,20.662,0
17.457,18.013,0
16.655,18.642,0
15.505,19.663,0
13.434,20.853,0
17.151,18.412,0
14.106,20.62,0
14.852,20.17,0
14.052,20.689,0
14.708,20.174,0
14.487,20.391,0
12.687,21.48,0
11.841,21.855,0
17.045,18.289,0
16.003,19.077,0
15.298,19.792,0
14.447,20.59,0
14.264,20.312,0
14.9,19.965,0
16.325,18.847,0
13.906,20.636,0
16.298,19.087,0
16.403,18.882,0
16.218,19.173,0
13.104,21.209,0
15.453,19.51,0
15.989,19.269,0
14.802,20.157,0
13.885,20.74,0
15.237,19.755,0
15.832,19.396,0
15.781,19.433,0
14.325,20.411,0
15.913,19.278,0
13.428,21.166,0
17.007,18.549,0
17.609,17.844,0
15.578,19.608,0
12.631,21.457,0
14.205,20.596,0
13.769,20.851,0
16.107,19.131,0
12.853,21.481,0
13.689,20.791,0
12.717,21.624,0
16.292,19.003,0
14.487,20.37,0
14.248,20.442,0
13.221,21.201,0
14.1,20.466,0
13.882,20.857,0
17.437,17.984,0
16.032,19.038,0
13.504,20.899,0
13.944,20.649,0
13.781,20.739,0
14.425,20.373,0
14.924,20.049,0
12.149,21.704,0
16.246,18.863,0
16.709,18.701,0
12.081,21.767,0
16.124,19.048,0
14.931,19.945,0
16.77,18.569,0
14.33,20.536,0
15.888,19.311,0
16.092,19.102,0
15.926,19.183,0
16.581,18.757,0
14.941,19.986,0
17.019,18.361,0
14.874,19.91,0
13.625,20.872,0
14.906,20.117,0
15.279,19.848,0
15.555,19.454,0
12.982,21.207,0
13.127,21.246,0
17.351,18.242,0
15.143,19.935,0
15.701,19.51,0
13.369,21.153,0
16.127,19.125,0
15.32,19.796,0
14.682,20.382,0
14.825,20.24,0
12.515,21.629,0
15.426,19.539,0
13.065,21.329,0
16.463,18.947,0
15.498,19.545,0
16.673,18.609,0
15.418,19.587,0
17.052,18.268,0
13.101,21.219,0
15.002,20.11,0
15.009,20.074,0
15.129,19.931,0
15.653,19.443,0
14.753,20.183,0
14.066,20.736,0
15.838,19.578,0
13.506,21.002,0
15.671,19.534,0
16.105,19.262,0
-13.342,28.378,0
-14.027,28.078,0
-15.637,27.341,0
-12.807,28.621,0
-15.999,26.984,0
-16.938,26.341,0
-17.443,25.98,0
-15.006,27.518,0
-18.276,25.477,0
-14.272,27.872,0
-13.693,28.122,0
-16.665,26.499,0
-14.341,27.801,0
-14.368,27.828,0
-14.869,27.672,0
-16.588,26.616,0
-16.178,26.883,0
-15.133,27.513,0
-18.182,25.584,0
-18.294,25.54,0
-16.873,26.51,0
-14.469,27.758,0
-15.022,27.525,0
-17.062,26.231,0
-12.845,28.73,0
-13.82,28.163,0
-16.366,26.745,0
-12.021,28.771,0
-11.202,29.211,0
-14.194,27.879,0
-8.484,30.146,0
-15.435,27.337,0
-13.76,28.143,0
-15.453,27.087,0
-15.99,26.954,0
-13.519,28.373,0
-13.876,27.984,0
-13.445,28.308,0
-9.632,29.904,0
-15.571,27.213,0
-18.344,25.39,0
-14.824,27.626,0
-14.086,27.913,0
-13.083,28.443,0
-14.62,27.551,0
-14.833,27.624,0
-18.107,25.631,0
-15.589,27.333,0
-13.842,27.935,0
-14.672,27.749,0
-18.464,25.293,0
-13.484,28.377,0
-18.494,25.413,0
-14.569,27.664,0
-12.148,28.802,0
-12.636,28.656,0
-15.904,26.869,0
-17.539,25.871,0
-16.182,26.695,0
-8.967,30.017,0
-12.685,28.629,0
-16.473,26.617,0
-17.477,26.072,0
-14.642,27.681,0
-13.872,28.094,0
-14.188,28.089,0
-15.381,27.207,0
-11.638,29.092,0
-17.104,26.434,0
-10.838,29.438,0
-18.695,25.158,0
-10.469,29.45,0
-12.975,28.545,0
-16.469,26.781,0
-14.804,27.739,0
-16.298,26.827,0
-18.675,25.226,0
-12.5,28.73,0
-16.187,26.714,0
-11.694,28.966,0
-13.228,28.304,0
-8.327,30.124,0
-18.853,25.046,0
-14.473,27.887,0
-12.314,28.763,0
-10.214,29.581,0
-13.0,28.563,0
-17.714,25.958,0
-15.683,26.991,0
-14.482,27.878,0
-15.344,27.445,0
-11.916,28.92,0
-13.676,28.151,0
-17.555,26.025,0
-10.019,29.547,0
-13.964,27.994,0
-15.99,27.001,0
-9.495,29.839,0
-14.938,27.451,0
-15.869,26.992,0
-14.332,27.691,0
-15.413,27.339,0
-17.1,26.428,0
-17.355,25.927,0
-13.417,28.213,0
-16.63,26.61,0
-14.518,27.694,0
-17.549,26.021,0
-12.104,28.931,0
-9.608,29.824,0
-10.243,29.456,0
-13.956,28.042,0
-15.839,27.171,0
-16.965,26.39,0
-16.027,26.809,0
-14.305,27.85,0
-13.699,27.974,0
-13.505,28.133,0
-12.466,28.692,0
-15.544,27.321,0
-16.343,26.671,0
-15.665,27.101,0
-15.723,26.885,0
-11.822,28.802,0
-15.116,27.362,0
-13.092,28.399,0
-13.51,28.3,0
-10.083,29.705,0
-15.608,27.087,0
-17.22,26.083,0
-18.27,25.528,0
-17.748,25.888,0
-15.558,26.986,0
-16.806,26.453,0
-17.756,25.983,0
-17.992,25.69,0
-13.406,28.46,0
-17.834,25.839,0
-14.918,27.441,0
-16.484,26.582,0
-17.323,26.1,0
-12.821,28.547,0
-11.609,28.908,0
-11.966,28.88,0
-15.668,27.166,0
-17.052,26.226,0
-6.868,27.714,0
-5.432,28.043,0
-4.573,28.177,0
-8.128,27.324,0
-4.764,28.135,0
-6.85,27.733,0
-8.521,27.303,0
-3.923,28.158,0
-14.519,24.501,0
-11.383,26.355,0
-7.162,27.684,0
-7.626,27.522,0
-7.597,27.43,0
-7.681,27.445,0
-6.613,27.688,0
-8.248,27.384,0
-9.395,26.777,0
-6.991,27.557,0
-9.181,27.09,0
-7.926,27.47,0
-8.135,27.479,0
-9.609,26.815,0
-13.123,25.247,0
-7.622,27.51,0
-6.676,27.742,0
-5.687,27.888,0
-7.13,27.592,0
-10.257,26.554,0
-9.055,27.12,0
-7.663,27.376,0
-7.012,27.624,0
-10.372,26.673,0
-8.999,27.028,0
-8.785,27.216,0
-7.193,27.598,0
-4.909,28.0,0
-5.153,28.099,0
-8.499,27.155,0
-4.562,28.202,0
-6.95,27.821,0
-9.629,26.935,0
-4.305,28.192,0
-6.212,27.832,0
-2.407,28.373,0
-7.318,27.51,0
-6.925,27.552,0
-5.843,27.884,0
-3.215,28.292,0
-5.478,27.763,0
-5.453,27.944,0
-8.601,27.111,0
-6.953,27.528,0
-10.069,26.774,0
-7.795,27.405,0
-5.396,27.93,0
-7.25,27.502,0
-7.547,27.433,0
-5.597,27.986,0
-8.127,27.281,0
-8.999,26.992,0
-5.578,28.033,0
-9.432,26.867,0
-6.933,27.614,0
-5.366,27.959,0
-8.147,27.384,0
-10.101,26.695,0
-9.3,27.119,0
-7.085,27.486,0
-7.588,27.486,0
-8.348,27.22,0
-4.173,28.155,0
-5.173,28.017,0
-8.989,27.041,0
-5.746,27.903,0
-7.401,27.577,0
-3.229,28.265,0
-6.699,27.676,0
-9.942,26.658,0
-4.423,28.053,0
-10.408,26.625,0
-8.724,27.081,0
-3.87,28.179,0
-10.48,26.598,0
-6.916,27.637,0
-7.812,27.289,0
-5.177,27.885,0
-7.149,27.629,0
-5.789,27.859,0
-9.178,26.956,0
-8.978,27.075,0
-9.276,27.002,0
-6.454,27.648,0
-9.208,27.022,0
-8.824,27.117,0
-6.663,27.587,0
-7.675,27.427,0
-6.877,27.717,0
-8.223,27.369,0
-12.311,25.764,0
-8.527,27.185,0
-4.615,28.104,0
-8.565,27.17,0
-6.549,27.725,0
-3.895,28.303,0
-12.019,25.815,0
-7.767,27.354,0
-8.277,27.347,0
-8.906,27.037,0
-9.93,26.815,0
-11.147,26.208,0
-7.724,27.384,0
-8.71,27.277,0
-6.06,27.756,0
-9.035,27.037,0
-9.535,26.815,0
-8.69,27.294,0
-6.169,27.761,0
-5.2,28.014,0
-9.432,26.88,0
-7.248,27.626,0
-8.756,27.002,0
-8.333,27.291,0
-7.985,27.415,0
-6.003,27.858,0
-8.117,27.372,0
-4.703,28.138,0
-5.366,27.871,0
-10.356,26.488,0
-8.215,27.317,0
-7.78,27.548,0
-8.538,27.296,0
-5.385,27.881,0
-6.416,27.809,0
-8.062,27.391,0
-7.306,27.456,0
0.489,28.523,0
-4.938,28.149,0
-8.721,27.194,0
-9.239,26.945,0
-10.384,26.388,0
-8.938,26.979,0
-8.579,27.165,0
-6.875,27.774,0
-10.352,26.587,0
-6.67,27.775,0
-9.206,26.912,0
-6.399,27.709,0
-12.417,25.696,0
-9.133,27.059,0
-7.813,27.344,0
-7.319,27.495,0
-13.437,25.274,0
-10.338,26.445,0
-9.537,26.833,0
-4.882,28.282,0
-5.007,28.037,0
-1.018,27.588,0
-1.745,27.523,0
0.631,27.444,0
0.219,27.534,0
-1.032,27.531,0
0.097,27.42,0
-1.407,27.444,0
-3.686,27.351,0
0.031,27.526,0
1.072,27.473,0
2.016,27.481,0
-0.281,27.376,0
1.403,27.389,0
-1.891,27.402,0
-1.747,27.442,0
0.849,27.517,0
0.348,27.366,0
-0.839,27.523,0
2.776,27.355,0
0.626,27.435,0
-1.061,27.41,0
-0.329,27.502,0
-1.661,27.444,0
-3.34,27.431,0
-1.408,27.441,0
-3.046,27.38,0
-0.912,27.429,0
1.329,27.529,0
1.3,27.406,0
-0.442,27.473,0
-0.486,27.509,0
0.147,27.479,0
-0.99,27.505,0
4.862,27.019,0
-4.501,27.03,0
-1.883,27.443,0
2.403,27.451,0
1.092,27.52,0
-0.683,27.621,0
-0.367,27.363,0
0.82,27.493,0
-0.258,27.531,0
2.319,27.468,0
1.135,27.527,0
-0.184,27.578,0
3.847,27.187,0
-1.615,27.426,0
-1.518,27.499,0
1.09,27.535,0
1.75,27.544,0
-0.387,27.496,0
0.845,27.511,0
5.319,26.954,0
-2.416,27.426,0
-0.717,27.329,0
2.094,27.534,0
0.922,27.489,0
2.215,27.324,0
-1.514,27.528,0
0.321,27.491,0
4.069,27.151,0
1.692,27.439,0
2.934,27.299,0
-3.391,27.305,0
-1.474,27.442,0
3.66,27.311,0
-2.755,27.318,0
-4.659,27.075,0
-2.473,27.422,0
0.418,27.475,0
0.538,27.65,0
-1.846,27.494,0
-0.974,27.33,0
2.622,27.405,0
-1.033,27.549,0
0.719,27.307,0
0.395,27.375,0
0.14,27.447,0
-1.58,27.391,0
-1.251,27.598,0
-3.48,27.211,0
-1.575,27.402,0
0.538,27.54,0
-0.05,27.436,0
-4.574,27.125,0
0.225,27.479,0
3.341,27.277,0
1.503,27.339,0
0.183,27.467,0
2.236,27.293,0
-0.778,27.482,0
0.421,27.433,0
4.136,27.213,0
1.36,27.47,0
1.084,27.499,0
-0.046,27.405,0
-2.38,27.364,0
1.719,27.538,0
-0.976,27.469,0
-1.91,27.512,0
1.563,27.431,0
0.455,27.566,0
1.229,27.505,0
-2.42,27.459,0
0.867,27.54,0
-1.968,27.412,0
0.752,27.558,0
-3.642,27.256,0
-1.483,27.577,0
-0.928,27.503,0
0.515,27.456,0
-0.818,27.373,0
1.305,27.344,0
-3.405,27.395,0
-4.028,27.117,0
1.906,27.458,0
0.591,27.553,0
-1.501,27.426,0
-1.568,27.493,0
1.179,27.556,0
1.345,27.439,0
0.454,27.521,0
-0.778,27.54,0
2.599,27.365,0
0.487,27.462,0
-0.452,27.385,0
-3.353,27.172,0
0.829,27.574,0
-1.36,27.215,0
0.813,27.487,0
2.984,27.416,0
2.355,27.466,0
-4.548,27.056,0
-1.032,27.475,0
-1.651,27.448,0
-0.463,27.456,0
0.051,27.691,0
-2.058,27.511,0
-2.258,27.319,0
-1.482,27.282,0
-0.275,27.466,0
-0.22,27.598,0
0.807,27.409,0
0.444,27.543,0
-0.244,27.549,0
0.194,27.443,0
4.163,27.186,0
-0.776,27.527,0
1.014,27.478,0
0.197,27.465,0
1.719,27.45,0
2.027,27.522,0
-2.927,27.321,0
-0.879,27.683,0
-0.44,27.552,0
1.238,27.321,0
8.524,27.29,0
6.833,27.616,0
11.614,25.942,0
8.103,27.349,0
4.451,28.051,0
11.403,26.36,0
5.006,27.886,0
8.389,27.419,0
2.917,28.306,0
7.524,27.479,0
4.649,28.123,0
8.921,27.021,0
11.192,26.396,0
7.925,27.349,0
6.151,27.96,0
7.989,27.467,0
5.21,27.881,0
10.321,26.557,0
8.465,27.096,0
6.784,27.527,0
8.576,27.318,0
4.434,28.083,0
8.789,27.05,0
5.596,27.92,0
9.978,26.626,0
5.445,27.903,0
6.736,27.765,0
5.149,27.972,0
8.336,27.344,0
7.537,27.573,0
8.699,27.152,0
7.799,27.38,0
8.177,27.32,0
10.92,26.425,0
8.281,27.265,0
5.316,28.142,0
8.556,27.188,0
9.069,26.903,0
8.291,27.406,0
10.298,26.687,0
7.048,27.49,0
5.47,27.927,0
6.904,27.54,0
8.175,27.44,0
7.136,27.623,0
12.574,25.775,0
8.643,27.003,0
7.595,27.455,0
5.43,27.937,0
6.258,27.805,0
7.152,27.544,0
7.742,27.348,0
7.903,27.431,0
8.692,27.062,0
8.358,27.337,0
6.114,27.885,0
9.532,26.751,0
6.997,27.747,0
7.087,27.609,0
7.147,27.642,0
9.786,26.776,0
5.777,27.991,0
7.249,27.589,0
5.355,28.032,0
6.408,27.919,0
5.687,27.768,0
8.027,27.321,0
9.176,26.924,0
10.955,26.345,0
6.919,27.74,0
6.245,27.75,0
7.013,27.615,0
6.431,27.587,0
5.932,27.724,0
8.207,27.274,0
6.454,27.867,0
4.211,28.226,0
7.915,27.371,0
5.832,27.893,0
5.644,27.904,0
5.896,27.879,0
7.822,27.35,0
11.914,25.983,0
4.702,28.073,0
9.35,26.886,0
4.925,27.91,0
5.759,27.959,0
7.107,27.648,0
7.717,27.407,0
8.084,27.277,0
11.183,26.32,0
7.23,27.618,0
8.384,27.186,0
7.763,27.444,0
9.17,26.925,0
5.16,28.099,0
3.165,28.38,0
7.053,27.619,0
8.524,27.256,0
8.21,27.454,0
9.517,26.958,0
6.242,27.848,0
4.046,28.262,0
8.26,27.363,0
8.442,27.272,0
6.565,27.584,0
7.425,27.599,0
10.105,26.674,0
5.728,27.855,0
5.734,27.943,0
5.79,27.761,0
5.265,28.088,0
7.879,27.454,0
6.805,27.478,0
6.858,27.747,0
8.931,27.018,0
5.296,28.092,0
7.987,27.377,0
7.733,27.299,0
6.772,27.695,0
5.986,27.822,0
6.158,27.797,0
5.326,27.94,0
8.755,27.018,0
5.411,28.047,0
5.694,27.902,0
5.392,28.076,0
5.935,27.893,0
7.107,27.518,0
5.676,27.857,0
8.069,27.365,0
8.074,27.397,0
8.572,27.218,0
8.167,27.276,0
7.451,27.546,0
8.272,27.191,0
4.2,28.008,0
9.156,27.183,0
6.668,27.731,0
5.939,27.986,0
8.526,27.263,0
7.278,27.533,0
8.899,27.003,0
8.119,27.321,0
5.058,27.984,0
5.334,27.976,0
7.563,27.408,0
3.598,28.199,0
9.608,26.826,0
8.614,27.323,0
5.707,28.012,0
7.819,27.354,0
3.427,28.335,0
8.937,27.169,0
2.354,28.412,0
9.668,27.012,0
7.93,27.359,0
14.909,27.542,0
17.336,26.052,0
15.209,27.436,0
14.519,27.704,0
12.129,28.956,0
17.032,26.488,0
14.472,27.721,0
16.058,26.877,0
13.456,28.134,0
17.12,26.299,0
16.877,26.447,0
12.17,28.823,0
14.912,27.478,0
13.893,28.039,0
15.296,27.443,0
10.758,29.414,0
15.626,27.011,0
17.182,26.38,0
18.267,25.32,0
17.892,25.823,0
17.808,25.876,0
15.394,27.255,0
14.61,27.802,0
10.965,29.261,0
11.496,29.035,0
14.939,27.547,0
18.367,25.369,0
14.321,27.968,0
13.281,28.404,0
13.846,28.099,0
12.246,28.778,0
14.103,27.968,0
14.953,27.454,0
16.718,26.582,0
15.587,27.18,0
15.084,27.484,0
15.291,27.442,0
11.416,29.147,0
12.344,28.608,0
11.853,29.029,0
14.417,27.965,0
16.523,26.568,0
14.48,28.015,0
13.138,28.438,0
17.143,26.212,0
13.865,28.123,0
11.758,28.844,0
12.227,28.721,0
14.108,27.954,0
13.298,28.414,0
14.758,27.776,0
14.994,27.428,0
16.802,26.545,0
16.88,26.511,0
16.055,26.912,0
15.409,27.195,0
14.444,27.786,0
15.153,27.341,0
15.389,27.324,0
14.504,27.678,0
18.482,25.09,0
14.813,27.658,0
13.725,28.022,0
13.828,28.304,0
17.607,26.029,0
12.243,28.793,0
14.674,27.545,0
11.282,29.049,0
17.416,26.137,0
11.642,29.05,0
16.119,27.021,0
11.522,29.128,0
14.288,27.85,0
15.736,27.019,0
12.214,28.749,0
17.818,25.79,0
15.484,27.241,0
17.021,26.301,0
13.147,28.484,0
15.433,27.253,0
14.28,28.027,0
15.994,26.971,0
16.199,26.929,0
15.27,27.369,0
14.03,27.904,0
12.8,28.662,0
14.932,27.504,0
14.212,27.959,0
18.469,25.272,0
14.22,27.83,0
16.945,26.285,0
12.556,28.817,0
15.666,27.152,0
17.114,26.2,0
14.488,27.769,0
17.731,25.809,0
13.074,28.384,0
9.584,29.689,0
17.756,25.907,0
10.849,29.391,0
15.688,27.159,0
15.464,27.251,0
11.289,29.119,0
13.922,28.013,0
15.637,27.239,0
16.186,26.832,0
13.547,28.151,0
16.674,26.473,0
13.313,28.273,0
13.409,28.257,0
13.187,28.456,0
15.544,27.248,0
14.226,27.93,0
15.729,27.206,0
15.569,27.331,0
16.395,26.762,0
14.101,27.914,0
15.578,27.154,0
15.79,26.977,0
12.8,28.609,0
17.952,25.726,0
15.844,27.026,0
15.035,27.33,0
16.44,26.692,0
13.962,28.137,0
16.989,26.417,0
13.934,28.143,0
12.519,28.706,0
13.326,28.471,0
14.598,27.745,0
12.23,28.722,0
13.836,28.072,0
16.236,26.788,0
17.035,26.381,0
12.143,28.761,0
11.72,29.021,0
12.72,28.482,0
13.752,28.057,0
15.641,27.226,0
11.782,28.79,0
15.56,27.207,0
17.526,26.124,0
12.603,28.639,0
16.723,26.428,0
14.75,27.571,0
16.557,26.582,0
13.728,28.29,0
17.401,26.163,0
14.258,27.792,0
12.875,28.545,0
11.088,29.301,0
13.802,28.046,0
14.709,27.672,0
-15.359,34.803,0
-15.334,34.982,0
-14.858,35.124,0
-13.761,35.533,0
-15.985,34.565,0
-11.323,36.335,0
-17.769,33.584,0
-12.727,35.814,0
-14.999,34.985,0
-17.417,33.845,0
-16.167,34.553,0
-12.326,36.054,0
-17.131,33.994,0
-13.351,35.694,0
-18.902,32.901,0
-16.187,34.426,0
-14.8,34.931,0
-14.213,35.428,0
-14.899,35.089,0
-9.364,36.807,0
-11.492,36.227,0
-10.191,36.584,0
-15.806,34.658,0
-9.779,36.711,0
-15.455,34.637,0
-15.631,34.571,0
-12.034,35.971,0
-16.246,34.503,0
-13.556,35.667,0
-11.786,36.115,0
-16.275,34.474,0
-18.744,33.087,0
-14.999,34.842,0
-18.611,33.106,0
-14.045,35.384,0
-15.213,34.904,0
-16.83,34.244,0
-9.552,36.833,0
-16.2,34.479,0
-16.599,34.271,0
-10.184,36.629,0
-15.796,34.859,0
-15.926,34.666,0
-13.381,35.811,0
-14.045,35.367,0
-15.587,34.832,0
-12.546,35.949,0
-11.306,36.244,0
-13.362,35.611,0
-12.877,35.877,0
-10.58,36.558,0
-16.771,34.141,0
-17.093,33.995,0
-13.21,35.681,0
-17.898,33.582,0
-13.192,35.683,0
-14.384,35.181,0
-11.791,36.266,0
-10.137,36.616,0
-16.486,34.501,0
-18.684,33.236,0
-16.547,34.298,0
-13.5,35.735,0
-16.671,34.221,0
-13.734,35.499,0
-11.572,36.211,0
-18.311,33.535,0
-13.675,35.624,0
-13.397,35.576,0
-12.689,35.977,0
-17.923,33.659,0
-10.781,36.437,0
-16.025,34.651,0
-13.658,35.455,0
-17.795,33.621,0
-12.29,35.98,0
-9.522,36.751,0
-17.628,33.789,0
-16.414,34.47,0
-8.373,36.992,0
-12.0,36.054,0
-13.082,35.764,0
-16.127,34.525,0
-12.81,35.939,0
-12.689,35.861,0
-17.051,33.933,0
-18.896,33.155,0
-18.505,33.327,0
-18.251,33.384,0
-16.149,34.625,0
-11.019,36.469,0
-18.674,33.2,0
-18.09,33.61,0
-11.749,36.196,0
-14.971,35.154,0
-15.343,34.926,0
-14.02,35.343,0
-12.46,35.979,0
-10.601,36.409,0
-14.275,35.368,0
-12.91,35.678,0
-16.547,34.292,0
-18.832,33.102,0
-11.262,36.472,0
-12.734,35.905,0
-8.714,36.934,0
-16.905,34.152,0
-15.952,34.734,0
-17.623,33.743,0
-11.335,36.3,0
-12.433,36.1,0
-11.824,36.191,0
-12.593,35.934,0
-12.878,35.762,0
-16.535,34.236,0
-14.529,35.16,0
-18.427,33.644,0
-16.423,34.304,0
-12.999,35.733,0
-18.445,33.491,0
-11.251,36.547,0
-13.317,35.719,0
-14.776,35.212,0
-13.015,35.81,0
-12.259,35.93,0
-13.634,35.495,0
-12.786,35.887,0
-12.264,36.083,0
-15.862,34.68,0
-15.91,34.592,0
-16.34,34.397,0
-16.731,34.289,0
-13.073,35.822,0
-14.535,35.321,0
-15.206,34.948,0
-17.35,34.017,0
-14.878,35.018,0
-9.855,36.679,0
-15.794,34.837,0
-6.819,35.096,0
-7.202,34.96,0
-3.985,35.585,0
-11.976,33.793,0
-8.047,34.974,0
-11.099,34.035,0
-5.219,35.474,0
-4.837,35.576,0
-5.926,35.238,0
-10.664,34.072,0
-7.025,35.111,0
-9.178,34.631,0
-7.748,34.992,0
-10.281,34.428,0
-6.63,35.203,0
-7.049,35.168,0
-5.771,35.153,0
-7.95,34.89,0
-5.715,35.323,0
-11.35,33.916,0
-8.446,34.616,0
-9.249,34.606,0
-10.261,34.396,0
-13.081,33.397,0
-9.521,34.457,0
-7.605,35.007,0
-8.633,34.846,0
-3.708,35.649,0
-10.731,34.264,0
-9.507,34.458,0
-4.844,35.51,0
-8.968,34.647,0
-4.423,35.597,0
-4.068,35.585,0
-8.042,34.727,0
-10.579,34.288,0
-10.218,34.308,0
-10.916,34.207,0
-8.15,34.85,0
-7.052,35.048,0
-5.4,35.273,0
-3.199,35.675,0
-8.47,34.778,0
-12.982,33.404,0
-6.509,35.16,0
-9.53,34.478,0
-9.631,34.55,0
-7.037,35.073,0
-8.782,34.877,0
-5.046,35.487,0
-10.716,34.168,0
-5.389,35.472,0
-3.766,35.597,0
-4.074,35.465,0
-7.963,34.932,0
-7.829,34.907,0
-6.636,35.233,0
-10.901,33.906,0
-4.357,35.412,0
-5.416,35.408,0
-3.885,35.504,0
-10.458,34.321,0
-8.955,34.591,0
-6.348,35.175,0
-2.59,35.809,0
-9.015,34.451,0
-5.783,35.345,0
-7.949,34.934,0
-6.64,35.253,0
-2.671,35.676,0
-5.901,35.423,0
-6.047,35.161,0
-6.068,35.263,0
-11.147,34.127,0
-5.409,35.437,0
-10.068,34.346,0
-11.525,34.008,0
-3.92,35.633,0
-5.595,35.459,0
-11.882,33.778,0
-10.476,34.29,0
-10.677,34.299,0
-8.93,34.646,0
-7.802,35.043,0
-9.657,34.435,0
-11.517,34.04,0
-10.807,34.051,0
-5.123,35.348,0
-4.848,35.466,0
-6.67,35.153,0
-9.72,34.511,0
-4.314,35.506,0
-7.868,34.99,0
-5.586,35.335,0
-6.893,35.135,0
-9.214,34.564,0
-7.536,35.047,0
-11.007,34.139,0
-8.906,34.662,0
-7.223,35.059,0
-6.259,35.275,0
-5.607,35.286,0
-7.428,35.002,0
-5.57,35.292,0
-9.625,34.413,0
-7.827,34.987,0
-4.974,35.411,0
-11.373,33.986,0
-3.051,35.627,0
-4.49,35.429,0
-9.978,34.42,0
-3.438,35.566,0
-4.234,35.554,0
-7.744,34.859,0
-10.856,34.063,0
-11.408,34.027,0
-5.191,35.44,0
-6.009,35.315,0
-11.472,33.88,0
-8.93,34.655,0
-6.351,35.175,0
-6.152,35.186,0
-5.933,35.364,0
-9.485,34.462,0
-3.966,35.516,0
-5.065,35.533,0
-11.359,34.089,0
-6.208,35.337,0
-7.804,34.961,0
-4.107,35.64,0
-5.749,35.344,0
-5.871,35.435,0
-7.48,35.036,0
-8.113,34.786,0
-6.72,35.14,0
-4.016,35.541,0
-6.311,35.283,0
-8.985,34.578,0
-8.029,34.893,0
-3.147,35.612,0
-7.123,35.105,0
-6.037,35.177,0
-6.897,35.065,0
-7.52,34.924,0
-4.081,35.548,0
-3.671,35.721,0
-8.621,34.713,0
-6.239,35.304,0
-9.125,34.576,0
-5.24,35.389,0
-11.579,33.8,0
-8.07,34.909,0
-3.628,35.73,0
-10.561,34.189,0
-7.78,34.951,0
-5.142,35.349,0
-10.118,34.468,0
1.563,34.904,0
0.973,34.945,0
-2.036,35.101,0
-6.249,34.32,0
1.428,34.865,0
-0.555,34.963,0
1.485,34.992,0
-1.154,34.856,0
1.339,34.992,0
-2.075,34.88,0
4.549,34.808,0
1.674,34.949,0
-1.67,35.027,0
1.222,34.956,0
7.681,34.08,0
-0.936,35.13,0
2.884,34.934,0
3.067,34.891,0
-1.622,34.849,0
2.37,35.057,0
-1.452,34.966,0
-5.712,34.485,0
-2.562,34.913,0
-1.994,34.869,0
-0.548,35.018,0
1.268,35.028,0
3.662,34.773,0
-3.281,34.762,0
-1.949,35.01,0
-1.948,34.991,0
-1.918,34.903,0
-0.547,35.057,0
0.978,35.015,0
4.085,34.693,0
3.412,34.839,0
-0.146,34.906,0
-5.019,34.527,0
2.698,34.927,0
1.896,34.878,0
-4.748,34.71,0
-2.56,34.842,0
0.891,35.039,0
-0.94,34.866,0
-0.63,35.023,0
0.095,35.076,0
-0.837,35.043,0
-2.159,34.927,0
0.215,34.954,0
-1.918,35.02,0
2.574,34.92,0
0.276,34.953,0
3.172,34.964,0
-2.711,34.802,0
1.865,35.079,0
-2.074,34.952,0
-3.368,34.833,0
0.342,35.021,0
-3.205,34.853,0
-0.185,35.031,0
-0.552,35.049,0
0.645,34.88,0
4.832,34.745,0
2.44,34.976,0
1.091,35.0,0
4.63,34.725,0
1.682,34.868,0
-1.107,35.057,0
1.927,34.874,0
3.562,34.9,0
-0.841,34.995,0
3.234,34.775,0
-0.004,34.965,0
-1.16,35.003,0
3.169,34.728,0
3.335,34.924,0
4.006,34.716,0
-1.282,35.059,0
-5.791,34.397,0
3.1,34.963,0
1.775,35.077,0
-1.012,34.956,0
1.113,34.907,0
-5.692,34.552,0
-1.186,35.005,0
1.041,34.894,0
1.346,34.972,0
-0.284,35.021,0
1.595,34.975,0
1.024,34.854,0
0.561,35.032,0
5.615,34.604,0
-1.337,34.967,0
-1.605,34.883,0
-1.527,35.035,0
2.292,34.865,0
2.258,34.84,0
-1.562,35.039,0
-1.348,35.027,0
2.029,34.921,0
4.964,34.578,0
-1.334,34.979,0
2.554,34.884,0
-3.448,34.914,0
0.15,35.146,0
1.511,34.901,0
-0.147,35.05,0
2.698,34.899,0
-4.597,34.708,0
4.521,34.826,0
2.349,34.913,0
2.014,34.937,0
-0.195,35.044,0
2.289,35.02,0
-0.968,34.988,0
0.443,35.004,0
-2.56,35.001,0
-2.48,35.037,0
-0.283,35.041,0
4.129,34.663,0
1.236,34.978,0
-0.343,35.107,0
2.629,34.996,0
-3.261,34.919,0
-1.368,34.914,0
-1.93,34.991,0
1.958,34.963,0
-2.712,34.787,0
4.929,34.623,0
-1.846,34.899,0
-0.975,35.008,0
-0.483,35.009,0
5.046,34.694,0
-3.053,35.005,0
0.412,34.928,0
-0.141,34.998,0
-2.725,34.84,0
2.223,35.015,0
1.705,35.081,0
-0.865,34.834,0
-2.336,34.876,0
0.428,34.842,0
-4.158,34.77,0
-3.172,34.907,0
3.32,34.741,0
-2.649,34.919,0
-1.134,35.003,0
-1.926,35.05,0
-4.111,34.753,0
2.258,34.829,0
-0.618,34.985,0
-0.127,34.843,0
-0.829,35.083,0
-0.641,35.158,0
-0.677,34.997,0
4.343,34.763,0
5.183,34.705,0
8.78,34.693,0
8.333,34.85,0
6.712,35.051,0
6.365,35.219,0
8.938,34.625,0
1.925,35.652,0
6.859,35.13,0
7.256,35.006,0
9.065,34.66,0
8.239,34.881,0
8.92,34.653,0
7.156,35.134,0
5.073,35.562,0
7.434,35.041,0
6.521,35.282,0
5.116,35.396,0
7.432,35.016,0
6.375,35.181,0
6.564,35.183,0
10.614,34.294,0
6.911,35.162,0
8.746,34.816,0
7.242,34.996,0
8.571,34.861,0
8.179,34.815,0
5.68,35.393,0
5.601,35.309,0
8.089,34.684,0
8.359,34.739,0
8.403,34.857,0
6.641,35.094,0
5.845,35.235,0
5.677,35.209,0
7.856,34.99,0
6.125,35.275,0
7.292,35.148,0
13.872,32.89,0
8.896,34.73,0
8.508,34.801,0
6.386,35.245,0
6.351,35.264,0
9.091,34.724,0
5.992,35.305,0
1.811,35.658,0
9.765,34.539,0
6.603,35.249,0
11.313,34.0,0
3.955,35.626,0
8.372,34.821,0
9.553,34.644,0
15.116,32.569,0
7.622,34.931,0
5.486,35.38,0
10.781,34.159,0
9.792,34.368,0
9.475,34.598,0
12.184,33.618,0
11.127,33.983,0
8.53,34.845,0
14.765,32.631,0
7.944,34.877,0
10.816,34.203,0
9.052,34.732,0
9.357,34.689,0
11.231,33.99,0
7.496,34.903,0
9.606,34.477,0
9.704,34.542,0
6.997,35.134,0
8.714,34.719,0
8.35,34.721,0
8.563,34.705,0
11.771,33.874,0
10.771,34.19,0
13.074,33.289,0
7.883,34.875,0
5.349,35.36,0
2.734,35.695,0
7.296,35.031,0
5.492,35.512,0
6.573,35.127,0
9.066,34.68,0
5.456,35.263,0
3.876,35.496,0
5.58,35.258,0
7.672,34.798,0
11.183,33.972,0
3.161,35.727,0
9.36,34.574,0
7.401,35.085,0
9.428,34.535,0
7.869,34.88,0
7.218,34.962,0
7.283,34.965,0
4.484,35.64,0
9.719,34.46,0
8.725,34.728,0
6.883,35.057,0
6.922,35.142,0
9.806,34.304,0
10.806,34.225,0
9.607,34.478,0
5.583,35.21,0
3.586,35.517,0
4.859,35.393,0
7.76,34.87,0
8.32,34.802,0
4.835,35.57,0
8.311,35.02,0
9.845,34.355,0
4.663,35.569,0
10.184,34.413,0
9.299,34.64,0
9.178,34.564,0
7.864,34.923,0
11.11,33.983,0
5.824,35.401,0
4.018,35.496,0
5.483,35.467,0
10.738,34.129,0
12.843,33.57,0
2.673,35.679,0
8.721,34.728,0
8.163,34.807,0
8.104,34.975,0
9.267,34.471,0
14.192,33.006,0
10.825,34.094,0
5.76,35.358,0
8.3,34.777,0
12.484,33.63,0
5.103,35.497,0
5.449,35.27,0
3.988,35.659,0
9.135,34.635,0
9.482,34.559,0
10.696,34.131,0
7.59,34.981,0
5.99,35.319,0
8.224,35.046,0
6.8,35.106,0
11.87,33.778,0
8.256,34.691,0
5.682,35.464,0
9.018,34.695,0
6.542,35.153,0
10.519,34.155,0
6.725,35.218,0
8.069,34.924,0
8.602,34.65,0
9.561,34.473,0
5.534,35.435,0
6.203,35.226,0
5.681,35.358,0
6.418,35.23,0
5.939,35.303,0
12.776,35.814,0
14.132,35.296,0
13.047,35.66,0
14.355,35.353,0
13.281,35.595,0
14.324,35.343,0
16.384,34.413,0
14.657,35.218,0
14.122,35.198,0
11.48,36.27,0
16.688,34.137,0
16.033,34.605,0
12.562,35.935,0
9.502,36.76,0
17.889,33.618,0
15.606,34.624,0
13.682,35.488,0
14.996,34.854,0
11.514,36.312,0
16.769,34.338,0
13.697,35.602,0
10.67,36.456,0
17.25,34.032,0
15.521,34.869,0
16.518,34.415,0
15.302,34.868,0
13.955,35.402,0
15.292,34.952,0
17.303,34.002,0
14.307,35.189,0
13.605,35.467,0
14.583,35.231,0
14.162,35.325,0
16.501,34.357,0
14.147,35.332,0
9.655,36.822,0
15.11,35.16,0
17.371,33.972,0
14.357,35.297,0
9.958,36.717,0
16.722,33.988,0
9.688,36.792,0
15.813,34.507,0
14.647,35.068,0
14.159,35.375,0
12.196,36.184,0
14.788,35.122,0
14.626,35.168,0
13.251,35.784,0
15.969,34.569,0
16.082,34.424,0
13.979,35.418,0
13.244,35.746,0
15.794,34.536,0
17.877,33.648,0
15.028,35.048,0
11.119,36.367,0
17.98,33.562,0
15.518,34.733,0
13.147,35.723,0
17.014,34.072,0
15.196,34.81,0
18.311,33.425,0
14.552,35.096,0
17.101,33.919,0
16.171,34.348,0
16.884,34.174,0
15.759,34.692,0
16.544,34.122,0
14.249,35.247,0
15.918,34.715,0
15.437,34.858,0
12.868,35.937,0
17.873,33.601,0
10.757,36.432,0
17.75,33.663,0
14.003,35.32,0
18.201,33.482,0
16.348,34.419,0
17.318,34.007,0
15.598,34.762,0
17.473,33.851,0
17.149,33.944,0
13.279,35.831,0
18.945,33.043,0
17.178,34.056,0
13.375,35.752,0
13.809,35.546,0
14.322,35.34,0
11.389,36.305,0
14.882,35.057,0
16.621,34.233,0
17.125,34.195,0
14.604,35.131,0
13.73,35.64,0
16.837,34.215,0
13.26,35.597,0
15.897,34.539,0
13.047,35.792,0
16.646,34.41,0
16.182,34.449,0
16.147,34.501,0
13.394,35.523,0
14.543,35.255,0
13.478,35.596,0
16.242,34.473,0
15.382,34.779,0
14.624,35.14,0
12.848,35.753,0
13.175,35.67,0
12.522,35.933,0
14.073,35.352,0
13.063,35.833,0
17.756,33.798,0
15.835,34.574,0
14.007,35.391,0
17.442,33.892,0
13.904,35.447,0
16.212,34.448,0
18.146,33.68,0
16.001,34.622,0
16.531,34.24,0
11.602,36.285,0
15.115,35.007,0
10.911,36.405,0
16.131,34.456,0
14.348,35.193,0
15.102,35.156,0
15.6,34.945,0
13.785,35.495,0
15.345,34.901,0
14.191,35.216,0
12.681,35.821,0
14.223,35.304,0
9.905,36.738,0
17.415,33.934,0
12.258,36.1,0
10.601,36.48,0
15.745,34.613,0
15.566,34.827,0
16.821,34.198,0
17.896,33.624,0
13.082,35.72,0
18.55,33.389,0
13.295,35.733,0
16.62,34.297,0
17.529,33.845,0
12.2,35.986,0


==> tikz/data/location_estimation/samples/LE_samples_mlAtR.dat <==
x,y,z
-15.614,2.234,0
-15.372,3.828,0
-14.75,5.468,0
-15.828,1.796,0
-14.886,5.258,0
-15.011,4.601,0
-14.712,5.588,0
-14.863,5.144,0
-15.096,4.363,0
-14.584,5.94,0
-15.679,1.831,0
-15.056,4.911,0
-14.548,6.112,0
-14.251,6.697,0
-15.57,3.01,0
-15.939,0.0,0
-13.666,7.816,0
-15.124,4.758,0
-15.07,4.915,0
-15.159,4.708,0
-14.042,6.933,0
-14.041,6.989,0
-15.873,1.752,0
-15.757,0.0,0
-15.125,4.882,0
-15.033,4.934,0
-15.888,0.0,0
-15.925,0.0,0
-15.591,2.429,0
-15.625,3.048,0
-14.697,5.827,0
-14.461,6.062,0
-15.2,4.645,0
-13.664,7.666,0
-15.284,4.366,0
-15.41,4.039,0
-15.338,3.711,0
-15.298,4.117,0
-14.44,6.364,0
-14.563,6.05,0
-14.698,5.73,0
-14.48,6.248,0
-14.795,5.704,0
-14.621,5.837,0
-15.342,3.915,0
-15.295,4.032,0
-15.556,3.403,0
-14.718,5.639,0
-15.699,2.81,0
-14.874,5.491,0
-15.524,3.306,0
-14.677,5.734,0
-14.098,7.137,0
-14.951,5.239,0
-14.61,5.975,0
-15.505,3.419,0
-14.667,5.791,0
-14.945,5.18,0
-14.25,6.561,0
-14.508,6.415,0
-14.818,5.49,0
-15.77,2.604,0
-14.723,5.901,0
-14.689,5.607,0
-15.779,2.301,0
-15.894,0.0,0
-14.906,4.996,0
-15.99,0.886,0
-14.585,5.731,0
-14.439,6.029,0
-14.677,5.233,0
-15.175,4.418,0
-15.378,3.943,0
-15.245,4.407,0
-15.722,2.102,0
-15.647,2.439,0
-14.686,5.535,0
-14.822,5.557,0
-14.716,5.266,0
-15.254,4.108,0
-15.717,2.461,0
-14.848,5.504,0
-14.906,5.277,0
-14.883,4.919,0
-12.917,8.654,0
-14.97,4.909,0
-15.315,4.004,0
-14.165,7.008,0
-15.869,2.232,0
-15.796,1.521,0
-15.243,4.373,0
-14.942,5.075,0
-14.809,5.358,0
-15.473,3.397,0
-15.34,4.028,0
-14.918,5.265,0
-15.452,3.359,0
-15.119,4.96,0
-15.529,2.87,0
-15.674,1.927,0
-15.881,0.0,0
-15.309,4.078,0
-13.813,7.604,0
-14.85,5.758,0
-14.157,6.928,0
-15.237,4.28,0
-15.774,1.699,0
-14.704,5.634,0
-15.083,4.447,0
-14.513,6.424,0
-14.335,6.593,0
-15.611,2.554,0
-15.49,2.455,0
-15.123,4.69,0
-14.248,6.426,0
-15.909,0.0,0
-14.617,6.001,0
-15.658,2.647,0
-14.932,5.05,0
-13.675,7.673,0
-15.17,4.939,0
-15.357,3.798,0
-13.936,7.24,0
-15.328,3.885,0
-14.252,6.726,0
-14.537,5.936,0
-15.06,4.58,0
-14.637,5.751,0
-15.897,0.0,0
-15.244,4.673,0
-14.451,6.465,0
-15.772,1.571,0
-15.702,2.023,0
-15.321,3.93,0
-14.854,4.982,0
-14.95,5.237,0
-14.483,6.375,0
-15.906,0.0,0
-14.35,6.559,0
-15.88,0.0,0
-14.732,5.456,0
-14.262,6.674,0
-14.814,5.157,0
-14.988,4.913,0
-14.726,5.771,0
-15.203,4.613,0
-15.192,3.947,0
-14.214,6.656,0
-15.468,4.253,0
-15.463,3.299,0
-15.464,3.46,0
-15.644,2.044,0
-14.444,6.268,0
-15.378,4.177,0
-15.556,2.766,0
-15.586,2.943,0
-13.817,7.324,0
-7.761,4.881,0
-7.405,5.224,0
-7.314,5.435,0
-7.963,4.416,0
-7.436,5.247,0
-7.606,4.931,0
-7.26,5.28,0
-7.171,5.48,0
-7.403,4.874,0
-7.773,4.628,0
-7.838,4.623,0
-7.54,5.072,0
-7.634,4.978,0
-7.329,5.189,0
-7.557,4.671,0
-7.825,4.553,0
-7.385,4.999,0
-7.739,4.807,0
-7.327,5.396,0
-6.71,5.877,0
-7.73,5.055,0
-7.833,4.564,0
-7.768,4.708,0
-6.761,5.515,0
-7.468,5.133,0
-7.602,4.795,0
-7.812,4.823,0
-7.209,5.272,0
-7.244,5.293,0
-7.098,5.39,0
-7.036,5.589,0
-7.552,4.784,0
-7.364,5.4,0
-7.34,5.183,0
-7.018,5.389,0
-7.912,4.504,0
-7.841,4.783,0
-8.158,4.173,0
-7.851,4.62,0
-7.23,5.148,0
-7.867,4.501,0
-7.487,5.019,0
-7.416,5.253,0
-7.281,5.159,0
-7.744,4.85,0
-7.312,5.13,0
-7.2,5.487,0
-7.275,5.235,0
-7.273,5.318,0
-8.349,3.729,0
-7.828,4.469,0
-7.742,4.716,0
-7.391,5.204,0
-7.261,4.947,0
-7.464,5.115,0
-7.681,4.868,0
-7.74,4.862,0
-7.761,4.887,0
-7.093,5.348,0
-7.458,5.068,0
-7.701,4.763,0
-8.113,4.412,0
-7.719,4.672,0
-7.212,5.234,0
-7.246,5.115,0
-7.822,4.81,0
-7.9,4.706,0
-7.416,5.111,0
-7.906,4.529,0
-6.817,5.54,0
-7.808,4.69,0
-7.402,5.125,0
-7.531,4.928,0
-7.585,4.895,0
-7.735,4.823,0
-7.891,4.685,0
-8.006,4.53,0
-7.426,5.162,0
-7.561,4.712,0
-7.087,5.556,0
-7.394,4.991,0
-7.551,4.955,0
-7.678,4.862,0
-7.391,5.099,0
-7.469,4.985,0
-7.012,5.393,0
-7.661,4.834,0
-7.34,4.976,0
-7.676,4.806,0
-7.588,4.918,0
-7.591,4.901,0
-7.377,5.031,0
-7.519,4.636,0
-7.065,5.436,0
-7.895,4.661,0
-7.077,5.476,0
-7.591,4.946,0
-7.709,5.007,0
-7.62,4.758,0
-7.873,4.77,0
-7.527,5.036,0
-8.282,3.941,0
-7.638,4.77,0
-7.759,4.63,0
-7.87,4.519,0
-7.775,4.763,0
-7.688,4.898,0
-7.299,5.193,0
-7.401,5.19,0
-7.195,5.223,0
-7.719,4.679,0
-7.991,4.663,0
-7.323,5.217,0
-7.198,5.416,0
-8.025,4.373,0
-7.285,5.398,0
-7.449,5.118,0
-7.753,4.823,0
-7.547,4.812,0
-7.219,5.486,0
-7.571,4.982,0
-6.888,5.335,0
-7.49,5.102,0
-7.043,5.493,0
-7.618,5.031,0
-7.632,4.911,0
-7.675,4.944,0
-7.732,4.845,0
-7.592,4.955,0
-7.781,4.647,0
-7.731,4.788,0
-7.94,4.578,0
-8.019,4.29,0
-7.167,5.536,0
-7.905,4.379,0
-7.853,4.599,0
-7.689,4.789,0
-7.425,5.071,0
-6.874,5.753,0
-7.274,5.059,0
-7.677,4.787,0
-7.971,4.495,0
-7.111,5.393,0
-8.067,4.385,0
-7.8,4.786,0
-7.741,4.996,0
-7.016,5.616,0
-7.503,4.939,0
-7.776,4.76,0
-7.066,5.615,0
-7.317,5.193,0
-7.728,4.736,0
-7.478,5.011,0
-7.602,4.935,0
-7.784,4.779,0
-7.495,5.076,0
0.347,5.05,0
-0.151,5.095,0
-0.34,4.921,0
0.52,5.21,0
0.22,4.89,0
0.076,4.913,0
-0.322,5.112,0
1.1,5.029,0
0.907,4.96,0
-0.189,5.023,0
-0.536,5.069,0
0.768,4.977,0
0.393,5.221,0
0.108,4.913,0
-0.294,5.1,0
1.118,4.967,0
0.778,5.075,0
0.424,5.14,0
0.611,4.963,0
0.046,5.067,0
0.069,5.171,0
1.486,4.826,0
0.271,4.959,0
0.209,5.043,0
0.242,4.981,0
1.167,4.928,0
-0.308,4.794,0
-0.609,4.986,0
0.78,5.177,0
0.569,4.998,0
0.151,4.876,0
0.114,5.132,0
2.875,4.579,0
-0.905,4.871,0
-0.034,5.078,0
0.401,4.991,0
1.04,4.981,0
4.14,4.177,0
-0.142,5.021,0
0.592,4.787,0
0.173,4.978,0
1.546,4.869,0
-0.041,4.996,0
1.234,5.034,0
-0.286,5.092,0
-0.579,4.652,0
0.374,4.909,0
-1.275,4.744,0
-0.443,5.063,0
1.173,4.819,0
-0.479,5.059,0
-1.159,4.808,0
-0.256,5.035,0
0.784,4.857,0
1.119,4.856,0
-0.478,5.318,0
0.063,5.082,0
-0.368,5.066,0
-0.251,5.041,0
0.665,4.94,0
2.611,4.682,0
-2.046,4.736,0
0.171,5.034,0
0.102,5.035,0
-0.21,4.924,0
-0.461,5.078,0
0.322,4.97,0
-1.387,4.966,0
-0.062,5.097,0
0.083,5.104,0
-0.745,4.968,0
0.17,4.892,0
0.456,4.931,0
-0.847,4.943,0
-0.593,5.068,0
0.858,4.913,0
0.573,4.797,0
-0.798,5.055,0
-0.111,5.148,0
-1.146,4.806,0
1.47,4.976,0
1.291,4.844,0
-0.243,5.01,0
0.055,5.003,0
1.816,4.736,0
0.027,5.093,0
-0.375,4.788,0
0.578,4.874,0
-1.479,4.828,0
-0.448,4.902,0
0.555,5.12,0
1.214,4.951,0
-0.98,5.038,0
0.162,4.976,0
1.612,4.996,0
0.269,5.141,0
-0.313,5.098,0
1.494,5.096,0
0.706,5.056,0
-0.087,4.962,0
0.342,4.999,0
1.364,4.981,0
-1.302,4.689,0
-0.76,4.887,0
-0.062,4.822,0
-0.615,5.075,0
-0.393,5.089,0
-1.971,4.794,0
-0.641,5.118,0
0.51,5.116,0
-1.84,4.549,0
0.621,4.878,0
-0.275,4.921,0
-0.589,4.781,0
-0.553,5.062,0
0.669,5.025,0
1.635,4.881,0
0.869,5.048,0
0.748,4.97,0
-0.604,5.063,0
0.019,4.989,0
-0.894,4.933,0
0.612,4.994,0
1.068,4.971,0
1.059,5.018,0
0.187,5.049,0
-0.691,4.83,0
2.145,4.745,0
1.568,4.574,0
0.138,5.012,0
-0.849,4.716,0
0.564,5.085,0
-1.215,4.865,0
0.377,4.942,0
-1.425,4.923,0
2.128,5.001,0
-0.418,4.89,0
1.016,4.98,0
-0.563,4.846,0
-0.188,4.893,0
-0.744,4.989,0
-0.435,4.926,0
-0.199,5.17,0
0.471,4.864,0
-0.46,5.074,0
-0.274,5.036,0
-0.675,5.036,0
-0.846,4.965,0
0.093,4.871,0
1.425,4.986,0
0.522,5.046,0
-0.592,5.002,0
1.779,4.742,0
-0.035,4.886,0
-0.965,4.927,0
0.769,4.876,0
6.306,6.016,0
7.22,5.107,0
9.283,1.783,0
4.676,7.161,0
6.916,5.708,0
9.491,0.0,0
5.926,6.345,0
6.36,6.088,0
9.578,0.0,0
5.727,6.539,0
5.715,6.485,0
8.67,3.601,0
8.172,4.331,0
8.541,3.841,0
7.27,5.131,0
6.772,5.519,0
5.239,6.638,0
6.857,5.744,0
9.085,2.48,0
9.653,0.0,0
8.933,2.951,0
8.3,3.971,0
9.487,0.0,0
5.507,6.702,0
8.191,4.169,0
7.462,5.065,0
8.011,4.254,0
9.555,0.0,0
7.902,4.436,0
9.547,0.0,0
6.821,5.761,0
9.48,0.0,0
5.065,6.945,0
6.241,5.959,0
4.491,7.131,0
4.21,7.318,0
6.966,5.54,0
8.276,4.009,0
9.497,0.0,0
8.628,3.262,0
6.324,6.087,0
4.597,7.248,0
5.96,6.316,0
5.246,6.768,0
4.59,6.94,0
7.393,5.078,0
9.518,0.0,0
8.579,3.76,0
6.823,5.697,0
9.454,0.0,0
5.646,6.428,0
9.322,0.0,0
8.171,3.919,0
6.248,6.186,0
4.869,6.928,0
9.478,0.0,0
5.991,6.15,0
9.635,0.0,0
7.491,4.823,0
8.27,4.172,0
7.979,4.417,0
8.409,3.931,0
9.029,2.826,0
9.507,0.0,0
8.179,4.251,0
7.734,4.637,0
6.808,5.744,0
8.258,4.181,0
9.579,0.0,0
7.892,4.453,0
5.506,6.466,0
6.729,5.844,0
4.252,7.429,0
4.434,7.107,0
6.873,5.564,0
9.264,1.925,0
6.395,5.922,0
9.01,2.931,0
6.064,6.299,0
5.491,6.611,0
7.86,4.695,0
3.509,7.525,0
7.969,4.552,0
9.281,1.943,0
6.536,5.844,0
5.944,6.611,0
7.539,4.913,0
4.466,7.024,0
7.717,4.719,0
4.905,7.0,0
7.985,4.6,0
6.246,6.363,0
9.615,0.0,0
4.452,7.268,0
9.173,2.557,0
8.245,3.901,0
5.44,6.595,0
9.545,0.0,0
6.401,6.083,0
9.52,0.0,0
9.389,1.536,0
5.623,6.451,0
7.98,4.229,0
9.568,0.0,0
9.525,0.0,0
6.746,5.651,0
8.291,4.136,0
4.782,7.092,0
6.973,5.552,0
6.14,6.123,0
7.562,4.847,0
7.668,4.64,0
6.758,5.691,0
6.839,5.629,0
6.471,6.074,0
8.621,3.513,0
9.102,2.722,0
4.593,7.008,0
9.495,0.0,0
9.474,0.0,0
7.581,5.126,0
7.086,5.491,0
7.097,5.407,0
9.498,0.0,0
7.663,4.894,0
7.272,5.358,0
6.266,6.005,0
6.362,5.973,0
9.464,0.259,0
5.732,6.47,0
6.944,5.507,0
8.603,3.402,0
6.447,6.066,0
6.767,5.981,0
8.893,3.084,0
7.467,5.196,0
6.632,5.75,0
9.066,2.091,0
6.411,6.009,0
7.35,5.175,0
8.87,2.627,0
8.948,2.361,0
6.377,6.063,0
7.678,4.851,0
6.955,5.43,0
8.987,2.415,0
7.115,5.596,0
9.526,0.0,0
3.911,7.359,0
8.845,3.129,0
7.816,4.745,0
9.401,1.59,0
5.593,6.725,0
5.941,6.256,0
7.269,5.06,0
8.272,4.251,0
15.791,0.0,0
15.892,0.0,0
15.564,2.77,0
15.94,0.0,0
12.336,9.496,0
15.776,0.0,0
12.358,9.413,0
11.761,10.04,0
13.062,8.401,0
15.87,0.0,0
12.163,9.562,0
15.741,2.258,0
15.909,0.0,0
15.901,0.001,0
15.89,0.0,0
13.916,7.378,0
12.82,9.016,0
15.933,0.0,0
15.732,2.402,0
14.222,6.855,0
15.83,0.0,0
11.704,10.149,0
14.604,6.161,0
15.757,0.0,0
15.975,0.0,0
12.123,9.776,0
12.801,8.934,0
15.925,0.0,0
15.8,0.0,0
15.951,0.0,0
14.943,5.233,0
15.38,3.473,0
15.374,4.094,0
14.404,6.329,0
12.622,9.276,0
13.121,8.674,0
13.198,8.293,0
12.132,9.758,0
13.814,7.513,0
13.497,7.973,0
15.889,0.0,0
13.34,8.224,0
15.188,4.68,0
13.995,7.084,0
13.373,8.141,0
11.306,10.575,0
13.837,7.56,0
15.872,0.0,0
14.097,7.137,0
15.958,0.0,0
15.278,4.213,0
15.725,2.046,0
12.597,9.332,0
15.937,0.0,0
15.908,0.0,0
13.662,7.756,0
15.885,0.0,0
13.066,8.618,0
15.839,0.0,0
16.003,0.0,0
15.907,0.0,0
16.007,0.0,0
15.704,2.81,0
13.074,8.474,0
14.529,6.282,0
15.894,0.0,0
13.506,7.794,0
14.716,6.007,0
14.493,5.937,0
12.868,8.656,0
15.681,0.0,0
15.873,0.0,0
13.751,7.634,0
14.725,5.786,0
14.839,5.362,0
13.196,8.343,0
14.446,6.076,0
15.936,0.0,0
14.162,6.488,0
15.563,2.88,0
13.005,8.734,0
15.939,0.0,0
10.835,11.058,0
13.606,7.545,0
14.554,5.868,0
15.839,0.0,0
12.351,9.482,0
15.972,0.0,0
14.957,5.509,0
12.649,9.109,0
9.41,12.196,0
11.786,10.087,0
15.849,0.0,0
13.907,7.279,0
14.022,7.148,0
14.121,6.969,0
10.6,11.185,0
14.016,7.321,0
15.82,0.0,0
14.016,6.929,0
15.881,0.0,0
12.95,8.757,0
11.948,10.058,0
12.958,8.981,0
15.927,0.0,0
13.021,8.646,0
13.357,8.142,0
15.857,0.0,0
15.549,2.629,0
13.915,7.524,0
13.573,7.915,0
15.841,0.0,0
15.705,0.0,0
15.91,0.0,0
14.562,5.76,0
15.909,0.0,0
15.488,3.517,0
11.823,10.098,0
14.421,6.246,0
13.282,8.271,0
13.173,8.688,0
14.144,6.832,0
14.135,6.884,0
15.669,2.359,0
15.851,1.362,0
14.529,5.956,0
15.815,0.0,0
13.714,7.527,0
15.51,3.311,0
13.548,8.119,0
15.973,0.0,0
14.947,5.028,0
15.781,1.369,0
15.871,0.0,0
15.524,2.554,0
12.705,9.132,0
13.777,7.658,0
14.281,6.648,0
12.715,9.105,0
15.505,3.256,0
13.755,7.403,0
12.591,9.219,0
15.78,0.0,0
15.495,3.198,0
13.984,7.246,0
15.96,0.0,0
15.752,0.0,0
14.343,6.4,0
13.07,8.939,0
15.036,4.756,0
15.692,2.359,0
13.759,7.351,0
15.534,3.138,0
13.578,8.029,0
11.625,10.189,0
15.418,3.655,0
15.827,0.0,0
-16.797,10.337,0
-16.612,10.561,0
-14.673,13.09,0
-13.621,13.871,0
-14.746,12.951,0
-14.556,13.027,0
-13.711,13.844,0
-15.989,11.452,0
-15.214,12.027,0
-15.673,11.642,0
-15.327,12.136,0
-16.556,10.633,0
-13.351,14.25,0
-14.709,12.828,0
-14.373,12.93,0
-13.963,13.518,0
-13.837,13.588,0
-14.779,12.815,0
-14.835,12.893,0
-15.561,11.976,0
-17.766,8.873,0
-14.833,12.638,0
-14.29,13.268,0
-14.649,12.68,0
-15.514,11.997,0
-15.874,11.351,0
-15.488,12.104,0
-15.351,12.064,0
-14.835,12.709,0
-16.265,10.897,0
-14.568,13.091,0
-16.832,9.896,0
-13.176,14.519,0
-15.198,12.288,0
-13.939,13.512,0
-15.608,11.771,0
-15.428,12.172,0
-13.93,13.599,0
-14.498,13.066,0
-14.37,13.049,0
-14.237,13.248,0
-14.789,12.738,0
-13.565,14.096,0
-14.814,12.636,0
-16.028,11.372,0
-13.693,13.773,0
-14.354,13.362,0
-15.431,11.998,0
-14.599,13.015,0
-13.269,14.092,0
-15.785,11.411,0
-15.094,12.386,0
-14.679,12.936,0
-14.134,13.129,0
-14.72,12.879,0
-14.819,12.766,0
-16.219,11.122,0
-15.403,12.21,0
-15.054,12.373,0
-15.863,11.483,0
-13.742,13.779,0
-16.776,10.338,0
-15.95,11.264,0
-13.063,14.335,0
-14.954,12.403,0
-15.15,12.497,0
-15.811,11.696,0
-16.609,10.447,0
-12.23,15.066,0
-14.9,12.481,0
-13.83,13.742,0
-16.04,11.248,0
-16.928,9.884,0
-14.175,13.361,0
-15.344,12.188,0
-15.209,12.392,0
-15.27,12.312,0
-15.421,12.095,0
-14.053,13.295,0
-13.393,14.231,0
-15.224,12.122,0
-13.81,13.733,0
-14.534,13.061,0
-16.051,11.193,0
-14.3,13.202,0
-13.744,13.695,0
-14.75,12.789,0
-14.473,12.886,0
-14.739,12.79,0
-14.08,13.478,0
-14.291,13.257,0
-13.984,13.467,0
-14.667,12.546,0
-16.685,10.305,0
-13.674,13.951,0
-14.167,13.425,0
-14.072,13.515,0
-15.21,12.492,0
-16.575,10.352,0
-15.295,12.351,0
-15.044,12.513,0
-13.42,14.035,0
-16.191,10.94,0
-15.258,12.133,0
-14.114,13.389,0
-15.67,11.781,0
-15.198,12.378,0
-15.083,12.387,0
-13.128,14.41,0
-14.489,12.963,0
-16.752,10.123,0
-15.9,11.65,0
-14.604,12.96,0
-15.239,12.334,0
-13.944,13.599,0
-13.941,13.759,0
-14.881,12.694,0
-13.612,14.001,0
-14.937,12.44,0
-16.839,10.313,0
-15.324,12.186,0
-12.801,14.371,0
-15.42,12.104,0
-14.641,12.925,0
-17.038,9.947,0
-15.943,11.415,0
-15.29,12.301,0
-15.817,11.627,0
-14.787,12.788,0
-15.12,12.334,0
-15.994,11.339,0
-15.445,12.072,0
-15.696,11.591,0
-13.787,13.926,0
-15.25,12.08,0
-14.967,12.545,0
-14.424,13.12,0
-13.571,13.937,0
-14.01,13.668,0
-14.695,12.662,0
-16.168,11.038,0
-16.551,10.566,0
-15.429,11.997,0
-13.811,13.78,0
-15.975,11.445,0
-14.621,13.157,0
-14.936,12.705,0
-16.171,10.987,0
-15.805,11.609,0
-15.576,12.012,0
-16.059,11.201,0
-15.928,11.369,0
-15.625,11.748,0
-15.033,12.509,0
-14.673,12.952,0
-13.305,14.245,0
-6.672,12.958,0
-7.025,12.823,0
-6.291,13.022,0
-6.92,12.98,0
-5.785,13.203,0
-6.062,13.108,0
-7.44,12.631,0
-6.831,12.911,0
-7.889,12.285,0
-6.106,13.179,0
-8.425,12.036,0
-7.696,12.398,0
-8.147,12.331,0
-7.199,12.585,0
-9.366,11.417,0
-7.75,12.389,0
-6.566,13.046,0
-6.83,12.961,0
-7.511,12.479,0
-8.098,12.22,0
-7.891,12.43,0
-9.147,11.424,0
-7.031,12.71,0
-8.42,12.006,0
-7.787,12.329,0
-8.273,12.055,0
-7.68,12.234,0
-7.264,12.627,0
-6.307,13.243,0
-7.64,12.436,0
-7.301,12.504,0
-7.44,12.643,0
-6.898,12.815,0
-8.487,11.848,0
-7.74,12.435,0
-9.256,11.402,0
-5.754,13.328,0
-7.051,12.831,0
-7.866,12.316,0
-6.991,12.601,0
-7.186,12.646,0
-7.146,12.675,0
-8.816,11.706,0
-5.52,13.476,0
-8.082,12.255,0
-7.834,12.039,0
-6.748,12.808,0
-7.217,12.504,0
-6.659,12.977,0
-8.205,12.002,0
-7.414,12.605,0
-8.063,12.078,0
-5.127,13.557,0
-7.822,12.228,0
-7.108,12.636,0
-6.637,13.2,0
-7.492,12.574,0
-6.002,13.26,0
-7.028,12.779,0
-6.282,13.055,0
-6.912,12.827,0
-6.804,12.81,0
-8.155,12.159,0
-8.881,11.696,0
-7.802,12.272,0
-7.796,12.412,0
-6.706,12.876,0
-7.415,12.598,0
-6.823,12.922,0
-8.172,12.209,0
-8.547,11.882,0
-8.76,11.652,0
-7.219,12.598,0
-8.222,12.07,0
-8.545,11.962,0
-7.068,12.682,0
-7.961,12.085,0
-8.218,12.166,0
-8.172,12.247,0
-6.498,12.888,0
-5.26,13.548,0
-9.276,11.323,0
-8.656,11.827,0
-7.259,12.629,0
-8.474,11.848,0
-7.378,12.642,0
-6.322,12.904,0
-8.232,11.988,0
-7.702,12.338,0
-6.219,13.042,0
-8.126,12.263,0
-6.844,12.852,0
-7.257,12.699,0
-7.102,12.687,0
-5.881,13.353,0
-9.463,11.383,0
-9.3,11.464,0
-5.864,13.425,0
-7.881,12.358,0
-6.647,12.893,0
-8.185,12.114,0
-6.857,12.887,0
-7.576,12.271,0
-7.088,12.644,0
-7.848,12.158,0
-7.538,12.559,0
-8.19,12.191,0
-7.941,12.248,0
-7.457,12.639,0
-5.891,13.35,0
-5.895,13.025,0
-7.234,12.554,0
-7.961,12.179,0
-6.905,12.638,0
-7.557,12.535,0
-7.072,12.76,0
-7.597,12.462,0
-7.286,12.684,0
-7.086,12.712,0
-7.159,12.745,0
-7.656,12.406,0
-6.162,13.115,0
-6.739,12.891,0
-6.672,12.935,0
-7.972,12.3,0
-8.55,11.929,0
-7.383,12.441,0
-6.652,12.906,0
-7.39,12.31,0
-7.913,12.282,0
-7.416,12.34,0
-6.991,12.844,0
-6.427,12.974,0
-6.854,12.785,0
-7.267,12.644,0
-7.104,12.898,0
-6.75,12.793,0
-6.532,13.001,0
-7.187,12.549,0
-6.79,12.771,0
-6.551,12.981,0
-7.529,12.431,0
-8.255,12.217,0
-8.766,11.632,0
-9.029,11.638,0
-6.265,13.125,0
-7.021,12.794,0
-8.427,11.962,0
-7.607,12.335,0
-6.719,12.963,0
-7.996,12.274,0
-6.629,12.947,0
-8.677,11.716,0
-6.68,12.816,0
-6.764,12.848,0
-7.53,12.405,0
-0.96,12.42,0
0.189,12.369,0
-0.572,12.478,0
-0.361,12.578,0
1.495,12.52,0
2.146,12.302,0
0.215,12.495,0
-0.38,12.534,0
0.844,12.53,0
-0.113,12.548,0
-1.719,12.395,0
-0.517,12.611,0
-1.454,12.525,0
-1.104,12.59,0
-2.269,12.243,0
-1.291,12.304,0
0.641,12.374,0
0.969,12.554,0
0.357,12.511,0
0.599,12.624,0
-0.069,12.557,0
0.077,12.494,0
-0.362,12.453,0
1.594,12.483,0
0.31,12.513,0
-0.428,12.51,0
0.135,12.418,0
-0.999,12.496,0
0.455,12.434,0
-0.15,12.521,0
0.775,12.554,0
0.04,12.45,0
-0.779,12.544,0
-1.596,12.28,0
0.434,12.476,0
0.463,12.531,0
0.571,12.495,0
-0.601,12.484,0
0.063,12.468,0
-0.791,12.391,0
0.041,12.517,0
1.512,12.546,0
1.4,12.424,0
-1.416,12.43,0
-0.019,12.358,0
-0.636,12.461,0
-0.81,12.468,0
-2.708,12.369,0
-2.416,12.325,0
0.737,12.403,0
-0.222,12.414,0
0.097,12.279,0
0.173,12.354,0
-0.59,12.539,0
-1.448,12.392,0
0.395,12.442,0
-1.797,12.264,0
0.461,12.609,0
0.92,12.344,0
-0.509,12.576,0
-0.562,12.481,0
0.215,12.565,0
-0.857,12.571,0
-0.716,12.462,0
-0.682,12.54,0
-0.71,12.419,0
-2.168,12.391,0
0.631,12.567,0
-0.814,12.534,0
-1.239,12.391,0
-0.501,12.367,0
-0.857,12.553,0
-1.613,12.56,0
-1.342,12.377,0
0.133,12.461,0
-2.072,12.361,0
2.458,12.221,0
-0.952,12.591,0
0.01,12.536,0
0.262,12.485,0
-0.899,12.545,0
0.862,12.462,0
3.265,12.196,0
0.44,12.526,0
1.339,12.396,0
-2.52,12.503,0
-1.317,12.41,0
-0.001,12.38,0
0.996,12.442,0
-0.919,12.513,0
0.721,12.593,0
2.243,12.517,0
-0.717,12.577,0
2.674,12.338,0
2.08,12.481,0
0.608,12.395,0
0.278,12.446,0
-0.595,12.507,0
0.642,12.546,0
-0.062,12.493,0
-0.068,12.536,0
0.348,12.419,0
-0.159,12.376,0
0.57,12.534,0
1.004,12.463,0
0.092,12.444,0
0.964,12.55,0
0.226,12.565,0
0.455,12.513,0
-1.508,12.361,0
0.746,12.423,0
0.056,12.387,0
-1.314,12.422,0
1.574,12.402,0
-0.506,12.586,0
0.235,12.53,0
-1.599,12.537,0
-0.096,12.417,0
-0.721,12.449,0
1.035,12.407,0
0.828,12.623,0
1.531,12.471,0
-0.495,12.49,0
2.164,12.306,0
0.957,12.519,0
1.232,12.532,0
0.243,12.417,0
-1.738,12.347,0
0.212,12.436,0
2.294,12.312,0
-0.469,12.46,0
0.525,12.45,0
0.53,12.565,0
2.426,12.504,0
-2.247,12.403,0
2.075,12.462,0
-0.859,12.421,0
1.339,12.297,0
0.071,12.509,0
-1.669,12.415,0
-1.557,12.276,0
-0.799,12.313,0
0.6,12.518,0
0.833,12.51,0
-0.186,12.417,0
0.36,12.389,0
0.091,12.648,0
0.205,12.498,0
-0.693,12.452,0
-0.232,12.551,0
-0.314,12.567,0
0.698,12.545,0
0.66,12.617,0
-0.845,12.409,0
0.846,12.348,0
3.957,12.085,0
5.949,13.102,0
5.442,13.411,0
5.869,13.185,0
8.864,11.73,0
7.044,12.717,0
8.743,11.605,0
8.604,11.785,0
7.011,12.661,0
7.219,12.51,0
5.717,13.283,0
4.747,13.539,0
9.382,11.338,0
8.774,11.751,0
6.754,12.878,0
8.815,11.699,0
7.151,12.729,0
9.389,11.375,0
6.313,13.112,0
7.92,12.311,0
10.591,10.385,0
9.79,10.906,0
9.595,11.093,0
4.311,13.868,0
5.946,13.065,0
9.029,11.66,0
6.264,13.102,0
6.051,13.171,0
8.013,12.245,0
7.559,12.352,0
8.699,11.853,0
7.621,12.47,0
7.262,12.521,0
8.232,12.166,0
7.217,12.618,0
6.316,13.142,0
6.289,13.183,0
7.333,12.507,0
9.016,11.576,0
8.197,12.13,0
7.366,12.569,0
7.486,12.497,0
6.489,13.004,0
11.631,9.367,0
8.142,12.092,0
7.104,12.692,0
8.125,12.117,0
7.226,12.72,0
8.806,11.683,0
3.964,13.955,0
10.424,10.548,0
11.387,9.545,0
5.726,13.282,0
3.683,14.024,0
7.666,12.456,0
7.698,12.403,0
5.039,13.578,0
8.122,12.133,0
5.677,13.343,0
5.58,13.3,0
9.194,11.58,0
7.708,12.397,0
5.982,13.334,0
9.498,11.33,0
5.865,13.183,0
6.678,12.985,0
9.181,11.451,0
5.789,13.186,0
8.984,11.745,0
7.727,12.243,0
6.368,12.909,0
7.131,12.437,0
6.04,13.158,0
5.432,13.455,0
8.0,12.267,0
6.69,12.88,0
7.91,12.223,0
5.475,13.297,0
9.285,11.43,0
5.691,13.134,0
5.784,13.242,0
6.134,13.183,0
7.526,12.535,0
5.011,13.577,0
5.466,13.255,0
8.19,12.005,0
9.677,11.009,0
7.395,12.541,0
9.076,11.624,0
10.31,10.76,0
4.892,13.582,0
7.695,12.424,0
7.161,12.644,0
4.662,13.622,0
9.876,10.906,0
8.556,11.902,0
6.15,13.161,0
9.517,11.149,0
4.047,13.956,0
8.814,11.613,0
8.577,11.751,0
6.787,12.839,0
7.417,12.546,0
7.238,12.717,0
7.203,12.82,0
7.828,12.354,0
10.77,10.136,0
5.342,13.427,0
9.817,10.922,0
7.541,12.355,0
6.212,13.244,0
7.421,12.578,0
7.762,12.288,0
6.714,12.669,0
7.266,12.636,0
6.416,12.889,0
8.401,11.991,0
5.462,13.44,0
6.79,12.864,0
9.716,10.995,0
8.001,12.204,0
6.84,12.993,0
5.746,13.272,0
5.58,13.354,0
7.742,12.329,0
6.763,12.89,0
9.388,11.213,0
7.426,12.441,0
7.873,12.227,0
6.621,12.934,0
4.871,13.744,0
7.944,12.344,0
7.209,12.605,0
6.76,12.811,0
6.875,12.785,0
10.885,9.833,0
5.78,13.332,0
8.893,11.739,0
6.17,13.142,0
7.466,12.551,0
4.724,13.637,0
9.219,11.321,0
5.776,13.295,0
7.508,12.356,0
6.637,12.881,0
8.31,12.075,0
7.597,12.521,0
5.643,13.178,0
7.786,12.286,0
7.401,12.793,0
4.823,13.572,0
4.628,13.675,0
4.82,13.509,0
7.093,12.691,0
6.012,13.308,0
6.839,12.751,0
6.084,13.161,0
6.786,12.777,0
14.634,13.059,0
13.766,13.617,0
14.076,13.7,0
16.106,11.231,0
13.95,13.637,0
14.173,13.182,0
16.667,9.925,0
17.537,9.014,0
16.719,10.261,0
15.438,12.214,0
14.705,12.819,0
15.302,12.141,0
12.455,14.759,0
16.986,9.801,0
12.018,15.334,0
12.187,15.143,0
15.289,11.969,0
15.883,11.227,0
14.712,12.597,0
13.85,13.85,0
17.228,9.535,0
11.636,15.368,0
16.052,11.246,0
16.193,11.228,0
14.861,12.487,0
11.283,15.614,0
14.027,13.6,0
17.334,9.115,0
17.253,9.505,0
17.375,9.11,0
12.696,14.782,0
13.606,13.931,0
15.744,11.669,0
17.628,8.656,0
14.171,13.277,0
13.782,13.693,0
16.733,10.398,0
14.77,12.868,0
12.775,14.823,0
17.135,9.464,0
14.306,13.24,0
17.321,9.221,0
12.061,15.291,0
15.063,12.39,0
12.527,15.073,0
13.272,14.239,0
16.475,10.832,0
11.402,15.68,0
12.763,14.746,0
15.842,11.448,0
15.006,12.428,0
14.202,13.325,0
17.656,8.878,0
15.611,11.888,0
13.129,14.271,0
13.781,13.835,0
11.446,15.574,0
12.855,14.586,0
15.411,11.843,0
11.359,15.428,0
11.5,15.604,0
14.622,12.938,0
17.329,9.639,0
16.483,10.609,0
16.004,11.263,0
12.127,15.097,0
16.275,11.053,0
16.062,11.402,0
13.932,13.636,0
14.635,12.625,0
17.242,9.583,0
11.023,15.849,0
13.841,13.561,0
13.661,13.697,0
15.137,12.321,0
17.314,9.239,0
15.113,12.418,0
11.815,15.49,0
14.928,12.538,0
15.17,12.24,0
15.397,12.269,0
12.868,14.515,0
13.486,13.996,0
12.76,14.673,0
14.015,13.377,0
16.485,10.634,0
17.564,8.967,0
17.306,9.186,0
14.155,13.299,0
16.495,10.708,0
11.853,15.381,0
13.354,14.058,0
11.822,15.47,0
14.635,12.928,0
14.101,13.433,0
17.39,8.96,0
16.43,10.655,0
15.322,12.294,0
14.25,13.184,0
14.513,13.006,0
17.143,9.752,0
14.68,12.772,0
14.068,13.584,0
12.218,15.066,0
13.961,13.505,0
18.791,6.127,0
14.812,12.628,0
15.185,12.221,0
12.293,14.863,0
16.67,10.469,0
10.832,16.003,0
17.245,9.579,0
18.143,7.638,0
14.02,13.378,0
17.718,8.762,0
12.688,14.661,0
14.272,13.21,0
17.636,8.721,0
14.769,12.774,0
12.81,14.608,0
15.051,12.597,0
12.57,14.865,0
14.696,12.672,0
15.476,11.641,0
17.778,8.431,0
17.342,9.515,0
15.271,12.184,0
13.113,14.409,0
10.842,15.933,0
17.469,8.981,0
15.377,11.993,0
18.24,7.534,0
14.135,13.592,0
16.199,10.896,0
16.981,9.544,0
15.149,12.411,0
14.19,13.321,0
15.15,12.372,0
15.647,11.758,0
16.093,11.018,0
17.252,9.45,0
18.065,7.932,0
14.883,12.632,0
14.286,13.13,0
14.494,13.139,0
13.364,14.19,0
11.473,15.781,0
13.583,13.933,0
17.531,8.946,0
15.706,11.691,0
17.027,9.79,0
-13.551,20.988,0
-16.066,19.119,0
-15.469,19.646,0
-12.409,21.429,0
-14.227,20.399,0
-16.81,18.473,0
-15.159,20.077,0
-15.789,19.311,0
-15.431,19.639,0
-18.656,16.812,0
-15.229,19.792,0
-15.2,19.815,0
-13.431,21.043,0
-12.219,21.82,0
-16.141,19.169,0
-15.709,19.355,0
-15.61,19.516,0
-16.583,18.745,0
-14.639,20.361,0
-15.531,19.671,0
-14.378,20.533,0
-17.107,18.338,0
-15.796,19.417,0
-14.028,20.707,0
-16.88,18.501,0
-15.157,19.753,0
-15.368,19.943,0
-15.044,20.021,0
-15.521,19.746,0
-12.57,21.609,0
-13.234,21.221,0
-17.674,17.581,0
-14.803,20.047,0
-13.909,20.825,0
-13.698,20.892,0
-14.889,19.998,0
-14.169,20.542,0
-13.474,21.088,0
-14.082,20.32,0
-16.911,18.441,0
-18.339,17.162,0
-14.975,20.057,0
-16.733,18.714,0
-15.692,19.546,0
-15.04,20.068,0
-15.189,19.572,0
-17.452,17.905,0
-15.909,19.156,0
-14.346,20.519,0
-15.915,19.207,0
-15.083,20.002,0
-17.482,17.838,0
-14.27,20.54,0
-15.839,19.267,0
-14.302,20.416,0
-15.05,20.259,0
-15.558,19.661,0
-15.271,19.867,0
-15.789,19.448,0
-14.404,20.384,0
-14.358,20.478,0
-16.98,18.369,0
-18.466,17.022,0
-18.788,16.568,0
-16.772,18.431,0
-13.528,20.995,0
-12.719,21.659,0
-16.553,18.569,0
-15.288,19.681,0
-14.692,20.097,0
-16.937,18.331,0
-11.876,22.001,0
-13.766,20.808,0
-15.378,19.827,0
-15.218,19.807,0
-14.024,20.521,0
-15.541,19.618,0
-13.596,20.893,0
-12.301,21.59,0
-14.515,20.39,0
-11.336,22.137,0
-14.337,20.514,0
-13.485,20.886,0
-17.211,18.104,0
-16.756,18.491,0
-15.266,19.603,0
-13.766,20.779,0
-13.743,20.95,0
-14.724,20.211,0
-16.283,19.214,0
-15.967,19.206,0
-16.039,19.234,0
-15.464,19.455,0
-16.511,18.908,0
-15.035,20.14,0
-14.993,20.012,0
-14.921,20.231,0
-14.842,20.174,0
-13.626,20.887,0
-14.354,20.595,0
-16.285,19.002,0
-16.353,18.89,0
-11.823,21.883,0
-14.776,20.085,0
-14.264,20.49,0
-13.614,20.833,0
-15.11,19.889,0
-13.852,20.776,0
-16.619,18.972,0
-18.612,16.637,0
-15.655,19.599,0
-16.205,19.12,0
-14.792,20.045,0
-16.756,18.658,0
-14.87,20.001,0
-15.896,19.186,0
-18.322,17.09,0
-14.858,20.133,0
-17.949,17.558,0
-15.647,19.447,0
-15.464,19.6,0
-12.976,21.299,0
-13.544,20.802,0
-16.275,19.171,0
-15.748,19.49,0
-15.951,19.315,0
-14.271,20.48,0
-15.546,19.602,0
-15.725,19.493,0
-15.42,19.586,0
-15.017,20.06,0
-12.9,21.302,0
-14.923,20.004,0
-16.282,19.022,0
-15.068,19.911,0
-13.426,21.128,0
-17.251,18.269,0
-17.069,18.15,0
-14.169,20.663,0
-13.005,21.302,0
-15.886,19.294,0
-10.849,22.454,0
-13.899,20.788,0
-13.132,21.204,0
-16.548,18.705,0
-16.321,19.003,0
-17.506,17.988,0
-16.057,19.343,0
-13.866,20.715,0
-15.123,19.934,0
-12.827,21.445,0
-14.588,20.236,0
-15.007,20.144,0
-15.661,19.379,0
-14.548,20.389,0
-14.398,20.411,0
-8.513,19.639,0
-8.273,19.734,0
-6.995,20.196,0
-9.8,19.126,0
-9.393,19.261,0
-5.941,20.391,0
-7.449,19.947,0
-7.039,20.234,0
-9.542,19.141,0
-5.803,20.426,0
-5.988,20.507,0
-7.57,19.979,0
-8.735,19.472,0
-7.802,19.857,0
-6.651,20.301,0
-7.564,19.855,0
-8.259,19.625,0
-9.623,19.118,0
-7.456,20.055,0
-9.43,19.25,0
-6.369,20.434,0
-5.463,20.682,0
-4.035,20.969,0
-6.461,20.228,0
-5.707,20.703,0
-5.556,20.704,0
-8.433,19.533,0
-8.482,19.594,0
-7.65,19.964,0
-7.182,20.164,0
-7.483,20.059,0
-4.535,20.866,0
-7.275,20.107,0
-6.957,20.257,0
-5.271,20.676,0
-8.055,19.722,0
-8.011,19.782,0
-6.77,20.309,0
-9.223,19.017,0
-7.196,20.077,0
-8.126,19.801,0
-9.061,19.44,0
-8.946,19.404,0
-6.487,20.333,0
-6.507,20.285,0
-5.692,20.704,0
-7.911,19.863,0
-8.473,19.699,0
-6.513,20.325,0
-6.704,20.263,0
-8.629,19.651,0
-7.289,20.049,0
-9.448,19.104,0
-5.893,20.537,0
-6.483,20.31,0
-7.568,19.925,0
-5.265,20.811,0
-6.42,20.31,0
-9.148,19.307,0
-8.598,19.468,0
-7.382,19.918,0
-6.898,20.342,0
-7.465,20.048,0
-8.627,19.659,0
-6.238,20.486,0
-4.8,20.772,0
-8.427,19.77,0
-5.787,20.469,0
-8.844,19.39,0
-6.511,20.329,0
-8.18,19.701,0
-8.601,19.462,0
-7.104,20.062,0
-7.123,20.236,0
-8.293,19.744,0
-7.382,19.866,0
-7.377,20.157,0
-9.897,19.082,0
-9.047,19.315,0
-7.284,20.162,0
-8.408,19.619,0
-6.081,20.438,0
-8.444,19.639,0
-8.072,19.806,0
-6.815,20.189,0
-7.493,19.959,0
-6.566,20.343,0
-9.146,19.197,0
-9.272,19.263,0
-8.709,19.716,0
-8.322,19.668,0
-8.383,19.744,0
-7.858,19.871,0
-6.346,20.438,0
-7.756,19.9,0
-6.396,20.367,0
-7.742,19.847,0
-7.235,20.136,0
-7.971,19.862,0
-9.239,19.159,0
-5.765,20.587,0
-7.595,20.017,0
-8.205,19.662,0
-8.237,19.77,0
-9.487,19.424,0
-9.335,19.282,0
-8.04,19.657,0
-8.423,19.665,0
-6.722,20.254,0
-9.267,19.316,0
-7.527,19.941,0
-6.744,20.275,0
-7.321,20.084,0
-4.945,20.699,0
-9.225,19.278,0
-7.878,19.957,0
-7.186,20.098,0
-8.575,19.645,0
-10.408,18.546,0
-7.619,19.992,0
-7.885,19.917,0
-10.244,18.715,0
-8.69,19.568,0
-7.051,20.311,0
-8.907,19.333,0
-8.306,19.637,0
-5.869,20.526,0
-7.445,20.079,0
-5.992,20.55,0
-8.328,19.714,0
-8.245,19.802,0
-8.318,19.57,0
-8.511,19.44,0
-6.065,20.438,0
-7.714,19.99,0
-7.564,19.793,0
-7.14,20.197,0
-8.794,19.445,0
-6.596,20.338,0
-7.876,19.714,0
-9.174,19.369,0
-8.298,19.752,0
-7.585,19.932,0
-7.365,20.025,0
-5.881,20.466,0
-6.139,20.441,0
-7.224,20.19,0
-7.258,20.111,0
-6.608,20.385,0
-7.805,19.969,0
-8.326,19.731,0
-6.971,20.206,0
-8.077,19.855,0
-7.772,19.802,0
-8.548,19.746,0
-6.997,20.187,0
-1.247,19.852,0
1.696,19.971,0
-0.774,19.972,0
-3.608,19.845,0
-0.024,19.946,0
1.309,19.865,0
-0.329,20.025,0
0.68,20.096,0
0.889,20.001,0
0.597,20.079,0
-1.064,19.933,0
-0.376,20.128,0
0.848,19.995,0
-0.395,19.894,0
0.16,19.979,0
0.047,20.092,0
1.733,19.969,0
-1.315,19.828,0
1.136,20.103,0
-0.488,20.091,0
-1.374,20.056,0
0.107,19.974,0
1.151,19.989,0
-0.953,20.124,0
1.224,19.949,0
1.732,19.895,0
3.38,19.721,0
-0.696,19.994,0
-1.809,19.776,0
0.275,19.998,0
0.419,19.994,0
-0.308,19.964,0
-1.475,19.945,0
2.614,19.85,0
0.865,20.118,0
0.831,20.03,0
0.272,20.123,0
-0.711,19.867,0
-0.123,19.888,0
-0.032,20.077,0
0.833,19.917,0
0.394,20.024,0
-0.276,19.927,0
1.859,19.934,0
-1.188,20.049,0
-0.053,19.974,0
0.025,19.979,0
-1.472,19.882,0
-0.109,20.159,0
-2.27,19.866,0
-0.091,19.962,0
-0.462,20.132,0
-0.236,19.968,0
-0.281,20.006,0
-0.176,20.001,0
-1.439,19.976,0
2.69,19.799,0
-0.29,20.014,0
-2.02,19.874,0
0.972,20.173,0
3.241,19.765,0
2.669,19.849,0
-1.158,19.944,0
-1.81,19.947,0
1.551,19.973,0
1.711,19.92,0
1.084,19.879,0
0.836,19.992,0
-0.539,19.915,0
4.292,19.666,0
-0.482,19.954,0
1.66,19.934,0
0.299,20.023,0
3.591,19.649,0
0.079,19.948,0
-0.684,19.891,0
-0.08,19.877,0
0.13,20.036,0
0.118,20.038,0
-2.289,19.86,0
-0.363,19.882,0
-1.937,19.813,0
-1.923,19.795,0
-0.579,19.985,0
-2.668,19.847,0
1.044,19.921,0
-2.76,19.861,0
-1.797,19.795,0
-0.095,20.074,0
2.048,19.875,0
3.263,19.78,0
-0.523,20.1,0
0.481,19.974,0
-0.133,20.052,0
-2.265,19.783,0
-0.075,20.025,0
0.784,19.879,0
-0.041,20.015,0
-0.589,20.012,0
0.54,20.007,0
-0.871,19.953,0
0.97,20.04,0
-0.73,19.944,0
-0.896,19.989,0
-0.731,20.005,0
-0.76,19.97,0
-2.293,19.899,0
0.057,20.006,0
5.205,19.46,0
-0.536,20.027,0
-2.065,19.805,0
0.536,19.939,0
0.507,19.979,0
1.743,20.024,0
0.432,19.943,0
2.943,19.77,0
-1.11,19.873,0
-3.821,19.642,0
-0.98,20.033,0
-0.542,19.878,0
1.003,20.075,0
2.826,20.174,0
-0.797,19.94,0
-0.866,19.754,0
1.973,19.913,0
1.66,19.893,0
-0.245,20.034,0
-0.475,20.002,0
-1.203,19.993,0
1.033,19.92,0
1.67,19.927,0
-2.726,19.896,0
-0.662,19.951,0
-0.32,20.154,0
2.23,19.916,0
-0.979,19.918,0
1.746,19.788,0
1.611,19.887,0
1.785,19.903,0
0.147,19.839,0
1.719,19.977,0
2.525,19.764,0
0.256,20.069,0
-0.216,20.083,0
1.31,20.063,0
-0.083,20.106,0
-2.818,19.885,0
4.018,19.709,0
2.837,19.875,0
-1.813,19.847,0
-1.797,19.91,0
-0.653,20.033,0
-0.705,19.992,0
0.394,20.159,0
-2.412,19.79,0
-1.03,20.027,0
1.091,20.062,0
8.278,19.768,0
7.457,20.107,0
7.2,20.0,0
7.27,20.139,0
9.361,19.304,0
3.378,21.037,0
4.701,20.684,0
7.497,20.079,0
10.469,18.779,0
11.375,18.288,0
9.632,18.951,0
8.477,19.68,0
7.099,20.22,0
7.891,19.83,0
5.745,20.498,0
7.652,19.874,0
5.612,20.659,0
12.336,17.48,0
10.693,18.572,0
7.72,19.786,0
6.659,20.238,0
7.982,19.833,0
3.153,21.071,0
7.566,19.926,0
5.751,20.665,0
7.414,19.961,0
6.642,20.252,0
5.973,20.338,0
6.511,20.248,0
7.958,19.806,0
7.474,20.079,0
8.303,19.832,0
5.002,20.782,0
9.315,19.509,0
6.421,20.322,0
9.571,19.042,0
7.391,20.073,0
10.152,18.799,0
10.335,18.756,0
8.817,19.542,0
6.882,20.268,0
5.593,20.638,0
4.379,20.791,0
7.893,19.995,0
6.092,20.376,0
10.139,18.832,0
8.772,19.42,0
4.102,20.856,0
3.442,21.085,0
7.569,19.976,0
6.931,20.074,0
8.052,19.812,0
8.117,19.747,0
8.425,19.532,0
7.419,20.06,0
6.426,20.233,0
7.937,19.759,0
8.299,19.766,0
6.061,20.344,0
4.464,20.991,0
9.272,19.328,0
6.828,20.299,0
8.744,19.527,0
9.113,19.374,0
9.004,19.614,0
7.13,20.128,0
5.669,20.477,0
6.93,20.078,0
5.529,20.438,0
7.128,20.269,0
7.382,20.019,0
6.169,20.463,0
3.754,20.904,0
9.198,19.247,0
5.892,20.357,0
5.106,20.857,0
7.006,20.149,0
5.691,20.479,0
8.433,19.677,0
8.007,19.857,0
6.899,20.245,0
5.532,20.558,0
7.47,19.947,0
6.246,20.372,0
5.742,20.405,0
6.732,20.265,0
4.551,20.86,0
7.652,19.945,0
6.346,20.528,0
6.666,20.411,0
9.783,18.98,0
5.882,20.542,0
8.38,19.745,0
4.614,20.786,0
12.301,17.664,0
8.722,19.619,0
4.448,20.867,0
3.287,21.048,0
7.458,20.043,0
7.535,19.968,0
6.749,20.161,0
6.323,20.371,0
7.601,20.069,0
8.786,19.621,0
6.494,20.44,0
4.933,20.622,0
6.989,20.308,0
6.496,20.369,0
8.901,19.474,0
8.17,19.842,0
8.326,19.676,0
4.757,20.752,0
6.45,20.369,0
6.05,20.483,0
8.722,19.409,0
9.718,19.06,0
9.209,19.329,0
9.48,19.1,0
8.53,19.592,0
8.246,19.807,0
7.18,19.98,0
5.643,20.569,0
9.637,18.995,0
7.185,20.101,0
6.761,20.253,0
3.419,20.863,0
8.065,19.728,0
9.249,19.2,0
7.916,19.888,0
7.954,19.983,0
10.591,18.493,0
5.645,20.618,0
6.183,20.41,0
7.387,20.002,0
8.632,19.524,0
5.446,20.495,0
7.094,20.08,0
9.912,19.006,0
7.536,19.913,0
9.441,19.205,0
10.687,18.553,0
5.052,20.581,0
6.693,20.176,0
12.718,17.333,0
7.818,19.904,0
8.359,19.724,0
7.825,19.75,0
9.77,19.102,0
7.896,19.956,0
9.515,19.318,0
6.521,20.318,0
8.271,19.809,0
7.236,20.155,0
6.387,20.383,0
6.982,20.195,0
7.718,19.911,0
11.768,21.998,0
13.633,20.793,0
17.432,17.97,0
13.46,21.092,0
11.173,22.295,0
14.138,20.765,0
16.561,18.717,0
16.582,18.687,0
16.314,18.968,0
16.907,18.504,0
18.873,16.718,0
13.99,20.633,0
11.938,21.913,0
16.335,19.112,0
13.172,21.222,0
12.034,21.933,0
13.284,21.12,0
15.254,19.86,0
17.739,17.737,0
16.283,19.067,0
13.822,20.763,0
14.801,20.057,0
16.921,18.353,0
13.93,20.833,0
12.5,21.554,0
12.437,21.62,0
18.384,17.043,0
14.249,20.597,0
13.862,20.88,0
10.712,22.566,0
13.898,20.899,0
15.19,19.83,0
15.841,19.508,0
10.694,22.413,0
12.582,21.462,0
17.08,18.326,0
13.321,21.217,0
16.218,19.161,0
12.203,21.607,0
15.041,19.931,0
18.671,16.574,0
16.732,18.748,0
13.306,21.152,0
8.323,23.425,0
11.09,22.232,0
13.274,21.186,0
14.637,20.32,0
13.692,21.08,0
15.694,19.564,0
15.281,19.66,0
12.865,21.448,0
15.445,19.422,0
18.735,16.819,0
12.946,21.325,0
17.311,18.017,0
16.215,18.99,0
12.52,21.699,0
10.634,22.562,0
16.017,19.318,0
17.995,17.491,0
13.023,21.347,0
11.776,22.035,0
11.736,21.929,0
13.181,21.068,0
14.18,20.532,0
14.786,20.179,0
14.739,20.278,0
14.884,19.975,0
15.022,19.883,0
17.0,18.357,0
16.262,19.202,0
15.957,19.387,0
14.328,20.43,0
10.916,22.344,0
15.332,19.824,0
13.349,21.261,0
13.143,21.267,0
17.228,18.121,0
14.2,20.631,0
13.117,21.357,0
14.888,20.015,0
14.737,20.238,0
13.725,20.915,0
15.618,19.381,0
14.311,20.439,0
12.505,21.589,0
11.673,21.949,0
12.225,21.73,0
16.806,18.571,0
15.969,19.245,0
14.572,20.413,0
12.749,21.448,0
12.436,21.786,0
18.252,17.216,0
16.623,18.727,0
15.854,19.514,0
13.14,21.279,0
16.607,18.633,0
12.793,21.349,0
14.011,20.812,0
13.33,21.037,0
15.803,19.436,0
18.553,17.051,0
18.743,16.832,0
16.996,18.434,0
15.78,19.296,0
16.462,18.976,0
14.19,20.626,0
15.402,19.79,0
11.807,21.932,0
15.681,19.689,0
14.296,20.322,0
15.48,19.761,0
14.873,20.048,0
18.171,17.373,0
11.955,21.927,0
14.738,20.198,0
14.538,20.227,0
13.026,21.215,0
12.464,21.614,0
12.324,21.589,0
15.554,19.519,0
18.453,17.037,0
16.041,19.111,0
12.886,21.394,0
12.354,21.728,0
17.516,17.874,0
16.023,19.418,0
12.237,21.77,0
14.669,20.163,0
12.186,21.575,0
11.736,21.848,0
18.63,16.762,0
17.96,17.615,0
9.21,23.172,0
13.456,21.14,0
13.795,20.759,0
14.566,20.218,0
14.661,20.193,0
12.206,21.686,0
12.457,21.656,0
13.424,21.123,0
16.664,18.744,0
10.557,22.595,0
11.096,22.139,0
15.185,20.002,0
16.507,18.767,0
13.688,20.91,0
13.876,20.572,0
13.737,20.992,0
-15.863,26.987,0
-11.926,28.935,0
-18.682,25.245,0
-16.941,26.387,0
-18.949,25.079,0
-16.146,26.862,0
-14.473,27.687,0
-15.356,27.312,0
-12.554,28.537,0
-13.395,28.328,0
-14.806,27.63,0
-16.454,26.828,0
-16.547,26.503,0
-17.565,25.953,0
-14.537,27.843,0
-15.514,27.264,0
-13.473,28.218,0
-14.53,27.587,0
-14.921,27.636,0
-16.115,26.881,0
-15.001,27.557,0
-16.432,26.587,0
-15.944,27.002,0
-16.886,26.558,0
-16.786,26.404,0
-13.245,28.379,0
-13.612,28.14,0
-15.521,27.091,0
-16.187,26.806,0
-14.534,27.764,0
-15.037,27.49,0
-14.241,27.95,0
-13.484,28.324,0
-18.454,25.373,0
-9.883,29.601,0
-14.671,27.642,0
-14.181,27.967,0
-17.324,26.287,0
-14.486,27.612,0
-15.522,27.199,0
-13.524,28.228,0
-13.269,28.351,0
-15.767,27.169,0
-16.09,26.972,0
-10.225,29.312,0
-16.292,26.704,0
-15.124,27.294,0
-15.476,27.301,0
-13.203,28.297,0
-13.595,28.196,0
-12.211,28.742,0
-16.629,26.623,0
-15.989,26.962,0
-14.738,27.631,0
-15.472,27.231,0
-13.469,28.311,0
-12.842,28.611,0
-12.892,28.563,0
-15.372,27.238,0
-17.862,25.668,0
-16.283,26.973,0
-13.219,28.319,0
-16.249,26.775,0
-16.504,26.532,0
-12.502,28.711,0
-16.89,26.467,0
-15.484,27.262,0
-15.925,26.951,0
-16.068,26.911,0
-14.363,27.742,0
-14.591,27.674,0
-16.73,26.535,0
-17.495,25.867,0
-13.221,28.463,0
-15.219,27.317,0
-15.186,27.493,0
-14.561,27.789,0
-16.308,26.962,0
-14.149,27.971,0
-18.325,25.507,0
-14.491,27.778,0
-15.373,27.205,0
-13.8,28.012,0
-15.196,27.305,0
-15.135,27.33,0
-18.334,25.369,0
-10.931,29.321,0
-11.699,29.008,0
-14.922,27.597,0
-14.614,27.682,0
-17.943,25.806,0
-14.148,27.921,0
-15.078,27.473,0
-15.562,27.239,0
-16.588,26.458,0
-12.863,28.508,0
-15.796,26.91,0
-11.838,28.951,0
-14.317,28.017,0
-16.666,26.62,0
-13.256,28.313,0
-14.842,27.592,0
-13.645,28.219,0
-12.914,28.456,0
-18.745,25.255,0
-15.412,27.348,0
-15.551,27.221,0
-17.8,25.715,0
-15.446,27.186,0
-11.894,29.015,0
-15.765,27.1,0
-14.886,27.373,0
-16.38,26.66,0
-17.481,26.218,0
-15.015,27.568,0
-15.239,27.28,0
-14.827,27.62,0
-13.162,28.438,0
-14.433,27.762,0
-15.375,27.275,0
-18.018,25.684,0
-14.539,27.763,0
-13.709,28.208,0
-16.139,26.593,0
-15.063,27.396,0
-11.071,29.196,0
-12.154,28.876,0
-14.395,27.764,0
-15.609,27.183,0
-14.754,27.588,0
-14.949,27.482,0
-13.521,28.164,0
-13.078,28.486,0
-14.112,27.89,0
-13.546,28.185,0
-17.441,26.124,0
-11.546,28.988,0
-11.073,29.153,0
-17.054,26.252,0
-17.464,26.069,0
-17.541,26.031,0
-15.224,27.359,0
-13.569,28.289,0
-12.995,28.394,0
-12.753,28.612,0
-17.657,25.973,0
-13.038,28.424,0
-14.962,27.67,0
-14.066,27.973,0
-14.011,28.106,0
-17.616,25.891,0
-16.55,26.535,0
-16.371,26.72,0
-15.326,27.243,0
-7.313,27.662,0
-9.557,26.959,0
-4.632,28.268,0
-8.486,27.199,0
-10.022,26.833,0
-5.971,27.892,0
-4.633,28.127,0
-8.653,27.27,0
-5.75,27.754,0
-5.243,27.965,0
-8.184,27.319,0
-5.017,28.118,0
-9.671,26.919,0
-7.124,27.603,0
-7.129,27.422,0
-4.736,28.046,0
-8.355,27.176,0
-8.039,27.402,0
-9.811,26.936,0
-6.231,27.893,0
-5.687,28.12,0
-8.6,27.153,0
-9.29,26.974,0
-8.206,27.159,0
-9.988,26.789,0
-7.828,27.351,0
-8.704,27.27,0
-6.023,27.83,0
-7.686,27.469,0
-4.65,28.091,0
-5.543,28.032,0
-6.975,27.531,0
-9.408,27.103,0
-8.25,27.3,0
-8.935,27.013,0
-10.653,26.463,0
-7.902,27.503,0
-7.565,27.474,0
-8.48,27.24,0
-6.056,27.753,0
-8.944,27.033,0
-5.485,27.96,0
-5.266,28.107,0
-5.742,27.86,0
-4.404,28.222,0
-6.845,27.62,0
-8.069,27.468,0
-5.298,27.992,0
-7.59,27.532,0
-6.561,27.638,0
-7.434,27.423,0
-9.908,26.745,0
-5.119,28.083,0
-9.972,26.515,0
-3.671,28.294,0
-3.792,28.274,0
-4.779,28.167,0
-7.073,27.727,0
-5.115,27.981,0
-11.707,26.052,0
-7.272,27.553,0
-5.509,28.047,0
-8.682,27.109,0
-7.63,27.421,0
-6.371,27.674,0
-9.054,27.159,0
-7.535,27.599,0
-6.909,27.664,0
-10.248,26.629,0
-4.363,28.061,0
-4.336,28.179,0
-8.016,27.372,0
-11.291,26.186,0
-10.216,26.63,0
-3.968,28.261,0
-7.353,27.627,0
-10.06,26.78,0
-7.734,27.493,0
-7.347,27.396,0
-5.339,28.08,0
-8.3,27.194,0
-9.109,27.032,0
-9.842,26.815,0
-7.981,27.357,0
-4.428,28.107,0
-4.576,28.049,0
-8.156,27.328,0
-7.067,27.481,0
-8.74,27.144,0
-4.852,28.081,0
-7.335,27.544,0
-6.375,27.707,0
-2.494,28.151,0
-4.291,28.157,0
-6.936,27.719,0
-10.893,26.411,0
-8.698,27.187,0
-5.457,28.118,0
-8.745,27.07,0
-11.609,26.213,0
-6.689,27.745,0
-6.915,27.612,0
-8.738,27.093,0
-5.628,27.883,0
-12.268,25.751,0
-8.638,27.223,0
-3.423,28.343,0
-4.445,28.124,0
-7.846,27.463,0
-7.593,27.412,0
-7.558,27.438,0
-7.58,27.63,0
-6.382,27.792,0
-9.491,26.971,0
-4.521,28.126,0
-9.36,27.062,0
-9.23,27.028,0
-5.496,28.025,0
-5.72,27.823,0
-6.264,27.933,0
-9.692,26.868,0
-4.962,27.865,0
-5.493,28.016,0
-11.173,26.286,0
-12.019,26.01,0
-8.669,27.202,0
-5.944,27.956,0
-6.626,27.786,0
-8.34,27.302,0
-6.912,27.629,0
-6.205,27.843,0
-8.457,27.289,0
-5.962,27.811,0
-2.104,28.531,0
-3.707,28.153,0
-9.085,27.038,0
-6.308,27.789,0
-5.904,27.868,0
-6.829,27.769,0
-5.605,27.815,0
-6.366,27.767,0
-6.031,27.881,0
-7.417,27.519,0
-5.967,27.904,0
-11.825,26.072,0
-8.006,27.536,0
-4.235,28.258,0
-6.879,27.619,0
-13.165,25.403,0
-8.031,27.479,0
-5.137,28.022,0
-8.847,27.105,0
-8.99,27.055,0
-6.663,27.74,0
-7.567,27.548,0
-5.53,27.996,0
-1.653,27.493,0
-0.771,27.559,0
-1.305,27.418,0
4.7,27.273,0
0.576,27.417,0
-2.827,27.296,0
1.495,27.546,0
-1.99,27.495,0
0.644,27.493,0
4.848,27.101,0
-1.071,27.54,0
-0.654,27.497,0
-0.224,27.665,0
0.619,27.431,0
-0.006,27.575,0
3.629,27.289,0
1.167,27.552,0
-0.87,27.594,0
0.276,27.486,0
0.449,27.545,0
0.468,27.62,0
-1.128,27.433,0
1.488,27.434,0
2.103,27.455,0
-2.404,27.387,0
-2.564,27.382,0
-0.755,27.346,0
3.001,27.344,0
-1.809,27.593,0
-2.202,27.425,0
-1.447,27.376,0
-2.926,27.446,0
4.115,27.208,0
-1.703,27.386,0
-4.265,27.235,0
0.928,27.484,0
-0.359,27.523,0
-1.063,27.567,0
-1.416,27.48,0
-1.534,27.319,0
-4.124,27.184,0
0.919,27.478,0
-1.601,27.452,0
1.284,27.551,0
0.719,27.56,0
-0.829,27.254,0
-2.716,27.309,0
-2.471,27.268,0
3.85,27.291,0
1.556,27.377,0
-0.391,27.548,0
1.763,27.356,0
-1.189,27.502,0
-1.879,27.358,0
-4.209,27.128,0
1.948,27.674,0
-1.507,27.52,0
6.217,26.865,0
-1.564,27.489,0
-0.216,27.472,0
-0.942,27.51,0
0.268,27.463,0
4.458,27.174,0
-2.608,27.406,0
2.468,27.34,0
-1.503,27.524,0
1.637,27.435,0
-0.389,27.543,0
-3.933,27.297,0
1.851,27.515,0
0.167,27.497,0
2.678,27.297,0
2.081,27.382,0
-1.847,27.425,0
-0.622,27.555,0
-0.156,27.464,0
4.494,27.007,0
4.657,27.179,0
0.339,27.606,0
-0.468,27.405,0
-2.025,27.489,0
-1.563,27.406,0
1.104,27.488,0
0.444,27.499,0
-1.774,27.376,0
-4.199,27.256,0
-5.76,26.761,0
-3.385,27.219,0
0.548,27.45,0
1.633,27.39,0
1.438,27.562,0
-0.153,27.518,0
-2.4,27.461,0
-1.7,27.433,0
3.789,27.339,0
1.462,27.567,0
-0.798,27.563,0
-0.889,27.638,0
-0.537,27.553,0
2.003,27.403,0
1.138,27.48,0
-0.438,27.551,0
-0.086,27.339,0
-0.449,27.437,0
-1.806,27.316,0
0.921,27.553,0
-0.176,27.569,0
0.578,27.488,0
1.71,27.549,0
1.384,27.56,0
1.573,27.259,0
1.403,27.391,0
0.716,27.437,0
2.889,27.209,0
2.088,27.479,0
3.977,27.255,0
0.196,27.511,0
0.243,27.561,0
2.542,27.385,0
-1.341,27.527,0
3.786,27.239,0
-2.175,27.397,0
1.769,27.454,0
-1.507,27.48,0
0.813,27.542,0
2.124,27.457,0
0.24,27.395,0
-0.843,27.474,0
0.543,27.282,0
2.011,27.438,0
1.871,27.262,0
2.218,27.486,0
2.999,27.298,0
2.023,27.392,0
3.868,27.254,0
3.022,27.508,0
-1.984,27.358,0
3.407,27.318,0
0.292,27.4,0
-2.58,27.307,0
-0.309,27.511,0
-0.677,27.446,0
-1.095,27.604,0
-0.826,27.398,0
2.484,27.452,0
0.223,27.528,0
-3.04,27.379,0
1.166,27.477,0
-2.254,27.319,0
-0.752,27.554,0
-0.019,27.543,0
3.527,27.294,0
-0.069,27.43,0
1.464,27.381,0
-0.108,27.481,0
0.418,27.429,0
6.671,27.66,0
6.734,27.566,0
8.846,27.098,0
12.501,25.761,0
6.249,27.895,0
6.32,27.75,0
9.627,26.847,0
9.614,26.893,0
9.022,27.107,0
5.467,28.007,0
7.815,27.412,0
11.154,26.393,0
8.516,27.308,0
8.92,27.216,0
11.268,26.144,0
8.211,27.167,0
11.881,25.844,0
7.0,27.711,0
6.739,27.705,0
3.575,28.386,0
7.287,27.611,0
6.673,27.701,0
3.028,28.278,0
7.1,27.671,0
6.134,27.843,0
6.423,27.779,0
8.602,27.105,0
7.648,27.49,0
7.059,27.556,0
7.904,27.411,0
11.225,26.317,0
8.111,27.282,0
10.204,26.708,0
10.08,26.557,0
9.497,26.877,0
8.029,27.392,0
7.201,27.583,0
5.208,28.006,0
7.176,27.553,0
5.948,27.782,0
6.319,27.803,0
3.395,28.397,0
6.857,27.655,0
9.204,26.993,0
7.475,27.368,0
10.098,26.656,0
10.486,26.526,0
8.669,27.286,0
6.434,27.788,0
6.627,27.641,0
9.218,26.905,0
12.638,25.38,0
8.048,27.207,0
9.284,27.017,0
8.384,27.217,0
5.719,27.862,0
12.01,25.774,0
7.279,27.671,0
6.076,27.717,0
4.296,28.24,0
8.557,27.191,0
6.312,27.852,0
7.673,27.547,0
6.34,27.762,0
6.098,27.888,0
6.283,27.733,0
8.178,27.364,0
9.128,27.098,0
7.408,27.58,0
14.468,24.592,0
6.313,27.668,0
8.067,27.421,0
9.82,26.932,0
4.406,28.085,0
9.18,26.963,0
3.788,28.239,0
9.098,26.96,0
7.073,27.728,0
8.805,27.158,0
9.896,26.743,0
8.682,27.232,0
7.45,27.502,0
5.48,28.024,0
7.772,27.459,0
7.583,27.437,0
5.778,28.113,0
5.875,27.852,0
7.779,27.308,0
5.433,27.945,0
6.794,27.718,0
3.876,28.323,0
5.727,28.093,0
6.779,27.773,0
5.641,28.01,0
7.023,27.748,0
5.32,27.9,0
5.849,27.837,0
7.296,27.572,0
11.302,26.27,0
7.809,27.41,0
7.035,27.654,0
6.616,27.644,0
6.079,27.72,0
9.592,26.906,0
5.876,27.879,0
9.687,26.773,0
7.132,27.674,0
9.122,27.086,0
11.908,25.968,0
9.443,26.853,0
5.653,27.87,0
6.852,27.554,0
5.443,27.948,0
7.568,27.47,0
6.163,27.912,0
6.082,27.868,0
10.231,26.757,0
4.566,28.039,0
10.216,26.604,0
6.936,27.589,0
6.603,27.864,0
10.569,26.556,0
6.633,27.714,0
9.595,26.83,0
8.817,27.168,0
5.981,27.94,0
9.312,26.877,0
6.622,27.671,0
9.399,26.866,0
7.863,27.396,0
6.929,27.613,0
5.22,27.968,0
7.534,27.564,0
6.295,27.991,0
3.611,28.326,0
7.907,27.497,0
10.347,26.535,0
5.331,27.852,0
6.877,27.666,0
6.257,27.811,0
6.647,27.577,0
7.397,27.366,0
7.317,27.577,0
8.164,27.349,0
10.843,26.313,0
10.461,26.438,0
9.69,26.975,0
5.071,28.033,0
2.803,28.311,0
11.64,26.119,0
5.099,28.096,0
7.585,27.537,0
7.878,27.526,0
5.548,27.882,0
8.573,27.069,0
7.713,27.573,0
16.037,26.798,0
13.141,28.441,0
16.051,26.773,0
15.746,27.107,0
16.159,26.756,0
12.515,28.67,0
13.48,28.286,0
16.465,26.759,0
13.34,28.449,0
16.358,26.927,0
15.452,27.362,0
11.514,29.026,0
13.483,28.379,0
13.478,28.274,0
11.827,29.014,0
11.992,28.927,0
16.466,26.623,0
15.092,27.467,0
12.921,28.602,0
13.412,28.379,0
14.584,27.721,0
10.777,29.358,0
13.626,28.119,0
15.855,27.051,0
16.282,26.733,0
15.571,27.157,0
17.589,25.938,0
12.778,28.65,0
10.922,29.339,0
18.222,25.476,0
11.777,29.123,0
12.258,28.767,0
18.621,25.063,0
15.83,27.127,0
13.448,28.407,0
17.658,25.947,0
17.192,25.912,0
17.119,26.108,0
15.515,27.179,0
14.561,27.723,0
13.272,28.469,0
12.025,28.944,0
14.556,27.71,0
14.808,27.704,0
14.709,27.598,0
14.883,27.414,0
12.888,28.447,0
14.497,27.78,0
15.045,27.455,0
12.076,28.796,0
12.704,28.679,0
16.135,26.68,0
12.481,28.961,0
16.545,26.718,0
18.775,25.135,0
16.867,26.549,0
14.218,27.935,0
15.952,27.054,0
17.598,25.977,0
13.348,28.344,0
14.34,27.874,0
16.165,26.755,0
15.037,27.475,0
18.495,25.304,0
17.717,25.955,0
15.081,27.48,0
13.873,28.109,0
15.619,27.24,0
14.615,27.676,0
11.936,29.017,0
14.097,27.931,0
16.766,26.689,0
14.434,27.601,0
17.711,25.891,0
16.782,26.512,0
12.018,28.871,0
13.499,28.278,0
14.23,27.768,0
18.257,25.48,0
16.827,26.422,0
12.925,28.487,0
15.309,27.337,0
11.966,28.806,0
13.722,28.189,0
14.506,27.704,0
11.666,29.003,0
15.571,27.178,0
16.115,27.052,0
16.807,26.605,0
12.35,29.044,0
18.001,25.55,0
15.675,27.007,0
9.075,29.907,0
15.356,27.475,0
12.281,28.872,0
12.017,28.95,0
15.87,27.12,0
14.488,27.755,0
12.859,28.464,0
14.028,28.052,0
11.788,28.999,0
16.31,26.881,0
15.42,27.311,0
16.417,26.544,0
13.533,28.254,0
16.541,26.562,0
16.85,26.388,0
8.386,30.252,0
14.071,28.118,0
12.656,28.613,0
12.971,28.463,0
15.675,27.117,0
15.717,26.904,0
16.727,26.429,0
14.586,27.553,0
16.257,26.535,0
15.523,27.221,0
16.197,26.907,0
13.392,28.47,0
14.436,27.855,0
15.067,27.18,0
15.315,27.298,0
18.195,25.568,0
13.32,28.394,0
16.876,26.359,0
11.274,29.228,0
13.68,28.244,0
9.753,29.587,0
15.565,27.29,0
13.403,28.219,0
13.84,28.098,0
11.629,29.057,0
15.681,27.159,0
14.346,27.749,0
8.552,30.204,0
15.082,27.53,0
7.45,30.278,0
11.744,29.03,0
17.9,25.81,0
11.916,29.035,0
13.189,28.479,0
16.347,26.597,0
17.746,25.834,0
16.168,26.812,0
11.231,29.125,0
15.136,27.43,0
-14.339,35.229,0
-17.229,34.104,0
-18.764,33.111,0
-16.553,34.431,0
-16.422,34.305,0
-18.26,33.336,0
-10.331,36.555,0
-14.107,35.432,0
-13.666,35.559,0
-16.172,34.443,0
-15.957,34.659,0
-10.679,36.58,0
-13.887,35.373,0
-15.749,34.574,0
-13.644,35.658,0
-14.904,35.087,0
-17.278,33.901,0
-18.811,33.291,0
-18.933,33.219,0
-15.516,34.781,0
-13.201,35.66,0
-15.056,34.968,0
-16.395,34.361,0
-13.58,35.478,0
-14.37,35.367,0
-16.909,34.099,0
-15.538,34.847,0
-10.656,36.528,0
-15.059,34.972,0
-15.138,35.072,0
-15.279,34.939,0
-13.936,35.497,0
-16.001,34.565,0
-11.123,36.4,0
-15.926,34.653,0
-13.179,35.587,0
-14.291,35.342,0
-12.089,36.121,0
-10.499,36.66,0
-14.675,35.138,0
-11.419,36.415,0
-14.103,35.315,0
-16.627,34.356,0
-18.547,33.237,0
-10.489,36.657,0
-11.171,36.346,0
-15.187,34.955,0
-15.418,34.819,0
-11.764,36.292,0
-17.0,34.103,0
-16.018,34.549,0
-15.295,34.788,0
-16.674,34.193,0
-18.833,33.262,0
-14.286,35.197,0
-13.864,35.428,0
-10.182,36.53,0
-15.224,34.863,0
-14.479,35.07,0
-18.721,33.284,0
-16.261,34.431,0
-15.244,35.103,0
-15.871,34.561,0
-15.801,34.741,0
-15.232,34.818,0
-16.746,34.312,0
-12.159,36.089,0
-14.028,35.232,0
-14.669,35.055,0
-12.16,35.921,0
-15.635,34.768,0
-16.285,34.489,0
-16.232,34.51,0
-17.603,33.741,0
-12.512,35.848,0
-14.256,35.462,0
-15.218,34.849,0
-18.268,33.283,0
-9.689,36.901,0
-15.381,34.864,0
-18.872,32.956,0
-14.325,35.263,0
-17.084,33.971,0
-11.511,36.343,0
-17.503,33.882,0
-14.318,35.09,0
-11.74,36.137,0
-16.207,34.468,0
-17.074,34.119,0
-15.834,34.549,0
-17.655,33.705,0
-14.016,35.407,0
-16.592,34.342,0
-15.021,34.907,0
-18.28,33.491,0
-16.277,34.48,0
-12.609,35.889,0
-15.676,34.595,0
-11.927,36.028,0
-17.32,33.993,0
-12.99,35.857,0
-14.634,35.148,0
-14.669,35.158,0
-15.089,34.972,0
-14.95,34.953,0
-11.306,36.359,0
-15.742,34.542,0
-12.399,35.837,0
-13.011,35.73,0
-15.649,34.821,0
-8.98,36.969,0
-18.59,33.352,0
-14.622,35.143,0
-15.319,34.672,0
-11.789,36.32,0
-10.642,36.534,0
-16.253,34.334,0
-13.713,35.471,0
-13.04,35.815,0
-9.315,36.826,0
-9.998,36.614,0
-13.766,35.396,0
-14.441,35.141,0
-10.933,36.541,0
-11.955,36.118,0
-15.174,34.993,0
-12.596,35.768,0
-13.11,35.778,0
-15.854,34.478,0
-14.721,35.062,0
-14.634,35.276,0
-13.829,35.475,0
-12.176,36.015,0
-14.094,35.378,0
-16.446,34.353,0
-16.708,34.321,0
-10.233,36.669,0
-11.752,36.236,0
-11.403,36.163,0
-15.669,34.935,0
-10.654,36.481,0
-15.316,34.854,0
-17.777,33.734,0
-15.19,35.054,0
-13.951,35.465,0
-15.764,34.648,0
-15.658,34.602,0
-8.753,34.671,0
-8.779,34.72,0
-8.012,34.942,0
-6.078,35.22,0
-2.562,35.829,0
-10.107,34.298,0
-11.276,34.03,0
-5.804,35.424,0
-6.415,35.208,0
-3.143,35.589,0
-5.425,35.304,0
-3.827,35.593,0
-5.123,35.397,0
-4.061,35.531,0
-7.388,35.093,0
-8.78,34.846,0
-5.525,35.44,0
-6.626,35.13,0
-4.301,35.595,0
-8.321,34.954,0
-1.326,35.656,0
-5.729,35.441,0
-5.66,35.248,0
-10.998,34.104,0
-7.722,35.079,0
-8.088,34.81,0
-5.606,35.359,0
-6.499,35.145,0
-5.37,35.271,0
-12.914,33.388,0
-6.431,35.211,0
-6.711,35.155,0
-5.638,35.394,0
-5.747,35.412,0
-9.976,34.382,0
-4.335,35.509,0
-7.993,34.875,0
-7.892,34.933,0
-7.745,34.906,0
-8.367,34.728,0
-6.816,35.339,0
-7.202,35.105,0
-8.697,34.6,0
-7.26,35.195,0
-7.59,35.073,0
-8.995,34.765,0
-9.958,34.381,0
-7.415,34.864,0
-8.313,34.943,0
-6.768,35.077,0
-8.938,34.684,0
-5.543,35.368,0
-6.772,35.217,0
-8.519,34.685,0
-3.216,35.574,0
-5.158,35.582,0
-5.359,35.502,0
-9.245,34.555,0
-10.681,34.158,0
-7.096,35.181,0
-9.239,34.718,0
-9.16,34.614,0
-6.319,35.194,0
-10.198,34.345,0
-4.304,35.586,0
-9.236,34.561,0
-7.171,35.053,0
-8.59,34.723,0
-8.012,34.911,0
-6.227,35.298,0
-6.044,35.345,0
-8.017,34.847,0
-8.503,34.696,0
-7.796,34.992,0
-7.959,34.938,0
-6.281,35.277,0
-6.483,35.188,0
-7.762,34.842,0
-7.121,35.157,0
-10.767,34.214,0
-7.832,34.958,0
-8.359,34.779,0
-4.705,35.431,0
-6.354,35.159,0
-10.141,34.277,0
-4.912,35.46,0
-7.906,34.829,0
-8.856,34.597,0
-4.801,35.423,0
-8.161,34.88,0
-8.079,34.823,0
-7.865,34.984,0
-10.272,34.238,0
-2.642,35.769,0
-8.34,34.805,0
-11.506,33.885,0
-6.201,35.253,0
-7.613,35.024,0
-4.499,35.444,0
-6.776,35.13,0
-8.357,34.783,0
-6.084,35.351,0
-7.25,34.952,0
-7.756,34.991,0
-1.836,35.739,0
-6.284,35.367,0
-6.322,35.242,0
-12.223,33.623,0
-4.782,35.313,0
-4.812,35.523,0
-3.893,35.508,0
-4.997,35.503,0
-8.245,34.853,0
-11.169,34.106,0
-7.035,35.069,0
-6.339,35.319,0
-9.632,34.567,0
-4.485,35.431,0
-1.838,35.77,0
-6.726,35.178,0
-10.822,34.114,0
-9.093,34.523,0
-8.679,34.642,0
-5.351,35.429,0
-5.479,35.346,0
-11.396,33.82,0
-6.595,35.13,0
-8.437,34.85,0
-6.149,35.302,0
-5.218,35.378,0
-9.456,34.649,0
-5.376,35.354,0
-3.698,35.518,0
-4.932,35.424,0
-3.311,35.507,0
-6.65,35.084,0
-9.927,34.235,0
-5.931,35.405,0
-4.745,35.375,0
-4.541,35.422,0
-13.884,33.041,0
-7.414,35.005,0
-8.658,34.789,0
-8.74,34.732,0
-7.166,35.178,0
-11.281,33.933,0
-6.452,35.36,0
-7.792,34.987,0
-5.063,35.35,0
-1.559,35.634,0
-5.107,35.457,0
-10.632,34.186,0
-8.188,34.878,0
-2.169,35.675,0
-10.605,34.391,0
-5.8,35.333,0
1.672,34.921,0
0.601,34.895,0
-1.192,35.003,0
-3.804,34.832,0
-3.463,34.923,0
-5.001,34.634,0
1.515,35.037,0
3.111,34.982,0
-1.366,34.917,0
0.46,34.888,0
-0.32,35.013,0
-0.395,35.023,0
3.323,34.889,0
-0.847,35.113,0
-0.734,35.023,0
1.906,35.025,0
-2.924,34.715,0
0.486,34.985,0
-1.306,34.971,0
-2.194,34.883,0
-1.982,34.777,0
0.609,35.013,0
1.383,35.06,0
-0.618,35.037,0
0.124,34.944,0
1.809,34.983,0
3.077,34.968,0
-1.371,35.032,0
-3.66,34.907,0
1.596,34.906,0
1.942,35.001,0
-1.234,34.967,0
-1.435,35.057,0
-0.83,35.023,0
-3.366,34.689,0
5.047,34.716,0
-0.268,34.989,0
-3.714,34.902,0
-1.524,34.96,0
1.207,34.937,0
-2.708,34.794,0
-0.72,35.029,0
4.047,34.766,0
-4.326,34.75,0
-1.659,34.928,0
-1.994,34.911,0
-1.625,35.026,0
0.215,34.978,0
2.816,35.056,0
0.302,35.056,0
0.54,34.994,0
2.208,35.024,0
3.145,34.873,0
-0.404,34.912,0
1.364,35.006,0
1.525,34.945,0
-1.348,35.036,0
-0.633,34.798,0
6.413,34.312,0
1.037,35.017,0
-0.102,34.932,0
0.183,35.07,0
4.236,34.677,0
-0.363,34.951,0
0.709,35.114,0
-1.054,34.794,0
-1.119,35.009,0
0.304,35.03,0
-0.914,35.07,0
0.981,34.981,0
3.809,34.92,0
3.238,34.74,0
-1.393,34.965,0
-0.069,35.089,0
-3.811,34.857,0
-0.644,34.979,0
0.577,35.088,0
3.904,34.851,0
2.78,35.002,0
-2.366,34.911,0
-2.717,34.943,0
1.626,35.075,0
0.843,34.967,0
2.343,35.029,0
-0.165,34.958,0
2.303,35.046,0
-7.117,34.196,0
-2.743,34.825,0
1.696,34.969,0
0.495,34.985,0
0.107,35.049,0
-1.858,34.934,0
1.331,35.043,0
0.333,34.985,0
-2.829,34.901,0
-0.651,34.962,0
1.428,35.025,0
0.843,35.047,0
-1.45,34.957,0
-0.161,35.002,0
-1.804,34.99,0
3.029,34.812,0
-6.265,34.433,0
-3.452,34.774,0
0.971,34.916,0
4.777,34.736,0
2.309,34.898,0
0.204,35.024,0
3.133,34.838,0
-0.541,34.924,0
-0.585,35.026,0
-2.04,34.891,0
3.498,34.849,0
-1.014,34.899,0
0.986,34.927,0
1.561,35.041,0
-0.618,35.026,0
-1.108,35.016,0
-2.168,34.889,0
3.733,34.79,0
1.325,34.928,0
1.709,34.889,0
-0.672,35.063,0
-2.93,34.82,0
1.908,34.902,0
-1.537,35.073,0
-5.44,34.703,0
4.333,34.825,0
4.115,34.788,0
0.71,35.085,0
-0.996,35.006,0
2.697,35.028,0
0.643,35.025,0
-5.284,34.528,0
4.063,34.754,0
2.119,34.92,0
-0.312,35.051,0
-1.799,34.88,0
2.588,34.914,0
-1.066,34.952,0
1.299,35.004,0
3.174,34.76,0
-4.24,34.691,0
-1.084,34.913,0
2.196,34.93,0
9.626,33.809,0
-0.937,34.956,0
3.505,34.889,0
1.402,34.93,0
1.402,34.961,0
0.932,34.901,0
-0.51,35.029,0
-3.001,35.005,0
0.49,34.97,0
-1.474,34.98,0
-0.748,34.927,0
-1.649,35.078,0
8.278,34.764,0
5.863,35.263,0
4.643,35.643,0
13.15,33.189,0
3.152,35.537,0
7.555,34.955,0
1.313,35.779,0
6.484,35.071,0
5.509,35.379,0
6.816,35.076,0
9.761,34.551,0
4.782,35.453,0
1.67,35.807,0
8.428,34.768,0
8.397,34.716,0
5.853,35.451,0
3.619,35.65,0
10.372,34.297,0
9.881,34.297,0
9.878,34.556,0
7.503,34.994,0
10.037,34.315,0
4.16,35.547,0
7.426,34.938,0
6.046,35.298,0
5.404,35.428,0
10.668,34.144,0
9.815,34.344,0
8.825,34.761,0
9.81,34.481,0
10.736,34.115,0
4.64,35.545,0
7.923,34.937,0
6.93,35.042,0
7.005,35.103,0
7.854,34.828,0
6.481,35.08,0
7.883,34.947,0
8.998,34.578,0
3.117,35.673,0
6.62,35.107,0
11.621,33.93,0
10.383,34.143,0
9.979,34.417,0
4.818,35.537,0
7.784,34.993,0
3.574,35.596,0
6.553,35.14,0
9.262,34.658,0
5.501,35.375,0
7.51,34.951,0
9.559,34.613,0
4.067,35.457,0
10.248,34.442,0
8.452,34.799,0
8.026,34.877,0
15.306,32.435,0
5.658,35.335,0
10.003,34.413,0
3.242,35.688,0
9.445,34.417,0
8.251,34.909,0
6.464,35.262,0
4.754,35.485,0
7.888,34.943,0
6.146,35.164,0
15.733,32.29,0
7.218,34.983,0
5.444,35.449,0
4.351,35.524,0
4.123,35.467,0
9.548,34.471,0
8.074,34.897,0
11.035,33.932,0
6.331,35.306,0
5.302,35.334,0
5.396,35.461,0
5.814,35.183,0
4.905,35.546,0
11.509,34.042,0
9.976,34.357,0
11.992,33.671,0
0.525,35.784,0
3.712,35.615,0
7.545,34.898,0
8.572,34.755,0
9.734,34.48,0
12.639,33.53,0
8.44,34.655,0
13.507,33.224,0
2.651,35.731,0
10.86,34.117,0
7.538,34.91,0
8.462,34.853,0
13.035,33.304,0
10.772,34.059,0
0.487,35.849,0
5.705,35.384,0
8.266,34.808,0
6.463,35.127,0
8.886,34.685,0
1.847,35.708,0
7.305,35.123,0
10.556,34.371,0
9.45,34.464,0
12.77,33.524,0
3.561,35.606,0
6.366,35.225,0
7.293,35.158,0
7.27,35.038,0
12.108,33.703,0
9.415,34.589,0
8.579,34.852,0
5.852,35.308,0
5.523,35.365,0
10.19,34.423,0
9.955,34.522,0
8.131,34.905,0
8.35,34.711,0
7.357,35.029,0
2.962,35.768,0
6.49,35.292,0
4.433,35.577,0
7.258,34.989,0
7.294,35.087,0
8.047,34.898,0
7.55,34.877,0
1.524,35.713,0
14.304,32.798,0
8.617,34.769,0
5.508,35.374,0
10.582,34.264,0
3.791,35.718,0
9.242,34.517,0
6.397,35.212,0
9.966,34.333,0
10.184,34.416,0
5.745,35.447,0
12.177,33.521,0
6.172,35.206,0
9.482,34.364,0
5.998,35.296,0
10.349,34.33,0
8.013,34.782,0
6.396,35.232,0
0.764,35.792,0
8.131,34.965,0
5.391,35.369,0
13.513,33.076,0
6.905,35.11,0
3.729,35.431,0
9.281,34.674,0
7.14,35.241,0
7.592,34.984,0
4.498,35.529,0
6.163,35.338,0
10.334,36.503,0
17.905,33.722,0
16.628,34.445,0
13.855,35.368,0
15.901,34.801,0
12.696,35.745,0
13.716,35.59,0
14.353,35.267,0
14.093,35.41,0
16.421,34.475,0
15.574,34.792,0
12.132,36.013,0
15.521,34.851,0
9.38,36.829,0
8.423,36.933,0
17.609,33.705,0
13.68,35.527,0
18.035,33.585,0
11.483,36.258,0
12.629,35.799,0
13.423,35.758,0
10.923,36.474,0
12.308,36.072,0
16.649,34.279,0
14.393,35.144,0
18.188,33.478,0
10.254,36.516,0
17.927,33.629,0
15.591,34.754,0
15.465,34.81,0
15.754,34.642,0
18.191,33.504,0
15.433,34.818,0
14.928,35.127,0
14.459,35.135,0
12.811,35.639,0
17.408,33.99,0
17.675,33.833,0
13.782,35.413,0
17.227,33.95,0
17.683,33.817,0
16.766,34.225,0
13.537,35.561,0
11.574,36.173,0
12.73,35.965,0
18.113,33.623,0
15.929,34.646,0
12.922,35.746,0
14.776,35.129,0
12.603,35.852,0
14.342,35.392,0
12.411,35.868,0
9.615,36.794,0
11.421,36.255,0
9.509,36.791,0
17.168,34.035,0
13.2,35.653,0
18.995,33.058,0
11.872,36.074,0
12.701,35.848,0
17.491,33.783,0
13.559,35.531,0
17.377,33.984,0
15.921,34.674,0
18.519,33.157,0
13.609,35.609,0
15.393,34.798,0
15.35,34.936,0
15.803,34.51,0
13.104,35.921,0
14.189,35.431,0
10.062,36.598,0
17.211,34.056,0
11.498,36.255,0
16.159,34.445,0
17.814,33.81,0
14.765,35.242,0
16.224,34.618,0
17.538,33.867,0
15.217,34.831,0
14.781,35.111,0
14.604,35.25,0
14.059,35.454,0
14.985,35.057,0
14.999,34.844,0
16.939,34.18,0
13.232,35.554,0
17.936,33.599,0
15.689,34.768,0
15.896,34.714,0
14.256,35.169,0
17.106,34.073,0
15.111,35.014,0
13.899,35.526,0
10.757,36.52,0
18.3,33.534,0
17.225,33.923,0
13.026,35.841,0
12.577,35.836,0
14.627,35.18,0
14.751,35.155,0
16.402,34.309,0
17.325,33.866,0
13.37,35.557,0
14.252,35.32,0
16.637,34.33,0
16.49,34.197,0
10.398,36.701,0
15.191,35.018,0
14.701,35.094,0
15.632,34.668,0
16.9,34.244,0
12.25,35.941,0
14.71,35.17,0
15.635,34.695,0
13.619,35.425,0
11.135,36.423,0
14.662,35.349,0
14.755,34.971,0
13.326,35.617,0
12.548,36.045,0
12.147,36.117,0
13.18,35.639,0
10.463,36.655,0
9.325,36.728,0
17.475,33.77,0
18.16,33.548,0
14.418,35.309,0
13.957,35.34,0
13.465,35.716,0
14.68,35.144,0
14.228,35.416,0
18.654,33.317,0
14.811,35.017,0
16.153,34.501,0
16.992,34.127,0
11.697,36.141,0
12.425,35.91,0


==> tikz/data/tracking/cdf/Tracker_cdf_fix_aa.dat <==
rmse,cdf_percentile
0.0,0.0
3.774916054276991e-06,0.0009999722268510805
3.991842528595586e-05,0.001999944453702161
7.257723301801464e-05,0.002999916680553241
0.00012251746421247325,0.003999888907404322
0.0002004967065630699,0.0049998611342554015
0.00030260734373043126,0.005999833361106482
0.0004317195168949185,0.006999805587957562
0.0005837270006173868,0.007999777814808644
0.0007602595132591378,0.008999750041659723
0.0009644919587715502,0.009999722268510803
0.0011885838583173978,0.010999694495361884
0.0014431699656039896,0.011999666722212964
0.0017268660579975123,0.012999638949064045
0.0020397052348347577,0.013999611175915125
0.002382182591363446,0.014999583402766206
0.0027485900609015195,0.015999555629617287
0.003145795499110746,0.016999527856468365
0.0035753229079587947,0.017999500083319447
0.004034096041691053,0.018999472310170528
0.004524086874728673,0.019999444537021606
0.005035249630892399,0.020999416763872687
0.005586452177819505,0.02199938899072377
0.006157855677601675,0.02299936121757485
0.006762849076667044,0.023999333444425928
0.007395913375684539,0.02499930567127701
0.008064936589757741,0.02599927789812809
0.008753884639562854,0.026999250124979172
0.009486507831191465,0.02799922235183025
0.010253765485658282,0.02899919457868133
0.011048692619683878,0.029999166805532412
0.01186989824405351,0.03099913903238349
0.012723108450994142,0.031999111259234575
0.013610801705326941,0.03299908348608565
0.01451565993542069,0.03399905571293673
0.015455370007541226,0.03499902793978781
0.01641113079607079,0.03599900016663889
0.017394113226686072,0.036998972393489975
0.018419997017789614,0.037998944620341056
0.019441400782522673,0.03899891684719214
0.020499701473966504,0.03999888907404321
0.021630703153338187,0.04099886130089429
0.022779068887908503,0.041998833527745374
0.02396046980493634,0.042998805754596456
0.02519225482312772,0.04399877798144754
0.0264406362497336,0.04499875020829862
0.02772799591735892,0.0459987224351497
0.029052724228825638,0.046998694662000774
0.030420980088415206,0.047998666888851856
0.03181825712615762,0.04899863911570294
0.03326144951013763,0.04999861134255402
0.034727080736395924,0.0509985835694051
0.03623426701645598,0.05199855579625618
0.037759908875357844,0.05299852802310726
0.03932319378518252,0.053998500249958344
0.04094173536099831,0.05499847247680942
0.04257444663151971,0.0559984447036605
0.0442571520502318,0.05699841693051158
0.04596094830906575,0.05799838915736266
0.0476969340130115,0.05899836138421374
0.049460274309942716,0.059998333611064825
0.05126228900095111,0.060998305837915906
0.053101839383949405,0.06199827806476698
0.05497075850727019,0.06299825029161807
0.0568863168939064,0.06399822251846915
0.05882743899843168,0.06499819474532023
0.06079838285055137,0.0659981669721713
0.06281852840150323,0.06699813919902238
0.06485740243488618,0.06799811142587346
0.0669532587837463,0.06899808365272454
0.06906304997701473,0.06999805587957562
0.07116712677326054,0.0709980281064267
0.0733346645621559,0.07199800033327779
0.07551006356690744,0.07299797256012887
0.07773450404014864,0.07399794478697995
0.0799904465671396,0.07499791701383103
0.08227982622601898,0.07599788924068211
0.08461192041595705,0.0769978614675332
0.08692521257859147,0.07799783369438427
0.08930090022172778,0.07899780592123536
0.09166931826696584,0.07999777814808642
0.09405214239390608,0.0809977503749375
0.09645263630357534,0.08199772260178859
0.09890780477971088,0.08299769482863967
0.10132417212126436,0.08399766705549075
0.10384228600899682,0.08499763928234183
0.10636903792473633,0.08599761150919291
0.10886877379629695,0.08699758373604399
0.11146369169792308,0.08799755596289507
0.11403268072053759,0.08899752818974616
0.1166634021333384,0.08999750041659724
0.11927875432494026,0.09099747264344832
0.12195995759858586,0.0919974448702994
0.12463055637266027,0.09299741709715048
0.12730775197766364,0.09399738932400155
0.130024836400285,0.09499736155085263
0.1327677225462163,0.09599733377770371
0.13559315225331153,0.09699730600455479
0.13841173120020087,0.09799727823140587
0.14124138146303236,0.09899725045825696
0.14412378918504593,0.09999722268510804
0.1470257416296024,0.10099719491195912
0.14997899974011836,0.1019971671388102
0.15296513443063345,0.10299713936566128
0.15595854325212716,0.10399711159251236
0.15896266646572277,0.10499708381936344
0.16189307607964917,0.10599705604621452
0.16498710720270351,0.1069970282730656
0.16811427861478984,0.10799700049991669
0.17123208310166355,0.10899697272676775
0.17438445138974873,0.10999694495361884
0.17757700720345268,0.11099691718046992
0.1808074143235545,0.111996889407321
0.18401229629076743,0.11299686163417208
0.18725744979950748,0.11399683386102316
0.19049949700400887,0.11499680608787424
0.1938300418113743,0.11599677831472532
0.19714844468104223,0.1169967505415764
0.2004910640101832,0.11799672276842749
0.20384578590561037,0.11899669499527857
0.20721608395242688,0.11999666722212965
0.2106684419405818,0.12099663944898073
0.214089972301543,0.12199661167583181
0.21750275088655127,0.12299658390268288
0.22091786255611537,0.12399655612953396
0.22436552139080518,0.12499652835638504
0.2278664908504895,0.12599650058323614
0.23141289747669758,0.12699647281008722
0.23494798745242637,0.1279964450369383
0.23849621056563322,0.12899641726378938
0.24204202917141637,0.12999638949064046
0.24557957565007177,0.13099636171749152
0.24912678114825942,0.1319963339443426
0.25269980008347837,0.13299630617119368
0.25629165753472294,0.13399627839804476
0.2598972243095987,0.13499625062489584
0.2635233111168297,0.13599622285174692
0.26717341096877634,0.136996195078598
0.27080692382369287,0.13799616730544909
0.27444898375467924,0.13899613953230017
0.27818325336482974,0.13999611175915125
0.28187345298315863,0.14099608398600233
0.28557888882265875,0.1419960562128534
0.2893597215992811,0.1429960284397045
0.29314056238070585,0.14399600066655557
0.29688082811665667,0.14499597289340665
0.3007405122948862,0.14599594512025774
0.30455446559414057,0.14699591734710882
0.30845370712912196,0.1479958895739599
0.31231072325188414,0.14899586180081098
0.3162577425152247,0.14999583402766206
0.3202345078154596,0.15099580625451314
0.3242534035553846,0.15199577848136422
0.3281647570458819,0.1529957507082153
0.3320982825501577,0.1539957229350664
0.3361121799248796,0.15499569516191747
0.34006941998944845,0.15599566738876855
0.34403961334326133,0.15699563961561963
0.34808464526313376,0.1579956118424707
0.35212820412541335,0.15899558406932177
0.35616998397503874,0.15999555629617285
0.3602707220610918,0.16099552852302393
0.3643647293776778,0.161995500749875
0.36854225487276143,0.1629954729767261
0.3726847871905512,0.16399544520357717
0.37694092521845246,0.16499541743042825
0.3811683172288062,0.16599538965727934
0.38543792240369834,0.16699536188413042
0.3896065321980103,0.1679953341109815
0.39389297289048386,0.16899530633783258
0.39819813614293814,0.16999527856468366
0.40254745602669834,0.17099525079153474
0.4069720735078372,0.17199522301838582
0.41134715045873255,0.1729951952452369
0.41577295822308175,0.17399516747208799
0.4201900944070148,0.17499513969893907
0.4246355160051056,0.17599511192579015
0.42903045723574246,0.17699508415264123
0.43340215964240536,0.1779950563794923
0.4379645600458068,0.1789950286063434
0.44245604060673,0.17999500083319447
0.44694153392632296,0.18099497306004556
0.45148732857837637,0.18199494528689664
0.45604891987503743,0.18299491751374772
0.46055086727388495,0.1839948897405988
0.4651293992067224,0.18499486196744988
0.46976195263490184,0.18599483419430096
0.4744108016663242,0.18699480642115204
0.4790903293516862,0.1879947786480031
0.48383472593842863,0.18899475087485418
0.48859020513759793,0.18999472310170526
0.4934258736455399,0.19099469532855634
0.4982225874208185,0.19199466755540742
0.5030170649959873,0.1929946397822585
0.5077918289066525,0.19399461200910958
0.5126159097032144,0.19499458423596067
0.517446138221757,0.19599455646281175
0.5222459850454422,0.19699452868966283
0.5271531212862025,0.1979945009165139
0.5320577150654058,0.198994473143365
0.5369922615815086,0.19999444537021607
0.541924379765898,0.20099441759706715
0.5468376491842775,0.20199438982391824
0.5518593718121462,0.20299436205076932
0.5567712040473553,0.2039943342776204
0.5617331598309111,0.20499430650447148
0.5667116593887629,0.20599427873132256
0.5715665155995876,0.20699425095817364
0.5765659476836376,0.20799422318502472
0.5815769438740511,0.2089941954118758
0.586558119493728,0.2099941676387269
0.5915647231390372,0.21099413986557797
0.5965212269140839,0.21199411209242905
0.6015137426561002,0.21299408431928013
0.6065489286738661,0.2139940565461312
0.6114911194366875,0.2149940287729823
0.6164503187773991,0.21599400099983337
0.6215464525018979,0.21699397322668443
0.6267010165638786,0.2179939454535355
0.6318101042726968,0.2189939176803866
0.6369813255628781,0.21999388990723767
0.6421339408478567,0.22099386213408875
0.647253289446421,0.22199383436093983
0.6524348693339311,0.22299380658779092
0.6575875319509553,0.223993778814642
0.6627520788619897,0.22499375104149308
0.6679890147296261,0.22599372326834416
0.6732212915359899,0.22699369549519524
0.6784902230550764,0.22799366772204632
0.683794741303855,0.2289936399488974
0.68913112809261,0.22999361217574849
0.6944973764913434,0.23099358440259957
0.6998564101189537,0.23199355662945065
0.7051550438787882,0.23299352885630173
0.7104665933362954,0.2339935010831528
0.715802861329765,0.2349934733100039
0.7211898515940174,0.23599344553685497
0.7266365471462374,0.23699341776370605
0.7319667264225926,0.23799338999055714
0.737299800251755,0.23899336221740822
0.7426645692584728,0.2399933344442593
0.7479122254783265,0.24099330667111038
0.7533767677745583,0.24199327889796146
0.7588561812369368,0.24299325112481254
0.764381323535437,0.24399322335166362
0.7700020049850446,0.2449931955785147
0.775614811593082,0.24599316780536576
0.7811642058603141,0.24699314003221684
0.7868325326721806,0.24799311225906792
0.792490920621973,0.248993084485919
0.7981776994602634,0.24999305671277008
0.8039349242875461,0.25099302893962117
0.80968770768918,0.2519930011664723
0.8154486259241649,0.25299297339332333
0.8212716379072498,0.25399294562017444
0.8271614928256308,0.2549929178470255
0.8329447861826772,0.2559928900738766
0.8387961095858785,0.25699286230072765
0.844613128910373,0.25799283452757876
0.850521869531571,0.2589928067544298
0.8562891292632613,0.2599927789812809
0.8621160452631594,0.260992751208132
0.8679285906240818,0.26199272343498303
0.8737130595757601,0.26299269566183414
0.879543616119041,0.2639926678886852
0.8853721545483629,0.2649926401155363
0.8913648604208136,0.26599261234238736
0.8972518678503056,0.26699258456923847
0.9030827940356615,0.2679925567960895
0.9090190606622619,0.26899252902294063
0.9149677238703435,0.2699925012497917
0.9209120967617915,0.2709924734766428
0.9268123835933735,0.27199244570349385
0.9327772432956533,0.27299241793034495
0.938752619079563,0.273992390157196
0.9446927036503057,0.2749923623840471
0.9506285014148912,0.27599233461089817
0.9566638660594318,0.2769923068377493
0.9627004063074039,0.27799227906460033
0.9687173331608944,0.27899225129145144
0.9746643100315352,0.2799922235183025
0.9807056818012407,0.2809921957451536
0.9866928534034424,0.28199216797200466
0.9927338564965693,0.28299214019885577
0.9987573625813289,0.2839921124257068
1.0048366573992549,0.28499208465255793
1.0108501928699074,0.285992056879409
1.0168807650953586,0.2869920291062601
1.0228292837121675,0.28799200133311115
1.0288492603334305,0.2889919735599622
1.0348224178352905,0.2899919457868133
1.0407584245780772,0.29099191801366436
1.0467202855520241,0.2919918902405155
1.05265183844793,0.2929918624673665
1.0584670193570789,0.29399183469421764
1.064362990797538,0.2949918069210687
1.0702388512393195,0.2959917791479198
1.0760686855557287,0.29699175137477085
1.0819860975488877,0.29799172360162196
1.0878656187263769,0.298991695828473
1.0935604117896192,0.2999916680553241
1.0993203119182136,0.3009916402821752
1.1049964709180047,0.3019916125090263
1.1106832912014935,0.30299158473587734
1.1164031840292226,0.30399155696272845
1.1221095698463008,0.3049915291895795
1.1278296916801362,0.3059915014164306
1.133533911760902,0.30699147364328166
1.1392635380801888,0.3079914458701328
1.145007080407165,0.3089914180969838
1.150698551211498,0.30999139032383494
1.1564073702489357,0.310991362550686
1.1621505627445976,0.3119913347775371
1.1678375736737676,0.31299130700438815
1.173579909247572,0.31399127923123926
1.1792498048674733,0.3149912514580903
1.1849019833478476,0.3159912236849414
1.1906055741443364,0.3169911959117925
1.1962899745990507,0.31799116813864353
1.2019167750276754,0.31899114036549464
1.2075145214384049,0.3199911125923457
1.213133307804649,0.3209910848191968
1.2187343337733676,0.32199105704604786
1.224361447969175,0.32299102927289897
1.230002796525482,0.32399100149975
1.2357012152473026,0.32499097372660113
1.2414749684583823,0.3259909459534522
1.2471664858771474,0.3269909181803033
1.2528836890916122,0.32799089040715435
1.258692402045141,0.32899086263400545
1.2644240820826413,0.3299908348608565
1.2702089474036715,0.3309908070877076
1.2759325350941573,0.33199077931455867
1.28176765391555,0.3329907515414098
1.2876433866200094,0.33399072376826083
1.2935303320552085,0.33499069599511194
1.2993702806582832,0.335990668221963
1.3052745903551362,0.3369906404488141
1.311193803818351,0.33799061267566516
1.3171509469171605,0.33899058490251627
1.3231271729763503,0.3399905571293673
1.329221424043104,0.34099052935621843
1.3352856833088274,0.3419905015830695
1.3413484611042852,0.3429904738099206
1.3474773349366063,0.34399044603677165
1.3536444641067438,0.34499041826362276
1.359869641443937,0.3459903904904738
1.36610984324081,0.34699036271732486
1.3722658970006851,0.34799033494417597
1.3785143516741456,0.348990307171027
1.3848652035218287,0.34999027939787813
1.3912734604399588,0.3509902516247292
1.3976171479616906,0.3519902238515803
1.403996758021144,0.35299019607843135
1.4104136600979797,0.35399016830528246
1.4168177898488878,0.3549901405321335
1.4232164475479991,0.3559901127589846
1.429621361800964,0.3569900849858357
1.4359910380382264,0.3579900572126868
1.4424449976820828,0.35899002943953784
1.4487722735020112,0.35999000166638895
1.455268789516807,0.36098997389324
1.46167644620822,0.3619899461200911
1.4682333449059175,0.36298991834694216
1.4747047405031075,0.3639898905737933
1.4812952562041317,0.3649898628006443
1.487913326833992,0.36598983502749544
1.4944676822209002,0.3669898072543465
1.5010091958363225,0.3679897794811976
1.5075122884877017,0.36898975170804865
1.5140295060833309,0.36998972393489976
1.520425648285608,0.3709896961617508
1.5268183550763896,0.3719896683886019
1.5332126350677353,0.372989640615453
1.5395781398642756,0.3739896128423041
1.545938101572355,0.37498958506915514
1.55229106665622,0.3759895572960062
1.5586973827823998,0.3769895295228573
1.5650855649326296,0.37798950174970836
1.5714271708940333,0.37898947397655947
1.5778333972179424,0.3799894462034105
1.584155675270595,0.38098941843026163
1.5904352879447141,0.3819893906571127
1.5969151181102192,0.3829893628839638
1.6033619259970129,0.38398933511081484
1.6097679561556815,0.38498930733766595
1.6161616172529745,0.385989279564517
1.622671678807742,0.3869892517913681
1.629119230974927,0.38798922401821917
1.6355899195917816,0.3889891962450703
1.6420319654165159,0.38998916847192133
1.6484861473933283,0.39098914069877244
1.6550446275456483,0.3919891129256235
1.661537820882861,0.3929890851524746
1.6682238872345885,0.39398905737932566
1.6747484438967932,0.39498902960617677
1.6812660498855583,0.3959890018330278
1.6878289905305284,0.39698897405987893
1.6944581450761655,0.39798894628673
1.7010271975758944,0.3989889185135811
1.7075109435194546,0.39998889074043215
1.7139173572850162,0.40098886296728325
1.720477313840093,0.4019888351941343
1.727002361446845,0.4029888074209854
1.733555151320211,0.40398877964783647
1.7402407672655962,0.4049887518746875
1.7469439991194196,0.40598872410153863
1.75356037547035,0.4069886963283897
1.760284113851889,0.4079886685552408
1.7669328086016967,0.40898864078209185
1.7736074859872155,0.40998861300894296
1.780269809730824,0.410988585235794
1.7870965170939177,0.4119885574626451
1.7937237905589658,0.4129885296894962
1.800462503427192,0.4139885019163473
1.8071661655174425,0.41498847414319834
1.813908610323928,0.41598844637004945
1.820637368342666,0.4169884185969005
1.827383511879457,0.4179883908237516
1.8341537769773397,0.41898836305060266
1.8408714091960414,0.4199883352774538
1.8477195242544067,0.4209883075043048
1.8545483513647945,0.42198827973115594
1.8613466329398676,0.422988251958007
1.8681649875327415,0.4239882241848581
1.8750322788650051,0.42498819641170915
1.8818654850926573,0.42598816863856026
1.8887475138527139,0.4269881408654113
1.8956103241551034,0.4279881130922624
1.9025595814687448,0.4289880853191135
1.9095354007698084,0.4299880575459646
1.9164481233752784,0.43098802977281564
1.9232530217013135,0.43198800199966675
1.9300991606766844,0.4329879742265178
1.936989812847988,0.43398794645336886
1.9438124769153498,0.43498791868021996
1.9507155105929868,0.435987890907071
1.9575767499192767,0.4369878631339221
1.96455824935595,0.4379878353607732
1.9715626766098753,0.4389878075876243
1.9785793791919157,0.43998777981447534
1.9855901092426724,0.44098775204132645
1.9924771919370905,0.4419877242681775
1.9994462073632124,0.4429876964950286
2.006386065966319,0.44398766872187967
2.013351872273495,0.4449876409487308
2.0202870808168822,0.44598761317558183
2.0271705821304704,0.44698758540243294
2.034113475912631,0.447987557629284
2.041107478943264,0.4489875298561351
2.0481048317105746,0.44998750208298616
2.0549147889931016,0.45098747430983727
2.061880410757955,0.4519874465366883
2.068904361391201,0.45298741876353943
2.0758551879203764,0.4539873909903905
2.0827555318098274,0.4549873632172416
2.089656006616399,0.45598733544409265
2.0965085234211336,0.45698730767094375
2.103459171591564,0.4579872798977948
2.1105645730968576,0.4589872521246459
2.1177382637038993,0.45998722435149697
2.124833289091036,0.4609871965783481
2.1319831844316934,0.46198716880519913
2.1391205785351324,0.4629871410320502
2.1462088250921605,0.4639871132589013
2.1533520512145405,0.46498708548575235
2.1604068561983407,0.46598705771260346
2.1674942795098837,0.4669870299394545
2.174486034398603,0.4679870021663056
2.1815117453136734,0.4689869743931567
2.18845504593196,0.4699869466200078
2.195210041067234,0.47098691884685884
2.20211887408348,0.47198689107370995
2.2090559658227207,0.472986863300561
2.2160542818897184,0.4739868355274121
2.2231529605732216,0.47498680775426316
2.230252637764939,0.47598677998111427
2.237281001147126,0.4769867522079653
2.2443414920109244,0.47798672443481643
2.2513536703519006,0.4789866966616675
2.2583558293665194,0.4799866688885186
2.2652307787998227,0.48098664111536965
2.2721348984983996,0.48198661334222076
2.2789683294127707,0.4829865855690718
2.285765109891912,0.4839865577959229
2.292682450919359,0.484986530022774
2.2994950552612043,0.4859865022496251
2.306408474748402,0.48698647447647614
2.313317940490164,0.48798644670332725
2.320185136249389,0.4889864189301783
2.327084980538445,0.4899863911570294
2.333971092499987,0.49098636338388046
2.34089188359261,0.4919863356107315
2.347776816740954,0.4929863078375826
2.3546975366473086,0.4939862800644337
2.361667344111564,0.4949862522912848
2.3685787497709954,0.49598622451813584
2.37568047121291,0.49698619674498695
2.382735404994049,0.497986168971838
2.389771580914856,0.4989861411986891
2.396908735097864,0.49998611342554017
2.4039712877005,0.5009860856523912
2.411206617068511,0.5019860578792423
2.418369408565979,0.5029860301060934
2.425561156907335,0.5039860023329445
2.4328134543216358,0.5049859745597955
2.440064964182419,0.5059859467866467
2.447367309879952,0.5069859190134978
2.4545762379784035,0.5079858912403489
2.461908410541761,0.5089858634671999
2.4692451792350747,0.509985835694051
2.476523289189264,0.5109858079209021
2.483825136215871,0.5119857801477532
2.491269765669281,0.5129857523746042
2.4987271998881813,0.5139857246014553
2.5061097899828426,0.5149856968283064
2.5135105222673686,0.5159856690551575
2.521057791398972,0.5169856412820085
2.5285387521926226,0.5179856135088596
2.5360546362578944,0.5189855857357107
2.5435898593979216,0.5199855579625619
2.5511768464822238,0.5209855301894128
2.5587587784248673,0.521985502416264
2.566300758614902,0.5229854746431151
2.573842465755712,0.5239854468699661
2.581561718832113,0.5249854190968172
2.589260992906191,0.5259853913236683
2.5969381697964264,0.5269853635505194
2.604601726879246,0.5279853357773704
2.612205777038155,0.5289853080042215
2.619765604305506,0.5299852802310726
2.6274418918970976,0.5309852524579237
2.6350298224279407,0.5319852246847747
2.6425700009345245,0.5329851969116258
2.6502214042537697,0.5339851691384769
2.657757522301673,0.534985141365328
2.665355012659672,0.535985113592179
2.6729539569471688,0.5369850858190302
2.6805052034126367,0.5379850580458813
2.688124545476623,0.5389850302727324
2.6956963393304165,0.5399850024995834
2.7033274272257715,0.5409849747264345
2.710851127577103,0.5419849469532856
2.7184065411456095,0.5429849191801367
2.725992442641923,0.5439848914069877
2.7335305195219286,0.5449848636338388
2.740979203435845,0.5459848358606899
2.748494500118462,0.546984808087541
2.7559734568120984,0.547984780314392
2.763413086889923,0.5489847525412431
2.770881170639688,0.5499847247680942
2.7783902734079673,0.5509846969949452
2.7860388180933664,0.5519846692217963
2.7936449224971334,0.5529846414486475
2.8013140675233608,0.5539846136754986
2.8090088198544447,0.5549845859023496
2.8168424395527754,0.5559845581292007
2.824481865098607,0.5569845303560518
2.8323107217264223,0.5579845025829029
2.839991105435375,0.5589844748097539
2.8477197807541863,0.559984447036605
2.8554115391212327,0.5609844192634561
2.863106462982986,0.5619843914903072
2.870960960081662,0.5629843637171582
2.878800437299734,0.5639843359440093
2.886673782545841,0.5649843081708604
2.8946607388920995,0.5659842803977115
2.9027946172565726,0.5669842526245625
2.9109032629778224,0.5679842248514136
2.919072996576263,0.5689841970782648
2.9272178968005913,0.5699841693051159
2.935482427342276,0.5709841415319669
2.943761947691067,0.571984113758818
2.9520826632457178,0.5729840859856691
2.9604129427709167,0.5739840582125202
2.968706776641367,0.5749840304393712
2.9768775185374317,0.5759840026662223
2.985110213623186,0.5769839748930734
2.9932317448580914,0.5779839471199244
3.0015253531376893,0.5789839193467755
3.0098591421532865,0.5799838915736266
3.0180956275046484,0.5809838638004777
3.0263167150696275,0.5819838360273287
3.0345700798738906,0.5829838082541798
3.0428279242951275,0.583983780481031
3.0510366998168568,0.584983752707882
3.0592439585155073,0.585983724934733
3.0674931405679224,0.5869836971615842
3.075603242334299,0.5879836693884353
3.0837725323934224,0.5889836416152864
3.0919436044709276,0.5899836138421374
3.1002392727414536,0.5909835860689885
3.108388600676411,0.5919835582958396
3.116577149704771,0.5929835305226907
3.124901301517076,0.5939835027495417
3.1332186079529865,0.5949834749763928
3.141519917144468,0.5959834472032439
3.1497536257675387,0.596983419430095
3.158009085351397,0.597983391656946
3.1663600786608503,0.5989833638837971
3.174797243404801,0.5999833361106482
3.1831912001015805,0.6009833083374994
3.1916806601200363,0.6019832805643504
3.200156411045404,0.6029832527912015
3.208650956892423,0.6039832250180526
3.2170614488634155,0.6049831972449037
3.225571161827406,0.6059831694717547
3.234002868616966,0.6069831416986058
3.2424078722025613,0.6079831139254569
3.250716732377654,0.6089830861523079
3.259035780508032,0.609983058379159
3.267516242351506,0.6109830306060101
3.276040377363673,0.6119830028328612
3.2845176859143206,0.6129829750597122
3.2928657217946777,0.6139829472865633
3.301278024704985,0.6149829195134144
3.3095633077959272,0.6159828917402655
3.318072651590084,0.6169828639671165
3.326542423563914,0.6179828361939677
3.335131064160071,0.6189828084208188
3.3437173142510455,0.6199827806476699
3.352403936947381,0.6209827528745209
3.3609299133219683,0.621982725101372
3.369569188522886,0.6229826973282231
3.378258332150638,0.6239826695550742
3.387063942358954,0.6249826417819252
3.3956998632524074,0.6259826140087763
3.404563920955171,0.6269825862356274
3.413336658461061,0.6279825584624785
3.4221588380917853,0.6289825306893295
3.431022402294229,0.6299825029161806
3.4398665021709682,0.6309824751430317
3.4487403093819373,0.6319824473698828
3.45776352438502,0.6329824195967338
3.4667467595209844,0.633982391823585
3.4755955804425716,0.6349823640504361
3.4844705274234573,0.6359823362772871
3.4932867714923588,0.6369823085041382
3.5020713650479887,0.6379822807309893
3.5108853752517404,0.6389822529578404
3.5196452980537773,0.6399822251846914
3.528472055762845,0.6409821974115425
3.537325841543883,0.6419821696383936
3.5460763399707527,0.6429821418652447
3.554641036323556,0.6439821140920957
3.563363082081263,0.6449820863189468
3.572096070359316,0.6459820585457979
3.580818843474596,0.646982030772649
3.5897273928393014,0.6479820029995
3.5986379212159525,0.6489819752263511
3.6076254269712846,0.6499819474532023
3.6165959416981663,0.6509819196800534
3.6257471398624084,0.6519818919069044
3.6348122130159215,0.6529818641337555
3.643891426239281,0.6539818363606066
3.6529899560240233,0.6549818085874577
3.6620148685412124,0.6559817808143087
3.671056025543957,0.6569817530411598
3.68017416364108,0.6579817252680109
3.6893288888148787,0.658981697494862
3.6984708035425116,0.659981669721713
3.7076722556706763,0.6609816419485641
3.7168645899860606,0.6619816141754152
3.7261444068758336,0.6629815864022663
3.735519098994929,0.6639815586291173
3.7448547054862584,0.6649815308559685
3.7543629676733943,0.6659815030828196
3.7638278385469603,0.6669814753096706
3.7733837957784067,0.6679814475365217
3.7830197612887675,0.6689814197633728
3.7925423334411126,0.6699813919902239
3.8021596976095253,0.6709813642170749
3.811848310925509,0.671981336443926
3.8216218741710115,0.6729813086707771
3.8314487489528197,0.6739812808976282
3.8413303102807004,0.6749812531244792
3.8511808040236883,0.6759812253513303
3.8610489806319324,0.6769811975781814
3.870940821742776,0.6779811698050325
3.880997119216493,0.6789811420318835
3.891154203483238,0.6799811142587346
3.901221582959561,0.6809810864855858
3.911377189500539,0.6819810587124369
3.921509426231795,0.6829810309392879
3.931646448806226,0.683981003166139
3.9419398209797714,0.6849809753929901
3.9523158271583854,0.6859809476198412
3.962621708997965,0.6869809198466922
3.972968358516744,0.6879808920735433
3.9833309307710483,0.6889808643003944
3.99374947759277,0.6899808365272455
4.004239016548988,0.6909808087540965
4.014762641417443,0.6919807809809476
4.025360192477348,0.6929807532077987
4.036111935159807,0.6939807254346497
4.046801555792361,0.6949806976615008
4.057382416433203,0.6959806698883519
4.068090438441391,0.696980642115203
4.078859597343355,0.697980614342054
4.089635946954919,0.6989805865689052
4.100535649687459,0.6999805587957563
4.111240011044017,0.7009805310226074
4.122060465392664,0.7019805032494584
4.132863487503796,0.7029804754763095
4.143658556136649,0.7039804477031606
4.15455479161491,0.7049804199300117
4.165347230047876,0.7059803921568627
4.176523283877224,0.7069803643837138
4.187611094541193,0.7079803366105649
4.198710188513928,0.708980308837416
4.209720638667303,0.709980281064267
4.220778833973591,0.7109802532911181
4.231823811703276,0.7119802255179692
4.242980500846611,0.7129801977448204
4.254180421329416,0.7139801699716714
4.265428449117967,0.7149801421985225
4.276912667564225,0.7159801144253736
4.288315409751304,0.7169800866522247
4.299844972281299,0.7179800588790757
4.311143260196819,0.7189800311059268
4.3224037884066195,0.7199800033327779
4.3335728025361675,0.720979975559629
4.344733239373015,0.72197994778648
4.355746402767372,0.7229799200133311
4.3668704312751485,0.7239798922401822
4.377983360250161,0.7249798644670332
4.389126099165699,0.7259798366938843
4.40021143132663,0.7269798089207354
4.41125813163198,0.7279797811475865
4.422514685572864,0.7289797533744375
4.434036509317157,0.7299797256012887
4.445301829625045,0.7309796978281398
4.456726579467874,0.7319796700549909
4.468223903727798,0.7329796422818419
4.479534546089407,0.733979614508693
4.490971962988241,0.7349795867355441
4.502445580223205,0.7359795589623952
4.514017401735579,0.7369795311892462
4.525737921969965,0.7379795034160973
4.537802861560183,0.7389794756429484
4.549776916772248,0.7399794478697995
4.561710530802134,0.7409794200966505
4.5737467236925475,0.7419793923235016
4.585942150460621,0.7429793645503527
4.598174855043112,0.7439793367772038
4.61062489267056,0.7449793090040548
4.622927605048248,0.745979281230906
4.635413903890441,0.7469792534577571
4.647899926757334,0.7479792256846082
4.660416241782415,0.7489791979114592
4.672841695869034,0.7499791701383103
4.685321800159277,0.7509791423651614
4.697823675484989,0.7519791145920124
4.710342960037896,0.7529790868188635
4.723044253565098,0.7539790590457146
4.735839173787872,0.7549790312725657
4.7486636685905825,0.7559790034994167
4.761453272722588,0.7569789757262678
4.774449292705818,0.7579789479531189
4.787376186464494,0.75897892017997
4.800392892737263,0.759978892406821
4.81333475219753,0.7609788646336721
4.826135622956479,0.7619788368605233
4.839278446614053,0.7629788090873744
4.8523044109109215,0.7639787813142254
4.8653923670573365,0.7649787535410765
4.878331651494677,0.7659787257679276
4.89133767161137,0.7669786979947787
4.904279704363655,0.7679786702216297
4.917175772844674,0.7689786424484808
4.930054525841436,0.7699786146753319
4.942768059599652,0.770978586902183
4.95543254576334,0.771978559129034
4.968224718829275,0.7729785313558851
4.980878750910129,0.7739785035827362
4.993529596760053,0.7749784758095873
5.0062432957473515,0.7759784480364383
5.019036959640124,0.7769784202632894
5.031829786592997,0.7779783924901406
5.044517644695228,0.7789783647169917
5.057174183919644,0.7799783369438427
5.069926117310605,0.7809783091706938
5.08306151146344,0.7819782813975449
5.096759016545439,0.7829782536243959
5.110661989094754,0.783978225851247
5.124560678259244,0.7849781980780981
5.138330805651195,0.7859781703049492
5.152169591146795,0.7869781425318002
5.166144100627687,0.7879781147586513
5.180089173193456,0.7889780869855024
5.193987018935015,0.7899780592123535
5.207741528990975,0.7909780314392045
5.221431547258968,0.7919780036660556
5.235230964265792,0.7929779758929068
5.249082398464739,0.7939779481197579
5.2626819833701886,0.7949779203466089
5.276711813575808,0.79597789257346
5.290667465418933,0.7969778648003111
5.3046620489652225,0.7979778370271622
5.318685249046422,0.7989778092540132
5.333161930363741,0.7999777814808643
5.347650660075897,0.8009777537077154
5.362322443375413,0.8019777259345665
5.376910968518969,0.8029776981614175
5.391675539003615,0.8039776703882686
5.406704702927281,0.8049776426151197
5.421994109951874,0.8059776148419708
5.437551872325837,0.8069775870688218
5.45323259001718,0.8079775592956729
5.468762804662144,0.808977531522524
5.484512247973166,0.809977503749375
5.500488051490617,0.8109774759762262
5.516603596345268,0.8119774482030773
5.532701657826659,0.8129774204299284
5.548883996237486,0.8139773926567794
5.565167999310363,0.8149773648836305
5.581499900944021,0.8159773371104816
5.59778249691159,0.8169773093373327
5.613779518350292,0.8179772815641837
5.630081095469963,0.8189772537910348
5.646389144058578,0.8199772260178859
5.662701321054656,0.820977198244737
5.6791046331770385,0.821977170471588
5.695601048498084,0.8229771426984391
5.712589100783508,0.8239771149252902
5.729485278382303,0.8249770871521414
5.746190976108369,0.8259770593789924
5.76309193790088,0.8269770316058435
5.779786163071463,0.8279770038326946
5.796802302384315,0.8289769760595457
5.814021094506493,0.8299769482863967
5.831059592593349,0.8309769205132478
5.848124316943255,0.8319768927400989
5.865430979684272,0.83297686496695
5.882733340156228,0.833976837193801
5.900017588338276,0.8349768094206521
5.917373695953936,0.8359767816475032
5.93494518931407,0.8369767538743543
5.952350115973685,0.8379767261012053
5.970073996881108,0.8389766983280564
5.987956731175375,0.8399766705549075
6.00598359916112,0.8409766427817585
6.023939872020234,0.8419766150086097
6.042028739813161,0.8429765872354608
6.059786782202682,0.8439765594623119
6.077544020508667,0.8449765316891629
6.095235411778892,0.845976503916014
6.112941120985398,0.8469764761428651
6.130875114377602,0.8479764483697162
6.148705598447407,0.8489764205965672
6.166285622481802,0.8499763928234183
6.184043453570929,0.8509763650502694
6.201357191943149,0.8519763372771205
6.218543191159267,0.8529763095039715
6.235691527071089,0.8539762817308226
6.252834686263038,0.8549762539576737
6.270749557588435,0.8559762261845248
6.289156345050031,0.8569761984113758
6.308306734332997,0.857976170638227
6.327970551468703,0.8589761428650781
6.347679870016421,0.8599761150919292
6.367445282835667,0.8609760873187802
6.387037912372961,0.8619760595456313
6.406919687040138,0.8629760317724824
6.426772482012006,0.8639760039993335
6.447259642301601,0.8649759762261845
6.468084121528188,0.8659759484530356
6.489248731952592,0.8669759206798867
6.5108334952065725,0.8679758929067377
6.5326728974835255,0.8689758651335888
6.554618079293123,0.8699758373604399
6.576763697588739,0.870975809587291
6.598976631909111,0.871975781814142
6.621816584833676,0.8729757540409931
6.6451314353417015,0.8739757262678443
6.668625021362831,0.8749756984946954
6.692808730355448,0.8759756707215464
6.716989515032951,0.8769756429483975
6.741494566818845,0.8779756151752486
6.766373100974292,0.8789755874020997
6.791968255942978,0.8799755596289507
6.817718499933316,0.8809755318558018
6.843562004569534,0.8819755040826529
6.8693904266567465,0.882975476309504
6.895298562324582,0.883975448536355
6.921325798707387,0.8849754207632061
6.947753719848933,0.8859753929900572
6.974963442362445,0.8869753652169083
7.0015846821633705,0.8879753374437593
7.028139889921714,0.8889753096706104
7.05507359455386,0.8899752818974616
7.082122625632544,0.8909752541243127
7.109689384481042,0.8919752263511637
7.137363812768597,0.8929751985780148
7.164699098212057,0.8939751708048659
7.191986016601675,0.894975143031717
7.219764728173561,0.895975115258568
7.247542165571756,0.8969750874854191
7.275391728953587,0.8979750597122702
7.303879822538818,0.8989750319391212
7.333144668071628,0.8999750041659723
7.362710514708999,0.9009749763928234
7.392933345077321,0.9019749486196745
7.423497911724434,0.9029749208465255
7.454505153080897,0.9039748930733766
7.486121055869583,0.9049748653002277
7.517897303100773,0.9059748375270789
7.5498076713130144,0.9069748097539299
7.582017103578626,0.907974781980781
7.614424432150684,0.9089747542076321
7.646448313461398,0.9099747264344832
7.678798761453519,0.9109746986613342
7.712176663846146,0.9119746708881853
7.746076177111861,0.9129746431150364
7.780244078802638,0.9139746153418875
7.815721856446541,0.9149745875687385
7.851136330226705,0.9159745597955896
7.887059277952188,0.9169745320224407
7.923139163984594,0.9179745042492918
7.958614627016041,0.9189744764761428
7.994417071430518,0.9199744487029939
8.030078700262878,0.920974420929845
8.066125703370925,0.9219743931566962
8.102582229679077,0.9229743653835472
8.139753984522772,0.9239743376103983
8.17750827068138,0.9249743098372494
8.215198412801698,0.9259742820641004
8.253283068411175,0.9269742542909515
8.29075695900282,0.9279742265178026
8.328647617161758,0.9289741987446537
8.365982255170831,0.9299741709715047
8.402396575378926,0.9309741431983558
8.440205427942029,0.9319741154252069
8.479040060010815,0.932974087652058
8.5184548630202,0.933974059878909
8.558146481767388,0.9349740321057601
8.598387619964727,0.9359740043326112
8.638621225830693,0.9369739765594624
8.679647410196702,0.9379739487863133
8.720637683312994,0.9389739210131645
8.763704292815731,0.9399738932400156
8.806875074895677,0.9409738654668667
8.850764403109265,0.9419738376937177
8.895013468090172,0.9429738099205688
8.939356502964456,0.9439737821474199
8.983818918596148,0.944973754374271
9.028518555465242,0.945973726601122
9.073741595708286,0.9469736988279731
9.119692998667944,0.9479736710548242
9.166111773142196,0.9489736432816753
9.213117438147046,0.9499736155085263
9.260108159996793,0.9509735877353774
9.307763207661353,0.9519735599622285
9.355482478843419,0.9529735321890797
9.404894854764116,0.9539735044159307
9.455917288006924,0.9549734766427818
9.50781873452396,0.9559734488696329
9.560443664498376,0.9569734210964839
9.61479395874853,0.957973393323335
9.670241130065092,0.9589733655501861
9.726716833164698,0.9599733377770372
9.783574928333366,0.9609733100038882
9.841977492278787,0.9619732822307393
9.899828995138824,0.9629732544575904
9.957531290204528,0.9639732266844415
10.018188784802508,0.9649731989112925
10.079207681489475,0.9659731711381436
10.14232104675715,0.9669731433649947
10.204424484753186,0.9679731155918458
10.267623397876848,0.9689730878186968
10.332918107223888,0.969973060045548
10.402886164187361,0.9709730322723991
10.476221789026624,0.9719730044992502
10.55162805159367,0.9729729767261012
10.630729751800562,0.9739729489529523
10.712848057316618,0.9749729211798034
10.797409507206835,0.9759728934066545
10.883640436441565,0.9769728656335055
10.974498449247246,0.9779728378603566
11.068685202919516,0.9789728100872077
11.168030139170654,0.9799727823140588
11.274179432201434,0.9809727545409098
11.386965804396274,0.9819727267677609
11.506658358070297,0.982972698994612
11.634944963227804,0.983972671221463
11.771721489478614,0.9849726434483141
11.917655029871568,0.9859726156751653
12.072680844841457,0.9869725879020164
12.243380556412875,0.9879725601288674
12.428338233261961,0.9889725323557185
12.63614003653441,0.9899725045825696
12.870024731008103,0.9909724768094207
13.128770731666467,0.9919724490362717
13.417360448848772,0.9929724212631228
13.752420623622722,0.9939723934899739
14.1558408800833,0.994972365716825
14.637963017762184,0.995972337943676
15.225570704018615,0.9969723101705271
15.978282316947247,0.9979722823973782
17.087006606804433,0.9989722546242293
19.800028212436093,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_fix_aar.dat <==
rmse,cdf_percentile
0.0,0.0
0.004409645786477689,0.0009999722268510805
0.006262117616050334,0.001999944453702161
0.0077010700532336345,0.002999916680553241
0.008929928456495873,0.003999888907404322
0.010011179094808219,0.0049998611342554015
0.010989737865000836,0.005999833361106482
0.011889805083304242,0.006999805587957562
0.012740785381409561,0.007999777814808644
0.01352761338452911,0.008999750041659723
0.014283431662711392,0.009999722268510803
0.014992058351932942,0.010999694495361884
0.015682172924593576,0.011999666722212964
0.016340871138054155,0.012999638949064045
0.016974291935041488,0.013999611175915125
0.01758652238104546,0.014999583402766206
0.018188023358663506,0.015999555629617287
0.01876704363081192,0.016999527856468365
0.019328775358012598,0.017999500083319447
0.0198803435023643,0.018999472310170528
0.020410232038449282,0.019999444537021606
0.020931138485135822,0.020999416763872687
0.021444250085896184,0.02199938899072377
0.021945786957679795,0.02299936121757485
0.022438206002671563,0.023999333444425928
0.022916604596662102,0.02499930567127701
0.023384345389318724,0.02599927789812809
0.023851034042347296,0.026999250124979172
0.024306360821043788,0.02799922235183025
0.024758578753750843,0.02899919457868133
0.025205796890743277,0.029999166805532412
0.025641657823934592,0.03099913903238349
0.026074473814007355,0.031999111259234575
0.026497076021478147,0.03299908348608565
0.026916590468073317,0.03399905571293673
0.027330285012416442,0.03499902793978781
0.027740148113571998,0.03599900016663889
0.028143451508233802,0.036998972393489975
0.02854660236880066,0.037998944620341056
0.028944189046940794,0.03899891684719214
0.029332957493535185,0.03999888907404321
0.029721632202519502,0.04099886130089429
0.030105889081508463,0.041998833527745374
0.030485868906541733,0.042998805754596456
0.030862243059823963,0.04399877798144754
0.031234858106794907,0.04499875020829862
0.03160763358097464,0.0459987224351497
0.03197986713285205,0.046998694662000774
0.03234111783425019,0.047998666888851856
0.03270418113535521,0.04899863911570294
0.03306464204923045,0.04999861134255402
0.033413653863109544,0.0509985835694051
0.03376589050440304,0.05199855579625618
0.03411868582536629,0.05299852802310726
0.034463754458794925,0.053998500249958344
0.034807485647038325,0.05499847247680942
0.03515132843486649,0.0559984447036605
0.03549102228159581,0.05699841693051158
0.035825851916401266,0.05799838915736266
0.03616279246716462,0.05899836138421374
0.03649791283712837,0.059998333611064825
0.036830130596743116,0.060998305837915906
0.0371582759012778,0.06199827806476698
0.03748526205151494,0.06299825029161807
0.037810797749715956,0.06399822251846915
0.038135742487201744,0.06499819474532023
0.038457347259934264,0.0659981669721713
0.03877840763613423,0.06699813919902238
0.03909809769205942,0.06799811142587346
0.039415926346662196,0.06899808365272454
0.039731150184807246,0.06999805587957562
0.04004652674574639,0.0709980281064267
0.04035702411775623,0.07199800033327779
0.040667986918661074,0.07299797256012887
0.04097961256997429,0.07399794478697995
0.041288198937145824,0.07499791701383103
0.04159673075855757,0.07599788924068211
0.04190624552286189,0.0769978614675332
0.04221187404005748,0.07799783369438427
0.04251687911889912,0.07899780592123536
0.04282016805502127,0.07999777814808642
0.04312273116978266,0.0809977503749375
0.04342341398330443,0.08199772260178859
0.04371977847228726,0.08299769482863967
0.044017285166409265,0.08399766705549075
0.04431399197981676,0.08499763928234183
0.04460984897638639,0.08599761150919291
0.04490414124329589,0.08699758373604399
0.04519792768235015,0.08799755596289507
0.04549498401818774,0.08899752818974616
0.04578660164070635,0.08999750041659724
0.04607762635039452,0.09099747264344832
0.0463666133957285,0.0919974448702994
0.04665905338221423,0.09299741709715048
0.0469495207147433,0.09399738932400155
0.04723930799481906,0.09499736155085263
0.047524997950462985,0.09599733377770371
0.04781160285125509,0.09699730600455479
0.04809521690992183,0.09799727823140587
0.048379508518074876,0.09899725045825696
0.04866263221014495,0.09999722268510804
0.048945928492860565,0.10099719491195912
0.049230520961444785,0.1019971671388102
0.04951449801951002,0.10299713936566128
0.049795974607279934,0.10399711159251236
0.050078599195280335,0.10499708381936344
0.05035899272911097,0.10599705604621452
0.0506354281904974,0.1069970282730656
0.0509141249659341,0.10799700049991669
0.05119299857831756,0.10899697272676775
0.05147063511433166,0.10999694495361884
0.05175110923053316,0.11099691718046992
0.05202870042914629,0.111996889407321
0.05230510015592213,0.11299686163417208
0.05258180410535693,0.11399683386102316
0.052856138593183645,0.11499680608787424
0.053132702612132036,0.11599677831472532
0.05340621513967699,0.1169967505415764
0.05368196218368594,0.11799672276842749
0.053953708819510435,0.11899669499527857
0.05422462493967715,0.11999666722212965
0.054495482519521785,0.12099663944898073
0.05476699514618406,0.12199661167583181
0.055037027752597785,0.12299658390268288
0.055309945651627085,0.12399655612953396
0.0555807653661587,0.12499652835638504
0.05585280110085931,0.12599650058323614
0.05612285530981748,0.12699647281008722
0.05639059403897499,0.1279964450369383
0.056661507028446446,0.12899641726378938
0.05693099560473287,0.12999638949064046
0.05719930640895037,0.13099636171749152
0.057465663657713655,0.1319963339443426
0.05773368543573345,0.13299630617119368
0.057999888620584895,0.13399627839804476
0.05826650209445522,0.13499625062489584
0.058531671974325926,0.13599622285174692
0.058799867536176324,0.136996195078598
0.05906609756873846,0.13799616730544909
0.05933265427123962,0.13899613953230017
0.059595610263849796,0.13999611175915125
0.059861026775895866,0.14099608398600233
0.06012846814371771,0.1419960562128534
0.060396538549823346,0.1429960284397045
0.060662499571838335,0.14399600066655557
0.0609242404642978,0.14499597289340665
0.06118772298970905,0.14599594512025774
0.06145213665730386,0.14699591734710882
0.06171762276047784,0.1479958895739599
0.06198113950818936,0.14899586180081098
0.062242025184754295,0.14999583402766206
0.06250674469812444,0.15099580625451314
0.06276881166348922,0.15199577848136422
0.06303232680649722,0.1529957507082153
0.0632927070151451,0.1539957229350664
0.06355249491906717,0.15499569516191747
0.06381355288643684,0.15599566738876855
0.06407551644868296,0.15699563961561963
0.06433529201680901,0.1579956118424707
0.06459492214082554,0.15899558406932177
0.06485619162903948,0.15999555629617285
0.06511714673375485,0.16099552852302393
0.06538012051409117,0.161995500749875
0.065641263714578,0.1629954729767261
0.06589801430036504,0.16399544520357717
0.06615836357475519,0.16499541743042825
0.06642077416127269,0.16599538965727934
0.06668271783705952,0.16699536188413042
0.0669413392603198,0.1679953341109815
0.06719990292597168,0.16899530633783258
0.06745953022527411,0.16999527856468366
0.06771878927268021,0.17099525079153474
0.06797822407966472,0.17199522301838582
0.06823602101335066,0.1729951952452369
0.06849551867828689,0.17399516747208799
0.06875503926396348,0.17499513969893907
0.06901663164739015,0.17599511192579015
0.0692769897088052,0.17699508415264123
0.06953514372169037,0.1779950563794923
0.06979686421750268,0.1789950286063434
0.07005858812701839,0.17999500083319447
0.07032030358773983,0.18099497306004556
0.07057865533968692,0.18199494528689664
0.07083701437179632,0.18299491751374772
0.0710978410958571,0.1839948897405988
0.07135796483937502,0.18499486196744988
0.07161599583475582,0.18599483419430096
0.07187518048285725,0.18699480642115204
0.07213214501175745,0.1879947786480031
0.0723925370423608,0.18899475087485418
0.07265204391037176,0.18999472310170526
0.07291116217999487,0.19099469532855634
0.0731665027413746,0.19199466755540742
0.07342528082261127,0.1929946397822585
0.07368066553829275,0.19399461200910958
0.07393991484887652,0.19499458423596067
0.07419694405393525,0.19599455646281175
0.07445651658475509,0.19699452868966283
0.07471560838589958,0.1979945009165139
0.07497866776967452,0.198994473143365
0.07523535153904268,0.19999444537021607
0.07549501346631635,0.20099441759706715
0.07575273631169958,0.20199438982391824
0.07601224446004176,0.20299436205076932
0.07626960188315685,0.2039943342776204
0.07652391344807903,0.20499430650447148
0.07678160488886837,0.20599427873132256
0.07704151467449359,0.20699425095817364
0.07730043802607942,0.20799422318502472
0.07755662595157053,0.2089941954118758
0.07781356892795256,0.2099941676387269
0.07807283943677792,0.21099413986557797
0.07833102269433044,0.21199411209242905
0.07858991592555074,0.21299408431928013
0.0788522483208389,0.2139940565461312
0.07910935170873669,0.2149940287729823
0.07936549110495686,0.21599400099983337
0.07962542564161848,0.21699397322668443
0.0798824909542274,0.2179939454535355
0.08014140448966381,0.2189939176803866
0.08039940559926614,0.21999388990723767
0.08065708073520651,0.22099386213408875
0.08091378639723848,0.22199383436093983
0.08117312976931508,0.22299380658779092
0.08143235707031604,0.223993778814642
0.08169472276531839,0.22499375104149308
0.08195510879857769,0.22599372326834416
0.08221267280372209,0.22699369549519524
0.08247359992114088,0.22799366772204632
0.08273318629274563,0.2289936399488974
0.08299150642388838,0.22999361217574849
0.08325308247702913,0.23099358440259957
0.08351486511954273,0.23199355662945065
0.08377551148283958,0.23299352885630173
0.08403828256776122,0.2339935010831528
0.08429749725478457,0.2349934733100039
0.08456036447978112,0.23599344553685497
0.08482022284654925,0.23699341776370605
0.08508085832844914,0.23799338999055714
0.0853436192423534,0.23899336221740822
0.08560514544191848,0.2399933344442593
0.08586577391665426,0.24099330667111038
0.08612429802785283,0.24199327889796146
0.08638487498742507,0.24299325112481254
0.08664942036099174,0.24399322335166362
0.08691161377279827,0.2449931955785147
0.08717418115761447,0.24599316780536576
0.0874344389518447,0.24699314003221684
0.08769479045874445,0.24799311225906792
0.08795643752494901,0.248993084485919
0.0882168759428248,0.24999305671277008
0.08848005905269483,0.25099302893962117
0.08874269656362815,0.2519930011664723
0.08900340339753678,0.25299297339332333
0.08926615590295693,0.25399294562017444
0.08952684946370676,0.2549929178470255
0.08978939513923542,0.2559928900738766
0.09004960172684673,0.25699286230072765
0.0903150254121664,0.25799283452757876
0.09057782548118187,0.2589928067544298
0.09084153342237997,0.2599927789812809
0.09110343722980613,0.260992751208132
0.09136540254043478,0.26199272343498303
0.0916289212883315,0.26299269566183414
0.09189224025488711,0.2639926678886852
0.09215557957602528,0.2649926401155363
0.09241692059176522,0.26599261234238736
0.09267923120881742,0.26699258456923847
0.0929426197357986,0.2679925567960895
0.09320865343426586,0.26899252902294063
0.09347263135874383,0.2699925012497917
0.0937343776220336,0.2709924734766428
0.09399679426485463,0.27199244570349385
0.09426274090364173,0.27299241793034495
0.09452642162934984,0.273992390157196
0.09478893936869838,0.2749923623840471
0.09505527131572558,0.27599233461089817
0.09531817170004012,0.2769923068377493
0.09558343791643757,0.27799227906460033
0.09584823136405288,0.27899225129145144
0.09611683541742373,0.2799922235183025
0.09638618273530435,0.2809921957451536
0.09665205054494272,0.28199216797200466
0.09691967750074051,0.28299214019885577
0.09718602819312053,0.2839921124257068
0.09745381288914141,0.28499208465255793
0.09772148247866759,0.285992056879409
0.09798943009615464,0.2869920291062601
0.09825635800585276,0.28799200133311115
0.098524049888958,0.2889919735599622
0.09879162552709252,0.2899919457868133
0.09905871124010429,0.29099191801366436
0.09932747038370528,0.2919918902405155
0.09959266747026098,0.2929918624673665
0.09985822085753873,0.29399183469421764
0.10012160630973332,0.2949918069210687
0.10039153260371077,0.2959917791479198
0.1006584677366515,0.29699175137477085
0.10092935146492917,0.29799172360162196
0.10120092934680931,0.298991695828473
0.10146854165427699,0.2999916680553241
0.10173626200433641,0.3009916402821752
0.10200581072584526,0.3019916125090263
0.1022754947306425,0.30299158473587734
0.10254630897227193,0.30399155696272845
0.10281498652435596,0.3049915291895795
0.1030850382773877,0.3059915014164306
0.10335701391154246,0.30699147364328166
0.10363127823897555,0.3079914458701328
0.10390161932641877,0.3089914180969838
0.10417164806643105,0.30999139032383494
0.10444067346354927,0.310991362550686
0.10471254537849903,0.3119913347775371
0.1049842376172338,0.31299130700438815
0.10525367166987153,0.31399127923123926
0.10552806708089424,0.3149912514580903
0.10579939202877468,0.3159912236849414
0.10607290179912988,0.3169911959117925
0.10634680572736935,0.31799116813864353
0.10662211513669768,0.31899114036549464
0.10689487984652613,0.3199911125923457
0.1071693276104775,0.3209910848191968
0.10744156912419513,0.32199105704604786
0.10771535348266319,0.32299102927289897
0.10799047135551226,0.32399100149975
0.10826685081108786,0.32499097372660113
0.10853912420284662,0.3259909459534522
0.10881529818361119,0.3269909181803033
0.10908909513884146,0.32799089040715435
0.10936416751723924,0.32899086263400545
0.10964055506322942,0.3299908348608565
0.10991563952728022,0.3309908070877076
0.11018558753928909,0.33199077931455867
0.11046134951228356,0.3329907515414098
0.11073472980393516,0.33399072376826083
0.11101228359122838,0.33499069599511194
0.11128870383303999,0.335990668221963
0.11156459500053395,0.3369906404488141
0.11184094189218029,0.33799061267566516
0.11211499146268003,0.33899058490251627
0.11239471725461281,0.3399905571293673
0.11267450687440485,0.34099052935621843
0.11295280326288001,0.3419905015830695
0.11322853819553678,0.3429904738099206
0.11350960507597962,0.34399044603677165
0.11378464045361115,0.34499041826362276
0.11406380860585665,0.3459903904904738
0.11434301824309691,0.34699036271732486
0.11462238565307982,0.34799033494417597
0.11490122875340279,0.348990307171027
0.11518188385278973,0.34999027939787813
0.1154580288537031,0.3509902516247292
0.11573744993272242,0.3519902238515803
0.11601698328663283,0.35299019607843135
0.11629923645852071,0.35399016830528246
0.11658012611090778,0.3549901405321335
0.11686207617832631,0.3559901127589846
0.11714346633295053,0.3569900849858357
0.11742439858642466,0.3579900572126868
0.11770768873674543,0.35899002943953784
0.11798862502983186,0.35999000166638895
0.11827329559991936,0.36098997389324
0.11856066740764327,0.3619899461200911
0.11884416426833574,0.36298991834694216
0.11912509477061788,0.3639898905737933
0.11941225673392665,0.3649898628006443
0.11969898754368143,0.36598983502749544
0.11998374105588391,0.3669898072543465
0.12027111697159494,0.3679897794811976
0.12055741444699357,0.36898975170804865
0.12084191122452673,0.36998972393489976
0.12112871017473588,0.3709896961617508
0.12141357981738472,0.3719896683886019
0.12170540940033324,0.372989640615453
0.12199226588633658,0.3739896128423041
0.12227852684433806,0.37498958506915514
0.12256525466732379,0.3759895572960062
0.12285382708633825,0.3769895295228573
0.12314155776942773,0.37798950174970836
0.12343133848821822,0.37898947397655947
0.12371879184795032,0.3799894462034105
0.12400661502970142,0.38098941843026163
0.1242971019702925,0.3819893906571127
0.12458853835157761,0.3829893628839638
0.1248803619182682,0.38398933511081484
0.12516889345536464,0.38498930733766595
0.12545942587562847,0.385989279564517
0.1257511668977233,0.3869892517913681
0.12604363046631875,0.38798922401821917
0.12633369288251478,0.3889891962450703
0.12662782601805592,0.38998916847192133
0.1269220432642699,0.39098914069877244
0.1272154798031194,0.3919891129256235
0.12750784150061115,0.3929890851524746
0.12780172704937512,0.39398905737932566
0.12809405038929364,0.39498902960617677
0.1283903127459727,0.3959890018330278
0.12868444206128032,0.39698897405987893
0.12897971206292383,0.39798894628673
0.12927275353047682,0.3989889185135811
0.12956970256327432,0.39998889074043215
0.12986591815150705,0.40098886296728325
0.13016153363098248,0.4019888351941343
0.1304596789744552,0.4029888074209854
0.13075648714775942,0.40398877964783647
0.1310533940492326,0.4049887518746875
0.13135308683865063,0.40598872410153863
0.13165028986702856,0.4069886963283897
0.13194854940500442,0.4079886685552408
0.13224192562855214,0.40898864078209185
0.13253840135434977,0.40998861300894296
0.13283659392624536,0.410988585235794
0.13313624674514205,0.4119885574626451
0.13343553948888268,0.4129885296894962
0.13373414696708746,0.4139885019163473
0.1340338372314237,0.41498847414319834
0.1343365970535336,0.41598844637004945
0.13463597947218559,0.4169884185969005
0.1349410148237976,0.4179883908237516
0.1352432736998883,0.41898836305060266
0.13554634817811925,0.4199883352774538
0.1358501421845832,0.4209883075043048
0.1361545193733343,0.42198827973115594
0.13645574998253832,0.422988251958007
0.13676099735789413,0.4239882241848581
0.13706444442602597,0.42498819641170915
0.1373708743153846,0.42598816863856026
0.13767441765780933,0.4269881408654113
0.1379805396362221,0.4279881130922624
0.1382847063365134,0.4289880853191135
0.13858866813880327,0.4299880575459646
0.13889516111836953,0.43098802977281564
0.13919892308819043,0.43198800199966675
0.1395044746659686,0.4329879742265178
0.13981032787312236,0.43398794645336886
0.1401172182094837,0.43498791868021996
0.14042326223091628,0.435987890907071
0.1407299630100431,0.4369878631339221
0.14103378482952317,0.4379878353607732
0.14134120862803887,0.4389878075876243
0.1416506748638916,0.43998777981447534
0.14195885100259567,0.44098775204132645
0.14226962783613112,0.4419877242681775
0.14257787146538956,0.4429876964950286
0.14288893770316397,0.44398766872187967
0.1431999717724864,0.4449876409487308
0.14351472884337638,0.44598761317558183
0.1438242462556715,0.44698758540243294
0.14413771707944634,0.447987557629284
0.1444555025673371,0.4489875298561351
0.14477231569414742,0.44998750208298616
0.14508335849101686,0.45098747430983727
0.1453969815755506,0.4519874465366883
0.14571255305579225,0.45298741876353943
0.1460276154979096,0.4539873909903905
0.14634225844292714,0.4549873632172416
0.14666064484844454,0.45598733544409265
0.14697710486309298,0.45698730767094375
0.1472897768038591,0.4579872798977948
0.1476076286350769,0.4589872521246459
0.147924750513185,0.45998722435149697
0.1482419408222593,0.4609871965783481
0.14855993151053465,0.46198716880519913
0.14887755086931606,0.4629871410320502
0.14919909492357591,0.4639871132589013
0.14951528438946374,0.46498708548575235
0.14983526977529904,0.46598705771260346
0.15015707665178527,0.4669870299394545
0.15047328068625296,0.4679870021663056
0.15079169130389544,0.4689869743931567
0.1511115398885786,0.4699869466200078
0.1514324715056748,0.47098691884685884
0.15175411645455292,0.47198689107370995
0.15207905612097306,0.472986863300561
0.15240298014171327,0.4739868355274121
0.15272858415520113,0.47498680775426316
0.1530517866058309,0.47598677998111427
0.15337825171062547,0.4769867522079653
0.15370345615700998,0.47798672443481643
0.1540297923182603,0.4789866966616675
0.15435662573990216,0.4799866688885186
0.15468175847958687,0.48098664111536965
0.1550103421472525,0.48198661334222076
0.15533844365441188,0.4829865855690718
0.15566929622131948,0.4839865577959229
0.15600119637678914,0.484986530022774
0.15632938715242467,0.4859865022496251
0.1566583144206095,0.48698647447647614
0.15699123927394806,0.48798644670332725
0.15732364638823568,0.4889864189301783
0.15765364597177023,0.4899863911570294
0.15798407906642076,0.49098636338388046
0.1583153700604846,0.4919863356107315
0.15864849201157097,0.4929863078375826
0.1589800149484375,0.4939862800644337
0.15931397515115642,0.4949862522912848
0.159647107878918,0.49598622451813584
0.15998184523027326,0.49698619674498695
0.16031587488073798,0.497986168971838
0.16065129149965313,0.4989861411986891
0.16098482083002513,0.49998611342554017
0.16131911891321815,0.5009860856523912
0.16165668424804153,0.5019860578792423
0.16199224450750233,0.5029860301060934
0.16232829084440847,0.5039860023329445
0.16266243418011686,0.5049859745597955
0.1630008017729901,0.5059859467866467
0.16333706866182313,0.5069859190134978
0.16367626000391897,0.5079858912403489
0.16401533697943543,0.5089858634671999
0.16435685317244125,0.509985835694051
0.16469891150830193,0.5109858079209021
0.16504193116735713,0.5119857801477532
0.16538461937425597,0.5129857523746042
0.16573009609693862,0.5139857246014553
0.16607503462726314,0.5149856968283064
0.1664199687909189,0.5159856690551575
0.16675961550480148,0.5169856412820085
0.167107739998038,0.5179856135088596
0.16745510783921488,0.5189855857357107
0.16780416484775917,0.5199855579625619
0.16815461398591097,0.5209855301894128
0.16850426072226413,0.521985502416264
0.168850176926657,0.5229854746431151
0.16919889185908193,0.5239854468699661
0.16954988487514966,0.5249854190968172
0.1699039597975417,0.5259853913236683
0.17025348005539861,0.5269853635505194
0.1706054281040352,0.5279853357773704
0.1709581605570805,0.5289853080042215
0.1713110353921017,0.5299852802310726
0.17166269341463555,0.5309852524579237
0.17201641376240556,0.5319852246847747
0.1723734089372921,0.5329851969116258
0.1727290854757339,0.5339851691384769
0.17308171237213948,0.534985141365328
0.17343821624259714,0.535985113592179
0.17379358669989395,0.5369850858190302
0.1741526393304973,0.5379850580458813
0.17450944600201,0.5389850302727324
0.17486598815361884,0.5399850024995834
0.17522084758263298,0.5409849747264345
0.17557985680808474,0.5419849469532856
0.17594022674876966,0.5429849191801367
0.17630481140796544,0.5439848914069877
0.17666550027641661,0.5449848636338388
0.17702687332586978,0.5459848358606899
0.17738676828727173,0.546984808087541
0.1777491605905706,0.547984780314392
0.1781113509557198,0.5489847525412431
0.17847997766670776,0.5499847247680942
0.17883976298361667,0.5509846969949452
0.17920456992317932,0.5519846692217963
0.17957267259021223,0.5529846414486475
0.17993951066944996,0.5539846136754986
0.18031027916483555,0.5549845859023496
0.18067657181620858,0.5559845581292007
0.18104630545746758,0.5569845303560518
0.1814146839770336,0.5579845025829029
0.18178344972275862,0.5589844748097539
0.1821584608868625,0.559984447036605
0.18252984961687915,0.5609844192634561
0.18290329797766666,0.5619843914903072
0.18327484232000335,0.5629843637171582
0.18364893009099756,0.5639843359440093
0.18402395154077075,0.5649843081708604
0.18439647291532252,0.5659842803977115
0.1847733160621991,0.5669842526245625
0.18514927027746111,0.5679842248514136
0.1855286512287604,0.5689841970782648
0.1859048143623402,0.5699841693051159
0.18628289474490728,0.5709841415319669
0.18666119258970734,0.571984113758818
0.1870419727348894,0.5729840859856691
0.18742126803887574,0.5739840582125202
0.1878023331216903,0.5749840304393712
0.18818243454285158,0.5759840026662223
0.1885649021908797,0.5769839748930734
0.18894862123274248,0.5779839471199244
0.18933250150381983,0.5789839193467755
0.18971565022219192,0.5799838915736266
0.19010166715629495,0.5809838638004777
0.1904869676860189,0.5819838360273287
0.19087214808945835,0.5829838082541798
0.1912635447601611,0.583983780481031
0.19165295480041894,0.584983752707882
0.19204344499112527,0.585983724934733
0.19243209254262533,0.5869836971615842
0.1928219294533519,0.5879836693884353
0.19321137730622018,0.5889836416152864
0.1936012762973839,0.5899836138421374
0.19399613849065106,0.5909835860689885
0.1943896682016647,0.5919835582958396
0.19478318144054768,0.5929835305226907
0.19517852832156266,0.5939835027495417
0.19557336975273823,0.5949834749763928
0.19597086440294964,0.5959834472032439
0.19636514765563384,0.596983419430095
0.1967617783591284,0.597983391656946
0.19715911707121608,0.5989833638837971
0.1975605088143518,0.5999833361106482
0.1979641227411777,0.6009833083374994
0.19836433715954466,0.6019832805643504
0.19876820041969218,0.6029832527912015
0.1991716526915881,0.6039832250180526
0.19957650736351992,0.6049831972449037
0.19998782367226312,0.6059831694717547
0.2003879163433564,0.6069831416986058
0.2007910689093643,0.6079831139254569
0.2011955895534133,0.6089830861523079
0.20160520081407682,0.609983058379159
0.20201132990849888,0.6109830306060101
0.20241811134566323,0.6119830028328612
0.20282737648446417,0.6129829750597122
0.2032410694437582,0.6139829472865633
0.20365709408667465,0.6149829195134144
0.20406940322666145,0.6159828917402655
0.2044829873847276,0.6169828639671165
0.20489945547620658,0.6179828361939677
0.20531595427688412,0.6189828084208188
0.2057349671022255,0.6199827806476699
0.20615364553134852,0.6209827528745209
0.20656881516344966,0.621982725101372
0.20698921282273208,0.6229826973282231
0.20740507407176134,0.6239826695550742
0.2078264464242909,0.6249826417819252
0.2082495817984053,0.6259826140087763
0.20867074535858646,0.6269825862356274
0.2090952159784931,0.6279825584624785
0.20951699662786322,0.6289825306893295
0.2099425086163719,0.6299825029161806
0.21036843512544354,0.6309824751430317
0.2107969660267655,0.6319824473698828
0.21122628245715988,0.6329824195967338
0.2116561668177511,0.633982391823585
0.2120884446927982,0.6349823640504361
0.21251943104078955,0.6359823362772871
0.2129525173013776,0.6369823085041382
0.21338905706101072,0.6379822807309893
0.21382388715435463,0.6389822529578404
0.21425741505991963,0.6399822251846914
0.21469500153641277,0.6409821974115425
0.21513153323724585,0.6419821696383936
0.2155725133806755,0.6429821418652447
0.21601087767765645,0.6439821140920957
0.21645263904073492,0.6449820863189468
0.21689624566283836,0.6459820585457979
0.21733796979621856,0.646982030772649
0.2177832567206024,0.6479820029995
0.2182275041450234,0.6489819752263511
0.21867606164123965,0.6499819474532023
0.21912517712644486,0.6509819196800534
0.21957388593485833,0.6519818919069044
0.2200238638338834,0.6529818641337555
0.22047730328242446,0.6539818363606066
0.22092763743441352,0.6549818085874577
0.22138156503809925,0.6559817808143087
0.22183436846346724,0.6569817530411598
0.2222914429763016,0.6579817252680109
0.22274473829235505,0.658981697494862
0.22319980711723153,0.659981669721713
0.22365988473573828,0.6609816419485641
0.2241255688836559,0.6619816141754152
0.224585212288577,0.6629815864022663
0.22504448166795954,0.6639815586291173
0.22551170648235544,0.6649815308559685
0.22598085919367739,0.6659815030828196
0.22644342504266327,0.6669814753096706
0.22691180452403847,0.6679814475365217
0.2273789675986061,0.6689814197633728
0.22784780291671783,0.6699813919902239
0.22832460035356797,0.6709813642170749
0.22879117462542753,0.671981336443926
0.2292657915381471,0.6729813086707771
0.2297398520594875,0.6739812808976282
0.23020920806098208,0.6749812531244792
0.2306892931261971,0.6759812253513303
0.23116795274984311,0.6769811975781814
0.23165020329033484,0.6779811698050325
0.23212908852764996,0.6789811420318835
0.23261533880459562,0.6799811142587346
0.2331002978166503,0.6809810864855858
0.23357845699110735,0.6819810587124369
0.23406497208195054,0.6829810309392879
0.2345578708299308,0.683981003166139
0.2350438200775027,0.6849809753929901
0.23553192843239953,0.6859809476198412
0.2360210325351964,0.6869809198466922
0.23651340233075802,0.6879808920735433
0.23700667030769756,0.6889808643003944
0.23750333911128038,0.6899808365272455
0.2380017054516778,0.6909808087540965
0.2384950072343139,0.6919807809809476
0.23899400387447245,0.6929807532077987
0.23949541529537144,0.6939807254346497
0.23999550548199738,0.6949806976615008
0.24050530202355652,0.6959806698883519
0.2410069826906582,0.696980642115203
0.24150988990063776,0.697980614342054
0.24202039663653763,0.6989805865689052
0.24253271354335518,0.6999805587957563
0.24304673713923822,0.7009805310226074
0.2435584359215677,0.7019805032494584
0.24407674837591475,0.7029804754763095
0.24459553414752452,0.7039804477031606
0.2451138169921127,0.7049804199300117
0.24562880740396795,0.7059803921568627
0.2461518943459011,0.7069803643837138
0.24667432209687287,0.7079803366105649
0.24720012926466642,0.708980308837416
0.2477241049302145,0.709980281064267
0.24824521501685537,0.7109802532911181
0.24877646352975213,0.7119802255179692
0.2493069501589684,0.7129801977448204
0.24983974627583672,0.7139801699716714
0.25037426558737436,0.7149801421985225
0.25091336429326,0.7159801144253736
0.2514516357745563,0.7169800866522247
0.2519919042798636,0.7179800588790757
0.2525255444515554,0.7189800311059268
0.25306413239389325,0.7199800033327779
0.25360628686461995,0.720979975559629
0.2541556467466109,0.72197994778648
0.2547044934815141,0.7229799200133311
0.25525355235332553,0.7239798922401822
0.2558094351122293,0.7249798644670332
0.25635796726419235,0.7259798366938843
0.2569135325300283,0.7269798089207354
0.2574721842018312,0.7279797811475865
0.2580288999168878,0.7289797533744375
0.2585909809960536,0.7299797256012887
0.2591536985867751,0.7309796978281398
0.2597158377631254,0.7319796700549909
0.26028129804791134,0.7329796422818419
0.26084856546501156,0.733979614508693
0.2614144678707068,0.7349795867355441
0.26198357964249247,0.7359795589623952
0.2625563326201377,0.7369795311892462
0.26312767813527516,0.7379795034160973
0.26370590755379686,0.7389794756429484
0.2642866238956048,0.7399794478697995
0.2648662970136567,0.7409794200966505
0.26545324589924674,0.7419793923235016
0.26604014750075916,0.7429793645503527
0.26662361335551865,0.7439793367772038
0.26721128395494415,0.7449793090040548
0.267800208548881,0.745979281230906
0.26839284264550434,0.7469792534577571
0.26898345410584457,0.7479792256846082
0.2695798185013739,0.7489791979114592
0.2701746233469346,0.7499791701383103
0.2707770389453555,0.7509791423651614
0.27138196562432537,0.7519791145920124
0.2719905550961988,0.7529790868188635
0.27260190122206274,0.7539790590457146
0.27321368119265466,0.7549790312725657
0.27382717199549456,0.7559790034994167
0.2744419355732343,0.7569789757262678
0.2750619608953761,0.7579789479531189
0.27568467302000144,0.75897892017997
0.27630117941555055,0.759978892406821
0.2769249824117279,0.7609788646336721
0.27755231906352595,0.7619788368605233
0.27818612230779777,0.7629788090873744
0.2788148484173192,0.7639787813142254
0.2794448083590439,0.7649787535410765
0.2800847008455543,0.7659787257679276
0.28072050760423756,0.7669786979947787
0.28135616229779087,0.7679786702216297
0.28199568009441645,0.7689786424484808
0.282639670499438,0.7699786146753319
0.28328684954042255,0.770978586902183
0.28393408027185096,0.771978559129034
0.28458558172348913,0.7729785313558851
0.2852426940634134,0.7739785035827362
0.28590381442853174,0.7749784758095873
0.28656779728741594,0.7759784480364383
0.2872249750330102,0.7769784202632894
0.2878893751598026,0.7779783924901406
0.28855617974550174,0.7789783647169917
0.2892280390222724,0.7799783369438427
0.2899034030538675,0.7809783091706938
0.29058380874791706,0.7819782813975449
0.2912663673560884,0.7829782536243959
0.29194595195413703,0.783978225851247
0.29262590649388964,0.7849781980780981
0.29331529595215045,0.7859781703049492
0.2940090755029357,0.7869781425318002
0.29470671481223665,0.7879781147586513
0.29539715033400366,0.7889780869855024
0.29609560548320024,0.7899780592123535
0.29679021815741247,0.7909780314392045
0.2974972915627356,0.7919780036660556
0.2982081323397035,0.7929779758929068
0.29891983825792706,0.7939779481197579
0.29964132872734023,0.7949779203466089
0.3003591312750142,0.79597789257346
0.3010807636669936,0.7969778648003111
0.3018047230236179,0.7979778370271622
0.3025348736913341,0.7989778092540132
0.30325791608490416,0.7999777814808643
0.30399361893939325,0.8009777537077154
0.30472862757620267,0.8019777259345665
0.3054690624413953,0.8029776981614175
0.3062187650139709,0.8039776703882686
0.30697307663629586,0.8049776426151197
0.3077250263123373,0.8059776148419708
0.30847942318066707,0.8069775870688218
0.309238139345601,0.8079775592956729
0.3099982440827162,0.808977531522524
0.3107678518356332,0.809977503749375
0.3115317819958965,0.8109774759762262
0.31230619875113647,0.8119774482030773
0.3130836548355825,0.8129774204299284
0.3138645976768318,0.8139773926567794
0.31465028734376876,0.8149773648836305
0.31543354350157,0.8159773371104816
0.3162212016362327,0.8169773093373327
0.31700745284537135,0.8179772815641837
0.31781006838692466,0.8189772537910348
0.3186141614395891,0.8199772260178859
0.3194166057212747,0.820977198244737
0.3202244583781392,0.821977170471588
0.3210278000275657,0.8229771426984391
0.3218482727243661,0.8239771149252902
0.3226669293629025,0.8249770871521414
0.3234882492983855,0.8259770593789924
0.3243203762664522,0.8269770316058435
0.3251442909443678,0.8279770038326946
0.3259749611965609,0.8289769760595457
0.32681610319944976,0.8299769482863967
0.32766528061713035,0.8309769205132478
0.3285251483534654,0.8319768927400989
0.32938904779323785,0.83297686496695
0.3302466450344209,0.833976837193801
0.3311099140911403,0.8349768094206521
0.33197386670181583,0.8359767816475032
0.33285201400488706,0.8369767538743543
0.33373473935885745,0.8379767261012053
0.33462087830219306,0.8389766983280564
0.33551473120860476,0.8399766705549075
0.336413497781924,0.8409766427817585
0.3373085403123263,0.8419766150086097
0.3382026751205894,0.8429765872354608
0.3391076948183849,0.8439765594623119
0.34002859332285845,0.8449765316891629
0.34094887649606176,0.845976503916014
0.34187925889188,0.8469764761428651
0.3428095071314945,0.8479764483697162
0.343753402011858,0.8489764205965672
0.3447003869542491,0.8499763928234183
0.3456631187411728,0.8509763650502694
0.34662358742371874,0.8519763372771205
0.3475743413811692,0.8529763095039715
0.3485401073686042,0.8539762817308226
0.3495232925158234,0.8549762539576737
0.3505037581668483,0.8559762261845248
0.3515082912317945,0.8569761984113758
0.3524963448185325,0.857976170638227
0.3534935990519188,0.8589761428650781
0.3544959380043546,0.8599761150919292
0.35550599153483686,0.8609760873187802
0.356515400299993,0.8619760595456313
0.3575385138435145,0.8629760317724824
0.3585616879591899,0.8639760039993335
0.35960275832312205,0.8649759762261845
0.3606581981062434,0.8659759484530356
0.3617136651919496,0.8669759206798867
0.3627774205586024,0.8679758929067377
0.3638428036425698,0.8689758651335888
0.36491674743264585,0.8699758373604399
0.36600828922772305,0.870975809587291
0.36709455207344466,0.871975781814142
0.36819727803335767,0.8729757540409931
0.3693003055996622,0.8739757262678443
0.3704072055647563,0.8749756984946954
0.37152068187841275,0.8759756707215464
0.37264204024763947,0.8769756429483975
0.37377753646278167,0.8779756151752486
0.3749198822965492,0.8789755874020997
0.37608312204673966,0.8799755596289507
0.3772407181188806,0.8809755318558018
0.3784108265257013,0.8819755040826529
0.379600392337261,0.882975476309504
0.3807773342141883,0.883975448536355
0.38197880227877085,0.8849754207632061
0.38318690675993705,0.8859753929900572
0.3844024191386586,0.8869753652169083
0.3856312559525983,0.8879753374437593
0.38686790254550174,0.8889753096706104
0.38812995086032215,0.8899752818974616
0.38938589539481033,0.8909752541243127
0.39063548993905517,0.8919752263511637
0.39190722218364776,0.8929751985780148
0.39320918236916835,0.8939751708048659
0.39449862050178797,0.894975143031717
0.39583013634476416,0.895975115258568
0.3971487403261048,0.8969750874854191
0.39847971554924355,0.8979750597122702
0.3998159054638645,0.8989750319391212
0.40116842960276805,0.8999750041659723
0.40254729778476456,0.9009749763928234
0.4039515116267553,0.9019749486196745
0.405354320626381,0.9029749208465255
0.40675836558488154,0.9039748930733766
0.4081780912607005,0.9049748653002277
0.4096118439049905,0.9059748375270789
0.41105742955022406,0.9069748097539299
0.4125204120718899,0.907974781980781
0.41399162828108615,0.9089747542076321
0.4154854853915113,0.9099747264344832
0.41698265369156606,0.9109746986613342
0.41851328366379326,0.9119746708881853
0.420035913734863,0.9129746431150364
0.42158687622597835,0.9139746153418875
0.4231697230932957,0.9149745875687385
0.42476186433008,0.9159745597955896
0.4263587312547881,0.9169745320224407
0.427996684052508,0.9179745042492918
0.4296142450841742,0.9189744764761428
0.4312789171453393,0.9199744487029939
0.43295690004717274,0.920974420929845
0.434646826049266,0.9219743931566962
0.43636312265283267,0.9229743653835472
0.4381274787861395,0.9239743376103983
0.43988053641298874,0.9249743098372494
0.441651239696698,0.9259742820641004
0.44344817751272597,0.9269742542909515
0.4452732816595941,0.9279742265178026
0.44712426321455423,0.9289741987446537
0.44902046284710573,0.9299741709715047
0.45090802102773275,0.9309741431983558
0.4528064475027774,0.9319741154252069
0.4547703815798396,0.932974087652058
0.45673815103992166,0.933974059878909
0.4587629867003759,0.9349740321057601
0.46078161863742517,0.9359740043326112
0.46283956949175376,0.9369739765594624
0.46491169586471603,0.9379739487863133
0.46700981567213434,0.9389739210131645
0.4691454344197319,0.9399738932400156
0.47135316258278664,0.9409738654668667
0.47356716061270915,0.9419738376937177
0.47582203815654456,0.9429738099205688
0.47811013766457827,0.9439737821474199
0.4804392913881318,0.944973754374271
0.4827989312400462,0.945973726601122
0.485211778771492,0.9469736988279731
0.48768152585351515,0.9479736710548242
0.4901730963537382,0.9489736432816753
0.4927287431228866,0.9499736155085263
0.495319997541845,0.9509735877353774
0.49792631705534063,0.9519735599622285
0.5006212153299443,0.9529735321890797
0.5033267686126972,0.9539735044159307
0.5060982382468969,0.9549734766427818
0.5089252870122178,0.9559734488696329
0.5118526860558739,0.9569734210964839
0.5148249605161183,0.957973393323335
0.5178459550309568,0.9589733655501861
0.520952135303621,0.9599733377770372
0.5241216226877706,0.9609733100038882
0.5273637880562331,0.9619732822307393
0.5306632760509735,0.9629732544575904
0.5340953536962835,0.9639732266844415
0.5376077646060048,0.9649731989112925
0.5411831048524748,0.9659731711381436
0.5449504840816405,0.9669731433649947
0.548757223410308,0.9679731155918458
0.5526551365780574,0.9689730878186968
0.5567057100273406,0.969973060045548
0.5608366091486781,0.9709730322723991
0.5650802236154164,0.9719730044992502
0.5695030295040975,0.9729729767261012
0.574062636428048,0.9739729489529523
0.5788020054956601,0.9749729211798034
0.5837625757122662,0.9759728934066545
0.5888526059688199,0.9769728656335055
0.5941516087345834,0.9779728378603566
0.5997033165904013,0.9789728100872077
0.6054884564585712,0.9799727823140588
0.6115565465808398,0.9809727545409098
0.6180038421786149,0.9819727267677609
0.6246833905433654,0.982972698994612
0.6318121828542639,0.983972671221463
0.6392945469768859,0.9849726434483141
0.6472804326868994,0.9859726156751653
0.6558370685123767,0.9869725879020164
0.6650391693181601,0.9879725601288674
0.6749123867259299,0.9889725323557185
0.6856702186047493,0.9899725045825696
0.697532115202609,0.9909724768094207
0.7107132811815736,0.9919724490362717
0.7255200036951092,0.9929724212631228
0.7426315739839605,0.9939723934899739
0.7625764334625329,0.994972365716825
0.7869537612518379,0.995972337943676
0.817562689465368,0.9969723101705271
0.8596233632784852,0.9979722823973782
0.929943356411488,0.9989722546242293
1.281236798169347,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_fix_arr.dat <==
rmse,cdf_percentile
0.0,0.0
0.006199233366068544,0.0009999722268510805
0.009085655315041715,0.001999944453702161
0.011349135482091013,0.002999916680553241
0.01327486839313011,0.003999888907404322
0.01496505698978077,0.0049998611342554015
0.016488929854321203,0.005999833361106482
0.017886766071240578,0.006999805587957562
0.019186493557494445,0.007999777814808644
0.02040640574061455,0.008999750041659723
0.02156162000593224,0.009999722268510803
0.022659141141571647,0.010999694495361884
0.02370584643921319,0.011999666722212964
0.024707556642388263,0.012999638949064045
0.025665720150978056,0.013999611175915125
0.026586829412306025,0.014999583402766206
0.02748836868897114,0.015999555629617287
0.02835212005713742,0.016999527856468365
0.029195937215092796,0.017999500083319447
0.030017585675200565,0.018999472310170528
0.030813716441836874,0.019999444537021606
0.03159190784498967,0.020999416763872687
0.032350742242803335,0.02199938899072377
0.033098474303131814,0.02299936121757485
0.033819853856495954,0.023999333444425928
0.03453146463709889,0.02499930567127701
0.0352286462094043,0.02599927789812809
0.03592425484666995,0.026999250124979172
0.03659615433065719,0.02799922235183025
0.03725765191458496,0.02899919457868133
0.03790591403961808,0.029999166805532412
0.03854501477635374,0.03099913903238349
0.039180199996921156,0.031999111259234575
0.03979812959404613,0.03299908348608565
0.04041347421939267,0.03399905571293673
0.0410157252920257,0.03499902793978781
0.04161068010281862,0.03599900016663889
0.04219611025367222,0.036998972393489975
0.042776161447777065,0.037998944620341056
0.04335294516437307,0.03899891684719214
0.04392705594293742,0.03999888907404321
0.044492215759380345,0.04099886130089429
0.04504722968033985,0.041998833527745374
0.04559810352756117,0.042998805754596456
0.046143586479166526,0.04399877798144754
0.046682872666732454,0.04499875020829862
0.047216697331238136,0.0459987224351497
0.0477481359228443,0.046998694662000774
0.048273071567931466,0.047998666888851856
0.04878948363281814,0.04899863911570294
0.04930639075710971,0.04999861134255402
0.04981545374242019,0.0509985835694051
0.050319760949826854,0.05199855579625618
0.05082666677343293,0.05299852802310726
0.051325271191069784,0.053998500249958344
0.05182329392601571,0.05499847247680942
0.0523230640465283,0.0559984447036605
0.052814201835544486,0.05699841693051158
0.053299092050887155,0.05799838915736266
0.053779547397031835,0.05899836138421374
0.054258665531409914,0.059998333611064825
0.05473823866786225,0.060998305837915906
0.05520663804249533,0.06199827806476698
0.055675922167049044,0.06299825029161807
0.05614274290169356,0.06399822251846915
0.05661228498138252,0.06499819474532023
0.05706934251401613,0.0659981669721713
0.05753175628312336,0.06699813919902238
0.05798784788926462,0.06799811142587346
0.05844574089609009,0.06899808365272454
0.0589015040095192,0.06999805587957562
0.05935597729955818,0.0709980281064267
0.059806548395577995,0.07199800033327779
0.060250527772224005,0.07299797256012887
0.06069333330166467,0.07399794478697995
0.061135606149115146,0.07499791701383103
0.061576188257224655,0.07599788924068211
0.06201243394319083,0.0769978614675332
0.06244731629247119,0.07799783369438427
0.06288349132971044,0.07899780592123536
0.06331798159342511,0.07999777814808642
0.0637536710685806,0.0809977503749375
0.06418414570861299,0.08199772260178859
0.06461641603958249,0.08299769482863967
0.06504593207287292,0.08399766705549075
0.06546974119826297,0.08499763928234183
0.06589696042466417,0.08599761150919291
0.06631994924547564,0.08699758373604399
0.0667397539458299,0.08799755596289507
0.0671572644708964,0.08899752818974616
0.06757456771560989,0.08999750041659724
0.06799661595424876,0.09099747264344832
0.06841026868978606,0.0919974448702994
0.06882845326813242,0.09299741709715048
0.06923632045361745,0.09399738932400155
0.06964426976808898,0.09499736155085263
0.07005658963703217,0.09599733377770371
0.07047007231236285,0.09699730600455479
0.0708789194530607,0.09799727823140587
0.0712840413031653,0.09899725045825696
0.0716906075862267,0.09999722268510804
0.07209237870020181,0.10099719491195912
0.07249677352021112,0.1019971671388102
0.07289478807900243,0.10299713936566128
0.07329702671644807,0.10399711159251236
0.07369483759857325,0.10499708381936344
0.07409634411770062,0.10599705604621452
0.0744942485918894,0.1069970282730656
0.0748917551255576,0.10799700049991669
0.07529326282360914,0.10899697272676775
0.07568901112208172,0.10999694495361884
0.07608064276223887,0.11099691718046992
0.0764790060408086,0.111996889407321
0.0768750500389431,0.11299686163417208
0.07726776732119275,0.11399683386102316
0.07766309679024166,0.11499680608787424
0.07805626857528586,0.11599677831472532
0.07844751364685736,0.1169967505415764
0.07883892478740566,0.11799672276842749
0.07923069231237435,0.11899669499527857
0.07961919885525202,0.11999666722212965
0.08000878746966031,0.12099663944898073
0.08039969368578936,0.12199661167583181
0.08079070875598636,0.12299658390268288
0.08118000270536484,0.12399655612953396
0.08156844043845707,0.12499652835638504
0.08195382309340742,0.12599650058323614
0.08233762328075249,0.12699647281008722
0.08272603557503744,0.1279964450369383
0.08311134310752012,0.12899641726378938
0.08349371871640943,0.12999638949064046
0.08388197334900233,0.13099636171749152
0.08427029412329307,0.1319963339443426
0.0846540178357683,0.13299630617119368
0.08503711768727336,0.13399627839804476
0.08542078070808592,0.13499625062489584
0.08579965727027958,0.13599622285174692
0.08618325141542285,0.136996195078598
0.08656841192045003,0.13799616730544909
0.08695300679799314,0.13899613953230017
0.08733246586859002,0.13999611175915125
0.08771317938149321,0.14099608398600233
0.08809293155707684,0.1419960562128534
0.0884747795835905,0.1429960284397045
0.08885669781647412,0.14399600066655557
0.08924091650368983,0.14499597289340665
0.08961817434007063,0.14599594512025774
0.09000273298577967,0.14699591734710882
0.09038097431233758,0.1479958895739599
0.0907626694575123,0.14899586180081098
0.09114264902958422,0.14999583402766206
0.09151898445957411,0.15099580625451314
0.09189402846050479,0.15199577848136422
0.09227122467238555,0.1529957507082153
0.0926486316025462,0.1539957229350664
0.09302819890104572,0.15499569516191747
0.09340667150659075,0.15599566738876855
0.09378520593873989,0.15699563961561963
0.09416091073279838,0.1579956118424707
0.09453702339962354,0.15899558406932177
0.09491551573818106,0.15999555629617285
0.09529155471774356,0.16099552852302393
0.09566773823472649,0.161995500749875
0.09604151003486436,0.1629954729767261
0.09642011041995383,0.16399544520357717
0.09679343942064562,0.16499541743042825
0.09717042485402488,0.16599538965727934
0.09754544777883949,0.16699536188413042
0.0979200076654818,0.1679953341109815
0.09829104129338229,0.16899530633783258
0.09866108990701843,0.16999527856468366
0.0990374068254714,0.17099525079153474
0.09941254859705109,0.17199522301838582
0.0997837540968539,0.1729951952452369
0.10016011711818414,0.17399516747208799
0.10053691437278621,0.17499513969893907
0.10091154855419317,0.17599511192579015
0.10128627625288726,0.17699508415264123
0.10166460134485712,0.1779950563794923
0.10203530817599947,0.1789950286063434
0.10240959984691894,0.17999500083319447
0.10278277645341793,0.18099497306004556
0.10315621558033332,0.18199494528689664
0.10353057175781967,0.18299491751374772
0.10390578054441846,0.1839948897405988
0.10427784703940968,0.18499486196744988
0.1046510116337989,0.18599483419430096
0.10502486109900556,0.18699480642115204
0.10539876540355222,0.1879947786480031
0.10577236431332163,0.18899475087485418
0.10614561052641634,0.18999472310170526
0.10651953539106977,0.19099469532855634
0.10688943206094305,0.19199466755540742
0.10726501810317324,0.1929946397822585
0.10764177964862805,0.19399461200910958
0.10801463154833967,0.19499458423596067
0.10838520362456232,0.19599455646281175
0.10875543352090042,0.19699452868966283
0.10912660027656107,0.1979945009165139
0.1094990942269606,0.198994473143365
0.10987460932102053,0.19999444537021607
0.11024713800981861,0.20099441759706715
0.1106180686541036,0.20199438982391824
0.11099334523031842,0.20299436205076932
0.11136023212309873,0.2039943342776204
0.11173045640935833,0.20499430650447148
0.11210605858826071,0.20599427873132256
0.11248328330985297,0.20699425095817364
0.11285857923994014,0.20799422318502472
0.11322993222308095,0.2089941954118758
0.11360466174590889,0.2099941676387269
0.11397731593894157,0.21099413986557797
0.11435057538109973,0.21199411209242905
0.11472512569853725,0.21299408431928013
0.1150996082222356,0.2139940565461312
0.11547410040278924,0.2149940287729823
0.11584670388143072,0.21599400099983337
0.11621885927047236,0.21699397322668443
0.11659562646595434,0.2179939454535355
0.11696641207306425,0.2189939176803866
0.11734098137203598,0.21999388990723767
0.11771815057532624,0.22099386213408875
0.11809464848631723,0.22199383436093983
0.11846935397697292,0.22299380658779092
0.11884460446500096,0.223993778814642
0.11921874982945926,0.22499375104149308
0.11959167952574119,0.22599372326834416
0.1199664712392425,0.22699369549519524
0.12034050847630945,0.22799366772204632
0.12071618882790015,0.2289936399488974
0.12109133031746357,0.22999361217574849
0.12146853680332259,0.23099358440259957
0.12184229937191114,0.23199355662945065
0.12221994674379037,0.23299352885630173
0.12259730504461336,0.2339935010831528
0.12297451580328615,0.2349934733100039
0.12335025015753248,0.23599344553685497
0.12372503128551546,0.23699341776370605
0.12410048063402056,0.23799338999055714
0.12447624248283742,0.23899336221740822
0.12485181020788111,0.2399933344442593
0.12522910741458593,0.24099330667111038
0.12560390088251858,0.24199327889796146
0.12598185798862915,0.24299325112481254
0.12635781253640585,0.24399322335166362
0.12673668809604288,0.2449931955785147
0.12711235721569752,0.24599316780536576
0.12749263604249758,0.24699314003221684
0.12786831730950746,0.24799311225906792
0.12824596696101773,0.248993084485919
0.12862204715546077,0.24999305671277008
0.12899935464870438,0.25099302893962117
0.12938020273249573,0.2519930011664723
0.1297567764290115,0.25299297339332333
0.13013573634441963,0.25399294562017444
0.13051785933327895,0.2549929178470255
0.13089057323832476,0.2559928900738766
0.13126972955683874,0.25699286230072765
0.13164634144759985,0.25799283452757876
0.13202506238938982,0.2589928067544298
0.13240617479012293,0.2599927789812809
0.13278541338842373,0.260992751208132
0.1331642378140501,0.26199272343498303
0.13354376882891048,0.26299269566183414
0.13392075454695374,0.2639926678886852
0.13430237492455815,0.2649926401155363
0.13468306629492055,0.26599261234238736
0.13506253654037526,0.26699258456923847
0.13544404467339163,0.2679925567960895
0.1358240807325799,0.26899252902294063
0.13620519332748157,0.2699925012497917
0.13658618182517396,0.2709924734766428
0.1369630359764268,0.27199244570349385
0.13734506292141746,0.27299241793034495
0.13772338957285954,0.273992390157196
0.1381052957305887,0.2749923623840471
0.13848848275331843,0.27599233461089817
0.13887118767520934,0.2769923068377493
0.13925171027632052,0.27799227906460033
0.13963806227372233,0.27899225129145144
0.14002065706171318,0.2799922235183025
0.14040150146693686,0.2809921957451536
0.14078270338126384,0.28199216797200466
0.14116772364757343,0.28299214019885577
0.14155417454742877,0.2839921124257068
0.14193324885256728,0.28499208465255793
0.14231705290213043,0.285992056879409
0.14270480171350297,0.2869920291062601
0.14309101892776754,0.28799200133311115
0.14347840331935444,0.2889919735599622
0.14386376227243544,0.2899919457868133
0.14425341619256857,0.29099191801366436
0.14463824141235776,0.2919918902405155
0.14502579395301335,0.2929918624673665
0.14541093043318126,0.29399183469421764
0.145795191288106,0.2949918069210687
0.14617799831899253,0.2959917791479198
0.1465666422644451,0.29699175137477085
0.14695380619318077,0.29799172360162196
0.14734016733969085,0.298991695828473
0.14772942656352803,0.2999916680553241
0.14811665466514992,0.3009916402821752
0.14850524299088988,0.3019916125090263
0.14889273084998825,0.30299158473587734
0.14927965137799176,0.30399155696272845
0.14966764862593457,0.3049915291895795
0.15005583032447936,0.3059915014164306
0.15044543785607106,0.30699147364328166
0.15083637629834937,0.3079914458701328
0.15122865730428756,0.3089914180969838
0.1516186769909418,0.30999139032383494
0.15201124619698994,0.310991362550686
0.15239989266223133,0.3119913347775371
0.1527937207024691,0.31299130700438815
0.15318641612340453,0.31399127923123926
0.1535829766677725,0.3149912514580903
0.15397283993406988,0.3159912236849414
0.15436240904817947,0.3169911959117925
0.1547567491495481,0.31799116813864353
0.15515020436979388,0.31899114036549464
0.15554238225915457,0.3199911125923457
0.15593345860894156,0.3209910848191968
0.15632866903515308,0.32199105704604786
0.15672094184613303,0.32299102927289897
0.15711728459459523,0.32399100149975
0.15750692463482652,0.32499097372660113
0.1578986915859261,0.3259909459534522
0.1582905948332531,0.3269909181803033
0.15868499574452266,0.32799089040715435
0.1590822541242842,0.32899086263400545
0.1594785537104191,0.3299908348608565
0.15987491607575363,0.3309908070877076
0.16027475852368786,0.33199077931455867
0.16067001111469173,0.3329907515414098
0.1610660009055183,0.33399072376826083
0.16146090977839006,0.33499069599511194
0.1618547172275416,0.335990668221963
0.16225413485213636,0.3369906404488141
0.1626507127674185,0.33799061267566516
0.16304826269736145,0.33899058490251627
0.16345040485871115,0.3399905571293673
0.16384842948196796,0.34099052935621843
0.16424988541308527,0.3419905015830695
0.16465195424873275,0.3429904738099206
0.16505195650247564,0.34399044603677165
0.16545543837947954,0.34499041826362276
0.1658562214196518,0.3459903904904738
0.16626081697477402,0.34699036271732486
0.1666608496784927,0.34799033494417597
0.1670648723499661,0.348990307171027
0.16746300998635152,0.34999027939787813
0.16786491494789677,0.3509902516247292
0.16827085156978625,0.3519902238515803
0.1686737361327468,0.35299019607843135
0.16907688293872175,0.35399016830528246
0.16948294125560745,0.3549901405321335
0.16988977912691758,0.3559901127589846
0.1702976297368632,0.3569900849858357
0.17070663652177084,0.3579900572126868
0.17111220865041393,0.35899002943953784
0.1715215470346652,0.35999000166638895
0.17193029325533601,0.36098997389324
0.17233349261731004,0.3619899461200911
0.17274080098749214,0.36298991834694216
0.1731533062183736,0.3639898905737933
0.17356053901456336,0.3649898628006443
0.1739674283870663,0.36598983502749544
0.17437690490766064,0.3669898072543465
0.1747870404169284,0.3679897794811976
0.1751958372970529,0.36898975170804865
0.1756129820106006,0.36998972393489976
0.17602249556557728,0.3709896961617508
0.17643359568986597,0.3719896683886019
0.1768483370411586,0.372989640615453
0.17725937409311995,0.3739896128423041
0.17767612232359203,0.37498958506915514
0.17809103427368886,0.3759895572960062
0.17850169986758438,0.3769895295228573
0.17891680701981588,0.37798950174970836
0.1793282371840975,0.37898947397655947
0.1797443927053798,0.3799894462034105
0.18016033774897552,0.38098941843026163
0.1805786761452838,0.3819893906571127
0.1809959946705684,0.3829893628839638
0.18140898508641465,0.38398933511081484
0.18182418275808904,0.38498930733766595
0.1822408351722264,0.385989279564517
0.18265849049190927,0.3869892517913681
0.18307606048660455,0.38798922401821917
0.1834962992888409,0.3889891962450703
0.1839144328063728,0.38998916847192133
0.1843337630201844,0.39098914069877244
0.1847511174163146,0.3919891129256235
0.1851734666834739,0.3929890851524746
0.18559796932715367,0.39398905737932566
0.18601776349716384,0.39498902960617677
0.18643975027062026,0.3959890018330278
0.18686642064541104,0.39698897405987893
0.18728906345556312,0.39798894628673
0.18770678619027098,0.3989889185135811
0.18812881284415148,0.39998889074043215
0.18855268386314322,0.40098886296728325
0.1889729836644181,0.4019888351941343
0.18939074635136247,0.4029888074209854
0.18981705352247896,0.40398877964783647
0.1902432524369693,0.4049887518746875
0.19066679841288076,0.40598872410153863
0.19109461699788405,0.4069886963283897
0.19151558885429426,0.4079886685552408
0.19194542266581752,0.40898864078209185
0.19237244437801984,0.40998861300894296
0.19280042290848706,0.410988585235794
0.19322580381113055,0.4119885574626451
0.1936544190366551,0.4129885296894962
0.19408623842226186,0.4139885019163473
0.19451467041722062,0.41498847414319834
0.1949468678124358,0.41598844637004945
0.19537489337507316,0.4169884185969005
0.19580524473907285,0.4179883908237516
0.1962390096895091,0.41898836305060266
0.19666952397926107,0.4199883352774538
0.1971055456512753,0.4209883075043048
0.19753819641685988,0.42198827973115594
0.19797115858709038,0.422988251958007
0.1984048474279708,0.4239882241848581
0.19884580415144623,0.42498819641170915
0.19928087252531554,0.42598816863856026
0.19972472532297503,0.4269881408654113
0.200165110573759,0.4279881130922624
0.20060838100837397,0.4289880853191135
0.2010464442864954,0.4299880575459646
0.20148426606879233,0.43098802977281564
0.20192274897376558,0.43198800199966675
0.20236126589820522,0.4329879742265178
0.20279847526078967,0.43398794645336886
0.2032355934757911,0.43498791868021996
0.20367424874863332,0.435987890907071
0.20412024277491497,0.4369878631339221
0.20456220885008455,0.4379878353607732
0.20500218452172517,0.4389878075876243
0.2054454051506181,0.43998777981447534
0.20589494525175875,0.44098775204132645
0.20633817680790784,0.4419877242681775
0.2067813343650837,0.4429876964950286
0.20723065522797135,0.44398766872187967
0.2076783168223923,0.4449876409487308
0.2081207938599868,0.44598761317558183
0.20856964854464652,0.44698758540243294
0.20901944747226978,0.447987557629284
0.2094710043455024,0.4489875298561351
0.20992317111832562,0.44998750208298616
0.2103767677650011,0.45098747430983727
0.21082849542541285,0.4519874465366883
0.21127577335328276,0.45298741876353943
0.2117265691166136,0.4539873909903905
0.2121749458677568,0.4549873632172416
0.2126188686397433,0.45598733544409265
0.21306859311455154,0.45698730767094375
0.21352096027306847,0.4579872798977948
0.21397300466284003,0.4589872521246459
0.21442570905360434,0.45998722435149697
0.21488571290329608,0.4609871965783481
0.21534566049874848,0.46198716880519913
0.21580240009405818,0.4629871410320502
0.21626293704223976,0.4639871132589013
0.2167210611585785,0.46498708548575235
0.2171793601340094,0.46598705771260346
0.21763641879137915,0.4669870299394545
0.2180943859875975,0.4679870021663056
0.21855142195912297,0.4689869743931567
0.2190127272418173,0.4699869466200078
0.2194751290230845,0.47098691884685884
0.21994261569304008,0.47198689107370995
0.22040484859993426,0.472986863300561
0.22086327845934586,0.4739868355274121
0.22132584387397117,0.47498680775426316
0.2217936663055105,0.47598677998111427
0.22225991099812958,0.4769867522079653
0.22272670392996066,0.47798672443481643
0.22319243647937118,0.4789866966616675
0.2236558862697033,0.4799866688885186
0.22412118319999047,0.48098664111536965
0.2245899547367274,0.48198661334222076
0.22505979594176362,0.4829865855690718
0.2255309542228599,0.4839865577959229
0.22600111377430715,0.484986530022774
0.2264753569935744,0.4859865022496251
0.22694610278682864,0.48698647447647614
0.2274224877162555,0.48798644670332725
0.22790053734087923,0.4889864189301783
0.22837294011607145,0.4899863911570294
0.22885100967217786,0.49098636338388046
0.22932875747891282,0.4919863356107315
0.22980428759315513,0.4929863078375826
0.2302811674502298,0.4939862800644337
0.23075827136979174,0.4949862522912848
0.23123526674155925,0.49598622451813584
0.23171651394683923,0.49698619674498695
0.23219582126701555,0.497986168971838
0.23267773867227073,0.4989861411986891
0.23315506199692668,0.49998611342554017
0.23364125171848013,0.5009860856523912
0.2341278547531434,0.5019860578792423
0.2346102074358868,0.5029860301060934
0.23509037916649114,0.5039860023329445
0.23557799623527056,0.5049859745597955
0.23606396407224126,0.5059859467866467
0.23655314441983274,0.5069859190134978
0.23703721510592327,0.5079858912403489
0.237527314852585,0.5089858634671999
0.238019347864805,0.509985835694051
0.23850972387511069,0.5109858079209021
0.23900137592216184,0.5119857801477532
0.23949218474061543,0.5129857523746042
0.23998175945544334,0.5139857246014553
0.24047263859652518,0.5149856968283064
0.24096579496068068,0.5159856690551575
0.2414541282335291,0.5169856412820085
0.24194801508684083,0.5179856135088596
0.2424451099711065,0.5189855857357107
0.2429407843512658,0.5199855579625619
0.24344225686587323,0.5209855301894128
0.24394102832871886,0.521985502416264
0.2444349462310087,0.5229854746431151
0.24493572617377823,0.5239854468699661
0.24543514406095607,0.5249854190968172
0.24593921825417553,0.5259853913236683
0.24644256710475618,0.5269853635505194
0.24694783912822024,0.5279853357773704
0.24745332708151344,0.5289853080042215
0.2479552749241434,0.5299852802310726
0.2484655835995643,0.5309852524579237
0.24897331265660425,0.5319852246847747
0.24948339011328696,0.5329851969116258
0.24998608061400812,0.5339851691384769
0.2504987980804456,0.534985141365328
0.25101301597882575,0.535985113592179
0.25151981548140767,0.5369850858190302
0.2520329071262111,0.5379850580458813
0.25254180478623733,0.5389850302727324
0.25305573696282435,0.5399850024995834
0.25357270033700846,0.5409849747264345
0.25408668291570935,0.5419849469532856
0.254607848161543,0.5429849191801367
0.25512175897821465,0.5439848914069877
0.255643232508901,0.5449848636338388
0.25616725355631714,0.5459848358606899
0.25669142418113616,0.546984808087541
0.25720788935876726,0.547984780314392
0.25772632162992404,0.5489847525412431
0.25824863019468997,0.5499847247680942
0.25877169029192715,0.5509846969949452
0.2592916647239519,0.5519846692217963
0.25981787446739335,0.5529846414486475
0.2603456771592375,0.5539846136754986
0.2608741765300301,0.5549845859023496
0.26139859841611346,0.5559845581292007
0.26192620676855527,0.5569845303560518
0.2624586796658549,0.5579845025829029
0.2629871990727333,0.5589844748097539
0.26352096447935025,0.559984447036605
0.26405791869208317,0.5609844192634561
0.26458610108141256,0.5619843914903072
0.2651206950472405,0.5629843637171582
0.2656530811372145,0.5639843359440093
0.2661931288295679,0.5649843081708604
0.2667283446212113,0.5659842803977115
0.2672680215834996,0.5669842526245625
0.26780314912498815,0.5679842248514136
0.2683442344305106,0.5689841970782648
0.26888547749399855,0.5699841693051159
0.26943316894458524,0.5709841415319669
0.26998130709477247,0.571984113758818
0.27053160457082676,0.5729840859856691
0.2710746404086203,0.5739840582125202
0.2716169463367756,0.5749840304393712
0.2721678064771736,0.5759840026662223
0.27271434192075406,0.5769839748930734
0.27325904974101217,0.5779839471199244
0.2738078625694052,0.5789839193467755
0.274362328698094,0.5799838915736266
0.27491694194310046,0.5809838638004777
0.27546995139013486,0.5819838360273287
0.276029203232027,0.5829838082541798
0.2765813712737491,0.583983780481031
0.277138413509761,0.584983752707882
0.27769980782072445,0.585983724934733
0.278259084373128,0.5869836971615842
0.27882312465070525,0.5879836693884353
0.27938526899878163,0.5889836416152864
0.27995408653934684,0.5899836138421374
0.28052041900394104,0.5909835860689885
0.28108332152883314,0.5919835582958396
0.2816502272842484,0.5929835305226907
0.2822200406936618,0.5939835027495417
0.28278124947375943,0.5949834749763928
0.2833590249108485,0.5959834472032439
0.28393118565479225,0.596983419430095
0.28450902250007704,0.597983391656946
0.2850848334902271,0.5989833638837971
0.28566584664521444,0.5999833361106482
0.2862401263196047,0.6009833083374994
0.2868177938770223,0.6019832805643504
0.28739925556993157,0.6029832527912015
0.2879809635901612,0.6039832250180526
0.2885643206350957,0.6049831972449037
0.2891501766004978,0.6059831694717547
0.2897316519400248,0.6069831416986058
0.29031471628715844,0.6079831139254569
0.29090566367667664,0.6089830861523079
0.2914961242768842,0.609983058379159
0.29208317663417155,0.6109830306060101
0.2926783002711432,0.6119830028328612
0.2932657214425065,0.6129829750597122
0.29386183535555327,0.6139829472865633
0.29445475567885143,0.6149829195134144
0.2950514188494159,0.6159828917402655
0.29565246631423114,0.6169828639671165
0.29625020128817686,0.6179828361939677
0.2968458255888473,0.6189828084208188
0.2974497610663261,0.6199827806476699
0.2980480740833916,0.6209827528745209
0.298654630041458,0.621982725101372
0.29925457837354236,0.6229826973282231
0.29986393645879983,0.6239826695550742
0.30046967825045934,0.6249826417819252
0.3010818325639312,0.6259826140087763
0.30169695115173073,0.6269825862356274
0.30230752195632105,0.6279825584624785
0.30292051294113637,0.6289825306893295
0.3035353986359594,0.6299825029161806
0.30415135225415457,0.6309824751430317
0.3047693553138454,0.6319824473698828
0.30539075883463046,0.6329824195967338
0.30600541910174095,0.633982391823585
0.30663509733985844,0.6349823640504361
0.3072623642891609,0.6359823362772871
0.3078868788591018,0.6369823085041382
0.3085094085741281,0.6379822807309893
0.3091414222786411,0.6389822529578404
0.30976940983931367,0.6399822251846914
0.3104025296276772,0.6409821974115425
0.31102963251833254,0.6419821696383936
0.31166666324876163,0.6429821418652447
0.312306811183356,0.6439821140920957
0.31294764148492926,0.6449820863189468
0.3135805956058904,0.6459820585457979
0.3142237887986372,0.646982030772649
0.3148656495054272,0.6479820029995
0.3154991698439336,0.6489819752263511
0.3161449572694727,0.6499819474532023
0.3167920030900557,0.6509819196800534
0.3174385826006478,0.6519818919069044
0.31808818434547237,0.6529818641337555
0.3187376004276671,0.6539818363606066
0.3193902178143722,0.6549818085874577
0.32004284119398496,0.6559817808143087
0.320696340104623,0.6569817530411598
0.321353799100061,0.6579817252680109
0.322013505662468,0.658981697494862
0.322673084312642,0.659981669721713
0.32333850547886506,0.6609816419485641
0.32400195358201966,0.6619816141754152
0.3246698397803051,0.6629815864022663
0.3253385253334236,0.6639815586291173
0.3260114595023142,0.6649815308559685
0.3266821700030812,0.6659815030828196
0.32735409942858285,0.6669814753096706
0.32801898337156615,0.6679814475365217
0.32870644915787384,0.6689814197633728
0.32938317015122276,0.6699813919902239
0.3300672612438565,0.6709813642170749
0.3307462904059115,0.671981336443926
0.3314315280585873,0.6729813086707771
0.33211694702600364,0.6739812808976282
0.332793785757899,0.6749812531244792
0.3334918894590603,0.6759812253513303
0.33418412149145493,0.6769811975781814
0.33488431591788975,0.6779811698050325
0.3355902562087683,0.6789811420318835
0.33629042633316686,0.6799811142587346
0.3369847119045098,0.6809810864855858
0.3376919812152007,0.6819810587124369
0.338395998144284,0.6829810309392879
0.3390975747873816,0.683981003166139
0.33980699781365953,0.6849809753929901
0.34051611062644255,0.6859809476198412
0.34123175427851116,0.6869809198466922
0.3419456945640071,0.6879808920735433
0.3426647951878497,0.6889808643003944
0.34338342848353653,0.6899808365272455
0.3441014813798929,0.6909808087540965
0.34481679451369834,0.6919807809809476
0.3455410720442139,0.6929807532077987
0.3462690256592573,0.6939807254346497
0.3469979780107216,0.6949806976615008
0.3477270695934354,0.6959806698883519
0.34846074260132814,0.696980642115203
0.3491991146814807,0.697980614342054
0.34994421850560437,0.6989805865689052
0.35067119210308745,0.6999805587957563
0.35141639147272924,0.7009805310226074
0.35215563645899833,0.7019805032494584
0.3528995883020761,0.7029804754763095
0.3536531343955305,0.7039804477031606
0.3544029485736539,0.7049804199300117
0.35515448198578675,0.7059803921568627
0.3559076156395043,0.7069803643837138
0.35667107726460007,0.7079803366105649
0.357432496586141,0.708980308837416
0.3581958212270967,0.709980281064267
0.35895639776482274,0.7109802532911181
0.35973009998118854,0.7119802255179692
0.3605022540200261,0.7129801977448204
0.3612727328516483,0.7139801699716714
0.3620539146713309,0.7149801421985225
0.36283122733005874,0.7159801144253736
0.36361171235375794,0.7169800866522247
0.36439630650731086,0.7179800588790757
0.3651839036460831,0.7189800311059268
0.36597318339717105,0.7199800033327779
0.3667591108750897,0.720979975559629
0.3675534571452496,0.72197994778648
0.3683534592311318,0.7229799200133311
0.3691558164345265,0.7239798922401822
0.3699547753463672,0.7249798644670332
0.37075476914650984,0.7259798366938843
0.37156881872542613,0.7269798089207354
0.37237667752495185,0.7279797811475865
0.3731946973194539,0.7289797533744375
0.3740110146621961,0.7299797256012887
0.37483464557476454,0.7309796978281398
0.37565327662757164,0.7319796700549909
0.37648578686238665,0.7329796422818419
0.3773157982557774,0.733979614508693
0.3781457758567336,0.7349795867355441
0.3789761407197,0.7359795589623952
0.37981286615496934,0.7369795311892462
0.38065366033877,0.7379795034160973
0.38149307879125083,0.7389794756429484
0.38233278548552563,0.7399794478697995
0.38318438025978946,0.7409794200966505
0.38402933845691406,0.7419793923235016
0.3848875095951888,0.7429793645503527
0.38573930509789056,0.7439793367772038
0.3866024758961995,0.7449793090040548
0.387464821424104,0.745979281230906
0.38833004240377683,0.7469792534577571
0.38919992763565514,0.7479792256846082
0.3900762170221962,0.7489791979114592
0.3909557012376519,0.7499791701383103
0.39184647203035256,0.7509791423651614
0.3927352605419023,0.7519791145920124
0.3936166292699465,0.7529790868188635
0.39450602257942663,0.7539790590457146
0.39540098117593236,0.7549790312725657
0.3962940641355142,0.7559790034994167
0.39719455069665177,0.7569789757262678
0.39810702403950143,0.7579789479531189
0.3990114203525979,0.75897892017997
0.39991797062034573,0.759978892406821
0.4008340020835555,0.7609788646336721
0.4017487912250802,0.7619788368605233
0.40267664896842276,0.7629788090873744
0.4036062492679906,0.7639787813142254
0.40452719447292534,0.7649787535410765
0.405461273016503,0.7659787257679276
0.40639563343658186,0.7669786979947787
0.4073318340681795,0.7679786702216297
0.4082777125585887,0.7689786424484808
0.40923175674313605,0.7699786146753319
0.41019407652806483,0.770978586902183
0.4111539933851015,0.771978559129034
0.4121206384837886,0.7729785313558851
0.4130838622252254,0.7739785035827362
0.4140474800987137,0.7749784758095873
0.4150253475707531,0.7759784480364383
0.4160069118752936,0.7769784202632894
0.41698450277311094,0.7779783924901406
0.4179854929352932,0.7789783647169917
0.41897706985687816,0.7799783369438427
0.4199835406987288,0.7809783091706938
0.4209861473621529,0.7819782813975449
0.42198954211483025,0.7829782536243959
0.42300520130191777,0.783978225851247
0.42402010856254113,0.7849781980780981
0.42505074928101827,0.7859781703049492
0.42608091906687784,0.7869781425318002
0.4271116756359668,0.7879781147586513
0.42815094148253774,0.7889780869855024
0.42918784751292083,0.7899780592123535
0.4302463845243239,0.7909780314392045
0.43131040287837835,0.7919780036660556
0.43237211172124357,0.7929779758929068
0.43343023337734227,0.7939779481197579
0.43449039673779355,0.7949779203466089
0.435567578663163,0.79597789257346
0.43664117079661763,0.7969778648003111
0.4377184425213413,0.7979778370271622
0.43881812521324465,0.7989778092540132
0.4399124066700698,0.7999777814808643
0.4410261900896709,0.8009777537077154
0.4421321461753343,0.8019777259345665
0.44324940484078684,0.8029776981614175
0.4443815871897117,0.8039776703882686
0.44551580023181714,0.8049776426151197
0.4466592533226265,0.8059776148419708
0.44777869865624687,0.8069775870688218
0.4489314272798176,0.8079775592956729
0.4500729772694819,0.808977531522524
0.4512198049577942,0.809977503749375
0.4523840062104126,0.8109774759762262
0.4535447155079223,0.8119774482030773
0.4547283540686108,0.8129774204299284
0.4558986680166491,0.8139773926567794
0.45708542348250286,0.8149773648836305
0.4582796658918733,0.8159773371104816
0.45949187189733864,0.8169773093373327
0.46070163322592456,0.8179772815641837
0.46192014754871064,0.8189772537910348
0.46315328079109636,0.8199772260178859
0.46438671272495924,0.820977198244737
0.46561391883450004,0.821977170471588
0.46685230244801973,0.8229771426984391
0.4680992970254601,0.8239771149252902
0.4693543728887617,0.8249770871521414
0.4706120563653804,0.8259770593789924
0.47188231241081957,0.8269770316058435
0.4731581294664374,0.8279770038326946
0.4744569354525974,0.8289769760595457
0.4757613283848823,0.8299769482863967
0.47706108328257874,0.8309769205132478
0.47838266725285045,0.8319768927400989
0.47970855360320386,0.83297686496695
0.4810460730650418,0.833976837193801
0.4823773366915499,0.8349768094206521
0.4837194006152491,0.8359767816475032
0.4850801498909768,0.8369767538743543
0.4864566761396938,0.8379767261012053
0.48783931356001853,0.8389766983280564
0.48923858201897336,0.8399766705549075
0.4906428493101177,0.8409766427817585
0.49203972511830874,0.8419766150086097
0.49345176482368125,0.8429765872354608
0.4948653096756173,0.8439765594623119
0.496291263560679,0.8449765316891629
0.4977201937505849,0.845976503916014
0.4991892421421582,0.8469764761428651
0.5006489675632075,0.8479764483697162
0.5021236010748921,0.8489764205965672
0.5036116138218821,0.8499763928234183
0.5051036214701473,0.8509763650502694
0.5066029491622196,0.8519763372771205
0.508125273372232,0.8529763095039715
0.5096598393125298,0.8539762817308226
0.5111932610452554,0.8549762539576737
0.5127382361077062,0.8559762261845248
0.514302117218371,0.8569761984113758
0.5158828620851376,0.857976170638227
0.5174630972914852,0.8589761428650781
0.5190513361202415,0.8599761150919292
0.5206698612353544,0.8609760873187802
0.5223124459053414,0.8619760595456313
0.5239456919297978,0.8629760317724824
0.5256034416295483,0.8639760039993335
0.5272754201280291,0.8649759762261845
0.528943001693273,0.8659759484530356
0.5306222157233775,0.8669759206798867
0.5323327184575913,0.8679758929067377
0.5340683968441181,0.8689758651335888
0.535796128266291,0.8699758373604399
0.5375367291383436,0.870975809587291
0.5393048707373699,0.871975781814142
0.5410750611118936,0.8729757540409931
0.5428770310946125,0.8739757262678443
0.544705721258148,0.8749756984946954
0.5465297883811386,0.8759756707215464
0.548382896615444,0.8769756429483975
0.5502564529016566,0.8779756151752486
0.5521519780630572,0.8789755874020997
0.5540393211902505,0.8799755596289507
0.5559422769460042,0.8809755318558018
0.5578862198621729,0.8819755040826529
0.5598462194838338,0.882975476309504
0.5618210550309233,0.883975448536355
0.5638084161387926,0.8849754207632061
0.5657900363992991,0.8859753929900572
0.567814731341751,0.8869753652169083
0.5698632582575043,0.8879753374437593
0.5719342968303236,0.8889753096706104
0.5740181154078942,0.8899752818974616
0.5761197059429445,0.8909752541243127
0.5782604163484557,0.8919752263511637
0.5804206075266727,0.8929751985780148
0.5825840609223855,0.8939751708048659
0.5847715659451241,0.894975143031717
0.5870081798123934,0.895975115258568
0.5892686840575841,0.8969750874854191
0.5915487133901812,0.8979750597122702
0.5938467382095763,0.8989750319391212
0.5961688519442377,0.8999750041659723
0.598535579165269,0.9009749763928234
0.6009215308525256,0.9019749486196745
0.6033207655265522,0.9029749208465255
0.6057600050550106,0.9039748930733766
0.6082207474128493,0.9049748653002277
0.6107381666495929,0.9059748375270789
0.6132713229416893,0.9069748097539299
0.6158359817596731,0.907974781980781
0.6184482281630576,0.9089747542076321
0.6211273705800366,0.9099747264344832
0.6238164937428594,0.9109746986613342
0.6265021683901228,0.9119746708881853
0.6292288613829292,0.9129746431150364
0.6320033795813655,0.9139746153418875
0.6347877543367733,0.9149745875687385
0.6376205172526411,0.9159745597955896
0.6405032900932498,0.9169745320224407
0.6433812137526687,0.9179745042492918
0.646340396207904,0.9189744764761428
0.64934410871887,0.9199744487029939
0.6523689064311837,0.920974420929845
0.6554812453324833,0.9219743931566962
0.6586251439458786,0.9229743653835472
0.6618273027473669,0.9239743376103983
0.6650683705755525,0.9249743098372494
0.6683702335684659,0.9259742820641004
0.6717305360176095,0.9269742542909515
0.6751436329636973,0.9279742265178026
0.6786193822815468,0.9289741987446537
0.682108039663787,0.9299741709715047
0.6856718794911987,0.9309741431983558
0.6893007975555706,0.9319741154252069
0.6930160804222463,0.932974087652058
0.6967392674234971,0.933974059878909
0.7006287653074127,0.9349740321057601
0.704475942406337,0.9359740043326112
0.7084197085315074,0.9369739765594624
0.7124630315163778,0.9379739487863133
0.7166336002890357,0.9389739210131645
0.7208840388062269,0.9399738932400156
0.725184711430112,0.9409738654668667
0.7295790191213195,0.9419738376937177
0.7340545181703846,0.9429738099205688
0.7386068060824375,0.9439737821474199
0.7432883348216692,0.944973754374271
0.7480568969067627,0.945973726601122
0.75298316876007,0.9469736988279731
0.7579810811934851,0.9479736710548242
0.7631377791488495,0.9489736432816753
0.7684073492431095,0.9499736155085263
0.7737962795373006,0.9509735877353774
0.7793331007484967,0.9519735599622285
0.7850348149425437,0.9529735321890797
0.7908822613036881,0.9539735044159307
0.7968742145989296,0.9549734766427818
0.8029759886806942,0.9559734488696329
0.8093227006557109,0.9569734210964839
0.8159591642486582,0.957973393323335
0.8226581350019828,0.9589733655501861
0.8295901407388567,0.9599733377770372
0.8366959967877721,0.9609733100038882
0.8440936899022422,0.9619732822307393
0.8516912080509704,0.9629732544575904
0.859579139623031,0.9639732266844415
0.8676979214547336,0.9649731989112925
0.8761648384718426,0.9659731711381436
0.8849005532972806,0.9669731433649947
0.8940653756865545,0.9679731155918458
0.9035593106910205,0.9689730878186968
0.9133269463726693,0.969973060045548
0.923696743388362,0.9709730322723991
0.934385196979619,0.9719730044992502
0.9456812522734146,0.9729729767261012
0.9575469102384943,0.9739729489529523
0.9700272205249542,0.9749729211798034
0.9832401550257378,0.9759728934066545
0.9970706800744309,0.9769728656335055
1.0116031949697677,0.9779728378603566
1.026885001090578,0.9789728100872077
1.0430991217815304,0.9799727823140588
1.0605505974469713,0.9809727545409098
1.079184308935889,0.9819727267677609
1.0988435885942593,0.982972698994612
1.1201618724439473,0.983972671221463
1.1435939623827764,0.9849726434483141
1.1687134049868857,0.9859726156751653
1.1958347346460099,0.9869725879020164
1.2253494045701891,0.9879725601288674
1.2577897894608034,0.9889725323557185
1.29365300681963,0.9899725045825696
1.3338622773403914,0.9909724768094207
1.379300364044923,0.9919724490362717
1.4311030088554804,0.9929724212631228
1.4909040650074754,0.9939723934899739
1.560730844268159,0.994972365716825
1.6434187378618232,0.995972337943676
1.7463764821757903,0.9969723101705271
1.8863468936832266,0.9979722823973782
2.0973626424338927,0.9989722546242293
3.048313774903667,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_fix_atr.dat <==
rmse,cdf_percentile
0.0,0.0
0.006266186512039455,0.0009999722268510805
0.009233981097180492,0.001999944453702161
0.011529071571124561,0.002999916680553241
0.013466609550097514,0.003999888907404322
0.015178921824136046,0.0049998611342554015
0.016714971738505103,0.005999833361106482
0.018132749939436765,0.006999805587957562
0.019444902826602124,0.007999777814808644
0.020678024273207807,0.008999750041659723
0.02184517647545371,0.009999722268510803
0.022951278169625042,0.010999694495361884
0.024002838525627963,0.011999666722212964
0.025008036998539818,0.012999638949064045
0.02599302365067947,0.013999611175915125
0.026930731207448422,0.014999583402766206
0.027833261148253404,0.015999555629617287
0.028713370790197954,0.016999527856468365
0.029559988053763916,0.017999500083319447
0.03037889716938301,0.018999472310170528
0.031183214607862646,0.019999444537021606
0.03196734195494649,0.020999416763872687
0.032738046062632746,0.02199938899072377
0.03349389152523617,0.02299936121757485
0.034224486758202846,0.023999333444425928
0.03494570713286234,0.02499930567127701
0.035649812087015176,0.02599927789812809
0.03634577317769214,0.026999250124979172
0.037031076933877784,0.02799922235183025
0.03769736131833158,0.02899919457868133
0.03836001696488799,0.029999166805532412
0.03900343809991518,0.03099913903238349
0.03964605018489501,0.031999111259234575
0.04027825136500209,0.03299908348608565
0.04090234975578171,0.03399905571293673
0.04151810799941087,0.03499902793978781
0.04212426096330361,0.03599900016663889
0.04272008432548491,0.036998972393489975
0.04330753364875755,0.037998944620341056
0.043885277564461894,0.03899891684719214
0.04446459145357695,0.03999888907404321
0.04503395946126012,0.04099886130089429
0.0455952251131866,0.041998833527745374
0.046154631894866814,0.042998805754596456
0.04670394044793817,0.04399877798144754
0.04725042546599788,0.04499875020829862
0.04778662888313326,0.0459987224351497
0.04832514995443599,0.046998694662000774
0.04885473486500468,0.047998666888851856
0.049385234480230904,0.04899863911570294
0.04991370380023636,0.04999861134255402
0.05043823583641025,0.0509985835694051
0.05095541733953676,0.05199855579625618
0.05146610660743589,0.05299852802310726
0.05197084161565146,0.053998500249958344
0.052474954200244145,0.05499847247680942
0.05297399900167948,0.0559984447036605
0.05347472357561849,0.05699841693051158
0.05396578131280852,0.05799838915736266
0.05445656533750578,0.05899836138421374
0.05494293143774122,0.059998333611064825
0.055422734785717714,0.060998305837915906
0.055908979765468075,0.06199827806476698
0.056390237310855136,0.06299825029161807
0.05685845147885601,0.06399822251846915
0.057325851185642616,0.06499819474532023
0.0578002011316022,0.0659981669721713
0.05826730464189653,0.06699813919902238
0.05873431713245669,0.06799811142587346
0.059194545280925936,0.06899808365272454
0.05965668921819233,0.06999805587957562
0.06011643120361561,0.0709980281064267
0.06057711133531818,0.07199800033327779
0.06103453368874941,0.07299797256012887
0.06148488841375689,0.07399794478697995
0.06193288240908451,0.07499791701383103
0.06237897109600135,0.07599788924068211
0.06282733715854409,0.0769978614675332
0.06327111963548436,0.07799783369438427
0.0637121274276477,0.07899780592123536
0.06415189836473033,0.07999777814808642
0.06459344529197622,0.0809977503749375
0.06503023635937413,0.08199772260178859
0.06546257082714996,0.08299769482863967
0.06590054509708258,0.08399766705549075
0.06633116169883543,0.08499763928234183
0.06675591868215394,0.08599761150919291
0.06718569062556312,0.08699758373604399
0.06761534474873132,0.08799755596289507
0.06804494659534167,0.08899752818974616
0.06847406968754524,0.08999750041659724
0.06890286703798104,0.09099747264344832
0.0693302845899764,0.0919974448702994
0.06975137915726148,0.09299741709715048
0.07017478474003201,0.09399738932400155
0.07059519975515634,0.09499736155085263
0.07101168038085923,0.09599733377770371
0.07143081672506993,0.09699730600455479
0.07184635622420357,0.09799727823140587
0.0722603979577536,0.09899725045825696
0.07267536767007421,0.09999722268510804
0.07309432493384431,0.10099719491195912
0.07350536163666667,0.1019971671388102
0.07391494662807165,0.10299713936566128
0.0743267109664859,0.10399711159251236
0.07473268500588852,0.10499708381936344
0.075142451002285,0.10599705604621452
0.07555105574499855,0.1069970282730656
0.0759600529968653,0.10799700049991669
0.07636700795292019,0.10899697272676775
0.0767757591859409,0.10999694495361884
0.07718283366834629,0.11099691718046992
0.07758864792201495,0.111996889407321
0.07798963426626383,0.11299686163417208
0.07839575032798544,0.11399683386102316
0.07879535072318511,0.11499680608787424
0.07919780492972006,0.11599677831472532
0.07959764139447313,0.1169967505415764
0.07999944826575528,0.11799672276842749
0.08039963456900517,0.11899669499527857
0.08080199150660437,0.11999666722212965
0.08120149573462444,0.12099663944898073
0.08160058373874994,0.12199661167583181
0.08200216551173148,0.12299658390268288
0.08239669350752007,0.12399655612953396
0.08279286279968971,0.12499652835638504
0.08318824622954861,0.12599650058323614
0.08358820737329095,0.12699647281008722
0.08398488387411558,0.1279964450369383
0.08438028655259998,0.12899641726378938
0.08477370791028103,0.12999638949064046
0.08516625198963472,0.13099636171749152
0.08555806689202153,0.1319963339443426
0.08595271717176264,0.13299630617119368
0.08634564916688041,0.13399627839804476
0.08673666962337256,0.13499625062489584
0.08712627938092404,0.13599622285174692
0.08751844192231474,0.136996195078598
0.0879067542539907,0.13799616730544909
0.08829548127064285,0.13899613953230017
0.08868553581956279,0.13999611175915125
0.08907563716699857,0.14099608398600233
0.08946718330796279,0.1419960562128534
0.08985718795876861,0.1429960284397045
0.09024497894517584,0.14399600066655557
0.0906435585344671,0.14499597289340665
0.09102767884596083,0.14599594512025774
0.09141627794060742,0.14699591734710882
0.09180198628590995,0.1479958895739599
0.09219203260604074,0.14899586180081098
0.09257849258493861,0.14999583402766206
0.09296649906277094,0.15099580625451314
0.09335136708295962,0.15199577848136422
0.09373480086418134,0.1529957507082153
0.0941236238920207,0.1539957229350664
0.09451049173016958,0.15499569516191747
0.09489694061567583,0.15599566738876855
0.09528473339739474,0.15699563961561963
0.09566873850184734,0.1579956118424707
0.09604868485971421,0.15899558406932177
0.09643195147374845,0.15999555629617285
0.0968165835042657,0.16099552852302393
0.09720063159014336,0.161995500749875
0.09758586165608242,0.1629954729767261
0.09797383574453115,0.16399544520357717
0.09835604623402823,0.16499541743042825
0.09874159671284079,0.16599538965727934
0.09912741748079118,0.16699536188413042
0.09951419248805854,0.1679953341109815
0.09990401140459418,0.16899530633783258
0.10028893835792044,0.16999527856468366
0.10067661493582053,0.17099525079153474
0.1010617924549015,0.17199522301838582
0.10144605166309732,0.1729951952452369
0.10182842678770493,0.17399516747208799
0.10221199865490868,0.17499513969893907
0.10259491702968779,0.17599511192579015
0.10297652146554952,0.17699508415264123
0.10336091155502586,0.1779950563794923
0.10374778880888363,0.1789950286063434
0.10413433400053754,0.17999500083319447
0.10451933207427919,0.18099497306004556
0.1049022965337469,0.18199494528689664
0.10528469447554456,0.18299491751374772
0.10566731675737577,0.1839948897405988
0.10605265227338566,0.18499486196744988
0.10643603248895991,0.18599483419430096
0.10682060934124481,0.18699480642115204
0.1071997740153792,0.1879947786480031
0.1075880546390499,0.18899475087485418
0.1079726516605228,0.18999472310170526
0.10835779256318492,0.19099469532855634
0.10874286548583786,0.19199466755540742
0.10912598388343918,0.1929946397822585
0.10951214030204134,0.19399461200910958
0.10989660142817577,0.19499458423596067
0.11028149651941804,0.19599455646281175
0.11067028706201575,0.19699452868966283
0.11105386649053435,0.1979945009165139
0.11143370059040203,0.198994473143365
0.11181763059602726,0.19999444537021607
0.11220538727720555,0.20099441759706715
0.11259043560443838,0.20199438982391824
0.1129736290465951,0.20299436205076932
0.11335899100668644,0.2039943342776204
0.11374291954998132,0.20499430650447148
0.11412805047149602,0.20599427873132256
0.11451712069986632,0.20699425095817364
0.11489971848410885,0.20799422318502472
0.11528277703228249,0.2089941954118758
0.11566871773342516,0.2099941676387269
0.11605085932721863,0.21099413986557797
0.11643727154209156,0.21199411209242905
0.116822713146089,0.21299408431928013
0.11720602193119674,0.2139940565461312
0.11759157985061579,0.2149940287729823
0.11797584004285662,0.21599400099983337
0.11836061401079945,0.21699397322668443
0.1187462906615017,0.2179939454535355
0.11913086699094252,0.2189939176803866
0.11951964754555704,0.21999388990723767
0.11990648030145776,0.22099386213408875
0.12029490557886631,0.22199383436093983
0.12068239739374476,0.22299380658779092
0.12106317669786115,0.223993778814642
0.12144909435295984,0.22499375104149308
0.12183926006617433,0.22599372326834416
0.12222387183812626,0.22699369549519524
0.12260878235885445,0.22799366772204632
0.12299450926869299,0.2289936399488974
0.12337990856716514,0.22999361217574849
0.12376834811539791,0.23099358440259957
0.12415418243276431,0.23199355662945065
0.1245388057657545,0.23299352885630173
0.12492433671049916,0.2339935010831528
0.12530753767617087,0.2349934733100039
0.12569539426653686,0.23599344553685497
0.12608198231102066,0.23699341776370605
0.12646662486812255,0.23799338999055714
0.1268511697591934,0.23899336221740822
0.12723759699759843,0.2399933344442593
0.1276254313797947,0.24099330667111038
0.12801629032086947,0.24199327889796146
0.12840483283961443,0.24299325112481254
0.12879174213817363,0.24399322335166362
0.12918132681386538,0.2449931955785147
0.12956301356412311,0.24599316780536576
0.12994860625675778,0.24699314003221684
0.1303383377892926,0.24799311225906792
0.13072586679251133,0.248993084485919
0.13111471013902837,0.24999305671277008
0.1315067387917688,0.25099302893962117
0.1318926688409608,0.2519930011664723
0.13228200784921224,0.25299297339332333
0.1326726342299716,0.25399294562017444
0.13306906660829051,0.2549929178470255
0.13345880506672497,0.2559928900738766
0.1338506348440891,0.25699286230072765
0.13423956010982652,0.25799283452757876
0.1346279735080697,0.2589928067544298
0.13502195889602037,0.2599927789812809
0.13540964087788818,0.260992751208132
0.1358036952733351,0.26199272343498303
0.13619598207145156,0.26299269566183414
0.13659300318355724,0.2639926678886852
0.13698511123647886,0.2649926401155363
0.13737365603887106,0.26599261234238736
0.1377670492536623,0.26699258456923847
0.13816013372714459,0.2679925567960895
0.1385541478323107,0.26899252902294063
0.1389497783469884,0.2699925012497917
0.13934272685109791,0.2709924734766428
0.13973435803931614,0.27199244570349385
0.1401303872596536,0.27299241793034495
0.14052375208945775,0.273992390157196
0.14092058531462962,0.2749923623840471
0.1413159033008445,0.27599233461089817
0.14170892044519207,0.2769923068377493
0.14210497101911232,0.27799227906460033
0.1424982709469615,0.27899225129145144
0.14289232730501963,0.2799922235183025
0.14328404016179408,0.2809921957451536
0.14367701130430566,0.28199216797200466
0.1440689185820678,0.28299214019885577
0.14446403098017438,0.2839921124257068
0.14485898317743703,0.28499208465255793
0.1452569488851296,0.285992056879409
0.14564888568320272,0.2869920291062601
0.14604642735584772,0.28799200133311115
0.14644564438807434,0.2889919735599622
0.14684204255322994,0.2899919457868133
0.14724313500027467,0.29099191801366436
0.14764144439606888,0.2919918902405155
0.14804088635414142,0.2929918624673665
0.148438774932354,0.29399183469421764
0.1488373935773121,0.2949918069210687
0.14923248018581708,0.2959917791479198
0.14963554103393106,0.29699175137477085
0.15003322758958998,0.29799172360162196
0.15043049490693094,0.298991695828473
0.1508328207031901,0.2999916680553241
0.15123741931531595,0.3009916402821752
0.15163548170289973,0.3019916125090263
0.15203684343382773,0.30299158473587734
0.15243516216933692,0.30399155696272845
0.15283496174865424,0.3049915291895795
0.15323160451719342,0.3059915014164306
0.1536332280474547,0.30699147364328166
0.15403418775089525,0.3079914458701328
0.1544333677427876,0.3089914180969838
0.15483846525537115,0.30999139032383494
0.15524015056084586,0.310991362550686
0.15564393255015774,0.3119913347775371
0.15604920379856713,0.31299130700438815
0.15645139742197628,0.31399127923123926
0.156856636237201,0.3149912514580903
0.15726077295800112,0.3159912236849414
0.15766472230103676,0.3169911959117925
0.15806955843029458,0.31799116813864353
0.15847713787597173,0.31899114036549464
0.15888071952539526,0.3199911125923457
0.1592913237814469,0.3209910848191968
0.1597003513468946,0.32199105704604786
0.16010691205222297,0.32299102927289897
0.1605169745511324,0.32399100149975
0.16092154698356004,0.32499097372660113
0.16132863890440377,0.3259909459534522
0.16173406313277283,0.3269909181803033
0.16213934261353716,0.32799089040715435
0.1625492719366362,0.32899086263400545
0.16295860028439815,0.3299908348608565
0.1633638445432491,0.3309908070877076
0.16377112243683392,0.33199077931455867
0.16418184034563904,0.3329907515414098
0.1645916693801704,0.33399072376826083
0.16499739998145588,0.33499069599511194
0.16541415818354901,0.335990668221963
0.16582391528703816,0.3369906404488141
0.16623552978339923,0.33799061267566516
0.16664807061642614,0.33899058490251627
0.16706572611570322,0.3399905571293673
0.16747770685327307,0.34099052935621843
0.16788927865646988,0.3419905015830695
0.1683011674774206,0.3429904738099206
0.16871195843292078,0.34399044603677165
0.1691229498018455,0.34499041826362276
0.16953522190117998,0.3459903904904738
0.16995058544812186,0.34699036271732486
0.1703651592142422,0.34799033494417597
0.17078087464898495,0.348990307171027
0.17119778355416979,0.34999027939787813
0.17161321038475968,0.3509902516247292
0.17203060283703683,0.3519902238515803
0.17244555384684632,0.35299019607843135
0.17285878783914252,0.35399016830528246
0.17327748486032235,0.3549901405321335
0.17369167604422417,0.3559901127589846
0.1741054739070389,0.3569900849858357
0.1745197656127585,0.3579900572126868
0.17493837941370735,0.35899002943953784
0.1753530542372208,0.35999000166638895
0.1757744301210113,0.36098997389324
0.17618831956655323,0.3619899461200911
0.17660853029776194,0.36298991834694216
0.1770292162948408,0.3639898905737933
0.17744778280400444,0.3649898628006443
0.17786851101251183,0.36598983502749544
0.178286750304862,0.3669898072543465
0.17871290379407453,0.3679897794811976
0.17913521030341578,0.36898975170804865
0.1795582668769114,0.36998972393489976
0.17998318151887002,0.3709896961617508
0.18040588453367767,0.3719896683886019
0.1808312207640367,0.372989640615453
0.18125338481027833,0.3739896128423041
0.18167416752213206,0.37498958506915514
0.1820968614313793,0.3759895572960062
0.18252232214714623,0.3769895295228573
0.18294516420346196,0.37798950174970836
0.18337129639109845,0.37898947397655947
0.18379730741133057,0.3799894462034105
0.1842226449430242,0.38098941843026163
0.18465466170708117,0.3819893906571127
0.18508105804850608,0.3829893628839638
0.18551075862934294,0.38398933511081484
0.185936893198485,0.38498930733766595
0.1863706584305711,0.385989279564517
0.18679894169488123,0.3869892517913681
0.18722660681705658,0.38798922401821917
0.18765600449475645,0.3889891962450703
0.1880852938360698,0.38998916847192133
0.18852094719171228,0.39098914069877244
0.1889549186314195,0.3919891129256235
0.18938679742436135,0.3929890851524746
0.18981918822306942,0.39398905737932566
0.19025213403302002,0.39498902960617677
0.1906868482930519,0.3959890018330278
0.19112009023350562,0.39698897405987893
0.19155319493650472,0.39798894628673
0.19199336870751463,0.3989889185135811
0.19242836598201327,0.39998889074043215
0.1928652575497451,0.40098886296728325
0.19330011778537906,0.4019888351941343
0.19373401062337467,0.4029888074209854
0.19417005835622317,0.40398877964783647
0.1946066552571543,0.4049887518746875
0.19504427866002838,0.40598872410153863
0.19548341616198459,0.4069886963283897
0.19592012510691562,0.4079886685552408
0.19635874708977688,0.40898864078209185
0.19679456767368148,0.40998861300894296
0.19723379117050083,0.410988585235794
0.19767434799152012,0.4119885574626451
0.19811465618497393,0.4129885296894962
0.1985549949620278,0.4139885019163473
0.1989944477172816,0.41498847414319834
0.19943686172631236,0.41598844637004945
0.1998817245482245,0.4169884185969005
0.2003208830763744,0.4179883908237516
0.20075852622881535,0.41898836305060266
0.2012019411606523,0.4199883352774538
0.20165054763318985,0.4209883075043048
0.20209422479692643,0.42198827973115594
0.20254128995315004,0.422988251958007
0.2029881950340618,0.4239882241848581
0.20343282272126567,0.42498819641170915
0.20387934448620798,0.42598816863856026
0.20432598893419718,0.4269881408654113
0.20477337642943957,0.4279881130922624
0.20521964475747204,0.4289880853191135
0.2056718689744907,0.4299880575459646
0.20611869862756213,0.43098802977281564
0.20656728239321048,0.43198800199966675
0.20701861619891226,0.4329879742265178
0.20747222273182442,0.43398794645336886
0.20792178765264152,0.43498791868021996
0.2083731281754854,0.435987890907071
0.20882708398885652,0.4369878631339221
0.20927899744486955,0.4379878353607732
0.20973424346459393,0.4389878075876243
0.21018521178986072,0.43998777981447534
0.21063480132632506,0.44098775204132645
0.2110906938236247,0.4419877242681775
0.21154983578040729,0.4429876964950286
0.21200857842084048,0.44398766872187967
0.21246175809204504,0.4449876409487308
0.21292054175309283,0.44598761317558183
0.2133796662776772,0.44698758540243294
0.21384025762816034,0.447987557629284
0.2143010773377014,0.4489875298561351
0.21475628806379318,0.44998750208298616
0.21521425207827785,0.45098747430983727
0.2156707535256039,0.4519874465366883
0.21613358316976894,0.45298741876353943
0.21659645794553156,0.4539873909903905
0.21706159569119748,0.4549873632172416
0.21752609083169447,0.45598733544409265
0.2179843987698667,0.45698730767094375
0.21845379912943438,0.4579872798977948
0.21891754541573794,0.4589872521246459
0.21938096024006695,0.45998722435149697
0.21984747042543074,0.4609871965783481
0.22030998998666113,0.46198716880519913
0.22077017422879128,0.4629871410320502
0.22124421540340047,0.4639871132589013
0.22171177735179293,0.46498708548575235
0.2221816004403512,0.46598705771260346
0.22265623622133382,0.4669870299394545
0.22312620802147076,0.4679870021663056
0.22359491646699295,0.4689869743931567
0.2240642018098755,0.4699869466200078
0.22453872462585173,0.47098691884685884
0.22501228071669202,0.47198689107370995
0.22548149841409196,0.472986863300561
0.2259569673785264,0.4739868355274121
0.22643290685197448,0.47498680775426316
0.22690758428371519,0.47598677998111427
0.22738563826155403,0.4769867522079653
0.22786170600580494,0.47798672443481643
0.22833943863647818,0.4789866966616675
0.22881634121562092,0.4799866688885186
0.22929108917883204,0.48098664111536965
0.22976558765784563,0.48198661334222076
0.23024291990431847,0.4829865855690718
0.23072503960931207,0.4839865577959229
0.23120749211053993,0.484986530022774
0.23168889717007082,0.4859865022496251
0.23217233305196466,0.48698647447647614
0.23265148893217344,0.48798644670332725
0.23313703060870114,0.4889864189301783
0.23362210686175366,0.4899863911570294
0.23410757704849436,0.49098636338388046
0.2345947423175361,0.4919863356107315
0.2350829651168165,0.4929863078375826
0.23557140657204664,0.4939862800644337
0.23606028131740459,0.4949862522912848
0.23655475579754984,0.49598622451813584
0.23704566603481037,0.49698619674498695
0.2375384830531204,0.497986168971838
0.2380338839406453,0.4989861411986891
0.23852320974543578,0.49998611342554017
0.23902018273456008,0.5009860856523912
0.23951128397389054,0.5019860578792423
0.24000257649039297,0.5029860301060934
0.24049944819426206,0.5039860023329445
0.2409935816808506,0.5049859745597955
0.24148591539121064,0.5059859467866467
0.24198626015899824,0.5069859190134978
0.2424864251778682,0.5079858912403489
0.2429857309329868,0.5089858634671999
0.24348813995477608,0.509985835694051
0.24398946521522977,0.5109858079209021
0.24449566727011626,0.5119857801477532
0.2449955048998541,0.5129857523746042
0.24550051147877436,0.5139857246014553
0.2460053320869169,0.5149856968283064
0.24651215076267763,0.5159856690551575
0.24702191737570495,0.5169856412820085
0.2475243334943895,0.5179856135088596
0.24802984590936372,0.5189855857357107
0.24853562833448445,0.5199855579625619
0.24904336988816012,0.5209855301894128
0.24955829543064031,0.521985502416264
0.2500742995777981,0.5229854746431151
0.2505798815762518,0.5239854468699661
0.25109234274432307,0.5249854190968172
0.25160547846315673,0.5259853913236683
0.2521153612836185,0.5269853635505194
0.25263449397214677,0.5279853357773704
0.2531506275002427,0.5289853080042215
0.2536701220468732,0.5299852802310726
0.25418919641923726,0.5309852524579237
0.25470691935829237,0.5319852246847747
0.2552288235652077,0.5329851969116258
0.2557471357646718,0.5339851691384769
0.25626885642350256,0.534985141365328
0.2567895185288375,0.535985113592179
0.25731352169678906,0.5369850858190302
0.25783938798786016,0.5379850580458813
0.2583661778851397,0.5389850302727324
0.25889235987372156,0.5399850024995834
0.2594176658604902,0.5409849747264345
0.2599453900108603,0.5419849469532856
0.2604738878742705,0.5429849191801367
0.2610043242723521,0.5439848914069877
0.26153811258083004,0.5449848636338388
0.2620643754846238,0.5459848358606899
0.2625971816221507,0.546984808087541
0.26312925153502964,0.547984780314392
0.26366355116527584,0.5489847525412431
0.2641965486718319,0.5499847247680942
0.2647281579887491,0.5509846969949452
0.26526882012234354,0.5519846692217963
0.2658103760040708,0.5529846414486475
0.2663513379368482,0.5539846136754986
0.26689228150162037,0.5549845859023496
0.26742877893021344,0.5559845581292007
0.2679702710175614,0.5569845303560518
0.26851679283440394,0.5579845025829029
0.26905726322447554,0.5589844748097539
0.269604648119226,0.559984447036605
0.2701591583580769,0.5609844192634561
0.2707036432041651,0.5619843914903072
0.27125287194638803,0.5629843637171582
0.2718061644305573,0.5639843359440093
0.2723563897092419,0.5649843081708604
0.2729069663234374,0.5659842803977115
0.27346373180547967,0.5669842526245625
0.2740194981849802,0.5679842248514136
0.27457051290313805,0.5689841970782648
0.27512287359192916,0.5699841693051159
0.27568585921946503,0.5709841415319669
0.2762481032423936,0.571984113758818
0.27681304580908267,0.5729840859856691
0.2773781933983893,0.5739840582125202
0.2779440293206691,0.5749840304393712
0.27851402111195794,0.5759840026662223
0.279077598813813,0.5769839748930734
0.2796466320336303,0.5779839471199244
0.28021481738043963,0.5789839193467755
0.2807802344676924,0.5799838915736266
0.2813504416738259,0.5809838638004777
0.2819183966810433,0.5819838360273287
0.28249229121096603,0.5829838082541798
0.2830684362679436,0.583983780481031
0.2836446176870718,0.584983752707882
0.28422536910798657,0.585983724934733
0.28480239253731165,0.5869836971615842
0.28537898092352126,0.5879836693884353
0.28595738999336134,0.5889836416152864
0.28653480101477136,0.5899836138421374
0.2871176441010045,0.5909835860689885
0.2877035926510586,0.5919835582958396
0.28829013300256084,0.5929835305226907
0.2888786587801544,0.5939835027495417
0.2894678655544734,0.5949834749763928
0.29005796984858884,0.5959834472032439
0.2906528255291093,0.596983419430095
0.29124489792294095,0.597983391656946
0.29183787058998223,0.5989833638837971
0.2924294904375891,0.5999833361106482
0.2930282753147559,0.6009833083374994
0.2936258683558365,0.6019832805643504
0.29421832852574015,0.6029832527912015
0.29481552372865316,0.6039832250180526
0.29541483881029074,0.6049831972449037
0.2960139552450927,0.6059831694717547
0.29661985906708277,0.6069831416986058
0.2972168927143973,0.6079831139254569
0.29782339262844804,0.6089830861523079
0.2984266961373694,0.609983058379159
0.2990326632867838,0.6109830306060101
0.29963694225655907,0.6119830028328612
0.3002459367374725,0.6129829750597122
0.3008636811879959,0.6139829472865633
0.30147864771702915,0.6149829195134144
0.3020948545116607,0.6159828917402655
0.3027138136981965,0.6169828639671165
0.3033277250166556,0.6179828361939677
0.3039502419637854,0.6189828084208188
0.30457162626444084,0.6199827806476699
0.30519763728754407,0.6209827528745209
0.30582454021696265,0.621982725101372
0.30644934958222125,0.6229826973282231
0.3070716706908239,0.6239826695550742
0.3077025492937169,0.6249826417819252
0.3083234510531147,0.6259826140087763
0.30895603000999944,0.6269825862356274
0.3095852482734239,0.6279825584624785
0.31021554489345954,0.6289825306893295
0.31085127968826676,0.6299825029161806
0.31148873964238744,0.6309824751430317
0.31212952749612244,0.6319824473698828
0.312772918248336,0.6329824195967338
0.3134155147988157,0.633982391823585
0.3140558608675883,0.6349823640504361
0.3146958236158177,0.6359823362772871
0.31534344976494055,0.6369823085041382
0.315996369786127,0.6379822807309893
0.31664035904208243,0.6389822529578404
0.31728847286498557,0.6399822251846914
0.31794251023818815,0.6409821974115425
0.31859090865847495,0.6419821696383936
0.3192512537524085,0.6429821418652447
0.3199116300321938,0.6439821140920957
0.32057471797043396,0.6449820863189468
0.3212316334872937,0.6459820585457979
0.32190217477459204,0.646982030772649
0.32256018716129375,0.6479820029995
0.32322543565143713,0.6489819752263511
0.32389132234618034,0.6499819474532023
0.3245619380503993,0.6509819196800534
0.3252346389685668,0.6519818919069044
0.32591266750299686,0.6529818641337555
0.326578844255577,0.6539818363606066
0.3272519273245277,0.6549818085874577
0.32792429019718067,0.6559817808143087
0.32860235354238354,0.6569817530411598
0.3292885984283317,0.6579817252680109
0.32996933548382457,0.658981697494862
0.33065724945493113,0.659981669721713
0.33134996902734715,0.6609816419485641
0.33204114314434974,0.6619816141754152
0.3327352935514639,0.6629815864022663
0.3334247198972523,0.6639815586291173
0.3341267141094635,0.6649815308559685
0.33481726302915576,0.6659815030828196
0.33551154079574946,0.6669814753096706
0.3362080259191028,0.6679814475365217
0.3369098588673554,0.6689814197633728
0.3376180120816601,0.6699813919902239
0.3383251342378677,0.6709813642170749
0.339029092196659,0.671981336443926
0.33974191753345406,0.6729813086707771
0.34045366796274545,0.6739812808976282
0.34116496066819035,0.6749812531244792
0.34188291959784595,0.6759812253513303
0.3426042935873847,0.6769811975781814
0.3433263095751272,0.6779811698050325
0.3440453488485494,0.6789811420318835
0.34476920987034393,0.6799811142587346
0.3454950736988736,0.6809810864855858
0.34621932969120345,0.6819810587124369
0.34694711344548473,0.6829810309392879
0.34768237780757033,0.683981003166139
0.34842032468195355,0.6849809753929901
0.3491516278771632,0.6859809476198412
0.349901262711941,0.6869809198466922
0.3506427990142582,0.6879808920735433
0.3513861653319086,0.6889808643003944
0.35213026046116663,0.6899808365272455
0.35287813426006176,0.6909808087540965
0.3536312120744248,0.6919807809809476
0.35439034606448,0.6929807532077987
0.3551541628320376,0.6939807254346497
0.3559123461030599,0.6949806976615008
0.35667876486371264,0.6959806698883519
0.35744420030375945,0.696980642115203
0.3582146385608566,0.697980614342054
0.3589876117414891,0.6989805865689052
0.35976237353627644,0.6999805587957563
0.36054331310867044,0.7009805310226074
0.36131366236638146,0.7019805032494584
0.36209922347312684,0.7029804754763095
0.36288880800020784,0.7039804477031606
0.36367283330446765,0.7049804199300117
0.36445541630507666,0.7059803921568627
0.3652551640340384,0.7069803643837138
0.3660379759637695,0.7079803366105649
0.3668341321506187,0.708980308837416
0.36762604971267765,0.709980281064267
0.3684328288085006,0.7109802532911181
0.3692329714323595,0.7119802255179692
0.370043162415945,0.7129801977448204
0.3708552865083837,0.7139801699716714
0.3716500482701565,0.7149801421985225
0.3724636827078916,0.7159801144253736
0.37328580179642495,0.7169800866522247
0.37410101860952105,0.7179800588790757
0.37492057811560847,0.7189800311059268
0.3757407830770668,0.7199800033327779
0.3765725058853306,0.720979975559629
0.3774110564115134,0.72197994778648
0.37824799532491776,0.7229799200133311
0.37908554024618163,0.7239798922401822
0.3799259309358167,0.7249798644670332
0.38076929298029233,0.7259798366938843
0.38161608122340834,0.7269798089207354
0.3824754446605426,0.7279797811475865
0.3833212457978192,0.7289797533744375
0.3841769850228301,0.7299797256012887
0.38502992397070207,0.7309796978281398
0.3858839447009636,0.7319796700549909
0.3867515497049293,0.7329796422818419
0.38762178076662396,0.733979614508693
0.3884985609456096,0.7349795867355441
0.3893680073501169,0.7359795589623952
0.3902454947043704,0.7369795311892462
0.3911238365672166,0.7379795034160973
0.39200760631077664,0.7389794756429484
0.39288515144822045,0.7399794478697995
0.39377901030850887,0.7409794200966505
0.39467873014378535,0.7419793923235016
0.39558096484486227,0.7429793645503527
0.3964939117220579,0.7439793367772038
0.397392247798776,0.7449793090040548
0.3983060440518581,0.745979281230906
0.3992064858319706,0.7469792534577571
0.4001225581360034,0.7479792256846082
0.40104123095387934,0.7489791979114592
0.40196613848798124,0.7499791701383103
0.4028925603047547,0.7509791423651614
0.4038247954636831,0.7519791145920124
0.4047527671250729,0.7529790868188635
0.40568738585783054,0.7539790590457146
0.40662499790266693,0.7549790312725657
0.4075632113165719,0.7559790034994167
0.40851116942695187,0.7569789757262678
0.40946563132604,0.7579789479531189
0.41043042616207703,0.75897892017997
0.4113965082098225,0.759978892406821
0.41236865985880056,0.7609788646336721
0.4133451674619731,0.7619788368605233
0.4143274137033785,0.7629788090873744
0.41530449353925536,0.7639787813142254
0.41629275066419646,0.7649787535410765
0.4172722186388344,0.7659787257679276
0.4182534227521926,0.7669786979947787
0.41925870942749716,0.7679786702216297
0.4202625139141242,0.7689786424484808
0.4212675635013011,0.7699786146753319
0.4222813396275242,0.770978586902183
0.4232939069044607,0.771978559129034
0.4243180342218467,0.7729785313558851
0.4253473165859542,0.7739785035827362
0.42637814959418613,0.7749784758095873
0.42741375401153253,0.7759784480364383
0.42845411296828617,0.7769784202632894
0.42951175008935794,0.7779783924901406
0.4305561992052007,0.7789783647169917
0.4316056411301321,0.7799783369438427
0.43267125119963196,0.7809783091706938
0.43371935699714115,0.7819782813975449
0.43477156063898675,0.7829782536243959
0.43585108247926013,0.783978225851247
0.43692598404446936,0.7849781980780981
0.43800681307547046,0.7859781703049492
0.4390920873969902,0.7869781425318002
0.4401942842512346,0.7879781147586513
0.44129502531314285,0.7889780869855024
0.44239688287853357,0.7899780592123535
0.44351014071565475,0.7909780314392045
0.4446337545202137,0.7919780036660556
0.44575989672848015,0.7929779758929068
0.4468891031039046,0.7939779481197579
0.4480254254429232,0.7949779203466089
0.4491574678880991,0.79597789257346
0.4503038568030785,0.7969778648003111
0.4514424528575767,0.7979778370271622
0.4526043765717267,0.7989778092540132
0.45375647325616364,0.7999777814808643
0.4549315960941903,0.8009777537077154
0.4561047354391651,0.8019777259345665
0.4572844579744324,0.8029776981614175
0.4584650371502166,0.8039776703882686
0.4596605794002374,0.8049776426151197
0.46086236677019365,0.8059776148419708
0.46206445088548787,0.8069775870688218
0.46327345031427014,0.8079775592956729
0.46447776274113567,0.808977531522524
0.4656994336020983,0.809977503749375
0.46693903021220484,0.8109774759762262
0.4681844322460445,0.8119774482030773
0.4694270085509983,0.8129774204299284
0.47067405359760145,0.8139773926567794
0.47193643085229947,0.8149773648836305
0.47319022927309956,0.8159773371104816
0.4744683343460458,0.8169773093373327
0.4757579227106122,0.8179772815641837
0.47705336243714774,0.8189772537910348
0.47835383325045866,0.8199772260178859
0.4796538757465988,0.820977198244737
0.4809651425535622,0.821977170471588
0.48227173784212307,0.8229771426984391
0.48360819045344544,0.8239771149252902
0.48494743988661837,0.8249770871521414
0.48629580967955977,0.8259770593789924
0.4876499934176281,0.8269770316058435
0.4890121694220873,0.8279770038326946
0.4903724462552567,0.8289769760595457
0.49174124142313386,0.8299769482863967
0.4931293925396027,0.8309769205132478
0.49451812405055934,0.8319768927400989
0.4959215591805971,0.83297686496695
0.49734953041262164,0.833976837193801
0.49877062095075786,0.8349768094206521
0.5001928791677553,0.8359767816475032
0.5016275429381929,0.8369767538743543
0.5030720850712735,0.8379767261012053
0.50455666989926,0.8389766983280564
0.5060345380305311,0.8399766705549075
0.5075234340035502,0.8409766427817585
0.5090118175415252,0.8419766150086097
0.5105256104343381,0.8429765872354608
0.5120676758917718,0.8439765594623119
0.5135967262751369,0.8449765316891629
0.5151260719360888,0.845976503916014
0.5166721149221216,0.8469764761428651
0.5182232761590738,0.8479764483697162
0.5197738371783923,0.8489764205965672
0.5213239135277439,0.8499763928234183
0.5229076334060486,0.8509763650502694
0.5244975267355424,0.8519763372771205
0.5260964816118643,0.8529763095039715
0.5277071030523323,0.8539762817308226
0.5293274083048258,0.8549762539576737
0.5309800432310495,0.8559762261845248
0.5326331302359112,0.8569761984113758
0.534312356099475,0.857976170638227
0.5360009342876993,0.8589761428650781
0.5377056309913439,0.8599761150919292
0.5394216357715719,0.8609760873187802
0.5411555311468016,0.8619760595456313
0.5428808701140182,0.8629760317724824
0.5446330109440454,0.8639760039993335
0.546403401319394,0.8649759762261845
0.5481756230859349,0.8659759484530356
0.5499660818127754,0.8669759206798867
0.5517846010831965,0.8679758929067377
0.5536134171153761,0.8689758651335888
0.5554468379484094,0.8699758373604399
0.557283186799288,0.870975809587291
0.5591454337632296,0.871975781814142
0.5610509900711041,0.8729757540409931
0.562966508097976,0.8739757262678443
0.5648850857267822,0.8749756984946954
0.5668206237532963,0.8759756707215464
0.5687665110829082,0.8769756429483975
0.5707337112418038,0.8779756151752486
0.5727381313177671,0.8789755874020997
0.5747459371710112,0.8799755596289507
0.5767914366034957,0.8809755318558018
0.57883000108898,0.8819755040826529
0.5809177453265953,0.882975476309504
0.5829963941950655,0.883975448536355
0.5850965678508773,0.8849754207632061
0.5872167775885678,0.8859753929900572
0.589361627811285,0.8869753652169083
0.5915322056471226,0.8879753374437593
0.593702372889573,0.8889753096706104
0.5959275897402659,0.8899752818974616
0.5981793395607422,0.8909752541243127
0.6004727138004169,0.8919752263511637
0.6027552004693445,0.8929751985780148
0.6050841393951795,0.8939751708048659
0.6074148773187816,0.894975143031717
0.6097738918917937,0.895975115258568
0.6121607214219775,0.8969750874854191
0.614598532291169,0.8979750597122702
0.6170317295260662,0.8989750319391212
0.619487056188805,0.8999750041659723
0.6219995186330747,0.9009749763928234
0.6245107976144785,0.9019749486196745
0.6270727063278554,0.9029749208465255
0.6296800221570937,0.9039748930733766
0.6322959256937264,0.9049748653002277
0.6349567800619718,0.9059748375270789
0.6376506207742163,0.9069748097539299
0.6403717684943663,0.907974781980781
0.6431162098856933,0.9089747542076321
0.6459088769455227,0.9099747264344832
0.6487300065700495,0.9109746986613342
0.6515664455494116,0.9119746708881853
0.654451227401571,0.9129746431150364
0.6573906770876784,0.9139746153418875
0.6603962852198749,0.9149745875687385
0.6634154167321143,0.9159745597955896
0.6664761745159559,0.9169745320224407
0.6696132467133145,0.9179745042492918
0.6727654633286299,0.9189744764761428
0.6759549260558916,0.9199744487029939
0.6792124451966675,0.920974420929845
0.6825047049651285,0.9219743931566962
0.6858336798394433,0.9229743653835472
0.689237843695346,0.9239743376103983
0.6927119456072963,0.9249743098372494
0.6962004709977859,0.9259742820641004
0.6997713958115139,0.9269742542909515
0.7034103867847417,0.9279742265178026
0.7070555307257473,0.9289741987446537
0.7107589735165027,0.9299741709715047
0.7145905006942962,0.9309741431983558
0.7185192838102908,0.9319741154252069
0.7224682268192414,0.932974087652058
0.7265281846350337,0.933974059878909
0.730622319532129,0.9349740321057601
0.7347538225073821,0.9359740043326112
0.7389988882111205,0.9369739765594624
0.7433108455722272,0.9379739487863133
0.7476855758061918,0.9389739210131645
0.7521610358574738,0.9399738932400156
0.7567452988957428,0.9409738654668667
0.7614360425023876,0.9419738376937177
0.7661907812263258,0.9429738099205688
0.7710692748567308,0.9439737821474199
0.7760506725456213,0.944973754374271
0.7811037478713715,0.945973726601122
0.7863494305307257,0.9469736988279731
0.7916555121576516,0.9479736710548242
0.7972202645621176,0.9489736432816753
0.8027840263690997,0.9499736155085263
0.8085391115820847,0.9509735877353774
0.814454116337039,0.9519735599622285
0.8204205162635626,0.9529735321890797
0.826643756247582,0.9539735044159307
0.8329279863082363,0.9549734766427818
0.8394843022355168,0.9559734488696329
0.8462637952433933,0.9569734210964839
0.8531143195412354,0.957973393323335
0.8602674873052457,0.9589733655501861
0.8676162137622594,0.9599733377770372
0.8751696474317581,0.9609733100038882
0.8829188284576274,0.9619732822307393
0.8908667582194659,0.9629732544575904
0.8992775200418462,0.9639732266844415
0.907815181887668,0.9649731989112925
0.9166898170776044,0.9659731711381436
0.9257974928005248,0.9669731433649947
0.9353076089897222,0.9679731155918458
0.9451163030839356,0.9689730878186968
0.9553515390745657,0.969973060045548
0.9660005556509038,0.9709730322723991
0.9771306529206544,0.9719730044992502
0.9887925763164812,0.9729729767261012
1.0008949417800257,0.9739729489529523
1.013699902285186,0.9749729211798034
1.0269011454588504,0.9759728934066545
1.0408224199231146,0.9769728656335055
1.0554170024731682,0.9779728378603566
1.0708585191152495,0.9789728100872077
1.087206148547043,0.9799727823140588
1.104716232959768,0.9809727545409098
1.1230874536599205,0.9819727267677609
1.142599560757082,0.982972698994612
1.163584994508736,0.983972671221463
1.1860717716643723,0.9849726434483141
1.2101800784637322,0.9859726156751653
1.236382803326263,0.9869725879020164
1.264618434168696,0.9879725601288674
1.295704430852457,0.9889725323557185
1.330224563521785,0.9899725045825696
1.3678096261963018,0.9909724768094207
1.409820159263922,0.9919724490362717
1.4582224043794674,0.9929724212631228
1.5128823444418367,0.9939723934899739
1.5772641545462172,0.994972365716825
1.654491746681418,0.995972337943676
1.7507126939637785,0.9969723101705271
1.8798417191318566,0.9979722823973782
2.083542049814936,0.9989722546242293
2.8914825196923086,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_geo_aa.dat <==
rmse,cdf_percentile
0.0,0.0
0.004593248875372961,0.0009999722268510805
0.01300801919591052,0.001999944453702161
0.02091108315709526,0.002999916680553241
0.028148945464343607,0.003999888907404322
0.03472547086076891,0.0049998611342554015
0.040840602383035975,0.005999833361106482
0.04650566340375165,0.006999805587957562
0.0518612226676349,0.007999777814808644
0.05685059742867183,0.008999750041659723
0.061757587414658976,0.009999722268510803
0.06634381243094828,0.010999694495361884
0.070740476023228,0.011999666722212964
0.07500271723012386,0.012999638949064045
0.07909612649725689,0.013999611175915125
0.0830943336097307,0.014999583402766206
0.08699605691646912,0.015999555629617287
0.09077932578767796,0.016999527856468365
0.09449464395273342,0.017999500083319447
0.09813061682396246,0.018999472310170528
0.10164312523840024,0.019999444537021606
0.10514306983235348,0.020999416763872687
0.10852835036383485,0.02199938899072377
0.11187363581355478,0.02299936121757485
0.1151816889196349,0.023999333444425928
0.11843839728285548,0.02499930567127701
0.12164767784486237,0.02599927789812809
0.12483261310281217,0.026999250124979172
0.1280027467711193,0.02799922235183025
0.13111490837292056,0.02899919457868133
0.13419852090149875,0.029999166805532412
0.13725294275232183,0.03099913903238349
0.14031651501693443,0.031999111259234575
0.14329853725824415,0.03299908348608565
0.1462351956867449,0.03399905571293673
0.1491618156194537,0.03499902793978781
0.1521122843448027,0.03599900016663889
0.155005700685557,0.036998972393489975
0.15792499639771956,0.037998944620341056
0.16080427866612007,0.03899891684719214
0.16365191062589343,0.03999888907404321
0.16653385116985986,0.04099886130089429
0.16940906000615866,0.041998833527745374
0.17225670567437537,0.042998805754596456
0.17509940267621496,0.04399877798144754
0.1779094364286315,0.04499875020829862
0.18074396468082846,0.0459987224351497
0.18357040090654764,0.046998694662000774
0.1863722614463685,0.047998666888851856
0.18918632711221794,0.04899863911570294
0.19199224407658014,0.04999861134255402
0.19478735999847893,0.0509985835694051
0.19759344524990854,0.05199855579625618
0.2004022304739403,0.05299852802310726
0.2032239800311291,0.053998500249958344
0.20603165111366364,0.05499847247680942
0.20885133313625806,0.0559984447036605
0.2116564940610786,0.05699841693051158
0.2144760146822842,0.05799838915736266
0.2173123248844833,0.05899836138421374
0.22013572301184267,0.059998333611064825
0.2229586171663428,0.060998305837915906
0.22578994696844742,0.06199827806476698
0.22860674818844168,0.06299825029161807
0.2314788305682845,0.06399822251846915
0.2343125937311002,0.06499819474532023
0.2371738335557969,0.0659981669721713
0.24005066385777776,0.06699813919902238
0.2429288689483533,0.06799811142587346
0.24581856541003214,0.06899808365272454
0.24871096566466486,0.06999805587957562
0.2516368887171686,0.0709980281064267
0.2545700253932374,0.07199800033327779
0.25752638785815823,0.07299797256012887
0.2604973071371692,0.07399794478697995
0.26346720234056187,0.07499791701383103
0.26641776098043735,0.07599788924068211
0.2693721186590112,0.0769978614675332
0.2724145695060178,0.07799783369438427
0.2754257358361655,0.07899780592123536
0.2784878549477699,0.07999777814808642
0.2815608677394693,0.0809977503749375
0.28460829432697143,0.08199772260178859
0.28771310450635784,0.08299769482863967
0.2908497285571069,0.08399766705549075
0.29398602274144986,0.08499763928234183
0.29716622197792153,0.08599761150919291
0.30037960171467043,0.08699758373604399
0.30356769944149403,0.08799755596289507
0.3067871507219731,0.08899752818974616
0.3100358098772108,0.08999750041659724
0.313314006090874,0.09099747264344832
0.31659071786632237,0.0919974448702994
0.3199234990444862,0.09299741709715048
0.32326167479622764,0.09399738932400155
0.3266229772591584,0.09499736155085263
0.33000753452875653,0.09599733377770371
0.33343419116495443,0.09699730600455479
0.33686620473046136,0.09799727823140587
0.3403369587101573,0.09899725045825696
0.34383010772021205,0.09999722268510804
0.34732351708184933,0.10099719491195912
0.35085247017249577,0.1019971671388102
0.3543929361500755,0.10299713936566128
0.35796547798532774,0.10399711159251236
0.3615688557834831,0.10499708381936344
0.36519330096871033,0.10599705604621452
0.3688578810113132,0.1069970282730656
0.37255930995053527,0.10799700049991669
0.3763084520706462,0.10899697272676775
0.38003900277415487,0.10999694495361884
0.3838127718711022,0.11099691718046992
0.38755936478591596,0.111996889407321
0.3913828466071364,0.11299686163417208
0.39526059418564535,0.11399683386102316
0.39917320656674954,0.11499680608787424
0.40304309012215667,0.11599677831472532
0.4069798817723038,0.1169967505415764
0.4109884332171949,0.11799672276842749
0.4150310881900301,0.11899669499527857
0.4190765585347919,0.11999666722212965
0.4231671774715186,0.12099663944898073
0.4272591384981909,0.12199661167583181
0.43140016141250653,0.12299658390268288
0.43550498182571085,0.12399655612953396
0.4397043149791344,0.12499652835638504
0.4439284459709884,0.12599650058323614
0.44814274666511966,0.12699647281008722
0.45245377087366956,0.1279964450369383
0.45675634411833127,0.12899641726378938
0.46110824740388084,0.12999638949064046
0.4654897211343354,0.13099636171749152
0.4698603952114329,0.1319963339443426
0.47427229226923984,0.13299630617119368
0.4787333797128285,0.13399627839804476
0.48325186577151863,0.13499625062489584
0.48774112181810303,0.13599622285174692
0.4922552295902221,0.136996195078598
0.49680885665764,0.13799616730544909
0.5013849371023602,0.13899613953230017
0.5060276169950348,0.13999611175915125
0.5106381241068632,0.14099608398600233
0.5152921462693949,0.1419960562128534
0.5200076987798138,0.1429960284397045
0.5247744272859867,0.14399600066655557
0.5295638237899679,0.14499597289340665
0.5343815826538575,0.14599594512025774
0.5392402653060261,0.14699591734710882
0.5441325293132634,0.1479958895739599
0.549046669807601,0.14899586180081098
0.5539840893208544,0.14999583402766206
0.5588759814527654,0.15099580625451314
0.5638139615145249,0.15199577848136422
0.5688309000773712,0.1529957507082153
0.573826115015029,0.1539957229350664
0.578910694139606,0.15499569516191747
0.5839521235418308,0.15599566738876855
0.5890512350202834,0.15699563961561963
0.5941469514119807,0.1579956118424707
0.5993551843016096,0.15899558406932177
0.6045471744252379,0.15999555629617285
0.6098029746289407,0.16099552852302393
0.6150215316064432,0.161995500749875
0.6203293524446343,0.1629954729767261
0.6256629454464965,0.16399544520357717
0.6309914048942563,0.16499541743042825
0.6363830434830584,0.16599538965727934
0.6418608498552552,0.16699536188413042
0.647257962482706,0.1679953341109815
0.6526733924212035,0.16899530633783258
0.6581546294484096,0.16999527856468366
0.663647950850932,0.17099525079153474
0.6692176352791612,0.17199522301838582
0.6748010931602669,0.1729951952452369
0.6804447796228016,0.17399516747208799
0.6861056903119864,0.17499513969893907
0.6918009051514639,0.17599511192579015
0.6974920038288247,0.17699508415264123
0.7032336692519819,0.1779950563794923
0.7090076558935043,0.1789950286063434
0.7148067714853896,0.17999500083319447
0.7205807806513476,0.18099497306004556
0.7263919814909626,0.18199494528689664
0.732257707833908,0.18299491751374772
0.7381073310149002,0.1839948897405988
0.7440117469759444,0.18499486196744988
0.7499062551671748,0.18599483419430096
0.7558691495824199,0.18699480642115204
0.761896229295072,0.1879947786480031
0.767922915021792,0.18899475087485418
0.7739918023717582,0.18999472310170526
0.7800446573766638,0.19099469532855634
0.7861220779996492,0.19199466755540742
0.7922477278833248,0.1929946397822585
0.7984585473897493,0.19399461200910958
0.8046963236890518,0.19499458423596067
0.8109208924895704,0.19599455646281175
0.817204435301891,0.19699452868966283
0.8234114559051565,0.1979945009165139
0.8297503898548502,0.198994473143365
0.836128667136058,0.19999444537021607
0.8424568264778303,0.20099441759706715
0.8488414490845954,0.20199438982391824
0.8552325178840366,0.20299436205076932
0.8616573385294399,0.2039943342776204
0.8681050743366912,0.20499430650447148
0.874603963564743,0.20599427873132256
0.881075713346888,0.20699425095817364
0.8876682452297677,0.20799422318502472
0.8942078653221022,0.2089941954118758
0.9008060803717867,0.2099941676387269
0.9074304501888285,0.21099413986557797
0.9140582063265568,0.21199411209242905
0.9207782593935457,0.21299408431928013
0.9274637388727097,0.2139940565461312
0.9341317182040492,0.2149940287729823
0.940772346356804,0.21599400099983337
0.9474931954467259,0.21699397322668443
0.9542311787737574,0.2179939454535355
0.9610911814624735,0.2189939176803866
0.9679115203543933,0.21999388990723767
0.9747879957998333,0.22099386213408875
0.9816708471509027,0.22199383436093983
0.9886127677410281,0.22299380658779092
0.995604789939498,0.223993778814642
1.0024618001212153,0.22499375104149308
1.009438260042059,0.22599372326834416
1.016387653268596,0.22699369549519524
1.0234254467211825,0.22799366772204632
1.030478828059409,0.2289936399488974
1.0375661783615069,0.22999361217574849
1.0446204501898222,0.23099358440259957
1.0516627206691933,0.23199355662945065
1.058939142321111,0.23299352885630173
1.0661413628158423,0.2339935010831528
1.0732848810807731,0.2349934733100039
1.080419232976762,0.23599344553685497
1.0876890105890298,0.23699341776370605
1.0949672296623578,0.23799338999055714
1.1023096927479679,0.23899336221740822
1.1095929410642056,0.2399933344442593
1.1168963269019105,0.24099330667111038
1.1242633341142274,0.24199327889796146
1.1315992994655637,0.24299325112481254
1.139058682500936,0.24399322335166362
1.1463978391355398,0.2449931955785147
1.1537641205501499,0.24599316780536576
1.1611882294536184,0.24699314003221684
1.1686541534038064,0.24799311225906792
1.1761581162418193,0.248993084485919
1.1836978829255176,0.24999305671277008
1.1911918461090358,0.25099302893962117
1.1987085385303928,0.2519930011664723
1.2061954239972303,0.25299297339332333
1.2137270777039415,0.25399294562017444
1.2214301673697705,0.2549929178470255
1.2289948360063325,0.2559928900738766
1.2366609715973915,0.25699286230072765
1.244429503091194,0.25799283452757876
1.2521709643823384,0.2589928067544298
1.2598956258798588,0.2599927789812809
1.267692265175104,0.260992751208132
1.2754243146710575,0.26199272343498303
1.2833114590343686,0.26299269566183414
1.2911637160675786,0.2639926678886852
1.2990230565006986,0.2649926401155363
1.306888630464359,0.26599261234238736
1.3148003955203196,0.26699258456923847
1.322770769254084,0.2679925567960895
1.330746667559638,0.26899252902294063
1.3387955367999234,0.2699925012497917
1.3467617488648345,0.2709924734766428
1.3547519927889466,0.27199244570349385
1.3628349452019903,0.27299241793034495
1.3708060657448187,0.273992390157196
1.3788872678461868,0.2749923623840471
1.3868942958210564,0.27599233461089817
1.3950417446189842,0.2769923068377493
1.403146536463216,0.27799227906460033
1.4113073995702536,0.27899225129145144
1.4194778361115965,0.2799922235183025
1.4277616471467658,0.2809921957451536
1.4359208915242447,0.28199216797200466
1.4440912425045842,0.28299214019885577
1.4524178331581639,0.2839921124257068
1.4607355350128277,0.28499208465255793
1.4689997443074443,0.285992056879409
1.477283412966826,0.2869920291062601
1.4855216102638624,0.28799200133311115
1.4937913218141017,0.2889919735599622
1.5020588002170554,0.2899919457868133
1.5104834364800304,0.29099191801366436
1.5187030470342204,0.2919918902405155
1.5271310382923704,0.2929918624673665
1.5356157412767328,0.29399183469421764
1.5440171433655048,0.2949918069210687
1.5524670214807796,0.2959917791479198
1.560906434095391,0.29699175137477085
1.569417842142675,0.29799172360162196
1.5779197127793614,0.298991695828473
1.5863373644835357,0.2999916680553241
1.5948011054101248,0.3009916402821752
1.6033783299786528,0.3019916125090263
1.6120110971396662,0.30299158473587734
1.6205820089914085,0.30399155696272845
1.6291964611201235,0.3049915291895795
1.6377173055973127,0.3059915014164306
1.646318159894456,0.30699147364328166
1.6549041910078,0.3079914458701328
1.663500030958553,0.3089914180969838
1.6721243831288661,0.30999139032383494
1.6807779233068898,0.310991362550686
1.6895189280513074,0.3119913347775371
1.6981934998074328,0.31299130700438815
1.7068730628379352,0.31399127923123926
1.7156227778874689,0.3149912514580903
1.724357018441422,0.3159912236849414
1.733172304759824,0.3169911959117925
1.7419944693958918,0.31799116813864353
1.7507251436667255,0.31899114036549464
1.7594960675048383,0.3199911125923457
1.7682995818237928,0.3209910848191968
1.7771904177099276,0.32199105704604786
1.7860687376153952,0.32299102927289897
1.7948833042751167,0.32399100149975
1.803705751354351,0.32499097372660113
1.8124980644112225,0.3259909459534522
1.8214596856704073,0.3269909181803033
1.830386372521787,0.32799089040715435
1.8393484669395634,0.32899086263400545
1.8482751014097756,0.3299908348608565
1.857211989402652,0.3309908070877076
1.866148994765688,0.33199077931455867
1.8753025748834822,0.3329907515414098
1.8843471979437438,0.33399072376826083
1.893425493838892,0.33499069599511194
1.9024979243743976,0.335990668221963
1.9114860798581939,0.3369906404488141
1.9205119741725183,0.33799061267566516
1.9296207364258382,0.33899058490251627
1.9387445768655511,0.3399905571293673
1.9477828359228784,0.34099052935621843
1.956964060812653,0.3419905015830695
1.9660551961181332,0.3429904738099206
1.975198303327385,0.34399044603677165
1.984356137971346,0.34499041826362276
1.9935799802090035,0.3459903904904738
2.002777756652414,0.34699036271732486
2.011953373507045,0.34799033494417597
2.021179977359881,0.348990307171027
2.030302812525762,0.34999027939787813
2.0394309872498324,0.3509902516247292
2.048641229936259,0.3519902238515803
2.0578664495258328,0.35299019607843135
2.0670661903979863,0.35399016830528246
2.0763142891776285,0.3549901405321335
2.085665478236841,0.3559901127589846
2.0949041192369164,0.3569900849858357
2.104106849167272,0.3579900572126868
2.113383740145946,0.35899002943953784
2.1227574543656647,0.35999000166638895
2.1321822516176208,0.36098997389324
2.141632910374748,0.3619899461200911
2.1509956531621257,0.36298991834694216
2.1603360096835513,0.3639898905737933
2.1697717635057745,0.3649898628006443
2.1791949595144677,0.36598983502749544
2.1886028840230707,0.3669898072543465
2.1980769375559253,0.3679897794811976
2.2074742282979036,0.36898975170804865
2.2169984012878237,0.36998972393489976
2.2264841404946254,0.3709896961617508
2.2360142029434105,0.3719896683886019
2.245569284024431,0.372989640615453
2.2550734317528467,0.3739896128423041
2.264616004082634,0.37498958506915514
2.274217573837591,0.3759895572960062
2.283657829701643,0.3769895295228573
2.2933435277565795,0.37798950174970836
2.302730005909727,0.37898947397655947
2.3122153985345975,0.3799894462034105
2.3219074711017815,0.38098941843026163
2.331354605764566,0.3819893906571127
2.340971464897811,0.3829893628839638
2.350497336019554,0.38398933511081484
2.359959505328145,0.38498930733766595
2.369511460223025,0.385989279564517
2.379039990987976,0.3869892517913681
2.3886178376039235,0.38798922401821917
2.3981857273601883,0.3889891962450703
2.407763070013618,0.38998916847192133
2.417419073749664,0.39098914069877244
2.427030466731197,0.3919891129256235
2.4366858692380995,0.3929890851524746
2.446401614460386,0.39398905737932566
2.4560631230641214,0.39498902960617677
2.465665822541768,0.3959890018330278
2.4752510768426554,0.39698897405987893
2.484948356680936,0.39798894628673
2.494557339379912,0.3989889185135811
2.504176157360693,0.39998889074043215
2.51377759245213,0.40098886296728325
2.5234252302552167,0.4019888351941343
2.533107162593178,0.4029888074209854
2.5427140625744316,0.40398877964783647
2.552344741421347,0.4049887518746875
2.56198673383987,0.40598872410153863
2.5717486911354377,0.4069886963283897
2.581343613143685,0.4079886685552408
2.5910433228185146,0.40898864078209185
2.600691783374326,0.40998861300894296
2.6104326912893403,0.410988585235794
2.6202220280111543,0.4119885574626451
2.6299174268646834,0.4129885296894962
2.639711365229424,0.4139885019163473
2.6495179574794965,0.41498847414319834
2.6592583904083127,0.41598844637004945
2.6690235599556185,0.4169884185969005
2.6788070497190954,0.4179883908237516
2.688623972514629,0.41898836305060266
2.698407352145702,0.4199883352774538
2.708041998623884,0.4209883075043048
2.7178388061712737,0.42198827973115594
2.727548012295399,0.422988251958007
2.737324981979196,0.4239882241848581
2.747208297481741,0.42498819641170915
2.7570015229289315,0.42598816863856026
2.766773277107195,0.4269881408654113
2.7765034125707113,0.4279881130922624
2.786281226521898,0.4289880853191135
2.7960597769609676,0.4299880575459646
2.8058484383956492,0.43098802977281564
2.815666696485448,0.43198800199966675
2.8254776565333284,0.4329879742265178
2.835290527956977,0.43398794645336886
2.8450750247779535,0.43498791868021996
2.8549011821155945,0.435987890907071
2.864833238413694,0.4369878631339221
2.874637307202816,0.4379878353607732
2.8845057803268492,0.4389878075876243
2.8943275243735704,0.43998777981447534
2.9041426716280156,0.44098775204132645
2.9139166256000224,0.4419877242681775
2.9237236645360274,0.4429876964950286
2.933647251093058,0.44398766872187967
2.943529350500329,0.4449876409487308
2.9534590078900083,0.44598761317558183
2.9633740034941307,0.44698758540243294
2.973197211353133,0.447987557629284
2.98288910339277,0.4489875298561351
2.9927456532047283,0.44998750208298616
3.002456158492,0.45098747430983727
3.0122208824595007,0.4519874465366883
3.022046847979219,0.45298741876353943
3.031856866825321,0.4539873909903905
3.041730612397028,0.4549873632172416
3.051626792403392,0.45598733544409265
3.0613049787375415,0.45698730767094375
3.0710845978844556,0.4579872798977948
3.080922451080982,0.4589872521246459
3.090878094988675,0.45998722435149697
3.1007966351205343,0.4609871965783481
3.1106603040882286,0.46198716880519913
3.1205300652560126,0.4629871410320502
3.1303564171481795,0.4639871132589013
3.1402503006001723,0.46498708548575235
3.150057430283715,0.46598705771260346
3.159998525542024,0.4669870299394545
3.169848675080374,0.4679870021663056
3.1796505564025654,0.4689869743931567
3.1894712004845447,0.4699869466200078
3.199420229073152,0.47098691884685884
3.209281103713194,0.47198689107370995
3.219161697776491,0.472986863300561
3.2289905273477295,0.4739868355274121
3.2387794489392876,0.47498680775426316
3.248537881204854,0.47598677998111427
3.2584294490630636,0.4769867522079653
3.268372677779427,0.47798672443481643
3.2782686722837235,0.4789866966616675
3.2881835799025354,0.4799866688885186
3.2980392975426587,0.48098664111536965
3.307942413830679,0.48198661334222076
3.3177537416549816,0.4829865855690718
3.327570472023987,0.4839865577959229
3.337440813031136,0.484986530022774
3.347250027900617,0.4859865022496251
3.3570665966546445,0.48698647447647614
3.3669093713491303,0.48798644670332725
3.3767419533947693,0.4889864189301783
3.386584828039446,0.4899863911570294
3.3963874911661263,0.49098636338388046
3.406216067943576,0.4919863356107315
3.416059080095807,0.4929863078375826
3.425892684156904,0.4939862800644337
3.435864770390666,0.4949862522912848
3.445783915253517,0.49598622451813584
3.4555958857578486,0.49698619674498695
3.465429109636236,0.497986168971838
3.4752375897138936,0.4989861411986891
3.4850116002620406,0.49998611342554017
3.4948989047219894,0.5009860856523912
3.5047774099009046,0.5019860578792423
3.5145773145284718,0.5029860301060934
3.5244322184637564,0.5039860023329445
3.5342610354806143,0.5049859745597955
3.544113781131519,0.5059859467866467
3.5538552393477767,0.5069859190134978
3.563790551928289,0.5079858912403489
3.573707120921646,0.5089858634671999
3.5835564079112894,0.509985835694051
3.593392841601374,0.5109858079209021
3.6032539165281308,0.5119857801477532
3.6130547632895387,0.5129857523746042
3.6229111917101333,0.5139857246014553
3.6327913543209616,0.5149856968283064
3.642779065886903,0.5159856690551575
3.652704641308458,0.5169856412820085
3.662564188246868,0.5179856135088596
3.6724658471200042,0.5189855857357107
3.6823025753558767,0.5199855579625619
3.6921845666885176,0.5209855301894128
3.7021745935207364,0.521985502416264
3.7120725254901856,0.5229854746431151
3.7218563165136787,0.5239854468699661
3.7316599826042456,0.5249854190968172
3.7413797479446327,0.5259853913236683
3.751201747338176,0.5269853635505194
3.76097815290437,0.5279853357773704
3.77067716129668,0.5289853080042215
3.7804022769817616,0.5299852802310726
3.790095337908966,0.5309852524579237
3.799787393570078,0.5319852246847747
3.8095540005971027,0.5329851969116258
3.819320064706138,0.5339851691384769
3.829034075344105,0.534985141365328
3.8388627006373115,0.535985113592179
3.848571824240019,0.5369850858190302
3.858350300618049,0.5379850580458813
3.8681378315613926,0.5389850302727324
3.877846537847855,0.5399850024995834
3.887506991968541,0.5409849747264345
3.897147397873892,0.5419849469532856
3.906940133537356,0.5429849191801367
3.916745226343459,0.5439848914069877
3.9264154341203126,0.5449848636338388
3.9361519678651113,0.5459848358606899
3.94576686844691,0.546984808087541
3.9555028983585787,0.547984780314392
3.9652401862268776,0.5489847525412431
3.97501159195074,0.5499847247680942
3.9847687308995248,0.5509846969949452
3.994443981856289,0.5519846692217963
4.0040887735764645,0.5529846414486475
4.013788816985606,0.5539846136754986
4.02345942121188,0.5549845859023496
4.0331390902423525,0.5559845581292007
4.042830217748279,0.5569845303560518
4.0524670711533455,0.5579845025829029
4.062185338316937,0.5589844748097539
4.071806401707367,0.559984447036605
4.081408939083056,0.5609844192634561
4.090970138898397,0.5619843914903072
4.100551531538776,0.5629843637171582
4.1101413130266184,0.5639843359440093
4.119709931719018,0.5649843081708604
4.129391421057278,0.5659842803977115
4.139091877426939,0.5669842526245625
4.14878054866372,0.5679842248514136
4.158339531440303,0.5689841970782648
4.167923857499672,0.5699841693051159
4.1774768444230785,0.5709841415319669
4.187101621141675,0.571984113758818
4.196720806116545,0.5729840859856691
4.206280886800089,0.5739840582125202
4.2158205019835595,0.5749840304393712
4.225447764236496,0.5759840026662223
4.2351115909854755,0.5769839748930734
4.244821462668825,0.5779839471199244
4.254481656366988,0.5789839193467755
4.26414101130977,0.5799838915736266
4.273719218320034,0.5809838638004777
4.283362093734612,0.5819838360273287
4.293011523191434,0.5829838082541798
4.3026465944369185,0.583983780481031
4.312176902414367,0.584983752707882
4.321762567909059,0.585983724934733
4.331345336983863,0.5869836971615842
4.3408454570841455,0.5879836693884353
4.350292747876568,0.5889836416152864
4.35984763357087,0.5899836138421374
4.369393259212698,0.5909835860689885
4.378932430856543,0.5919835582958396
4.388411263667169,0.5929835305226907
4.398006023928174,0.5939835027495417
4.407501135899882,0.5949834749763928
4.416927796592736,0.5959834472032439
4.426442229877612,0.596983419430095
4.435898971821515,0.597983391656946
4.4454469384692095,0.5989833638837971
4.455046746087492,0.5999833361106482
4.4645098595093415,0.6009833083374994
4.473977316713445,0.6019832805643504
4.483438411476688,0.6029832527912015
4.493097524130671,0.6039832250180526
4.502699176074247,0.6049831972449037
4.512177681932731,0.6059831694717547
4.521616731124117,0.6069831416986058
4.531164427441948,0.6079831139254569
4.540632517928856,0.6089830861523079
4.550103910538904,0.609983058379159
4.559610189525726,0.6109830306060101
4.569140620380924,0.6119830028328612
4.578691529178492,0.6129829750597122
4.588220340164048,0.6139829472865633
4.597773612403979,0.6149829195134144
4.607235856184701,0.6159828917402655
4.616804827552231,0.6169828639671165
4.626417144850423,0.6179828361939677
4.636131863278092,0.6189828084208188
4.645708290761348,0.6199827806476699
4.655438029012163,0.6209827528745209
4.664880544704358,0.621982725101372
4.6744961226319806,0.6229826973282231
4.684051326753217,0.6239826695550742
4.69367224651442,0.6249826417819252
4.703398812655583,0.6259826140087763
4.71306449667132,0.6269825862356274
4.722856194983176,0.6279825584624785
4.732667933608296,0.6289825306893295
4.74243415362526,0.6299825029161806
4.752129329470977,0.6309824751430317
4.761828660423779,0.6319824473698828
4.771572076014101,0.6329824195967338
4.781415022263441,0.633982391823585
4.791173425040721,0.6349823640504361
4.800936408886938,0.6359823362772871
4.8106635911222275,0.6369823085041382
4.820410848558438,0.6379822807309893
4.8301107917138015,0.6389822529578404
4.840014079425154,0.6399822251846914
4.849858949276054,0.6409821974115425
4.8596235271663755,0.6419821696383936
4.869501179638841,0.6429821418652447
4.879289002815729,0.6439821140920957
4.889119320647181,0.6449820863189468
4.899010934436777,0.6459820585457979
4.908956346472217,0.646982030772649
4.918834711507074,0.6479820029995
4.928839979901734,0.6489819752263511
4.9386369080867905,0.6499819474532023
4.948482574300929,0.6509819196800534
4.958357150351856,0.6519818919069044
4.968261363913589,0.6529818641337555
4.9782590958471165,0.6539818363606066
4.988236482063647,0.6549818085874577
4.998253094604166,0.6559817808143087
5.008254845681022,0.6569817530411598
5.018425438764822,0.6579817252680109
5.02853730541547,0.658981697494862
5.038608868474946,0.659981669721713
5.0487598627296215,0.6609816419485641
5.058988712763601,0.6619816141754152
5.069280216276731,0.6629815864022663
5.079581189376797,0.6639815586291173
5.089887162422514,0.6649815308559685
5.100206876375217,0.6659815030828196
5.110488182012734,0.6669814753096706
5.120802531638536,0.6679814475365217
5.1312189134290085,0.6689814197633728
5.14171767795859,0.6699813919902239
5.152239866331227,0.6709813642170749
5.162732226587709,0.671981336443926
5.1732675688340155,0.6729813086707771
5.183904287433498,0.6739812808976282
5.1944748047546145,0.6749812531244792
5.204875585614219,0.6759812253513303
5.215523959636586,0.6769811975781814
5.225991203399447,0.6779811698050325
5.236640937556983,0.6789811420318835
5.247359986469006,0.6799811142587346
5.258068512607195,0.6809810864855858
5.268727040628589,0.6819810587124369
5.279384830326333,0.6829810309392879
5.290076126766191,0.683981003166139
5.30090011283221,0.6849809753929901
5.311733750272161,0.6859809476198412
5.3226251950722805,0.6869809198466922
5.333523098916216,0.6879808920735433
5.344332662316389,0.6889808643003944
5.355217300616746,0.6899808365272455
5.366183211671774,0.6909808087540965
5.377174925530123,0.6919807809809476
5.388104050415896,0.6929807532077987
5.399283535318291,0.6939807254346497
5.410397615326037,0.6949806976615008
5.421635900126545,0.6959806698883519
5.432831410166826,0.696980642115203
5.4439938216184665,0.697980614342054
5.455221735623173,0.6989805865689052
5.466390773941894,0.6999805587957563
5.47787387131712,0.7009805310226074
5.4892939381908015,0.7019805032494584
5.500747983229027,0.7029804754763095
5.512256464939622,0.7039804477031606
5.523759374555387,0.7049804199300117
5.535095104468754,0.7059803921568627
5.546515142173245,0.7069803643837138
5.5580243298969405,0.7079803366105649
5.569532478991934,0.708980308837416
5.581239988152332,0.709980281064267
5.592869500436218,0.7109802532911181
5.604479028855093,0.7119802255179692
5.61627732813065,0.7129801977448204
5.627866643018332,0.7139801699716714
5.6395821969535165,0.7149801421985225
5.651417056453392,0.7159801144253736
5.6631459368310635,0.7169800866522247
5.675089647788658,0.7179800588790757
5.687056903312361,0.7189800311059268
5.699065477462785,0.7199800033327779
5.7110579356500795,0.720979975559629
5.723133662274249,0.72197994778648
5.735184785098044,0.7229799200133311
5.747327884304488,0.7239798922401822
5.759448704020013,0.7249798644670332
5.7715431457115125,0.7259798366938843
5.783818930836487,0.7269798089207354
5.796065903980321,0.7279797811475865
5.808453060568884,0.7289797533744375
5.820679367229172,0.7299797256012887
5.833035198375426,0.7309796978281398
5.845431956012133,0.7319796700549909
5.858071079678527,0.7329796422818419
5.870554087589489,0.733979614508693
5.8829534158676715,0.7349795867355441
5.895562864621692,0.7359795589623952
5.9081583018745425,0.7369795311892462
5.920814435704617,0.7379795034160973
5.933461609744905,0.7389794756429484
5.946122327679847,0.7399794478697995
5.958744937826216,0.7409794200966505
5.971542112579066,0.7419793923235016
5.984338352469988,0.7429793645503527
5.997140397778346,0.7439793367772038
6.009725313769022,0.7449793090040548
6.022443812494202,0.745979281230906
6.035159789693005,0.7469792534577571
6.04785634748851,0.7479792256846082
6.060627645582251,0.7489791979114592
6.073583345737506,0.7499791701383103
6.086458599021091,0.7509791423651614
6.099359048597619,0.7519791145920124
6.11216722679612,0.7529790868188635
6.125205013460341,0.7539790590457146
6.138270243273724,0.7549790312725657
6.151472755725184,0.7559790034994167
6.164524409675575,0.7569789757262678
6.177830283213342,0.7579789479531189
6.191205506481792,0.75897892017997
6.2043650444269804,0.759978892406821
6.217567208046051,0.7609788646336721
6.230828727062324,0.7619788368605233
6.244162457181776,0.7629788090873744
6.257644219643851,0.7639787813142254
6.271125411225032,0.7649787535410765
6.284505116435524,0.7659787257679276
6.298122310488488,0.7669786979947787
6.3117258342058085,0.7679786702216297
6.32527590369098,0.7689786424484808
6.338990482071484,0.7699786146753319
6.352693016510351,0.770978586902183
6.3663240519084985,0.771978559129034
6.380034835764849,0.7729785313558851
6.393860289418654,0.7739785035827362
6.407588608848148,0.7749784758095873
6.421382916607605,0.7759784480364383
6.435137016474384,0.7769784202632894
6.448971600261795,0.7779783924901406
6.462755549341484,0.7789783647169917
6.4765230689988655,0.7799783369438427
6.490472801599543,0.7809783091706938
6.504509621506952,0.7819782813975449
6.518441007528144,0.7829782536243959
6.532459674635887,0.783978225851247
6.546402396671148,0.7849781980780981
6.560460159020574,0.7859781703049492
6.574614385063716,0.7869781425318002
6.588567967474073,0.7879781147586513
6.602630350324181,0.7889780869855024
6.61672600496228,0.7899780592123535
6.630796167746324,0.7909780314392045
6.644792505115495,0.7919780036660556
6.65886565734443,0.7929779758929068
6.673042870379334,0.7939779481197579
6.687171713799641,0.7949779203466089
6.701246328984397,0.79597789257346
6.7153789524132845,0.7969778648003111
6.72959569456647,0.7979778370271622
6.743822846642789,0.7989778092540132
6.757927899886492,0.7999777814808643
6.77215503608315,0.8009777537077154
6.786517012128463,0.8019777259345665
6.80061190208339,0.8029776981614175
6.814927388096313,0.8039776703882686
6.829264680174535,0.8049776426151197
6.843680087283467,0.8059776148419708
6.858072121351221,0.8069775870688218
6.872662036368926,0.8079775592956729
6.887394648032866,0.808977531522524
6.901899337369797,0.809977503749375
6.9163067994225385,0.8109774759762262
6.930823974294187,0.8119774482030773
6.945533039631324,0.8129774204299284
6.96018122618728,0.8139773926567794
6.974793306426907,0.8149773648836305
6.989366754686853,0.8159773371104816
7.003873352780397,0.8169773093373327
7.01866244645067,0.8179772815641837
7.033408420674332,0.8189772537910348
7.047992193344535,0.8199772260178859
7.06275080386607,0.820977198244737
7.077493168117565,0.821977170471588
7.092344071898218,0.8229771426984391
7.106973795278508,0.8239771149252902
7.121625005503747,0.8249770871521414
7.136437545208679,0.8259770593789924
7.15123209668553,0.8269770316058435
7.165912744934831,0.8279770038326946
7.180750327836218,0.8289769760595457
7.195740842188418,0.8299769482863967
7.210746273571533,0.8309769205132478
7.225749387065456,0.8319768927400989
7.240648406535408,0.83297686496695
7.255280780224248,0.833976837193801
7.270152619902835,0.8349768094206521
7.285050914355787,0.8359767816475032
7.29993588420086,0.8369767538743543
7.314801708764994,0.8379767261012053
7.329733350517026,0.8389766983280564
7.344813210309382,0.8399766705549075
7.359831935596783,0.8409766427817585
7.374807971764439,0.8419766150086097
7.389740727056867,0.8429765872354608
7.40474747053261,0.8439765594623119
7.41969370768042,0.8449765316891629
7.434850900321203,0.845976503916014
7.449879207158222,0.8469764761428651
7.46507165358726,0.8479764483697162
7.480496140920089,0.8489764205965672
7.49589157888705,0.8499763928234183
7.511286643150783,0.8509763650502694
7.526759686026893,0.8519763372771205
7.542063680279817,0.8529763095039715
7.557319748453434,0.8539762817308226
7.5727556788064945,0.8549762539576737
7.588380674022919,0.8559762261845248
7.603880428655738,0.8569761984113758
7.619319215774855,0.857976170638227
7.634797211145484,0.8589761428650781
7.650217781270601,0.8599761150919292
7.665711489632363,0.8609760873187802
7.681138375530604,0.8619760595456313
7.696544054889403,0.8629760317724824
7.712085110026277,0.8639760039993335
7.727726519818159,0.8649759762261845
7.743505255437407,0.8659759484530356
7.759523369752861,0.8669759206798867
7.775452270007344,0.8679758929067377
7.791131203152276,0.8689758651335888
7.806841693586919,0.8699758373604399
7.82262345211482,0.870975809587291
7.83860500441502,0.871975781814142
7.854565367462702,0.8729757540409931
7.870535470219044,0.8739757262678443
7.8865606470332175,0.8749756984946954
7.9025150186031095,0.8759756707215464
7.91903099511735,0.8769756429483975
7.935390029648394,0.8779756151752486
7.951714511919369,0.8789755874020997
7.968060684894011,0.8799755596289507
7.984174747712943,0.8809755318558018
8.000810745631584,0.8819755040826529
8.017395761086213,0.882975476309504
8.033981792766111,0.883975448536355
8.050632542895706,0.8849754207632061
8.067283382392475,0.8859753929900572
8.08391848754648,0.8869753652169083
8.100548801930639,0.8879753374437593
8.117358164896824,0.8889753096706104
8.1342989322637,0.8899752818974616
8.15148495988448,0.8909752541243127
8.168368514388034,0.8919752263511637
8.185382850983373,0.8929751985780148
8.202245478236561,0.8939751708048659
8.219538918251521,0.894975143031717
8.236713057497003,0.895975115258568
8.253949165791038,0.8969750874854191
8.270846251275943,0.8979750597122702
8.288150119598312,0.8989750319391212
8.305422447722814,0.8999750041659723
8.322585346002858,0.9009749763928234
8.340048482893316,0.9019749486196745
8.35728895488345,0.9029749208465255
8.374249143112085,0.9039748930733766
8.391751208869957,0.9049748653002277
8.409275635159421,0.9059748375270789
8.427031013349625,0.9069748097539299
8.444487499455871,0.907974781980781
8.462042214276144,0.9089747542076321
8.479818126253964,0.9099747264344832
8.497866294651917,0.9109746986613342
8.5156390079087,0.9119746708881853
8.533830799837068,0.9129746431150364
8.55194705687436,0.9139746153418875
8.570031316113242,0.9149745875687385
8.58818992884801,0.9159745597955896
8.606691932484544,0.9169745320224407
8.624790722973268,0.9179745042492918
8.643234769874448,0.9189744764761428
8.661742514087216,0.9199744487029939
8.680388575294918,0.920974420929845
8.698962579816298,0.9219743931566962
8.717775056136825,0.9229743653835472
8.736397299615412,0.9239743376103983
8.75541844927995,0.9249743098372494
8.77442362097525,0.9259742820641004
8.793573511866278,0.9269742542909515
8.812590271296266,0.9279742265178026
8.83222130462359,0.9289741987446537
8.851598740525256,0.9299741709715047
8.871337161411883,0.9309741431983558
8.890838689744315,0.9319741154252069
8.910824787129819,0.932974087652058
8.93102947882464,0.933974059878909
8.95131857158472,0.9349740321057601
8.971582354617528,0.9359740043326112
8.99190394823862,0.9369739765594624
9.012516885837833,0.9379739487863133
9.033535814646278,0.9389739210131645
9.054626722607024,0.9399738932400156
9.075770518474107,0.9409738654668667
9.096925053777905,0.9419738376937177
9.118158262009734,0.9429738099205688
9.140082714674952,0.9439737821474199
9.162147489734643,0.944973754374271
9.184212857566939,0.945973726601122
9.206727445253911,0.9469736988279731
9.229033655044383,0.9479736710548242
9.251803152196313,0.9489736432816753
9.274969339369914,0.9499736155085263
9.298283561260124,0.9509735877353774
9.321587481499318,0.9519735599622285
9.345699804033053,0.9529735321890797
9.369796845014104,0.9539735044159307
9.394025993241797,0.9549734766427818
9.418685681159126,0.9559734488696329
9.443848825223167,0.9569734210964839
9.469373760322563,0.957973393323335
9.495180416150799,0.9589733655501861
9.521313111811674,0.9599733377770372
9.547699276509338,0.9609733100038882
9.57487542927546,0.9619732822307393
9.602621526344526,0.9629732544575904
9.630455687107132,0.9639732266844415
9.658576120252155,0.9649731989112925
9.687099375839447,0.9659731711381436
9.716605557529912,0.9669731433649947
9.746611057172027,0.9679731155918458
9.777511152656087,0.9689730878186968
9.80891390329011,0.969973060045548
9.840887437080156,0.9709730322723991
9.873132552394697,0.9719730044992502
9.906570475070545,0.9729729767261012
9.940693531386216,0.9739729489529523
9.975444422269877,0.9749729211798034
10.01146403539433,0.9759728934066545
10.049002316929489,0.9769728656335055
10.087818194429932,0.9779728378603566
10.12748411799927,0.9789728100872077
10.16877742741308,0.9799727823140588
10.211744824264049,0.9809727545409098
10.25622616502126,0.9819727267677609
10.30241943776964,0.982972698994612
10.35053951389883,0.983972671221463
10.400589386728592,0.9849726434483141
10.45351601602649,0.9859726156751653
10.509511246522674,0.9869725879020164
10.568451938941,0.9879725601288674
10.632107331758334,0.9889725323557185
10.700264656397767,0.9899725045825696
10.774620248460053,0.9909724768094207
10.856455419506137,0.9919724490362717
10.946326573820635,0.9929724212631228
11.048237472675904,0.9939723934899739
11.162669494924447,0.994972365716825
11.302643411102503,0.995972337943676
11.477838543327882,0.9969723101705271
11.711650116494752,0.9979722823973782
12.083909037569088,0.9989722546242293
13.799537984691515,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_geo_arr.dat <==
rmse,cdf_percentile
0.0,0.0
0.00701047303831633,0.0009999722268510805
0.00996154154944298,0.001999944453702161
0.012226272793875871,0.002999916680553241
0.01413177516095732,0.003999888907404322
0.015817889572618815,0.0049998611342554015
0.01734439458796895,0.005999833361106482
0.018755985475482958,0.006999805587957562
0.020071269603566495,0.007999777814808644
0.021308035486445984,0.008999750041659723
0.022473086914981368,0.009999722268510803
0.023586218315680647,0.010999694495361884
0.024675992260621404,0.011999666722212964
0.025707370514061363,0.012999638949064045
0.026705264486679123,0.013999611175915125
0.027666902982793794,0.014999583402766206
0.028602890250952376,0.015999555629617287
0.029514849651429528,0.016999527856468365
0.030414468444123335,0.017999500083319447
0.031273364419856745,0.018999472310170528
0.03211743423493054,0.019999444537021606
0.03293798866436464,0.020999416763872687
0.03375304661351329,0.02199938899072377
0.034543282846536794,0.02299936121757485
0.03531717633915642,0.023999333444425928
0.03607992380066758,0.02499930567127701
0.03683044066906773,0.02599927789812809
0.03756561336322036,0.026999250124979172
0.03829750758644857,0.02799922235183025
0.03901237385718497,0.02899919457868133
0.039717743377551684,0.029999166805532412
0.04040882260974888,0.03099913903238349
0.04109509585151116,0.031999111259234575
0.041769711109866006,0.03299908348608565
0.04244974951133114,0.03399905571293673
0.043104748915375114,0.03499902793978781
0.043752404634412725,0.03599900016663889
0.044389257604102624,0.036998972393489975
0.045025577016529955,0.037998944620341056
0.04566003826498,0.03899891684719214
0.046286012947433466,0.03999888907404321
0.0469005957166793,0.04099886130089429
0.04750352174729954,0.041998833527745374
0.04810600171243625,0.042998805754596456
0.04870840499603909,0.04399877798144754
0.04930553568995895,0.04499875020829862
0.0498956231474776,0.0459987224351497
0.0504820635964445,0.046998694662000774
0.051061320952319786,0.047998666888851856
0.05163845222493895,0.04899863911570294
0.052208832366041895,0.04999861134255402
0.05277699831837716,0.0509985835694051
0.05333594230731552,0.05199855579625618
0.05389256579644259,0.05299852802310726
0.05444147292758978,0.053998500249958344
0.05498459592253075,0.05499847247680942
0.05553085596389437,0.0559984447036605
0.056075967686019794,0.05699841693051158
0.05661767573929011,0.05799838915736266
0.05715211503209522,0.05899836138421374
0.05768857863632913,0.059998333611064825
0.058222938641711706,0.060998305837915906
0.05875296912986644,0.06199827806476698
0.05927661395720061,0.06299825029161807
0.059798971020964015,0.06399822251846915
0.0603179946397532,0.06499819474532023
0.06083085330611198,0.0659981669721713
0.061337002395790374,0.06699813919902238
0.06184463911945006,0.06799811142587346
0.06235261665039153,0.06899808365272454
0.06286122242451507,0.06999805587957562
0.06336624882727401,0.0709980281064267
0.06387117122841483,0.07199800033327779
0.0643658830680195,0.07299797256012887
0.06486315713368904,0.07399794478697995
0.06535780665540421,0.07499791701383103
0.0658460582515938,0.07599788924068211
0.06633894148776866,0.0769978614675332
0.06683288217449153,0.07799783369438427
0.06732236097198803,0.07899780592123536
0.0678060739092845,0.07999777814808642
0.06828620498514561,0.0809977503749375
0.06876548363636746,0.08199772260178859
0.06924085342236534,0.08299769482863967
0.0697190205914733,0.08399766705549075
0.07019699817747972,0.08499763928234183
0.07067107115306988,0.08599761150919291
0.07114195398541849,0.08699758373604399
0.07161437316393873,0.08799755596289507
0.07208261475066716,0.08899752818974616
0.07255483647026674,0.08999750041659724
0.07302500627398821,0.09099747264344832
0.0734906263972164,0.0919974448702994
0.07395500793072317,0.09299741709715048
0.07442078872772553,0.09399738932400155
0.07488186931612364,0.09499736155085263
0.07534311378094914,0.09599733377770371
0.07580311222778631,0.09699730600455479
0.07625847649638269,0.09799727823140587
0.07671507307387095,0.09899725045825696
0.07717641104548315,0.09999722268510804
0.07763626799465462,0.10099719491195912
0.07809341514484673,0.1019971671388102
0.07855113701541525,0.10299713936566128
0.07900379489000611,0.10399711159251236
0.07945770035646851,0.10499708381936344
0.0799069902855747,0.10599705604621452
0.08035858936081396,0.1069970282730656
0.08080448515545026,0.10799700049991669
0.08124889207578322,0.10899697272676775
0.08170090493538758,0.10999694495361884
0.08215038119985445,0.11099691718046992
0.08260256417053992,0.111996889407321
0.0830453570928295,0.11299686163417208
0.08348990871774875,0.11399683386102316
0.08393556689061739,0.11499680608787424
0.08438451125191115,0.11599677831472532
0.08482894247961144,0.1169967505415764
0.08526941436249941,0.11799672276842749
0.08570743253135725,0.11899669499527857
0.08614700353695048,0.11999666722212965
0.0865852295457725,0.12099663944898073
0.08702569565641431,0.12199661167583181
0.08746431652051685,0.12299658390268288
0.08790034717933605,0.12399655612953396
0.0883420929137978,0.12499652835638504
0.08877890893863181,0.12599650058323614
0.08921402881140594,0.12699647281008722
0.08965087698195119,0.1279964450369383
0.09008900342685618,0.12899641726378938
0.09052596288164197,0.12999638949064046
0.09095892588278248,0.13099636171749152
0.09139215947325316,0.1319963339443426
0.0918275623686228,0.13299630617119368
0.09226155737851871,0.13399627839804476
0.092693913307747,0.13499625062489584
0.09312842441137405,0.13599622285174692
0.09355910527864159,0.136996195078598
0.09399578393053719,0.13799616730544909
0.0944281734459643,0.13899613953230017
0.09485831012118845,0.13999611175915125
0.09529148039958413,0.14099608398600233
0.09572419153272989,0.1419960562128534
0.0961569625594744,0.1429960284397045
0.09658493597759119,0.14399600066655557
0.09701186813440717,0.14499597289340665
0.09743969515828592,0.14599594512025774
0.0978678832993519,0.14699591734710882
0.09829649289366761,0.1479958895739599
0.09872165945129734,0.14899586180081098
0.09915042452968431,0.14999583402766206
0.09957778931913498,0.15099580625451314
0.10000636006098644,0.15199577848136422
0.10043546141337469,0.1529957507082153
0.10086209318923672,0.1539957229350664
0.10128820082758007,0.15499569516191747
0.10171016695600794,0.15599566738876855
0.1021358432764513,0.15699563961561963
0.10255922421525959,0.1579956118424707
0.10298626281132144,0.15899558406932177
0.10341391353831067,0.15999555629617285
0.10383954947525176,0.16099552852302393
0.10426686577831618,0.161995500749875
0.10469163216982588,0.1629954729767261
0.10511279905476137,0.16399544520357717
0.10553770541596047,0.16499541743042825
0.10595972257828286,0.16599538965727934
0.10638483381488503,0.16699536188413042
0.10681482669238991,0.1679953341109815
0.10723952719313277,0.16899530633783258
0.10766044847389859,0.16999527856468366
0.10808686052957457,0.17099525079153474
0.10851890081915738,0.17199522301838582
0.10894175095345691,0.1729951952452369
0.10936714007696431,0.17399516747208799
0.10979350754972118,0.17499513969893907
0.11022304065259973,0.17599511192579015
0.1106492006123575,0.17699508415264123
0.11107348376943942,0.1779950563794923
0.1115026066286381,0.1789950286063434
0.11192739669674907,0.17999500083319447
0.11235543542230077,0.18099497306004556
0.11278327325211833,0.18199494528689664
0.1132027415891968,0.18299491751374772
0.11362789949612546,0.1839948897405988
0.11405235698092979,0.18499486196744988
0.11447755133319534,0.18599483419430096
0.11490641559055555,0.18699480642115204
0.1153279620714446,0.1879947786480031
0.11575253833920311,0.18899475087485418
0.11617904918706144,0.18999472310170526
0.11660955674958393,0.19099469532855634
0.11703531359877943,0.19199466755540742
0.11746287143180854,0.1929946397822585
0.11788715084654593,0.19399461200910958
0.11831807603740953,0.19499458423596067
0.118741553251141,0.19599455646281175
0.11916311026620086,0.19699452868966283
0.11958871319241927,0.1979945009165139
0.12001584694518191,0.198994473143365
0.12044316301787368,0.19999444537021607
0.12086956309803926,0.20099441759706715
0.12129773867323526,0.20199438982391824
0.1217228900847035,0.20299436205076932
0.12215197498749263,0.2039943342776204
0.12258048594760163,0.20499430650447148
0.12301099793520007,0.20599427873132256
0.12343918917558724,0.20699425095817364
0.12386731713860336,0.20799422318502472
0.12429714715228768,0.2089941954118758
0.12473233515417721,0.2099941676387269
0.12516295607009703,0.21099413986557797
0.12558781490212118,0.21199411209242905
0.12601939678871668,0.21299408431928013
0.12644880781143011,0.2139940565461312
0.12687861940746614,0.2149940287729823
0.1273098324454334,0.21599400099983337
0.1277392536981657,0.21699397322668443
0.12817088793704437,0.2179939454535355
0.12860273913235087,0.2189939176803866
0.12903572220292336,0.21999388990723767
0.12946911332072206,0.22099386213408875
0.1298953408822854,0.22199383436093983
0.1303241386303645,0.22299380658779092
0.1307494204510233,0.223993778814642
0.13118078414896406,0.22499375104149308
0.1316142485970447,0.22599372326834416
0.13204308851890068,0.22699369549519524
0.1324766184135391,0.22799366772204632
0.13291136292172778,0.2289936399488974
0.133342631516137,0.22999361217574849
0.13377335143476402,0.23099358440259957
0.1342079890127416,0.23199355662945065
0.13464128766239022,0.23299352885630173
0.13507226994486773,0.2339935010831528
0.1355055667507823,0.2349934733100039
0.13594006050564247,0.23599344553685497
0.13637167639527742,0.23699341776370605
0.13680874857177897,0.23799338999055714
0.13724571308389938,0.23899336221740822
0.13768013269981916,0.2399933344442593
0.1381174017127334,0.24099330667111038
0.13855729387320054,0.24199327889796146
0.13899272913192484,0.24299325112481254
0.13943020282605095,0.24399322335166362
0.13987242740437072,0.2449931955785147
0.14030471335647077,0.24599316780536576
0.14074235385945763,0.24699314003221684
0.14117973152473734,0.24799311225906792
0.14161760342613794,0.248993084485919
0.1420577001441918,0.24999305671277008
0.14249957886721815,0.25099302893962117
0.14294045855204907,0.2519930011664723
0.1433766603153461,0.25299297339332333
0.14381629658353742,0.25399294562017444
0.1442545583830156,0.2549929178470255
0.14469605986499365,0.2559928900738766
0.14513837657538387,0.25699286230072765
0.14558097182062457,0.25799283452757876
0.1460284826612232,0.2589928067544298
0.146469411632303,0.2599927789812809
0.14690963217670827,0.260992751208132
0.14735449834437547,0.26199272343498303
0.147799535697246,0.26299269566183414
0.14824436306209776,0.2639926678886852
0.14868420470945745,0.2649926401155363
0.1491265192504457,0.26599261234238736
0.14957053897101352,0.26699258456923847
0.15002092385623778,0.2679925567960895
0.15046748615439173,0.26899252902294063
0.15091230793195703,0.2699925012497917
0.1513591166724172,0.2709924734766428
0.15180390957779832,0.27199244570349385
0.15225562051059,0.27299241793034495
0.15270200651023333,0.273992390157196
0.15315554350229407,0.2749923623840471
0.1536047529204277,0.27599233461089817
0.15405603035660775,0.2769923068377493
0.15450598335600482,0.27799227906460033
0.15495104796833858,0.27899225129145144
0.15540007740286058,0.2799922235183025
0.15585627290814538,0.2809921957451536
0.15630571396180146,0.28199216797200466
0.15675293319309955,0.28299214019885577
0.15720297873969236,0.2839921124257068
0.1576580347351809,0.28499208465255793
0.15811661918939376,0.285992056879409
0.15856685117504676,0.2869920291062601
0.15902050823850933,0.28799200133311115
0.15947391369529984,0.2889919735599622
0.15992873162703947,0.2899919457868133
0.1603844735074267,0.29099191801366436
0.16084169728116848,0.2919918902405155
0.16129627861235749,0.2929918624673665
0.1617542815502805,0.29399183469421764
0.1622148027417496,0.2949918069210687
0.16267509212120868,0.2959917791479198
0.16313670933864455,0.29699175137477085
0.16359645141654322,0.29799172360162196
0.16405834236820493,0.298991695828473
0.16452405689746386,0.2999916680553241
0.1649822727244546,0.3009916402821752
0.16544430435572285,0.3019916125090263
0.16590673192825056,0.30299158473587734
0.16636780747707638,0.30399155696272845
0.16683166868043053,0.3049915291895795
0.167296435900816,0.3059915014164306
0.16776325454196617,0.30699147364328166
0.16822583190224014,0.3079914458701328
0.16869253104752158,0.3089914180969838
0.169162349547437,0.30999139032383494
0.16962836016442684,0.310991362550686
0.170099302508087,0.3119913347775371
0.1705656190547186,0.31299130700438815
0.17103694035453665,0.31399127923123926
0.17150741439781347,0.3149912514580903
0.17198431542552806,0.3159912236849414
0.1724534461865955,0.3169911959117925
0.1729254945149793,0.31799116813864353
0.17339949857387277,0.31899114036549464
0.17387487240539742,0.3199911125923457
0.17434680384448592,0.3209910848191968
0.17481495758678,0.32199105704604786
0.17528601309778333,0.32299102927289897
0.17575894117170773,0.32399100149975
0.17623615603847725,0.32499097372660113
0.17671641623775863,0.3259909459534522
0.17719668492419743,0.3269909181803033
0.17767424288252157,0.32799089040715435
0.17815148067179173,0.32899086263400545
0.1786317907606408,0.3299908348608565
0.1791120846204173,0.3309908070877076
0.1795924246337204,0.33199077931455867
0.1800736659662012,0.3329907515414098
0.18054895057501888,0.33399072376826083
0.1810294640033019,0.33499069599511194
0.1815101885318133,0.335990668221963
0.1819920951255246,0.3369906404488141
0.18247794289329763,0.33799061267566516
0.18295738826123142,0.33899058490251627
0.18344787786843106,0.3399905571293673
0.18393408490628987,0.34099052935621843
0.18441833637970967,0.3419905015830695
0.18490299606415386,0.3429904738099206
0.1853847184464329,0.34399044603677165
0.18587068587618347,0.34499041826362276
0.18635864109281924,0.3459903904904738
0.1868463982649993,0.34699036271732486
0.18733512322598211,0.34799033494417597
0.18782592220002334,0.348990307171027
0.18831572476311553,0.34999027939787813
0.18880774154253233,0.3509902516247292
0.18929819706446402,0.3519902238515803
0.18978839282718385,0.35299019607843135
0.1902811910124705,0.35399016830528246
0.19077162866973044,0.3549901405321335
0.1912633615636262,0.3559901127589846
0.19175568347681346,0.3569900849858357
0.19225566590380017,0.3579900572126868
0.1927525792181755,0.35899002943953784
0.19325029508353708,0.35999000166638895
0.19374692947021452,0.36098997389324
0.19424840102526392,0.3619899461200911
0.19474867047103422,0.36298991834694216
0.1952524687940972,0.3639898905737933
0.19575246859797713,0.3649898628006443
0.19625552547263664,0.36598983502749544
0.19676301030460477,0.3669898072543465
0.19726513908372686,0.3679897794811976
0.19777020661986683,0.36898975170804865
0.19827489484253666,0.36998972393489976
0.19877901577767257,0.3709896961617508
0.19928563530409607,0.3719896683886019
0.19979234411505511,0.372989640615453
0.20029887600395116,0.3739896128423041
0.20080713061647798,0.37498958506915514
0.20131571643919355,0.3759895572960062
0.20182428567178307,0.3769895295228573
0.2023397494379127,0.37798950174970836
0.20284811327992408,0.37898947397655947
0.20336087130205818,0.3799894462034105
0.20387456071654977,0.38098941843026163
0.20439204556882834,0.3819893906571127
0.20490417231946997,0.3829893628839638
0.20541520492632162,0.38398933511081484
0.205927384961238,0.38498930733766595
0.20644574174512895,0.385989279564517
0.20695664699038438,0.3869892517913681
0.20747743273472252,0.38798922401821917
0.20799598997667376,0.3889891962450703
0.20851314073530378,0.38998916847192133
0.2090285305060545,0.39098914069877244
0.2095471620753722,0.3919891129256235
0.21006686226346957,0.3929890851524746
0.2105888477912207,0.39398905737932566
0.21111233816993982,0.39498902960617677
0.211640421949641,0.3959890018330278
0.21216746807104706,0.39698897405987893
0.21269397835987644,0.39798894628673
0.2132201851169307,0.3989889185135811
0.21374446446564407,0.39998889074043215
0.21426881270387976,0.40098886296728325
0.2147990623785973,0.4019888351941343
0.21532876171889773,0.4029888074209854
0.2158538763889059,0.40398877964783647
0.21637846365453758,0.4049887518746875
0.21691106672552599,0.40598872410153863
0.21744439407384303,0.4069886963283897
0.21797516024685576,0.4079886685552408
0.21851447653759432,0.40898864078209185
0.21904985769484211,0.40998861300894296
0.219582685159831,0.410988585235794
0.2201261275084196,0.4119885574626451
0.2206648432531991,0.4129885296894962
0.2212018674942487,0.4139885019163473
0.22173985636222673,0.41498847414319834
0.2222789491670502,0.41598844637004945
0.22281933839326862,0.4169884185969005
0.22335724329686144,0.4179883908237516
0.2238991450277373,0.41898836305060266
0.22443968974498507,0.4199883352774538
0.22498324865097977,0.4209883075043048
0.22553119105933686,0.42198827973115594
0.22607231621510232,0.422988251958007
0.22662147829247273,0.4239882241848581
0.22716560676508493,0.42498819641170915
0.22771505841269835,0.42598816863856026
0.22826161057396754,0.4269881408654113
0.2288174866570105,0.4279881130922624
0.2293646547486801,0.4289880853191135
0.22991506398967257,0.4299880575459646
0.23046468011030657,0.43098802977281564
0.2310218996013208,0.43198800199966675
0.2315757245754081,0.4329879742265178
0.23213546688931935,0.43398794645336886
0.2326957300312679,0.43498791868021996
0.23324955351709276,0.435987890907071
0.233810726765761,0.4369878631339221
0.2343681945566118,0.4379878353607732
0.23492643045955572,0.4389878075876243
0.23549347105667162,0.43998777981447534
0.23605203302255964,0.44098775204132645
0.23661472017082594,0.4419877242681775
0.23717812261809565,0.4429876964950286
0.2377443858803151,0.44398766872187967
0.23831184415509155,0.4449876409487308
0.23888134205001424,0.44598761317558183
0.23945175075127922,0.44698758540243294
0.24002542603548455,0.447987557629284
0.24059986433008207,0.4489875298561351
0.2411693648206471,0.44998750208298616
0.24174413690878355,0.45098747430983727
0.2423210067610564,0.4519874465366883
0.24290075672388867,0.45298741876353943
0.24347551432246495,0.4539873909903905
0.24405219739864223,0.4549873632172416
0.2446345485503025,0.45598733544409265
0.2452141802610493,0.45698730767094375
0.24579712368812878,0.4579872798977948
0.24638336970869978,0.4589872521246459
0.24696752676959144,0.45998722435149697
0.2475523719022145,0.4609871965783481
0.24813588740974377,0.46198716880519913
0.24872540311027824,0.4629871410320502
0.24931041066793735,0.4639871132589013
0.24989689253995045,0.46498708548575235
0.25048602938467557,0.46598705771260346
0.251074879431184,0.4669870299394545
0.25166407327846146,0.4679870021663056
0.25226002946411186,0.4689869743931567
0.25284788066843245,0.4699869466200078
0.2534402042637815,0.47098691884685884
0.25403918401519565,0.47198689107370995
0.254632084050045,0.472986863300561
0.25522755825717924,0.4739868355274121
0.255824502636136,0.47498680775426316
0.2564294209854109,0.47598677998111427
0.2570189590949091,0.4769867522079653
0.2576146108916486,0.47798672443481643
0.2582172533790096,0.4789866966616675
0.25882326844799863,0.4799866688885186
0.25943311265877134,0.48098664111536965
0.26004196601973045,0.48198661334222076
0.26065272574677123,0.4829865855690718
0.26125644576570517,0.4839865577959229
0.2618669837720762,0.484986530022774
0.262480663179612,0.4859865022496251
0.26309287641689416,0.48698647447647614
0.26370908143093935,0.48798644670332725
0.2643288844219181,0.4889864189301783
0.264951618531086,0.4899863911570294
0.2655670081347082,0.49098636338388046
0.26617870768729723,0.4919863356107315
0.266805284428442,0.4929863078375826
0.2674294804170479,0.4939862800644337
0.26805191546348134,0.4949862522912848
0.26867379377195294,0.49598622451813584
0.26929546785716274,0.49698619674498695
0.2699218066632364,0.497986168971838
0.2705462692911527,0.4989861411986891
0.27117852195799813,0.49998611342554017
0.271800105696333,0.5009860856523912
0.27243397881525966,0.5019860578792423
0.2730709765553345,0.5029860301060934
0.27370483713440313,0.5039860023329445
0.27433766917786967,0.5049859745597955
0.2749762919959614,0.5059859467866467
0.2756154724567903,0.5069859190134978
0.27625979433726455,0.5079858912403489
0.2768994646640901,0.5089858634671999
0.27753965635389455,0.509985835694051
0.27818005541490554,0.5109858079209021
0.2788255167259411,0.5119857801477532
0.2794638324988433,0.5129857523746042
0.28011233000987995,0.5139857246014553
0.28076844866158135,0.5149856968283064
0.28141655048953595,0.5159856690551575
0.2820689962694547,0.5169856412820085
0.2827221272925407,0.5179856135088596
0.2833787261203278,0.5189855857357107
0.28403060213160747,0.5199855579625619
0.2846939775681398,0.5209855301894128
0.28535566139777285,0.521985502416264
0.286014953381564,0.5229854746431151
0.2866679688703086,0.5239854468699661
0.28732792791006195,0.5249854190968172
0.28799347833451816,0.5259853913236683
0.28865453726661033,0.5269853635505194
0.2893234333670264,0.5279853357773704
0.28999854426919036,0.5289853080042215
0.29066548214080856,0.5299852802310726
0.2913270595418119,0.5309852524579237
0.29199845872533253,0.5319852246847747
0.2926706538090137,0.5329851969116258
0.29334712175337685,0.5339851691384769
0.2940261439506432,0.534985141365328
0.2947042590444405,0.535985113592179
0.2953788765559872,0.5369850858190302
0.2960580324483955,0.5379850580458813
0.29673436762202615,0.5389850302727324
0.29742001312276173,0.5399850024995834
0.29810345952566725,0.5409849747264345
0.29879347064913525,0.5419849469532856
0.29948189148757604,0.5429849191801367
0.3001665303026426,0.5439848914069877
0.30086180043275806,0.5449848636338388
0.3015546459354991,0.5459848358606899
0.30224738451879785,0.546984808087541
0.30293853506863494,0.547984780314392
0.3036384375487966,0.5489847525412431
0.3043336135755099,0.5499847247680942
0.3050349745411457,0.5509846969949452
0.30573546174400756,0.5519846692217963
0.3064320351578601,0.5529846414486475
0.30713761886551577,0.5539846136754986
0.3078404924835519,0.5549845859023496
0.30855442449679543,0.5559845581292007
0.3092712074494011,0.5569845303560518
0.30999242127534854,0.5579845025829029
0.3107045874437049,0.5589844748097539
0.3114231196542068,0.559984447036605
0.3121412678468233,0.5609844192634561
0.31285951397044665,0.5619843914903072
0.31357401864057516,0.5629843637171582
0.3142934804479326,0.5639843359440093
0.31502019041884527,0.5649843081708604
0.3157447701170804,0.5659842803977115
0.3164741324533099,0.5669842526245625
0.31720931730142493,0.5679842248514136
0.3179395094232987,0.5689841970782648
0.3186743247744093,0.5699841693051159
0.319406008734701,0.5709841415319669
0.32013935700724605,0.571984113758818
0.3208820372089102,0.5729840859856691
0.3216224734209751,0.5739840582125202
0.3223626276524523,0.5749840304393712
0.32310816573054074,0.5759840026662223
0.32385218901219376,0.5769839748930734
0.3246098981983591,0.5779839471199244
0.32534941093446007,0.5789839193467755
0.32610366310178307,0.5799838915736266
0.32685255656450746,0.5809838638004777
0.3276132249409653,0.5819838360273287
0.3283768667086029,0.5829838082541798
0.3291363361342537,0.583983780481031
0.3298904282828965,0.584983752707882
0.33065527436675846,0.585983724934733
0.3314208171115639,0.5869836971615842
0.3321810086347942,0.5879836693884353
0.3329518175297576,0.5889836416152864
0.33372606853088155,0.5899836138421374
0.33449895258543005,0.5909835860689885
0.3352746498316633,0.5919835582958396
0.3360500686436834,0.5929835305226907
0.33682795256186515,0.5939835027495417
0.3376065699499097,0.5949834749763928
0.3383972175272884,0.5959834472032439
0.3391828802096281,0.596983419430095
0.3399659197467583,0.597983391656946
0.340757955176596,0.5989833638837971
0.341543744502734,0.5999833361106482
0.3423369144914556,0.6009833083374994
0.3431310647073508,0.6019832805643504
0.3439277665943973,0.6029832527912015
0.344726648318313,0.6039832250180526
0.34552960104518926,0.6049831972449037
0.34632397244568397,0.6059831694717547
0.3471256519333941,0.6069831416986058
0.34792556115802814,0.6079831139254569
0.348731374541371,0.6089830861523079
0.3495488177262523,0.609983058379159
0.350357141732105,0.6109830306060101
0.35116558901763295,0.6119830028328612
0.35197652844718386,0.6129829750597122
0.35279400121651017,0.6139829472865633
0.35361140953753994,0.6149829195134144
0.3544427784955321,0.6159828917402655
0.3552563266336034,0.6169828639671165
0.35608250340765263,0.6179828361939677
0.35691666216527174,0.6189828084208188
0.35774930719174514,0.6199827806476699
0.35859213515291605,0.6209827528745209
0.359429829442175,0.621982725101372
0.36026498161646964,0.6229826973282231
0.36110428375782516,0.6239826695550742
0.3619523443934912,0.6249826417819252
0.3627977411389832,0.6259826140087763
0.36365758731660625,0.6269825862356274
0.3645082409654707,0.6279825584624785
0.36536002626969255,0.6289825306893295
0.3662216206386815,0.6299825029161806
0.36708044759050096,0.6309824751430317
0.3679381258246603,0.6319824473698828
0.3688041834560384,0.6329824195967338
0.36967029721706196,0.633982391823585
0.3705367561170273,0.6349823640504361
0.37140622973732984,0.6359823362772871
0.37227486509831675,0.6369823085041382
0.3731520806315513,0.6379822807309893
0.3740328513352698,0.6389822529578404
0.37491948928912894,0.6399822251846914
0.3758079501409109,0.6409821974115425
0.3766976318859502,0.6419821696383936
0.3775900071386201,0.6429821418652447
0.3784778175396731,0.6439821140920957
0.37936744792349425,0.6449820863189468
0.38026794634722083,0.6459820585457979
0.3811728736830695,0.646982030772649
0.3820687795818134,0.6479820029995
0.3829779860743334,0.6489819752263511
0.3838889110904785,0.6499819474532023
0.38479558937496944,0.6509819196800534
0.3857148193508361,0.6519818919069044
0.3866292150839979,0.6529818641337555
0.38754428181207967,0.6539818363606066
0.388468843345183,0.6549818085874577
0.38938514270814095,0.6559817808143087
0.39031815254438346,0.6569817530411598
0.3912541784763473,0.6579817252680109
0.39219403953980336,0.658981697494862
0.39313478938879737,0.659981669721713
0.39408330572168426,0.6609816419485641
0.3950193600762976,0.6619816141754152
0.39596388546762296,0.6629815864022663
0.39691015664906787,0.6639815586291173
0.3978625829731416,0.6649815308559685
0.3988124235096576,0.6659815030828196
0.39976293304776145,0.6669814753096706
0.40072662743376797,0.6679814475365217
0.40169848421376203,0.6689814197633728
0.4026694543784411,0.6699813919902239
0.40363089169635324,0.6709813642170749
0.40460070332185444,0.671981336443926
0.40558787773594074,0.6729813086707771
0.4065713157413653,0.6739812808976282
0.4075707786290539,0.6749812531244792
0.40854627321495174,0.6759812253513303
0.4095358663861605,0.6769811975781814
0.4105310293668981,0.6779811698050325
0.4115338813920912,0.6789811420318835
0.4125460712874146,0.6799811142587346
0.41355089972748404,0.6809810864855858
0.41455625974337035,0.6819810587124369
0.41557199267529543,0.6829810309392879
0.4165728605269354,0.683981003166139
0.4176004119724507,0.6849809753929901
0.41861396246834853,0.6859809476198412
0.41963677190855864,0.6869809198466922
0.4206722011528066,0.6879808920735433
0.4217100677952117,0.6889808643003944
0.4227554861513703,0.6899808365272455
0.42378703777690374,0.6909808087540965
0.42482827089354164,0.6919807809809476
0.4258753495537544,0.6929807532077987
0.42692905492003436,0.6939807254346497
0.4279791200070849,0.6949806976615008
0.42903344300651924,0.6959806698883519
0.43009551623741,0.696980642115203
0.43115505620161054,0.697980614342054
0.43223941132134924,0.6989805865689052
0.433318283528566,0.6999805587957563
0.4343993306421531,0.7009805310226074
0.4354841983215254,0.7019805032494584
0.43657647523440507,0.7029804754763095
0.43767754494904243,0.7039804477031606
0.43877386815931707,0.7049804199300117
0.4398725854129843,0.7059803921568627
0.4409743054674776,0.7069803643837138
0.4420905385515156,0.7079803366105649
0.4432039593489523,0.708980308837416
0.4443183232942651,0.709980281064267
0.4454518061422365,0.7109802532911181
0.44657481667998067,0.7119802255179692
0.4477015514868944,0.7129801977448204
0.4488440807491819,0.7139801699716714
0.44997733869508827,0.7149801421985225
0.45112708128101364,0.7159801144253736
0.45229160956646325,0.7169800866522247
0.45344055699863367,0.7179800588790757
0.45460715555299347,0.7189800311059268
0.45577077937665106,0.7199800033327779
0.456934763167351,0.720979975559629
0.45811584785384724,0.72197994778648
0.45929644539283504,0.7229799200133311
0.46047444920986635,0.7239798922401822
0.46166038108819424,0.7249798644670332
0.46284825419971604,0.7259798366938843
0.46404161730040683,0.7269798089207354
0.4652415128983492,0.7279797811475865
0.46645889118419825,0.7289797533744375
0.46767565842388686,0.7299797256012887
0.46890754731376577,0.7309796978281398
0.47013693830635417,0.7319796700549909
0.47136060044409606,0.7329796422818419
0.4725938601971266,0.733979614508693
0.4738298548027087,0.7349795867355441
0.4750831055328367,0.7359795589623952
0.47634716844408326,0.7369795311892462
0.47760069697459245,0.7379795034160973
0.47885761506127755,0.7389794756429484
0.4801313261114989,0.7399794478697995
0.48139905772874536,0.7409794200966505
0.482661193495807,0.7419793923235016
0.4839480406431995,0.7429793645503527
0.4852363959788245,0.7439793367772038
0.4865293973173525,0.7449793090040548
0.4878369679014477,0.745979281230906
0.4891317673852158,0.7469792534577571
0.4904341713812692,0.7479792256846082
0.4917683250623872,0.7489791979114592
0.4930930828937281,0.7499791701383103
0.4944306325828317,0.7509791423651614
0.4957754703444093,0.7519791145920124
0.49710705135275157,0.7529790868188635
0.4984563618538795,0.7539790590457146
0.4998217064079725,0.7549790312725657
0.5011736857846312,0.7559790034994167
0.5025409204100159,0.7569789757262678
0.5039205394461357,0.7579789479531189
0.5052896397355744,0.75897892017997
0.5066741579616831,0.759978892406821
0.5080614912667871,0.7609788646336721
0.5094427526755562,0.7619788368605233
0.5108498550055558,0.7629788090873744
0.5122703090985687,0.7639787813142254
0.513680643389297,0.7649787535410765
0.5150896844615026,0.7659787257679276
0.5165268883324721,0.7669786979947787
0.5179599328643593,0.7679786702216297
0.5194014812608644,0.7689786424484808
0.5208495164609444,0.7699786146753319
0.522304831573589,0.770978586902183
0.5237683983419293,0.771978559129034
0.5252447792283407,0.7729785313558851
0.5267422088141507,0.7739785035827362
0.528232360299112,0.7749784758095873
0.5297088517446846,0.7759784480364383
0.5312235065736756,0.7769784202632894
0.5327253496619121,0.7779783924901406
0.5342489975820617,0.7789783647169917
0.5357804471559696,0.7799783369438427
0.5373173459393795,0.7809783091706938
0.5388758718774999,0.7819782813975449
0.5404410038084272,0.7829782536243959
0.5419998617256404,0.783978225851247
0.5435791285227307,0.7849781980780981
0.5451611060410871,0.7859781703049492
0.5467361773550765,0.7869781425318002
0.5483402346182507,0.7879781147586513
0.5499527185979588,0.7889780869855024
0.551562358367341,0.7899780592123535
0.5531913782674838,0.7909780314392045
0.5548239057052737,0.7919780036660556
0.5564569009339206,0.7929779758929068
0.5581112827683856,0.7939779481197579
0.5597672308068027,0.7949779203466089
0.5614334554568806,0.79597789257346
0.5631166585494796,0.7969778648003111
0.5647887976597834,0.7979778370271622
0.566488628505873,0.7989778092540132
0.568207108731957,0.7999777814808643
0.5699221809306062,0.8009777537077154
0.5716403246959973,0.8019777259345665
0.5733711256057746,0.8029776981614175
0.5751137021285413,0.8039776703882686
0.5768706533211038,0.8049776426151197
0.5786358239040437,0.8059776148419708
0.5804174907943918,0.8069775870688218
0.5822064902173113,0.8079775592956729
0.5839948954794467,0.808977531522524
0.5858071739359239,0.809977503749375
0.5876403276404163,0.8109774759762262
0.5894787054372055,0.8119774482030773
0.5913357791495637,0.8129774204299284
0.5932075058392509,0.8139773926567794
0.5950755848185308,0.8149773648836305
0.5969691132589252,0.8159773371104816
0.5988799746767529,0.8169773093373327
0.6008110153155098,0.8179772815641837
0.6027411193398682,0.8189772537910348
0.6046810610146734,0.8199772260178859
0.6066386599320269,0.820977198244737
0.6086167917316901,0.821977170471588
0.6106009585353742,0.8229771426984391
0.6125957994780438,0.8239771149252902
0.6145833088968381,0.8249770871521414
0.616595805088153,0.8259770593789924
0.6186267163910497,0.8269770316058435
0.6206765543423199,0.8279770038326946
0.6227280299408822,0.8289769760595457
0.6247861915802321,0.8299769482863967
0.6268748794997213,0.8309769205132478
0.6289636547384336,0.8319768927400989
0.6311083397201739,0.83297686496695
0.6332337503535375,0.833976837193801
0.6353997090005897,0.8349768094206521
0.6375352504056926,0.8359767816475032
0.6397330877677471,0.8369767538743543
0.6419286190443322,0.8379767261012053
0.6441514838384058,0.8389766983280564
0.6463834836689513,0.8399766705549075
0.6486305733493638,0.8409766427817585
0.6508939297150166,0.8419766150086097
0.6531811105968364,0.8429765872354608
0.6554830854191733,0.8439765594623119
0.6577972727094846,0.8449765316891629
0.6601450437002062,0.845976503916014
0.662525103105034,0.8469764761428651
0.6649002261058861,0.8479764483697162
0.6672811620888159,0.8489764205965672
0.6696873508831512,0.8499763928234183
0.672100764756529,0.8509763650502694
0.6745453954370526,0.8519763372771205
0.677076316780412,0.8529763095039715
0.6795926451332903,0.8539762817308226
0.6820878945544111,0.8549762539576737
0.6846368715468356,0.8559762261845248
0.6872017642300626,0.8569761984113758
0.6897885597202522,0.857976170638227
0.6923899701653091,0.8589761428650781
0.6949999323360038,0.8599761150919292
0.6976577186782384,0.8609760873187802
0.7003284630250671,0.8619760595456313
0.7030205444813301,0.8629760317724824
0.7057649084998077,0.8639760039993335
0.7085090417052105,0.8649759762261845
0.7113004945799795,0.8659759484530356
0.7140987406903018,0.8669759206798867
0.7169413807139108,0.8679758929067377
0.7197884865674598,0.8689758651335888
0.7226618756247164,0.8699758373604399
0.7255723413805159,0.870975809587291
0.7285086290644863,0.871975781814142
0.731459080692308,0.8729757540409931
0.7344397482723436,0.8739757262678443
0.7374596165975729,0.8749756984946954
0.740542130855842,0.8759756707215464
0.7436527586608457,0.8769756429483975
0.746762097187313,0.8779756151752486
0.7498963389018619,0.8789755874020997
0.7530445770580276,0.8799755596289507
0.7562563697287233,0.8809755318558018
0.7595179116247398,0.8819755040826529
0.7628282403083573,0.882975476309504
0.7661690863097422,0.883975448536355
0.769528097478335,0.8849754207632061
0.7729069999323328,0.8859753929900572
0.7763339355457852,0.8869753652169083
0.7797884052861037,0.8879753374437593
0.7832865374822655,0.8889753096706104
0.7868277917822,0.8899752818974616
0.7904144734435746,0.8909752541243127
0.7940140836868849,0.8919752263511637
0.7976656176621632,0.8929751985780148
0.8013834832605107,0.8939751708048659
0.8051224543476861,0.894975143031717
0.8089570408356035,0.895975115258568
0.8127971698699861,0.8969750874854191
0.816665350939991,0.8979750597122702
0.8206039163024759,0.8989750319391212
0.8246327290964671,0.8999750041659723
0.828615460068604,0.9009749763928234
0.832673577615145,0.9019749486196745
0.8367950729387477,0.9029749208465255
0.840919237183775,0.9039748930733766
0.8451237785183191,0.9049748653002277
0.8493655076819688,0.9059748375270789
0.8536952700496777,0.9069748097539299
0.858073925849517,0.907974781980781
0.8624918704834798,0.9089747542076321
0.8669719071685997,0.9099747264344832
0.8715729285165592,0.9109746986613342
0.8761664889580368,0.9119746708881853
0.8808673168591766,0.9129746431150364
0.8856316611494646,0.9139746153418875
0.8904699284355791,0.9149745875687385
0.8953514144643501,0.9159745597955896
0.9002842668068077,0.9169745320224407
0.9053227043370913,0.9179745042492918
0.910455622562625,0.9189744764761428
0.915668742123418,0.9199744487029939
0.9209128868634288,0.920974420929845
0.92629939358269,0.9219743931566962
0.931750595136988,0.9229743653835472
0.9372982746988872,0.9239743376103983
0.9429513635747602,0.9249743098372494
0.9486436937819887,0.9259742820641004
0.9544441051551836,0.9269742542909515
0.960326105372953,0.9279742265178026
0.9663697784541648,0.9289741987446537
0.9724825003866266,0.9299741709715047
0.9787151373077834,0.9309741431983558
0.9850641685076057,0.9319741154252069
0.9914472040604283,0.932974087652058
0.9980306607087269,0.933974059878909
1.0046938798555292,0.9349740321057601
1.011550088070978,0.9359740043326112
1.0184226851953595,0.9369739765594624
1.025528496712856,0.9379739487863133
1.0327035925056367,0.9389739210131645
1.040009212905867,0.9399738932400156
1.0473841233637542,0.9409738654668667
1.0549911135108938,0.9419738376937177
1.0627277809039324,0.9429738099205688
1.070659713558887,0.9439737821474199
1.0786659335458204,0.944973754374271
1.086856546636948,0.945973726601122
1.0951781175817619,0.9469736988279731
1.1036829397124157,0.9479736710548242
1.112370566363139,0.9489736432816753
1.1213059400631227,0.9499736155085263
1.1304013720315074,0.9509735877353774
1.1397610753424063,0.9519735599622285
1.1493952272269825,0.9529735321890797
1.1592110100364208,0.9539735044159307
1.1692417246527038,0.9549734766427818
1.179549454497164,0.9559734488696329
1.1900589997011184,0.9569734210964839
1.2008575134362287,0.957973393323335
1.2119744506894459,0.9589733655501861
1.223476086620675,0.9599733377770372
1.2350617535926418,0.9609733100038882
1.2470764898434912,0.9619732822307393
1.259490851771759,0.9629732544575904
1.272163940313969,0.9639732266844415
1.2851242795562448,0.9649731989112925
1.2985884157657208,0.9659731711381436
1.312270064574,0.9669731433649947
1.3263011294038682,0.9679731155918458
1.340814393971972,0.9689730878186968
1.3557364874492959,0.969973060045548
1.3712581081378086,0.9709730322723991
1.3873714534556618,0.9719730044992502
1.4040464065308413,0.9729729767261012
1.421390758127943,0.9739729489529523
1.4394408585307266,0.9749729211798034
1.4582405574660406,0.9759728934066545
1.4775622809507571,0.9769728656335055
1.4976445473185132,0.9779728378603566
1.5187675578920543,0.9789728100872077
1.5408784791255021,0.9799727823140588
1.5637047459655913,0.9809727545409098
1.5878847981901731,0.9819727267677609
1.6131884588754943,0.982972698994612
1.6398034392236083,0.983972671221463
1.6683326629260395,0.9849726434483141
1.6986938996920005,0.9859726156751653
1.731231514159399,0.9869725879020164
1.7660767689062726,0.9879725601288674
1.8035573776240243,0.9889725323557185
1.8440908762216186,0.9899725045825696
1.8882003103805514,0.9909724768094207
1.9372740096430734,0.9919724490362717
1.9923596377806594,0.9929724212631228
2.0546770829807963,0.9939723934899739
2.126149354843358,0.994972365716825
2.2131112554757535,0.995972337943676
2.3201499898892486,0.9969723101705271
2.4637919566984325,0.9979722823973782
2.699317129476619,0.9989722546242293
3.7749230891596968,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_geo_atr.dat <==
rmse,cdf_percentile
0.0,0.0
0.007184055457394521,0.0009999722268510805
0.010175505812539745,0.001999944453702161
0.012486931808516242,0.002999916680553241
0.014442927544103746,0.003999888907404322
0.01619459566113642,0.0049998611342554015
0.017755743968164924,0.005999833361106482
0.019211040384482004,0.006999805587957562
0.020585874412299386,0.007999777814808644
0.02184922670021245,0.008999750041659723
0.023045194382949847,0.009999722268510803
0.02420882202381021,0.010999694495361884
0.02531291958887238,0.011999666722212964
0.026366055830649864,0.012999638949064045
0.027390971291598863,0.013999611175915125
0.02838450975599396,0.014999583402766206
0.029341913836169773,0.015999555629617287
0.030280534259598545,0.016999527856468365
0.03119396732432699,0.017999500083319447
0.03208163665696014,0.018999472310170528
0.03295164947164361,0.019999444537021606
0.03379645274633759,0.020999416763872687
0.034626877573776756,0.02199938899072377
0.03544533039977906,0.02299936121757485
0.03624156693785166,0.023999333444425928
0.037020647138924355,0.02499930567127701
0.037792592463397785,0.02599927789812809
0.03853944773083981,0.026999250124979172
0.039278366394530126,0.02799922235183025
0.040013105988413455,0.02899919457868133
0.04074052283500448,0.029999166805532412
0.041446102171229494,0.03099913903238349
0.04214331233987121,0.031999111259234575
0.04283609086240441,0.03299908348608565
0.04352235353401786,0.03399905571293673
0.04420010934159949,0.03499902793978781
0.044864676155821424,0.03599900016663889
0.04552560141810813,0.036998972393489975
0.046177427687978355,0.037998944620341056
0.04683241604385803,0.03899891684719214
0.04747406452413701,0.03999888907404321
0.048111357304930054,0.04099886130089429
0.04873645314858054,0.041998833527745374
0.049355778656611185,0.042998805754596456
0.049978498862647464,0.04399877798144754
0.0505929869918815,0.04499875020829862
0.05119661717390977,0.0459987224351497
0.051792322343008415,0.046998694662000774
0.052388631926685025,0.047998666888851856
0.05298157304600576,0.04899863911570294
0.053567806116945636,0.04999861134255402
0.05415561523858279,0.0509985835694051
0.0547367585296923,0.05199855579625618
0.0553097314049237,0.05299852802310726
0.05588151833233148,0.053998500249958344
0.05645523847955685,0.05499847247680942
0.05701773679398456,0.0559984447036605
0.05758539565347124,0.05699841693051158
0.058146661907635754,0.05799838915736266
0.058701538238943994,0.05899836138421374
0.05925535891884881,0.059998333611064825
0.05979608264574259,0.060998305837915906
0.060342239718574636,0.06199827806476698
0.06088719050937684,0.06299825029161807
0.06142501006046443,0.06399822251846915
0.06196006586268658,0.06499819474532023
0.06250111431227764,0.0659981669721713
0.06303039724666358,0.06699813919902238
0.06355672298655027,0.06799811142587346
0.06408026560644657,0.06899808365272454
0.0646039469806684,0.06999805587957562
0.06512731015304202,0.0709980281064267
0.06565101778383375,0.07199800033327779
0.06616644696890021,0.07299797256012887
0.06667681085057225,0.07399794478697995
0.06719300221582032,0.07499791701383103
0.06770794272696885,0.07599788924068211
0.06822135570723431,0.0769978614675332
0.06872531350465434,0.07799783369438427
0.06923052513976755,0.07899780592123536
0.06973551742483332,0.07999777814808642
0.07023323541943287,0.0809977503749375
0.07073116450918787,0.08199772260178859
0.07122755662765626,0.08299769482863967
0.07173093513990604,0.08399766705549075
0.07222903310435715,0.08499763928234183
0.07272255267248316,0.08599761150919291
0.07321601074539394,0.08699758373604399
0.07370654585855203,0.08799755596289507
0.07420116319865729,0.08899752818974616
0.07469048653133178,0.08999750041659724
0.07518005509931361,0.09099747264344832
0.07565935853862212,0.0919974448702994
0.07614707925572536,0.09299741709715048
0.07663279608009804,0.09399738932400155
0.07711706539823561,0.09499736155085263
0.07759987636784466,0.09599733377770371
0.07808279071261827,0.09699730600455479
0.07856322566745177,0.09799727823140587
0.0790479165183922,0.09899725045825696
0.07952220952420996,0.09999722268510804
0.08000136762545763,0.10099719491195912
0.08047773480834552,0.1019971671388102
0.0809515762993108,0.10299713936566128
0.08142160005429538,0.10399711159251236
0.08189326671453816,0.10499708381936344
0.0823642947185303,0.10599705604621452
0.08283524936054627,0.1069970282730656
0.0833039519611833,0.10799700049991669
0.08377142851292937,0.10899697272676775
0.08424145754274481,0.10999694495361884
0.08470939597636407,0.11099691718046992
0.08517929874927656,0.111996889407321
0.08564388013437384,0.11299686163417208
0.08610872434997219,0.11399683386102316
0.08657472191319927,0.11499680608787424
0.08703668672689731,0.11599677831472532
0.0875015131851601,0.1169967505415764
0.08796442097731784,0.11799672276842749
0.08842274403528141,0.11899669499527857
0.08888468766061908,0.11999666722212965
0.0893471368851902,0.12099663944898073
0.08980285870612788,0.12199661167583181
0.09026308210364278,0.12299658390268288
0.09072546711141867,0.12399655612953396
0.091189160386661,0.12499652835638504
0.09164914831673876,0.12599650058323614
0.09210477770872691,0.12699647281008722
0.09256327467406583,0.1279964450369383
0.09301822569514659,0.12899641726378938
0.09347337597217127,0.12999638949064046
0.0939251601566717,0.13099636171749152
0.09437571961748958,0.1319963339443426
0.09482915824025825,0.13299630617119368
0.0952883671109996,0.13399627839804476
0.09574573886599001,0.13499625062489584
0.09620179997561369,0.13599622285174692
0.096656669873228,0.136996195078598
0.09710729192108172,0.13799616730544909
0.09756156657589068,0.13899613953230017
0.09801303350422101,0.13999611175915125
0.098466784769742,0.14099608398600233
0.09891754696121843,0.1419960562128534
0.09936946273131202,0.1429960284397045
0.09982133272530323,0.14399600066655557
0.1002715571060415,0.14499597289340665
0.10072225416579583,0.14599594512025774
0.10117485569998626,0.14699591734710882
0.1016233827675133,0.1479958895739599
0.10207867896490405,0.14899586180081098
0.102530778401369,0.14999583402766206
0.10298247822087322,0.15099580625451314
0.1034332320081123,0.15199577848136422
0.10388076350682236,0.1529957507082153
0.1043323514634298,0.1539957229350664
0.1047825701312339,0.15499569516191747
0.1052342215751535,0.15599566738876855
0.10568253377753557,0.15699563961561963
0.10613086736798508,0.1579956118424707
0.10658512951830092,0.15899558406932177
0.10703243420092283,0.15999555629617285
0.10748488607767546,0.16099552852302393
0.10793332313955573,0.161995500749875
0.10838333162094389,0.1629954729767261
0.10883251668858597,0.16399544520357717
0.10928260077291188,0.16499541743042825
0.10972956712070817,0.16599538965727934
0.11018100730220459,0.16699536188413042
0.11063464044789169,0.1679953341109815
0.111089012234945,0.16899530633783258
0.11153525384505211,0.16999527856468366
0.11198273174410385,0.17099525079153474
0.11243216221895985,0.17199522301838582
0.11287973524374102,0.1729951952452369
0.11332492197805334,0.17399516747208799
0.11377218897581416,0.17499513969893907
0.11421718497102103,0.17599511192579015
0.11466375148749655,0.17699508415264123
0.11511398985568501,0.1779950563794923
0.11556214984241862,0.1789950286063434
0.11601082088010808,0.17999500083319447
0.11646498765331813,0.18099497306004556
0.11691308265072238,0.18199494528689664
0.11736387231377816,0.18299491751374772
0.1178183923035323,0.1839948897405988
0.11826870123771127,0.18499486196744988
0.11871760168146506,0.18599483419430096
0.11916686346347644,0.18699480642115204
0.11961825149668437,0.1879947786480031
0.12006603737742287,0.18899475087485418
0.12051818029967198,0.18999472310170526
0.12097213244885625,0.19099469532855634
0.12142580468137848,0.19199466755540742
0.1218772466916979,0.1929946397822585
0.12233249657635854,0.19399461200910958
0.12278495725170109,0.19499458423596067
0.12323847955194718,0.19599455646281175
0.12369104871670514,0.19699452868966283
0.12414662653981974,0.1979945009165139
0.12459930334456173,0.198994473143365
0.12505416773863,0.19999444537021607
0.12550820442637922,0.20099441759706715
0.12596536753339632,0.20199438982391824
0.12641352146630816,0.20299436205076932
0.12686706887736507,0.2039943342776204
0.12732238546851593,0.20499430650447148
0.1277734878332146,0.20599427873132256
0.12822670627723232,0.20699425095817364
0.12868206282190042,0.20799422318502472
0.12913412913243305,0.2089941954118758
0.12958383904379123,0.2099941676387269
0.13004176681704221,0.21099413986557797
0.1304974993702125,0.21199411209242905
0.13095181962423946,0.21299408431928013
0.13140882592732767,0.2139940565461312
0.13186214739208052,0.2149940287729823
0.13231994856078436,0.21599400099983337
0.13277781971491262,0.21699397322668443
0.13323739161402476,0.2179939454535355
0.1337008671113229,0.2189939176803866
0.13416357129767836,0.21999388990723767
0.1346228445251463,0.22099386213408875
0.13507921611712084,0.22199383436093983
0.13554015456179924,0.22299380658779092
0.13600515168126937,0.223993778814642
0.13646203711041016,0.22499375104149308
0.13691782162953015,0.22599372326834416
0.13737604747549018,0.22699369549519524
0.13783942552986067,0.22799366772204632
0.1382982320046368,0.2289936399488974
0.1387578733976259,0.22999361217574849
0.13921936956795614,0.23099358440259957
0.13968042812121587,0.23199355662945065
0.14014930896658828,0.23299352885630173
0.14061893855198163,0.2339935010831528
0.14108216312765257,0.2349934733100039
0.1415447208702225,0.23599344553685497
0.1420061438696758,0.23699341776370605
0.14247692308298324,0.23799338999055714
0.1429412510539907,0.23899336221740822
0.14341574465421597,0.2399933344442593
0.1438815822598326,0.24099330667111038
0.14434174625978385,0.24199327889796146
0.14481010786935566,0.24299325112481254
0.1452765242849253,0.24399322335166362
0.14574570369381526,0.2449931955785147
0.14621334304274788,0.24599316780536576
0.1466812192491013,0.24699314003221684
0.14715341242520458,0.24799311225906792
0.1476217279572313,0.248993084485919
0.1480908791156735,0.24999305671277008
0.14856146420443714,0.25099302893962117
0.14902976289449343,0.2519930011664723
0.1495012586897618,0.25299297339332333
0.14997058686970913,0.25399294562017444
0.15044211194140736,0.2549929178470255
0.1509162267695271,0.2559928900738766
0.1513854373749628,0.25699286230072765
0.15185916981600583,0.25799283452757876
0.15233725596128592,0.2589928067544298
0.1528125784062255,0.2599927789812809
0.15328905681891566,0.260992751208132
0.15377025777736858,0.26199272343498303
0.15424319010033566,0.26299269566183414
0.15472213438522245,0.2639926678886852
0.1551939079837332,0.2649926401155363
0.15566669558829224,0.26599261234238736
0.15614574019074695,0.26699258456923847
0.15662539653284205,0.2679925567960895
0.15710184782022532,0.26899252902294063
0.15757761511496457,0.2699925012497917
0.1580606407158053,0.2709924734766428
0.1585372214502888,0.27199244570349385
0.1590168949835481,0.27299241793034495
0.159501691283137,0.273992390157196
0.15998511589122344,0.2749923623840471
0.1604673501282147,0.27599233461089817
0.16094828596864966,0.2769923068377493
0.16142683018857792,0.27799227906460033
0.1619145864223017,0.27899225129145144
0.16239878229025168,0.2799922235183025
0.1628870618384098,0.2809921957451536
0.16337353542322677,0.28199216797200466
0.16386613981592535,0.28299214019885577
0.1643547860873821,0.2839921124257068
0.16483972707874814,0.28499208465255793
0.16532559490074253,0.285992056879409
0.16581195998501683,0.2869920291062601
0.166304039496739,0.28799200133311115
0.16679645149719077,0.2889919735599622
0.1672876588442934,0.2899919457868133
0.167779426835236,0.29099191801366436
0.1682722538338819,0.2919918902405155
0.16876491378928377,0.2929918624673665
0.1692518156855943,0.29399183469421764
0.1697486068220527,0.2949918069210687
0.17024268792727718,0.2959917791479198
0.17074100672098774,0.29699175137477085
0.17123577326128575,0.29799172360162196
0.17173165952465383,0.298991695828473
0.17222951789914162,0.2999916680553241
0.17271816036655055,0.3009916402821752
0.17321707258715882,0.3019916125090263
0.17371674478607235,0.30299158473587734
0.17421314535762933,0.30399155696272845
0.1747081803560042,0.3049915291895795
0.17521406474704135,0.3059915014164306
0.17571290046847585,0.30699147364328166
0.17622094104957958,0.3079914458701328
0.1767216231091949,0.3089914180969838
0.17722374763054788,0.30999139032383494
0.17772488836276518,0.310991362550686
0.17823247943387585,0.3119913347775371
0.17874238423996855,0.31299130700438815
0.17924724746710025,0.31399127923123926
0.17974976047346833,0.3149912514580903
0.18025553941666522,0.3159912236849414
0.18075866154856857,0.3169911959117925
0.18126667076309536,0.31799116813864353
0.18177521869208782,0.31899114036549464
0.18228507051185208,0.3199911125923457
0.18279462518629613,0.3209910848191968
0.18330434142768615,0.32199105704604786
0.18381539762621416,0.32299102927289897
0.18432904083637647,0.32399100149975
0.18484380559874986,0.32499097372660113
0.18535047369028107,0.3259909459534522
0.1858638971497338,0.3269909181803033
0.1863790391446458,0.32799089040715435
0.18689799697632087,0.32899086263400545
0.18741434573757437,0.3299908348608565
0.18792923742044917,0.3309908070877076
0.1884461529098785,0.33199077931455867
0.1889612550690511,0.3329907515414098
0.18948002217952079,0.33399072376826083
0.18999605533331512,0.33499069599511194
0.19051681652077035,0.335990668221963
0.19104150893209765,0.3369906404488141
0.1915622232441015,0.33799061267566516
0.19208446457525805,0.33899058490251627
0.19260256675193171,0.3399905571293673
0.19312761745690774,0.34099052935621843
0.19365324972998907,0.3419905015830695
0.19417385124041797,0.3429904738099206
0.19470084559210268,0.34399044603677165
0.1952249448209027,0.34499041826362276
0.1957486672937045,0.3459903904904738
0.19627259068269665,0.34699036271732486
0.1968021733589673,0.34799033494417597
0.19733669538117923,0.348990307171027
0.19786735388603363,0.34999027939787813
0.19839882747193208,0.3509902516247292
0.1989352178242006,0.3519902238515803
0.19946730326523054,0.35299019607843135
0.2000003025185722,0.35399016830528246
0.20053032858544248,0.3549901405321335
0.2010678893681877,0.3559901127589846
0.20160548943711773,0.3569900849858357
0.20214354357314157,0.3579900572126868
0.20268894013614353,0.35899002943953784
0.20322926087702695,0.35999000166638895
0.20376720238196874,0.36098997389324
0.20430752996802737,0.3619899461200911
0.20484608077598826,0.36298991834694216
0.20539479799856855,0.3639898905737933
0.20593379605307047,0.3649898628006443
0.20647704953143786,0.36598983502749544
0.2070200265086131,0.3669898072543465
0.20756578570281103,0.3679897794811976
0.2081188844151568,0.36898975170804865
0.20866171360715033,0.36998972393489976
0.20920977719388867,0.3709896961617508
0.2097603891212972,0.3719896683886019
0.21030797161843767,0.372989640615453
0.21085625602599498,0.3739896128423041
0.2114037077940572,0.37498958506915514
0.21195829810721933,0.3759895572960062
0.21250908165779434,0.3769895295228573
0.2130601809301361,0.37798950174970836
0.21361648234101005,0.37898947397655947
0.21417448909716733,0.3799894462034105
0.2147279907784593,0.38098941843026163
0.21527963969682698,0.3819893906571127
0.2158328708387561,0.3829893628839638
0.21639344706801533,0.38398933511081484
0.21695343902529898,0.38498930733766595
0.21751172024219362,0.385989279564517
0.21806791270433387,0.3869892517913681
0.21862908444727558,0.38798922401821917
0.21919143477128203,0.3889891962450703
0.21975881751842183,0.38998916847192133
0.2203230126867621,0.39098914069877244
0.2208827368775257,0.3919891129256235
0.22144804542002322,0.3929890851524746
0.2220193746423906,0.39398905737932566
0.22258472803961782,0.39498902960617677
0.22315672881623022,0.3959890018330278
0.223724886925154,0.39698897405987893
0.22429784298769231,0.39798894628673
0.22487008466944294,0.3989889185135811
0.22544363482348914,0.39998889074043215
0.2260169063784925,0.40098886296728325
0.22659469919844624,0.4019888351941343
0.2271737027272848,0.4029888074209854
0.2277442422904216,0.40398877964783647
0.22832820046590202,0.4049887518746875
0.22890743192263796,0.40598872410153863
0.22948720882448753,0.4069886963283897
0.23006382187110677,0.4079886685552408
0.23064418096792044,0.40898864078209185
0.231226221887597,0.40998861300894296
0.2318104193806822,0.410988585235794
0.23239077929167598,0.4119885574626451
0.23297785135068663,0.4129885296894962
0.23356297267308646,0.4139885019163473
0.23414891634428245,0.41498847414319834
0.2347448154421603,0.41598844637004945
0.2353285290688267,0.4169884185969005
0.2359164764458296,0.4179883908237516
0.23651527284721088,0.41898836305060266
0.2371061428502341,0.4199883352774538
0.23770048919320672,0.4209883075043048
0.23829798290523804,0.42198827973115594
0.23888618782837662,0.422988251958007
0.23948623919906692,0.4239882241848581
0.2400869186689458,0.42498819641170915
0.24068638610522325,0.42598816863856026
0.2412867416264878,0.4269881408654113
0.24188796715516617,0.4279881130922624
0.24248744242876838,0.4289880853191135
0.24307879225362303,0.4299880575459646
0.24368261065885594,0.43098802977281564
0.24429002551337894,0.43198800199966675
0.24490364281515123,0.4329879742265178
0.24551186961555818,0.43398794645336886
0.2461217677320091,0.43498791868021996
0.24673123451788515,0.435987890907071
0.24733938389490398,0.4369878631339221
0.24795293960452067,0.4379878353607732
0.24856374039403675,0.4389878075876243
0.24917006251974808,0.43998777981447534
0.2497858629257999,0.44098775204132645
0.2504008535504378,0.4419877242681775
0.2510163783412235,0.4429876964950286
0.251639485668107,0.44398766872187967
0.2522548217933594,0.4449876409487308
0.2528763751458691,0.44598761317558183
0.25350335515464345,0.44698758540243294
0.25412719668359374,0.447987557629284
0.25475192680149833,0.4489875298561351
0.25537786626358727,0.44998750208298616
0.25601250329653946,0.45098747430983727
0.2566479947877086,0.4519874465366883
0.25727484830331016,0.45298741876353943
0.2578979891660931,0.4539873909903905
0.2585317139580975,0.4549873632172416
0.2591643071023369,0.45598733544409265
0.2597967042248659,0.45698730767094375
0.26043341585057395,0.4579872798977948
0.2610722366505528,0.4589872521246459
0.2617062269025233,0.45998722435149697
0.2623480612289437,0.4609871965783481
0.2629877279192017,0.46198716880519913
0.26362628783704023,0.4629871410320502
0.2642638167255333,0.4639871132589013
0.2649094894378538,0.46498708548575235
0.2655577979328311,0.46598705771260346
0.26620631985655135,0.4669870299394545
0.26685332432153225,0.4679870021663056
0.26749944179907953,0.4689869743931567
0.2681542826630771,0.4699869466200078
0.2688101102584477,0.47098691884685884
0.2694629233647009,0.47198689107370995
0.27011398455198976,0.472986863300561
0.2707690669693642,0.4739868355274121
0.27142414786933783,0.47498680775426316
0.2720742360740324,0.47598677998111427
0.2727396211416567,0.4769867522079653
0.27340227657609456,0.47798672443481643
0.2740645024044865,0.4789866966616675
0.27472966392597287,0.4799866688885186
0.27539659280516077,0.48098664111536965
0.27606109907549764,0.48198661334222076
0.27672304806316855,0.4829865855690718
0.27739048848851583,0.4839865577959229
0.2780674651892999,0.484986530022774
0.2787420142540131,0.4859865022496251
0.27941847421338056,0.48698647447647614
0.280092826240116,0.48798644670332725
0.28076966385410346,0.4889864189301783
0.2814474264055642,0.4899863911570294
0.28212090326616435,0.49098636338388046
0.2827959200493476,0.4919863356107315
0.28347452616447416,0.4929863078375826
0.2841629425129533,0.4939862800644337
0.2848482997676059,0.4949862522912848
0.2855359376521621,0.49598622451813584
0.286217701882223,0.49698619674498695
0.2869048499073144,0.497986168971838
0.28760115785224527,0.4989861411986891
0.28829143344967634,0.49998611342554017
0.2889870051756361,0.5009860856523912
0.28968304654645255,0.5019860578792423
0.2903819771650691,0.5029860301060934
0.2910793058428825,0.5039860023329445
0.29177564242644655,0.5049859745597955
0.29247681213570076,0.5059859467866467
0.2931841921170103,0.5069859190134978
0.29388146909490204,0.5079858912403489
0.2945864015558894,0.5089858634671999
0.2952845070017071,0.509985835694051
0.2959900922165636,0.5109858079209021
0.29669594870177524,0.5119857801477532
0.29740602382923315,0.5129857523746042
0.2981093918946473,0.5139857246014553
0.29882302002213496,0.5149856968283064
0.2995395463261277,0.5159856690551575
0.3002553941678577,0.5169856412820085
0.3009752753505484,0.5179856135088596
0.3016943811006203,0.5189855857357107
0.3024085877946443,0.5199855579625619
0.3031305094031318,0.5209855301894128
0.3038533714246401,0.521985502416264
0.3045776972870562,0.5229854746431151
0.30530881445747926,0.5239854468699661
0.30604379844585616,0.5249854190968172
0.3067826742185249,0.5259853913236683
0.30752217893288736,0.5269853635505194
0.3082621842591407,0.5279853357773704
0.3090014971040994,0.5289853080042215
0.30974084611232,0.5299852802310726
0.3104923666298323,0.5309852524579237
0.3112384107621992,0.5319852246847747
0.3119875523115055,0.5329851969116258
0.3127304988121257,0.5339851691384769
0.3134683151374722,0.534985141365328
0.31422153877318754,0.535985113592179
0.31496828336909083,0.5369850858190302
0.3157235429289106,0.5379850580458813
0.3164728118654922,0.5389850302727324
0.3172227270294067,0.5399850024995834
0.31798165625556574,0.5409849747264345
0.318743384965278,0.5419849469532856
0.3195015480392785,0.5429849191801367
0.320268326466263,0.5439848914069877
0.3210259252809182,0.5449848636338388
0.32178114184154627,0.5459848358606899
0.3225514164037603,0.546984808087541
0.3233179794338288,0.547984780314392
0.32409870787361295,0.5489847525412431
0.3248759460456723,0.5499847247680942
0.3256436044581691,0.5509846969949452
0.32641577936976945,0.5519846692217963
0.32720606349077913,0.5529846414486475
0.3279885380975249,0.5539846136754986
0.32877910485207246,0.5549845859023496
0.3295687870451977,0.5559845581292007
0.33035875908281054,0.5569845303560518
0.3311486203880751,0.5579845025829029
0.3319412111948322,0.5589844748097539
0.3327292433529298,0.559984447036605
0.333517624252541,0.5609844192634561
0.33431263772953307,0.5619843914903072
0.3351162468526567,0.5629843637171582
0.33593100452931407,0.5639843359440093
0.3367283030018191,0.5649843081708604
0.3375365498278343,0.5659842803977115
0.3383443357414848,0.5669842526245625
0.3391594811438717,0.5679842248514136
0.3399723661207168,0.5689841970782648
0.34078338909860195,0.5699841693051159
0.3415982929206169,0.5709841415319669
0.3424139687447858,0.571984113758818
0.34323381405378006,0.5729840859856691
0.3440586827196506,0.5739840582125202
0.3448879872352565,0.5749840304393712
0.345711493744692,0.5759840026662223
0.346548086834494,0.5769839748930734
0.34737235455447707,0.5779839471199244
0.34820579889800546,0.5789839193467755
0.3490390043706127,0.5799838915736266
0.3498862621199764,0.5809838638004777
0.35072297352921433,0.5819838360273287
0.35156443153614975,0.5829838082541798
0.35240852792228017,0.583983780481031
0.353252498114181,0.584983752707882
0.3541014307048778,0.585983724934733
0.3549514458436089,0.5869836971615842
0.35580820049152717,0.5879836693884353
0.3566680655065652,0.5889836416152864
0.3575237275097578,0.5899836138421374
0.35838715806814997,0.5909835860689885
0.3592461110120195,0.5919835582958396
0.36011219311965853,0.5929835305226907
0.3609751236518795,0.5939835027495417
0.3618552718919434,0.5949834749763928
0.3627254542809346,0.5959834472032439
0.36359839820816836,0.596983419430095
0.36447760527829615,0.597983391656946
0.36535732652671954,0.5989833638837971
0.36624285366479925,0.5999833361106482
0.36713375056025443,0.6009833083374994
0.368018560721777,0.6019832805643504
0.36891468676939004,0.6029832527912015
0.3698027020706999,0.6039832250180526
0.37069668205861467,0.6049831972449037
0.37159056408498053,0.6059831694717547
0.37249963964570815,0.6069831416986058
0.3733949027412976,0.6079831139254569
0.37429678999345095,0.6089830861523079
0.3752078785190001,0.609983058379159
0.376114080167632,0.6109830306060101
0.37702479935218425,0.6119830028328612
0.37794393833220546,0.6129829750597122
0.3788585218587964,0.6139829472865633
0.3797818943749447,0.6149829195134144
0.3807042637820214,0.6159828917402655
0.38163246330006334,0.6169828639671165
0.3825583400866941,0.6179828361939677
0.38349371422662304,0.6189828084208188
0.3844321279704339,0.6199827806476699
0.3853618429980176,0.6209827528745209
0.38630608454377363,0.621982725101372
0.3872456274923085,0.6229826973282231
0.3881889861449751,0.6239826695550742
0.3891407201825816,0.6249826417819252
0.3900976974111636,0.6259826140087763
0.39105379855342354,0.6269825862356274
0.39200946245835444,0.6279825584624785
0.3929657058829608,0.6289825306893295
0.39392820709816684,0.6299825029161806
0.394892718607805,0.6309824751430317
0.3958644273564542,0.6319824473698828
0.39682183196278087,0.6329824195967338
0.39779340815864345,0.633982391823585
0.3987620255566679,0.6349823640504361
0.39974542640385935,0.6359823362772871
0.40071901294807877,0.6369823085041382
0.4017015767188273,0.6379822807309893
0.4026871713655746,0.6389822529578404
0.40367579771566764,0.6399822251846914
0.4046694663090776,0.6409821974115425
0.40566051787625784,0.6419821696383936
0.40666241841981215,0.6429821418652447
0.4076663853512622,0.6439821140920957
0.4086770401646126,0.6449820863189468
0.40968440967723363,0.6459820585457979
0.410684614514385,0.646982030772649
0.41169651639857036,0.6479820029995
0.41270287740671874,0.6489819752263511
0.4137175235204672,0.6499819474532023
0.4147427622642123,0.6509819196800534
0.41576314231361716,0.6519818919069044
0.41679620048504384,0.6529818641337555
0.4178259004914855,0.6539818363606066
0.4188707322078467,0.6549818085874577
0.4199037465614513,0.6559817808143087
0.42095080409156665,0.6569817530411598
0.4220116020825065,0.6579817252680109
0.4230622657709792,0.658981697494862
0.42410868969237314,0.659981669721713
0.42515421917463825,0.6609816419485641
0.4261915910979442,0.6619816141754152
0.42725306682469855,0.6629815864022663
0.4283126993185414,0.6639815586291173
0.42939304047158516,0.6649815308559685
0.430460218185186,0.6659815030828196
0.43154681612886786,0.6669814753096706
0.4326349063422051,0.6679814475365217
0.43372138988125736,0.6689814197633728
0.4348072891773074,0.6699813919902239
0.4359013334091087,0.6709813642170749
0.4370064934337732,0.671981336443926
0.4380954342108389,0.6729813086707771
0.43920227626523656,0.6739812808976282
0.4403102097896782,0.6749812531244792
0.44142903666396544,0.6759812253513303
0.44254904200261447,0.6769811975781814
0.4436774050719278,0.6779811698050325
0.44480786920439136,0.6789811420318835
0.44594029825436665,0.6799811142587346
0.4470732790930659,0.6809810864855858
0.4482123066171013,0.6819810587124369
0.44935137603616493,0.6829810309392879
0.45049649338400055,0.683981003166139
0.4516471450627563,0.6849809753929901
0.45279305626374894,0.6859809476198412
0.4539519849324311,0.6869809198466922
0.45510847621667716,0.6879808920735433
0.4562666997860273,0.6889808643003944
0.45744735225962435,0.6899808365272455
0.4586164634631568,0.6909808087540965
0.45978604159161596,0.6919807809809476
0.4609737039972883,0.6929807532077987
0.46216980261677365,0.6939807254346497
0.46337282359427867,0.6949806976615008
0.46456831747767247,0.6959806698883519
0.46576924133087594,0.696980642115203
0.46697261920350946,0.697980614342054
0.4681892896416426,0.6989805865689052
0.4694127128905323,0.6999805587957563
0.4706188646789678,0.7009805310226074
0.47184318710654205,0.7019805032494584
0.4730616712374345,0.7029804754763095
0.47429131561749377,0.7039804477031606
0.47554461283439003,0.7049804199300117
0.47679669361418636,0.7059803921568627
0.4780391869012458,0.7069803643837138
0.47929851940471724,0.7079803366105649
0.48054412123761364,0.708980308837416
0.4817986694328536,0.709980281064267
0.48305491765873443,0.7109802532911181
0.4843292557008995,0.7119802255179692
0.4856067453341989,0.7129801977448204
0.48688563421198466,0.7139801699716714
0.4881695808417596,0.7149801421985225
0.48945324467309437,0.7159801144253736
0.49075465348397834,0.7169800866522247
0.4920449337248453,0.7179800588790757
0.4933553517753164,0.7189800311059268
0.4946665055405984,0.7199800033327779
0.4959689564050522,0.720979975559629
0.4973031295011166,0.72197994778648
0.4986158984386426,0.7229799200133311
0.49995318781954584,0.7239798922401822
0.501290702901207,0.7249798644670332
0.502648935788842,0.7259798366938843
0.5039943890836057,0.7269798089207354
0.5053537339966484,0.7279797811475865
0.5067270485570083,0.7289797533744375
0.5080944653286199,0.7299797256012887
0.5094521061785287,0.7309796978281398
0.5108206317100932,0.7319796700549909
0.5122061402834102,0.7329796422818419
0.5136103079933378,0.733979614508693
0.5150089391868864,0.7349795867355441
0.5164141257477515,0.7359795589623952
0.5178170757535135,0.7369795311892462
0.5192162734881981,0.7379795034160973
0.5206348624332373,0.7389794756429484
0.522054822681033,0.7399794478697995
0.5234796478369587,0.7409794200966505
0.5249149131546961,0.7419793923235016
0.5263624645095752,0.7429793645503527
0.5278337303940279,0.7439793367772038
0.5292767912424452,0.7449793090040548
0.5307532642303198,0.745979281230906
0.5322249513118582,0.7469792534577571
0.5337113845889359,0.7479792256846082
0.5351974629162212,0.7489791979114592
0.5366829706378418,0.7499791701383103
0.5381891293606844,0.7509791423651614
0.5396918788582994,0.7519791145920124
0.5412063948318071,0.7529790868188635
0.542716509647903,0.7539790590457146
0.5442401776380666,0.7549790312725657
0.5457821546542531,0.7559790034994167
0.5473263278767019,0.7569789757262678
0.5488613040089247,0.7579789479531189
0.5504282797565567,0.75897892017997
0.5519949043037929,0.759978892406821
0.5535503841225712,0.7609788646336721
0.5551188085114598,0.7619788368605233
0.5567076370329875,0.7629788090873744
0.5582793009651392,0.7639787813142254
0.5598762431274186,0.7649787535410765
0.5614796654065537,0.7659787257679276
0.5630880178280375,0.7669786979947787
0.564729776492414,0.7679786702216297
0.5663585699733987,0.7689786424484808
0.5680178764110231,0.7699786146753319
0.5696831538374358,0.770978586902183
0.5713283425406892,0.771978559129034
0.5730039540502765,0.7729785313558851
0.5746841115240793,0.7739785035827362
0.5763699245306241,0.7749784758095873
0.5780625113697652,0.7759784480364383
0.5797648841455271,0.7769784202632894
0.5814862138454875,0.7779783924901406
0.5832068575596462,0.7789783647169917
0.5849235234234961,0.7799783369438427
0.5866714776470662,0.7809783091706938
0.5884120662390758,0.7819782813975449
0.5901777277056179,0.7829782536243959
0.5919460861438115,0.783978225851247
0.5937360499298572,0.7849781980780981
0.5955349544008179,0.7859781703049492
0.5973340734975539,0.7869781425318002
0.5991476918070491,0.7879781147586513
0.6009692693490263,0.7889780869855024
0.602790118795577,0.7899780592123535
0.6046010438556043,0.7909780314392045
0.6064506382302197,0.7919780036660556
0.6083070598424652,0.7929779758929068
0.6102036605962844,0.7939779481197579
0.6121054314925255,0.7949779203466089
0.6139903027269006,0.79597789257346
0.615889303020927,0.7969778648003111
0.617807507803507,0.7979778370271622
0.6197386084355209,0.7989778092540132
0.6216690068232228,0.7999777814808643
0.6236148183350123,0.8009777537077154
0.625565837994432,0.8019777259345665
0.6275356453312726,0.8029776981614175
0.6295330863440094,0.8039776703882686
0.6315280440951436,0.8049776426151197
0.6335446517068682,0.8059776148419708
0.6355760489742961,0.8069775870688218
0.6376024442508589,0.8079775592956729
0.6396377722421187,0.808977531522524
0.6417052811966771,0.809977503749375
0.6437666505188274,0.8109774759762262
0.6458329414768178,0.8119774482030773
0.6479420000162124,0.8129774204299284
0.6500535435029405,0.8139773926567794
0.6521612433575755,0.8149773648836305
0.654305752435472,0.8159773371104816
0.6564465252896736,0.8169773093373327
0.6585978333029406,0.8179772815641837
0.6607474193989488,0.8189772537910348
0.6629517136104691,0.8199772260178859
0.6651458569255567,0.820977198244737
0.6673621206702105,0.821977170471588
0.6696088749724726,0.8229771426984391
0.6718377797285835,0.8239771149252902
0.6741056604331009,0.8249770871521414
0.6763865435802094,0.8259770593789924
0.6787101093564517,0.8269770316058435
0.6810353784613078,0.8279770038326946
0.6833611784106026,0.8289769760595457
0.6856981412657651,0.8299769482863967
0.6880533252660964,0.8309769205132478
0.6904342994199315,0.8319768927400989
0.6927943689172796,0.83297686496695
0.6952022742190793,0.833976837193801
0.6976307522584589,0.8349768094206521
0.7000716789731699,0.8359767816475032
0.7025269462973033,0.8369767538743543
0.7050010869170972,0.8379767261012053
0.7074824241477851,0.8389766983280564
0.7099795162996765,0.8399766705549075
0.7125247666588905,0.8409766427817585
0.7151078355710317,0.8419766150086097
0.7176583711718335,0.8429765872354608
0.7202559267268867,0.8439765594623119
0.7228732556128707,0.8449765316891629
0.7254895284891922,0.845976503916014
0.7281805796678311,0.8469764761428651
0.7308598881799846,0.8479764483697162
0.7335435763895864,0.8489764205965672
0.7362678431493412,0.8499763928234183
0.7390265988659169,0.8509763650502694
0.7417837171495371,0.8519763372771205
0.7445498143304378,0.8529763095039715
0.7473456265665108,0.8539762817308226
0.7501814240863124,0.8549762539576737
0.7529996463625982,0.8559762261845248
0.7558519810557565,0.8569761984113758
0.7587681819746941,0.857976170638227
0.7616390579221932,0.8589761428650781
0.7645963965090862,0.8599761150919292
0.7675520095880483,0.8609760873187802
0.7705730196626157,0.8619760595456313
0.7736258926716166,0.8629760317724824
0.7766614672315016,0.8639760039993335
0.7797400847087105,0.8649759762261845
0.7828266940674617,0.8659759484530356
0.7860002398400511,0.8669759206798867
0.7891731837331794,0.8679758929067377
0.792357380555612,0.8689758651335888
0.7955838910704575,0.8699758373604399
0.7988628646052127,0.870975809587291
0.8021470109466886,0.871975781814142
0.8054596339920538,0.8729757540409931
0.8087750853434319,0.8739757262678443
0.8121538181624726,0.8749756984946954
0.8155483661893931,0.8759756707215464
0.8189608724837916,0.8769756429483975
0.8223758073586268,0.8779756151752486
0.8258460252728377,0.8789755874020997
0.8293845544789351,0.8799755596289507
0.8329370735099882,0.8809755318558018
0.8364900065384395,0.8819755040826529
0.840082710820316,0.882975476309504
0.8437627607462758,0.883975448536355
0.8474769745804724,0.8849754207632061
0.8511917641058621,0.8859753929900572
0.8549893742326266,0.8869753652169083
0.8588128676649893,0.8879753374437593
0.8626523190414179,0.8889753096706104
0.8665177493333313,0.8899752818974616
0.8704678151688446,0.8909752541243127
0.8744112962411792,0.8919752263511637
0.8784627427948761,0.8929751985780148
0.8825188009823104,0.8939751708048659
0.8865797223683693,0.894975143031717
0.8907134912509754,0.895975115258568
0.8948539392993816,0.8969750874854191
0.8990776957019826,0.8979750597122702
0.9033422253111476,0.8989750319391212
0.9076595706761251,0.8999750041659723
0.9120330064665357,0.9009749763928234
0.9164857575756293,0.9019749486196745
0.920970603897807,0.9029749208465255
0.9254727210349696,0.9039748930733766
0.9300114524139288,0.9049748653002277
0.934679535585381,0.9059748375270789
0.9393610251347648,0.9069748097539299
0.9440955093315274,0.907974781980781
0.9489003229282497,0.9089747542076321
0.9537261171221296,0.9099747264344832
0.9586346887694145,0.9109746986613342
0.9636632071634105,0.9119746708881853
0.9687849156012684,0.9129746431150364
0.9738390701310313,0.9139746153418875
0.9790193716752496,0.9149745875687385
0.9842560817854058,0.9159745597955896
0.9895364527259191,0.9169745320224407
0.9948353680408484,0.9179745042492918
1.0003093099157843,0.9189744764761428
1.0058127303401476,0.9199744487029939
1.0114029682402705,0.920974420929845
1.0170298940992408,0.9219743931566962
1.0227140854143966,0.9229743653835472
1.0285411989261868,0.9239743376103983
1.0344932986024675,0.9249743098372494
1.0405449970170777,0.9259742820641004
1.0466467248741578,0.9269742542909515
1.0529015709482612,0.9279742265178026
1.059200850752863,0.9289741987446537
1.0655717174188677,0.9299741709715047
1.0719940819322702,0.9309741431983558
1.0786244889498842,0.9319741154252069
1.08535334544204,0.932974087652058
1.0921462513752893,0.933974059878909
1.0991065266600488,0.9349740321057601
1.1061971064240845,0.9359740043326112
1.1133362498002737,0.9369739765594624
1.1206014221377094,0.9379739487863133
1.127890203258175,0.9389739210131645
1.1353763941391346,0.9399738932400156
1.1430308881508677,0.9409738654668667
1.1507854676091431,0.9419738376937177
1.158631352971973,0.9429738099205688
1.166535403198838,0.9439737821474199
1.1747771541999477,0.944973754374271
1.1830945983781167,0.945973726601122
1.1915903166954311,0.9469736988279731
1.200331362060729,0.9479736710548242
1.2091967017194076,0.9489736432816753
1.218215734341657,0.9499736155085263
1.2273203122511318,0.9509735877353774
1.236596596250287,0.9519735599622285
1.246222713839732,0.9529735321890797
1.2560308711326649,0.9539735044159307
1.2661787191231293,0.9549734766427818
1.2763702803560495,0.9559734488696329
1.286807325911596,0.9569734210964839
1.2975825021976806,0.957973393323335
1.3085729887325106,0.9589733655501861
1.3199472816647602,0.9599733377770372
1.3313797133221998,0.9609733100038882
1.3430820669455035,0.9619732822307393
1.3550979107221164,0.9629732544575904
1.3674965253735998,0.9639732266844415
1.3800988042335183,0.9649731989112925
1.3931995809232154,0.9659731711381436
1.4068149835645603,0.9669731433649947
1.420661125138285,0.9679731155918458
1.4349980355928427,0.9689730878186968
1.4499409436005055,0.969973060045548
1.46537953028434,0.9709730322723991
1.4812738544931876,0.9719730044992502
1.4975070502114223,0.9729729767261012
1.5145299660759242,0.9739729489529523
1.5320877628519383,0.9749729211798034
1.5502559933098259,0.9759728934066545
1.569384631085781,0.9769728656335055
1.5892853674646297,0.9779728378603566
1.6098730669124544,0.9789728100872077
1.631419433868508,0.9799727823140588
1.654214219000166,0.9809727545409098
1.677924869315959,0.9819727267677609
1.7030194941824148,0.982972698994612
1.7294607286207815,0.983972671221463
1.757313699017921,0.9849726434483141
1.7871943418689908,0.9859726156751653
1.81914792874409,0.9869725879020164
1.8531447940476398,0.9879725601288674
1.8900931986706413,0.9889725323557185
1.9300427686591972,0.9899725045825696
1.973769042042309,0.9909724768094207
2.02193398694081,0.9919724490362717
2.0759663118090383,0.9929724212631228
2.136631710902956,0.9939723934899739
2.2078561249770154,0.994972365716825
2.2935553840899274,0.995972337943676
2.3996564216427188,0.9969723101705271
2.5432527353485694,0.9979722823973782
2.7747868063893724,0.9989722546242293
3.802549057381892,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_ml_aa.dat <==
rmse,cdf_percentile
0.0,0.0
0.004654560857475296,0.0009999722268510805
0.013092320222941435,0.001999944453702161
0.020999381885886365,0.002999916680553241
0.02827226686933693,0.003999888907404322
0.03482298492333928,0.0049998611342554015
0.04093668014116033,0.005999833361106482
0.04660476705151729,0.006999805587957562
0.05199718466687595,0.007999777814808644
0.05702375771779392,0.008999750041659723
0.06190964263720798,0.009999722268510803
0.06651524462571831,0.010999694495361884
0.07090523180830494,0.011999666722212964
0.07516187584021305,0.012999638949064045
0.07925544131060219,0.013999611175915125
0.08327003332859328,0.014999583402766206
0.08717251238783934,0.015999555629617287
0.0909665486525556,0.016999527856468365
0.09468501041486788,0.017999500083319447
0.09831883203783866,0.018999472310170528
0.10184312244098433,0.019999444537021606
0.10535065938971074,0.020999416763872687
0.10871750880040433,0.02199938899072377
0.1120708910188612,0.02299936121757485
0.11538031983546776,0.023999333444425928
0.11864226105156704,0.02499930567127701
0.12185238639952874,0.02599927789812809
0.1250409027137145,0.026999250124979172
0.12822249331373506,0.02799922235183025
0.13132864343998923,0.02899919457868133
0.1344111320074893,0.029999166805532412
0.1374666375099179,0.03099913903238349
0.14054291930951032,0.031999111259234575
0.1435276635059948,0.03299908348608565
0.14646129327831076,0.03399905571293673
0.1493881313180975,0.03499902793978781
0.15235829321542096,0.03599900016663889
0.15523545067678302,0.036998972393489975
0.15816117192953455,0.037998944620341056
0.16103575527073177,0.03899891684719214
0.16387876989455424,0.03999888907404321
0.1667590582680698,0.04099886130089429
0.1696341671072917,0.041998833527745374
0.17249360403507452,0.042998805754596456
0.17532432631902664,0.04399877798144754
0.17815401415423587,0.04499875020829862
0.18098414489412856,0.0459987224351497
0.18379110276807187,0.046998694662000774
0.1866039614871879,0.047998666888851856
0.18942614810025313,0.04899863911570294
0.1922348116518618,0.04999861134255402
0.19502971414370718,0.0509985835694051
0.1978394010648394,0.05199855579625618
0.20066569174113671,0.05299852802310726
0.20346728851452572,0.053998500249958344
0.20628615599164746,0.05499847247680942
0.2091063556040139,0.0559984447036605
0.2119191804545129,0.05699841693051158
0.214741760118493,0.05799838915736266
0.21757670062353882,0.05899836138421374
0.2203998124802931,0.059998333611064825
0.22323304745453085,0.060998305837915906
0.22606764420188022,0.06199827806476698
0.22888944079255,0.06299825029161807
0.231777991611527,0.06399822251846915
0.23461396887503058,0.06499819474532023
0.2374884825774699,0.0659981669721713
0.24036710253532886,0.06699813919902238
0.24325973673681445,0.06799811142587346
0.24614968378229676,0.06899808365272454
0.24904587079609045,0.06999805587957562
0.2519897943362071,0.0709980281064267
0.25492684054342374,0.07199800033327779
0.2578844421352133,0.07299797256012887
0.26084442885830184,0.07399794478697995
0.2638210429817774,0.07499791701383103
0.26676734534003677,0.07599788924068211
0.26976426040511065,0.0769978614675332
0.27279111804534356,0.07799783369438427
0.2757994746384828,0.07899780592123536
0.2788788780985025,0.07999777814808642
0.2819528693966294,0.0809977503749375
0.2850093522524614,0.08199772260178859
0.2881290501549749,0.08299769482863967
0.29124938241867,0.08399766705549075
0.29438642861755737,0.08499763928234183
0.2975797239811564,0.08599761150919291
0.3007863274769832,0.08699758373604399
0.3039854927651701,0.08799755596289507
0.30720253223330424,0.08899752818974616
0.31046179117210404,0.08999750041659724
0.3137619385774163,0.09099747264344832
0.3170424041494636,0.0919974448702994
0.3203712685428756,0.09299741709715048
0.32371204147407456,0.09399738932400155
0.32706146526840635,0.09499736155085263
0.3304562663297536,0.09599733377770371
0.3339184286131761,0.09699730600455479
0.337346218979823,0.09799727823140587
0.3408220465077553,0.09899725045825696
0.344316987259204,0.09999722268510804
0.347823519182319,0.10099719491195912
0.3513536479133437,0.1019971671388102
0.3549082756351192,0.10299713936566128
0.35846833056941074,0.10399711159251236
0.3620854018934872,0.10499708381936344
0.3657357705645323,0.10599705604621452
0.3694294253505426,0.1069970282730656
0.37313961532285594,0.10799700049991669
0.37685757133795095,0.10899697272676775
0.3806021557136856,0.10999694495361884
0.38438512492408233,0.11099691718046992
0.3881497913183062,0.111996889407321
0.3919962758217534,0.11299686163417208
0.3958916585796104,0.11399683386102316
0.39979906082404354,0.11499680608787424
0.4036826337356237,0.11599677831472532
0.4076200348280261,0.1169967505415764
0.41163613513229275,0.11799672276842749
0.4156700049700046,0.11899669499527857
0.4197488770701454,0.11999666722212965
0.4238234377559614,0.12099663944898073
0.42792721498794234,0.12199661167583181
0.43206179367555175,0.12299658390268288
0.43616851836526654,0.12399655612953396
0.4404034496062207,0.12499652835638504
0.44463241159519834,0.12599650058323614
0.4488794324490362,0.12699647281008722
0.45316774077393623,0.1279964450369383
0.4575092865873269,0.12899641726378938
0.46186870698205634,0.12999638949064046
0.4662440236152103,0.13099636171749152
0.47061186253373677,0.1319963339443426
0.47501638478258496,0.13299630617119368
0.4794777681184359,0.13399627839804476
0.48398862247122926,0.13499625062489584
0.4885171424106174,0.13599622285174692
0.49300681347590447,0.136996195078598
0.4975524585766934,0.13799616730544909
0.5021470482757286,0.13899613953230017
0.5067876004052094,0.13999611175915125
0.5114255407686646,0.14099608398600233
0.5160825019089326,0.1419960562128534
0.5207956192773644,0.1429960284397045
0.5255830148012098,0.14399600066655557
0.5303900391427058,0.14499597289340665
0.5351810063316851,0.14599594512025774
0.5400503184844337,0.14699591734710882
0.5449525790689848,0.1479958895739599
0.5498478008761394,0.14899586180081098
0.5547719562203398,0.14999583402766206
0.5596658153942913,0.15099580625451314
0.5646162662962297,0.15199577848136422
0.5696294127889976,0.1529957507082153
0.5746413766393098,0.1539957229350664
0.5797586867199078,0.15499569516191747
0.5847864523872264,0.15599566738876855
0.5899079791254457,0.15699563961561963
0.5950574178341594,0.1579956118424707
0.600239864850029,0.15899558406932177
0.6054856359526993,0.15999555629617285
0.6107373517881229,0.16099552852302393
0.616007048921281,0.161995500749875
0.6213178983596338,0.1629954729767261
0.6266673341567487,0.16399544520357717
0.6319953621415209,0.16499541743042825
0.6374266190671957,0.16599538965727934
0.6428867991134711,0.16699536188413042
0.6483154772059354,0.1679953341109815
0.6537422068251514,0.16899530633783258
0.6592591772141961,0.16999527856468366
0.6647814054809111,0.17099525079153474
0.6703674826927362,0.17199522301838582
0.6759760795105103,0.1729951952452369
0.6816205600962671,0.17399516747208799
0.6873038062709165,0.17499513969893907
0.6929924521443649,0.17599511192579015
0.6986649407935046,0.17699508415264123
0.704420948347638,0.1779950563794923
0.7101781578340716,0.1789950286063434
0.7159995269765881,0.17999500083319447
0.7217929966759454,0.18099497306004556
0.7275892558359591,0.18199494528689664
0.7334841266413004,0.18299491751374772
0.7392966877454131,0.1839948897405988
0.7452001735819378,0.18499486196744988
0.7511452770286494,0.18599483419430096
0.7571408328225311,0.18699480642115204
0.7631782002910376,0.1879947786480031
0.7692305364185722,0.18899475087485418
0.7752858412923329,0.18999472310170526
0.7813296344909574,0.19099469532855634
0.7874096038093708,0.19199466755540742
0.7935657197644047,0.1929946397822585
0.7997723488431439,0.19399461200910958
0.8059914974757324,0.19499458423596067
0.812222688530837,0.19599455646281175
0.8185285332127124,0.19699452868966283
0.8247683253805229,0.1979945009165139
0.831109909203301,0.198994473143365
0.8374925278324767,0.19999444537021607
0.8438397679545162,0.20099441759706715
0.850226560198113,0.20199438982391824
0.8566426596708198,0.20299436205076932
0.8630618915654408,0.2039943342776204
0.8695269703942282,0.20499430650447148
0.876007256054021,0.20599427873132256
0.8825045378026443,0.20699425095817364
0.8891077062514682,0.20799422318502472
0.8956360016517689,0.2089941954118758
0.9022360994102544,0.2099941676387269
0.9088430566361223,0.21099413986557797
0.9155042517728625,0.21199411209242905
0.922177016616168,0.21299408431928013
0.9288821159942036,0.2139940565461312
0.9355497534507647,0.2149940287729823
0.9421790819782501,0.21599400099983337
0.9489192687433052,0.21699397322668443
0.9557149009820631,0.2179939454535355
0.9625638173113277,0.2189939176803866
0.9693836998917124,0.21999388990723767
0.9762575888421247,0.22099386213408875
0.9831474731574077,0.22199383436093983
0.9900917100384314,0.22299380658779092
0.9970888128449352,0.223993778814642
1.0039835308617486,0.22499375104149308
1.0109358728509807,0.22599372326834416
1.0179174504354827,0.22699369549519524
1.0249552413181278,0.22799366772204632
1.031997984692437,0.2289936399488974
1.0391004974135667,0.22999361217574849
1.04614724174393,0.23099358440259957
1.053198210095688,0.23199355662945065
1.0604610867059012,0.23299352885630173
1.0676647504545094,0.2339935010831528
1.0748394717279466,0.2349934733100039
1.0819732074959034,0.23599344553685497
1.0892591910128744,0.23699341776370605
1.0965223687484087,0.23799338999055714
1.103860201048161,0.23899336221740822
1.111161414767461,0.2399933344442593
1.1184598669959727,0.24099330667111038
1.1257762848054578,0.24199327889796146
1.133138974550217,0.24299325112481254
1.14052294900701,0.24399322335166362
1.14783312109534,0.2449931955785147
1.155191546506729,0.24599316780536576
1.1625974531704084,0.24699314003221684
1.1700585222452933,0.24799311225906792
1.1775804292726035,0.248993084485919
1.185121643316152,0.24999305671277008
1.1925981204837284,0.25099302893962117
1.200117493179727,0.2519930011664723
1.2076157164176067,0.25299297339332333
1.2152305031481145,0.25399294562017444
1.2228805917397374,0.2549929178470255
1.2304463671309214,0.2559928900738766
1.2381595547563093,0.25699286230072765
1.245916694149526,0.25799283452757876
1.2535829563802203,0.2589928067544298
1.2613207144625165,0.2599927789812809
1.269139314452342,0.260992751208132
1.2768675497612834,0.26199272343498303
1.2847415369213115,0.26299269566183414
1.2925462595969015,0.2639926678886852
1.300427726489665,0.2649926401155363
1.308327101520176,0.26599261234238736
1.3162104122129823,0.26699258456923847
1.3241970413614645,0.2679925567960895
1.3321385690282583,0.26899252902294063
1.3402180719326124,0.2699925012497917
1.348198783882036,0.2709924734766428
1.3562371713949422,0.27199244570349385
1.364238551773123,0.27299241793034495
1.3722814354353767,0.273992390157196
1.380381765071914,0.2749923623840471
1.3884181119129217,0.27599233461089817
1.3965657166121956,0.2769923068377493
1.4046243467265458,0.27799227906460033
1.4127535001956162,0.27899225129145144
1.420976115991722,0.2799922235183025
1.429244177666898,0.2809921957451536
1.4373929015807612,0.28199216797200466
1.445542157396535,0.28299214019885577
1.4538064263654549,0.2839921124257068
1.462107199843779,0.28499208465255793
1.470361900443093,0.285992056879409
1.4786341128033755,0.2869920291062601
1.4868582091250626,0.28799200133311115
1.4951357750372194,0.2889919735599622
1.5034039534999404,0.2899919457868133
1.5118177297880768,0.29099191801366436
1.5200979910728094,0.2919918902405155
1.5285665153005081,0.2929918624673665
1.5370033443005597,0.29399183469421764
1.5454185181608193,0.2949918069210687
1.553860160128034,0.2959917791479198
1.5623257099815229,0.29699175137477085
1.5708194178500736,0.29799172360162196
1.5792938899593705,0.298991695828473
1.5877480963352326,0.2999916680553241
1.5962784205433826,0.3009916402821752
1.6048783704743588,0.3019916125090263
1.613520462076003,0.30299158473587734
1.6221280902965742,0.30399155696272845
1.6307388318931064,0.3049915291895795
1.6392611580766585,0.3059915014164306
1.6478684198284734,0.30699147364328166
1.6564786663488658,0.3079914458701328
1.6650408344525056,0.3089914180969838
1.673751645899497,0.30999139032383494
1.6824016929368604,0.310991362550686
1.6911597540596366,0.3119913347775371
1.699867901227419,0.31299130700438815
1.7085881279559334,0.31399127923123926
1.7173096961412118,0.3149912514580903
1.7260510626419412,0.3159912236849414
1.7349103613595018,0.3169911959117925
1.7437566587080509,0.31799116813864353
1.7524788852012327,0.31899114036549464
1.7612530715648576,0.3199911125923457
1.7701397245405768,0.3209910848191968
1.7789859599534013,0.32199105704604786
1.7878760742680782,0.32299102927289897
1.7966947437067546,0.32399100149975
1.8055322914927645,0.32499097372660113
1.81432003282477,0.3259909459534522
1.8233277510646513,0.3269909181803033
1.8321885916149918,0.32799089040715435
1.841173977177225,0.32899086263400545
1.8501353527879263,0.3299908348608565
1.8591069579231054,0.3309908070877076
1.8680386269101739,0.33199077931455867
1.8770829559398428,0.3329907515414098
1.886161311318382,0.33399072376826083
1.8952675399222392,0.33499069599511194
1.9043222263781197,0.335990668221963
1.9132985008402288,0.3369906404488141
1.922289313865889,0.33799061267566516
1.9313936553210966,0.33899058490251627
1.9405301979145528,0.3399905571293673
1.9495551475430495,0.34099052935621843
1.958649226144516,0.3419905015830695
1.9677644108358665,0.3429904738099206
1.9769024972044462,0.34399044603677165
1.9860630491652733,0.34499041826362276
1.9952539483522151,0.3459903904904738
2.004428062311831,0.34699036271732486
2.013578238247252,0.34799033494417597
2.022828854802458,0.348990307171027
2.0319393678521593,0.34999027939787813
2.0410518347473205,0.3509902516247292
2.0503361806939644,0.3519902238515803
2.059524855051587,0.35299019607843135
2.0687066872771918,0.35399016830528246
2.078013413595111,0.3549901405321335
2.0873402773230016,0.3559901127589846
2.0965284656303522,0.3569900849858357
2.105724861091449,0.3579900572126868
2.1150732819035447,0.35899002943953784
2.12447546124088,0.35999000166638895
2.1339302432952216,0.36098997389324
2.1433782257623752,0.3619899461200911
2.152732377498266,0.36298991834694216
2.1621143245346803,0.3639898905737933
2.1715860844734856,0.3649898628006443
2.181048573068321,0.36598983502749544
2.1904819490422245,0.3669898072543465
2.1999569190301873,0.3679897794811976
2.2093780143670605,0.36898975170804865
2.218878840558114,0.36998972393489976
2.2283443727194654,0.3709896961617508
2.237930271458776,0.3719896683886019
2.2474655047048873,0.372989640615453
2.256962957312065,0.3739896128423041
2.266539755484783,0.37498958506915514
2.2760853431779746,0.3759895572960062
2.285569060263736,0.3769895295228573
2.2951630205061457,0.37798950174970836
2.304566983990641,0.37898947397655947
2.314105311346409,0.3799894462034105
2.3237897045542235,0.38098941843026163
2.3332600512606847,0.3819893906571127
2.3428753363643966,0.3829893628839638
2.3524082776740753,0.38398933511081484
2.361845044068405,0.38498930733766595
2.3713578089358074,0.385989279564517
2.3809254089848046,0.3869892517913681
2.3904843649802223,0.38798922401821917
2.4000208079846406,0.3889891962450703
2.4096237719932296,0.38998916847192133
2.4192063996508626,0.39098914069877244
2.428849612153403,0.3919891129256235
2.4385217856836596,0.3929890851524746
2.448188447292548,0.39398905737932566
2.4578442475978606,0.39498902960617677
2.467419669191245,0.3959890018330278
2.476969594299373,0.39698897405987893
2.4866743406860956,0.39798894628673
2.496261706117662,0.3989889185135811
2.5058899113496067,0.39998889074043215
2.515438728102225,0.40098886296728325
2.525158072121529,0.4019888351941343
2.5348514395867916,0.4029888074209854
2.544447305707359,0.40398877964783647
2.5540635858916376,0.4049887518746875
2.563764568152919,0.40598872410153863
2.5734831552729847,0.4069886963283897
2.5830263566909752,0.4079886685552408
2.5927730694007596,0.40898864078209185
2.60251755851715,0.40998861300894296
2.6122484387234377,0.410988585235794
2.6220540806692925,0.4119885574626451
2.631751495263437,0.4129885296894962
2.6415042301586227,0.4139885019163473
2.651295311544056,0.41498847414319834
2.6610716439051103,0.41598844637004945
2.670797302433776,0.4169884185969005
2.6805804015341343,0.4179883908237516
2.6903812283423743,0.41898836305060266
2.700147255276589,0.4199883352774538
2.709791817413658,0.4209883075043048
2.719585097949625,0.42198827973115594
2.7292954297469674,0.422988251958007
2.7390371038982764,0.4239882241848581
2.7489340538446565,0.42498819641170915
2.758703246136762,0.42598816863856026
2.7685153975921035,0.4269881408654113
2.7781909404264735,0.4279881130922624
2.7879585341854014,0.4289880853191135
2.797647970463584,0.4299880575459646
2.807465397535378,0.43098802977281564
2.8172953145269397,0.43198800199966675
2.827056812953646,0.4329879742265178
2.8368674710943966,0.43398794645336886
2.846639671320841,0.43498791868021996
2.856506105655441,0.435987890907071
2.866433050681402,0.4369878631339221
2.8762367676043037,0.4379878353607732
2.886096131635015,0.4389878075876243
2.8959574000605395,0.43998777981447534
2.905760784152431,0.44098775204132645
2.915503798220728,0.4419877242681775
2.9253843448630517,0.4429876964950286
2.9352668853013437,0.44398766872187967
2.945223461409194,0.4449876409487308
2.955156350972789,0.44598761317558183
2.965038722507364,0.44698758540243294
2.9747986698264937,0.447987557629284
2.984487076741021,0.4489875298561351
2.9943957861822015,0.44998750208298616
3.0040643982021464,0.45098747430983727
3.0138532649840313,0.4519874465366883
3.023725667345908,0.45298741876353943
3.0335096602191416,0.4539873909903905
3.043388725014963,0.4549873632172416
3.053234263096362,0.45598733544409265
3.0629445265355306,0.45698730767094375
3.0727692955337487,0.4579872798977948
3.082573980593342,0.4589872521246459
3.092445955143456,0.45998722435149697
3.1023514627808284,0.4609871965783481
3.112219999872924,0.46198716880519913
3.122068052341103,0.4629871410320502
3.1318976043831976,0.4639871132589013
3.1417258798605947,0.46498708548575235
3.1515119794090665,0.46598705771260346
3.1614616708044077,0.4669870299394545
3.171247492330675,0.4679870021663056
3.181069534219518,0.4689869743931567
3.1909142367984744,0.4699869466200078
3.2009092619040884,0.47098691884685884
3.2106643368919974,0.47198689107370995
3.2206247644635884,0.472986863300561
3.2304564610292226,0.4739868355274121
3.2402274943283698,0.47498680775426316
3.2499879511616063,0.47598677998111427
3.259882229646493,0.4769867522079653
3.2698586218067316,0.47798672443481643
3.279778408603898,0.4789866966616675
3.289671534593677,0.4799866688885186
3.2994998104688906,0.48098664111536965
3.3093901904942418,0.48198661334222076
3.3191950984525134,0.4829865855690718
3.329054786674955,0.4839865577959229
3.338955157675992,0.484986530022774
3.348750057203551,0.4859865022496251
3.3586127818520564,0.48698647447647614
3.368387083277631,0.48798644670332725
3.3782567767035805,0.4889864189301783
3.388082117752013,0.4899863911570294
3.397883545213702,0.49098636338388046
3.4077239495425773,0.4919863356107315
3.4175195332317636,0.4929863078375826
3.4273400315501146,0.4939862800644337
3.4373093358460216,0.4949862522912848
3.4471733197819825,0.49598622451813584
3.4569154982140247,0.49698619674498695
3.466752491332178,0.497986168971838
3.476552318889657,0.4989861411986891
3.4863808094539084,0.49998611342554017
3.4962797711339295,0.5009860856523912
3.5061021484207844,0.5019860578792423
3.516011404725873,0.5029860301060934
3.5257745225076578,0.5039860023329445
3.535584116130416,0.5049859745597955
3.5454210851826296,0.5059859467866467
3.555224084997273,0.5069859190134978
3.56511324464761,0.5079858912403489
3.5750197820515606,0.5089858634671999
3.584867750360026,0.509985835694051
3.5947423354267736,0.5109858079209021
3.6046095406264267,0.5119857801477532
3.6144280981316945,0.5129857523746042
3.62431136103967,0.5139857246014553
3.634170421590184,0.5149856968283064
3.6441500595337706,0.5159856690551575
3.654086799425992,0.5169856412820085
3.663931541236964,0.5179856135088596
3.6738133800650368,0.5189855857357107
3.683711657688786,0.5199855579625619
3.6935831626109525,0.5209855301894128
3.7035352555975187,0.521985502416264
3.7134026707723575,0.5229854746431151
3.7232422039091566,0.5239854468699661
3.733016842059065,0.5249854190968172
3.742752816120075,0.5259853913236683
3.7525176179948097,0.5269853635505194
3.762294181692031,0.5279853357773704
3.7720097633738896,0.5289853080042215
3.7817091426752096,0.5299852802310726
3.7913793980870425,0.5309852524579237
3.8010742990705184,0.5319852246847747
3.8108087345623955,0.5329851969116258
3.820581051110966,0.5339851691384769
3.8303249378577147,0.534985141365328
3.840138459361305,0.535985113592179
3.849837663161771,0.5369850858190302
3.85963744472911,0.5379850580458813
3.86940332551443,0.5389850302727324
3.8790962432965346,0.5399850024995834
3.888741772719139,0.5409849747264345
3.898397130731472,0.5419849469532856
3.9081793073361273,0.5429849191801367
3.917961014220517,0.5439848914069877
3.9276129606495163,0.5449848636338388
3.9373456109036975,0.5459848358606899
3.947033835854668,0.546984808087541
3.956768316510949,0.547984780314392
3.9664520517822113,0.5489847525412431
3.976230384256631,0.5499847247680942
3.985982246437377,0.5509846969949452
3.9956654244684526,0.5519846692217963
4.005313328310915,0.5529846414486475
4.014991400613339,0.5539846136754986
4.02465661506137,0.5549845859023496
4.034372069291215,0.5559845581292007
4.04404997969591,0.5569845303560518
4.053664462430668,0.5579845025829029
4.063373871808984,0.5589844748097539
4.072920817115603,0.559984447036605
4.082562167921442,0.5609844192634561
4.09209035198446,0.5619843914903072
4.101634503116396,0.5629843637171582
4.111246122709109,0.5639843359440093
4.120798867076098,0.5649843081708604
4.1304647087727595,0.5659842803977115
4.140224254210985,0.5669842526245625
4.149864105514721,0.5679842248514136
4.159464130265287,0.5689841970782648
4.169023523524891,0.5699841693051159
4.178555575809623,0.5709841415319669
4.188142968228013,0.571984113758818
4.197729239974285,0.5729840859856691
4.207328203660816,0.5739840582125202
4.216900120914902,0.5749840304393712
4.22654961267795,0.5759840026662223
4.23619055245719,0.5769839748930734
4.245931288949041,0.5779839471199244
4.255619287001918,0.5789839193467755
4.265232399821534,0.5799838915736266
4.274887605211107,0.5809838638004777
4.284464540972529,0.5819838360273287
4.294111656604368,0.5829838082541798
4.303710461043036,0.583983780481031
4.3132885844112225,0.584983752707882
4.322815215418807,0.585983724934733
4.332411049593264,0.5869836971615842
4.341888313749413,0.5879836693884353
4.351368893598325,0.5889836416152864
4.360891717510979,0.5899836138421374
4.370370670582051,0.5909835860689885
4.3799243408730275,0.5919835582958396
4.389399758152051,0.5929835305226907
4.398981612274304,0.5939835027495417
4.408482831349422,0.5949834749763928
4.417939446424172,0.5959834472032439
4.427459892561685,0.596983419430095
4.43687653384175,0.597983391656946
4.446445821779345,0.5989833638837971
4.45603536756192,0.5999833361106482
4.465532247237039,0.6009833083374994
4.474996171527406,0.6019832805643504
4.48445257543252,0.6029832527912015
4.494052238126432,0.6039832250180526
4.503677966754219,0.6049831972449037
4.513148679429587,0.6059831694717547
4.522590655374446,0.6069831416986058
4.532159707727813,0.6079831139254569
4.5416359370729165,0.6089830861523079
4.551052462034363,0.609983058379159
4.560618865869175,0.6109830306060101
4.570154970801948,0.6119830028328612
4.5797143239287585,0.6129829750597122
4.58923642141094,0.6139829472865633
4.598752391821122,0.6149829195134144
4.608246844876297,0.6159828917402655
4.617770497298281,0.6169828639671165
4.627400627235415,0.6179828361939677
4.637079348987627,0.6189828084208188
4.646682114168001,0.6199827806476699
4.656342523459096,0.6209827528745209
4.665759475055876,0.621982725101372
4.675412098639564,0.6229826973282231
4.684993552487949,0.6239826695550742
4.694594224908406,0.6249826417819252
4.704267893390534,0.6259826140087763
4.713969654599653,0.6269825862356274
4.723776814038898,0.6279825584624785
4.733551045100612,0.6289825306893295
4.743267461972881,0.6299825029161806
4.752992487675468,0.6309824751430317
4.762653985205629,0.6319824473698828
4.77246176666173,0.6329824195967338
4.782270345155913,0.633982391823585
4.792017572483111,0.6349823640504361
4.801782691461095,0.6359823362772871
4.811444687324331,0.6369823085041382
4.821171051778851,0.6379822807309893
4.830920558175996,0.6389822529578404
4.840787762843812,0.6399822251846914
4.850606281567573,0.6409821974115425
4.860379825001506,0.6419821696383936
4.870275587086219,0.6429821418652447
4.880064708243887,0.6439821140920957
4.889906122745835,0.6449820863189468
4.899814910103551,0.6459820585457979
4.909768719145174,0.646982030772649
4.9196763218869615,0.6479820029995
4.929660743598281,0.6489819752263511
4.939499799463956,0.6499819474532023
4.94931249319326,0.6509819196800534
4.959139770077569,0.6519818919069044
4.969018306887241,0.6529818641337555
4.978956234567863,0.6539818363606066
4.988963843877477,0.6549818085874577
4.99895087618835,0.6559817808143087
5.008963628061231,0.6569817530411598
5.0191062124984684,0.6579817252680109
5.029208775136563,0.658981697494862
5.039280173390311,0.659981669721713
5.049399307912168,0.6609816419485641
5.0596134840508595,0.6619816141754152
5.0698953849238935,0.6629815864022663
5.080206968244143,0.6639815586291173
5.090525507307946,0.6649815308559685
5.100863221384432,0.6659815030828196
5.111115533543957,0.6669814753096706
5.121432717581621,0.6679814475365217
5.1318497853379705,0.6689814197633728
5.142356058249507,0.6699813919902239
5.152882807513586,0.6709813642170749
5.163338910192323,0.671981336443926
5.173943347978913,0.6729813086707771
5.184532297962468,0.6739812808976282
5.195125414246584,0.6749812531244792
5.205537813565627,0.6759812253513303
5.216152798743303,0.6769811975781814
5.226638728909371,0.6779811698050325
5.2372820677988985,0.6789811420318835
5.247977390416086,0.6799811142587346
5.258644677439094,0.6809810864855858
5.269346376489196,0.6819810587124369
5.279973164861909,0.6829810309392879
5.29068920779751,0.683981003166139
5.301523305532219,0.6849809753929901
5.312311029834757,0.6859809476198412
5.323227243493646,0.6869809198466922
5.334046537154802,0.6879808920735433
5.344839975832834,0.6889808643003944
5.355741681338945,0.6899808365272455
5.366657350497225,0.6909808087540965
5.3776632218880644,0.6919807809809476
5.388602854115857,0.6929807532077987
5.399786849111595,0.6939807254346497
5.4109280342512935,0.6949806976615008
5.4221595700956,0.6959806698883519
5.433391337368509,0.696980642115203
5.444566972991563,0.697980614342054
5.455739973782755,0.6989805865689052
5.46693538074894,0.6999805587957563
5.4784092265782,0.7009805310226074
5.489851521642531,0.7019805032494584
5.501311534884693,0.7029804754763095
5.512822191505984,0.7039804477031606
5.524332358804439,0.7049804199300117
5.535606408618189,0.7059803921568627
5.547063666309198,0.7069803643837138
5.558585491339408,0.7079803366105649
5.570118481743785,0.708980308837416
5.5818130588970565,0.709980281064267
5.593448963041611,0.7109802532911181
5.605090843450357,0.7119802255179692
5.61687642011288,0.7129801977448204
5.628478446424311,0.7139801699716714
5.640217165209835,0.7149801421985225
5.652044613434289,0.7159801144253736
5.663801256522298,0.7169800866522247
5.675704539059879,0.7179800588790757
5.687632880187075,0.7189800311059268
5.69965832886601,0.7199800033327779
5.711631582159004,0.720979975559629
5.723719516301546,0.72197994778648
5.735777517109574,0.7229799200133311
5.747876328710708,0.7239798922401822
5.75994623354852,0.7249798644670332
5.772029291574809,0.7259798366938843
5.784293023909627,0.7269798089207354
5.7964236656137835,0.7279797811475865
5.808787975101009,0.7289797533744375
5.820986352088876,0.7299797256012887
5.833307961041421,0.7309796978281398
5.845638239885827,0.7319796700549909
5.858292255361223,0.7329796422818419
5.870772422884359,0.733979614508693
5.883131539935508,0.7349795867355441
5.895725316197657,0.7359795589623952
5.908288287728515,0.7369795311892462
5.920965243413103,0.7379795034160973
5.933581708530219,0.7389794756429484
5.94620902888208,0.7399794478697995
5.958744796676809,0.7409794200966505
5.971474376439689,0.7419793923235016
5.984212753697323,0.7429793645503527
5.996996307075207,0.7439793367772038
6.009606718096421,0.7449793090040548
6.022289640466892,0.745979281230906
6.035034458056534,0.7469792534577571
6.047714010911798,0.7479792256846082
6.060489107666839,0.7489791979114592
6.0734392179226,0.7499791701383103
6.086301687876409,0.7509791423651614
6.099172363134319,0.7519791145920124
6.111994228489742,0.7529790868188635
6.125046405522744,0.7539790590457146
6.13805416192091,0.7549790312725657
6.151296306066024,0.7559790034994167
6.164271372402941,0.7569789757262678
6.177537578108167,0.7579789479531189
6.190808904214292,0.75897892017997
6.203945790291143,0.759978892406821
6.217123596003864,0.7609788646336721
6.230383265032615,0.7619788368605233
6.243652603824867,0.7629788090873744
6.257104843023413,0.7639787813142254
6.270601009330708,0.7649787535410765
6.283943398140313,0.7659787257679276
6.297532213615026,0.7669786979947787
6.311084071740936,0.7679786702216297
6.324590010082335,0.7689786424484808
6.33819421793568,0.7699786146753319
6.35175054481741,0.770978586902183
6.3654226365457625,0.771978559129034
6.379106307393653,0.7729785313558851
6.3929605428662555,0.7739785035827362
6.406666017110563,0.7749784758095873
6.420419062610303,0.7759784480364383
6.4342154364492155,0.7769784202632894
6.448039578060739,0.7779783924901406
6.46174237996953,0.7789783647169917
6.475500096312866,0.7799783369438427
6.489370820226995,0.7809783091706938
6.503375512471493,0.7819782813975449
6.517255650151023,0.7829782536243959
6.531206904453556,0.783978225851247
6.545149717569413,0.7849781980780981
6.559194559304864,0.7859781703049492
6.573277736143029,0.7869781425318002
6.587257677369497,0.7879781147586513
6.601381864786494,0.7889780869855024
6.615439195324105,0.7899780592123535
6.629414324601695,0.7909780314392045
6.643458445370512,0.7919780036660556
6.6575127743257365,0.7929779758929068
6.6717771885193144,0.7939779481197579
6.685929463088202,0.7949779203466089
6.699984552964325,0.79597789257346
6.714111570643818,0.7969778648003111
6.7283471558297006,0.7979778370271622
6.742584893538214,0.7989778092540132
6.756769164535138,0.7999777814808643
6.77090726581585,0.8009777537077154
6.785245763506555,0.8019777259345665
6.799368911505493,0.8029776981614175
6.8135539938877105,0.8039776703882686
6.827875906582078,0.8049776426151197
6.842280033975267,0.8059776148419708
6.85673999039637,0.8069775870688218
6.871315500481791,0.8079775592956729
6.886044029940032,0.808977531522524
6.900604951218271,0.809977503749375
6.914967172160346,0.8109774759762262
6.929448576164698,0.8119774482030773
6.944161576528085,0.8129774204299284
6.958749589909753,0.8139773926567794
6.973414069925493,0.8149773648836305
6.988004107880372,0.8159773371104816
7.002556168786094,0.8169773093373327
7.017439115953187,0.8179772815641837
7.032156186773963,0.8189772537910348
7.046802668269109,0.8199772260178859
7.061595206654557,0.820977198244737
7.076417746068249,0.821977170471588
7.091292338873474,0.8229771426984391
7.105920888049142,0.8239771149252902
7.120616016054989,0.8249770871521414
7.135305862787959,0.8259770593789924
7.150066980993853,0.8269770316058435
7.164941753704259,0.8279770038326946
7.179706938106216,0.8289769760595457
7.194619867810109,0.8299769482863967
7.209653339084474,0.8309769205132478
7.22460040052304,0.8319768927400989
7.23951726494614,0.83297686496695
7.254134932605619,0.833976837193801
7.269002411840914,0.8349768094206521
7.283832572713937,0.8359767816475032
7.298781083895835,0.8369767538743543
7.313645964704556,0.8379767261012053
7.328513461469482,0.8389766983280564
7.343593137107696,0.8399766705549075
7.358559756218028,0.8409766427817585
7.373501877492466,0.8419766150086097
7.388421921253493,0.8429765872354608
7.403434708956465,0.8439765594623119
7.4183834105889055,0.8449765316891629
7.433507801938821,0.845976503916014
7.448396510652815,0.8469764761428651
7.4635051104741645,0.8479764483697162
7.478948270433604,0.8489764205965672
7.494178945206496,0.8499763928234183
7.509653048582834,0.8509763650502694
7.525149793776504,0.8519763372771205
7.540493102773028,0.8529763095039715
7.555678529537244,0.8539762817308226
7.571077963318278,0.8549762539576737
7.586526458198734,0.8559762261845248
7.602044376431315,0.8569761984113758
7.617455832111955,0.857976170638227
7.632780520470449,0.8589761428650781
7.648210952188576,0.8599761150919292
7.663682002933903,0.8609760873187802
7.679079986860882,0.8619760595456313
7.694427492850126,0.8629760317724824
7.709996819509405,0.8639760039993335
7.725693639748268,0.8649759762261845
7.741437557969995,0.8659759484530356
7.757429700565683,0.8669759206798867
7.773369212340756,0.8679758929067377
7.789029249555328,0.8689758651335888
7.804672487874315,0.8699758373604399
7.8205973484550935,0.870975809587291
7.836447757600451,0.871975781814142
7.852407175637917,0.8729757540409931
7.868334877713526,0.8739757262678443
7.884254915502127,0.8749756984946954
7.900335985928657,0.8759756707215464
7.916713836124662,0.8769756429483975
7.9331572135977755,0.8779756151752486
7.94944485046496,0.8789755874020997
7.965720156010083,0.8799755596289507
7.981836488648508,0.8809755318558018
7.998350909007804,0.8819755040826529
8.01489532408283,0.882975476309504
8.031368074766597,0.883975448536355
8.04792159933327,0.8849754207632061
8.064527601740219,0.8859753929900572
8.081065920852849,0.8869753652169083
8.097639354858249,0.8879753374437593
8.114249100872327,0.8889753096706104
8.131164550762593,0.8899752818974616
8.148199611721731,0.8909752541243127
8.165057328476092,0.8919752263511637
8.18202370325462,0.8929751985780148
8.198924916586849,0.8939751708048659
8.216048394741959,0.894975143031717
8.233146769521168,0.895975115258568
8.250376055485079,0.8969750874854191
8.267380431204964,0.8979750597122702
8.284457279437401,0.8989750319391212
8.30178450407627,0.8999750041659723
8.318898769332545,0.9009749763928234
8.336263883581443,0.9019749486196745
8.35343623721418,0.9029749208465255
8.370412572049846,0.9039748930733766
8.38779041758376,0.9049748653002277
8.405267357568043,0.9059748375270789
8.423027088944561,0.9069748097539299
8.440444067020728,0.907974781980781
8.458012488844563,0.9089747542076321
8.475876187551712,0.9099747264344832
8.493867342677014,0.9109746986613342
8.511739257386811,0.9119746708881853
8.530029759198234,0.9129746431150364
8.548393912289121,0.9139746153418875
8.566515675435056,0.9149745875687385
8.584689519150118,0.9159745597955896
8.603022740523492,0.9169745320224407
8.621306987575176,0.9179745042492918
8.639692751608553,0.9189744764761428
8.658211127035116,0.9199744487029939
8.677028434867658,0.920974420929845
8.695554394464459,0.9219743931566962
8.71430875260434,0.9229743653835472
8.733074927562559,0.9239743376103983
8.752157680291866,0.9249743098372494
8.771144054369355,0.9259742820641004
8.790244366861675,0.9269742542909515
8.809372034197704,0.9279742265178026
8.828883570763532,0.9289741987446537
8.848371563708241,0.9299741709715047
8.868039663506165,0.9309741431983558
8.887470883734517,0.9319741154252069
8.907399913000118,0.932974087652058
8.927414708521422,0.933974059878909
8.947795302378882,0.9349740321057601
8.967857868702371,0.9359740043326112
8.98826825996978,0.9369739765594624
9.008950603843603,0.9379739487863133
9.030197310640744,0.9389739210131645
9.051399297584455,0.9399738932400156
9.072428222303305,0.9409738654668667
9.093804666515663,0.9419738376937177
9.11493734348527,0.9429738099205688
9.136818851265133,0.9439737821474199
9.158893282099749,0.944973754374271
9.180814403470242,0.945973726601122
9.203205220437411,0.9469736988279731
9.225726652159791,0.9479736710548242
9.24844118269013,0.9489736432816753
9.271445914430247,0.9499736155085263
9.294735559818209,0.9509735877353774
9.318302578555265,0.9519735599622285
9.342358293813957,0.9529735321890797
9.366559612333413,0.9539735044159307
9.390967909638595,0.9549734766427818
9.415697946413815,0.9559734488696329
9.440706546001248,0.9569734210964839
9.466212200109997,0.957973393323335
9.491898519925842,0.9589733655501861
9.517818397621788,0.9599733377770372
9.544232187747435,0.9609733100038882
9.571391831889704,0.9619732822307393
9.598801501996652,0.9629732544575904
9.626402168994233,0.9639732266844415
9.654588944031225,0.9649731989112925
9.682953438850705,0.9659731711381436
9.712392089744215,0.9669731433649947
9.742277437141944,0.9679731155918458
9.773038748030741,0.9689730878186968
9.804730407028343,0.969973060045548
9.836871034450228,0.9709730322723991
9.869094000065905,0.9719730044992502
9.902134074748599,0.9729729767261012
9.936223501714979,0.9739729489529523
9.971052771735755,0.9749729211798034
10.007071419203259,0.9759728934066545
10.044662976347565,0.9769728656335055
10.083188958157438,0.9779728378603566
10.122806730097741,0.9789728100872077
10.164209008656426,0.9799727823140588
10.20695282199696,0.9809727545409098
10.25148577876948,0.9819727267677609
10.297830514538267,0.982972698994612
10.345669726997686,0.983972671221463
10.396047898590812,0.9849726434483141
10.448866849749777,0.9859726156751653
10.504977867037207,0.9869725879020164
10.563754120852378,0.9879725601288674
10.627410222251887,0.9889725323557185
10.694720213805962,0.9899725045825696
10.768666960072869,0.9909724768094207
10.850998306981511,0.9919724490362717
10.940301323285821,0.9929724212631228
11.04147396664591,0.9939723934899739
11.15594849064736,0.994972365716825
11.296537449913195,0.995972337943676
11.471733758583058,0.9969723101705271
11.704606339951681,0.9979722823973782
12.082477207753218,0.9989722546242293
13.796849456668882,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_ml_aar.dat <==
rmse,cdf_percentile
0.0,0.0
0.004976678214489831,0.0009999722268510805
0.007020568258496707,0.001999944453702161
0.008583768825155795,0.002999916680553241
0.009903146958226756,0.003999888907404322
0.011086583552335605,0.0049998611342554015
0.012147771402014586,0.005999833361106482
0.013124340853182035,0.006999805587957562
0.014039940594516223,0.007999777814808644
0.01490309171607553,0.008999750041659723
0.015720716498423517,0.009999722268510803
0.01650414317870195,0.010999694495361884
0.017245999555655502,0.011999666722212964
0.017961939839236843,0.012999638949064045
0.018656515948154602,0.013999611175915125
0.019325742010671474,0.014999583402766206
0.019974343904012013,0.015999555629617287
0.0205986857087431,0.016999527856468365
0.02121151173082086,0.017999500083319447
0.02180163274893531,0.018999472310170528
0.022381027429959816,0.019999444537021606
0.02294727722490801,0.020999416763872687
0.023505743690451976,0.02199938899072377
0.02404612888534047,0.02299936121757485
0.02457563559013448,0.023999333444425928
0.025095665301015025,0.02499930567127701
0.025604884488511417,0.02599927789812809
0.026106420069623753,0.026999250124979172
0.026601407969251135,0.02799922235183025
0.02709087664424658,0.02899919457868133
0.027573546532835468,0.029999166805532412
0.02804471155116664,0.03099913903238349
0.028514397409055488,0.031999111259234575
0.028972748770140645,0.03299908348608565
0.02942812264771046,0.03399905571293673
0.02987461562952655,0.03499902793978781
0.030318913051300057,0.03599900016663889
0.030756239941393523,0.036998972393489975
0.031189750495733706,0.037998944620341056
0.03161552544838644,0.03899891684719214
0.03203657706646452,0.03999888907404321
0.032456828755453686,0.04099886130089429
0.03287258232509252,0.041998833527745374
0.033282271705461365,0.042998805754596456
0.03368856268412229,0.04399877798144754
0.03408944533461768,0.04499875020829862
0.0344860172846603,0.0459987224351497
0.034880374482973805,0.046998694662000774
0.03527135264755073,0.047998666888851856
0.03565991019920582,0.04899863911570294
0.036044851727620765,0.04999861134255402
0.036429565218443635,0.0509985835694051
0.036803821085573236,0.05199855579625618
0.037180540441304685,0.05299852802310726
0.03755341460724219,0.053998500249958344
0.037921505799494125,0.05499847247680942
0.03828719805494772,0.0559984447036605
0.03865104250751799,0.05699841693051158
0.039010769711726324,0.05799838915736266
0.03936702129242308,0.05899836138421374
0.03972371727619424,0.059998333611064825
0.04007975535477868,0.060998305837915906
0.04043212167908428,0.06199827806476698
0.04078375472197464,0.06299825029161807
0.041130973216729164,0.06399822251846915
0.04148079878099574,0.06499819474532023
0.041827603178158174,0.0659981669721713
0.04217017744109108,0.06699813919902238
0.04250810183187083,0.06799811142587346
0.04284492126723181,0.06899808365272454
0.04318140314683572,0.06999805587957562
0.04351552741771769,0.0709980281064267
0.04384696324799013,0.07199800033327779
0.04417638004767093,0.07299797256012887
0.04450691511476545,0.07399794478697995
0.04483495403025624,0.07499791701383103
0.045159911714680735,0.07599788924068211
0.04548639472906465,0.0769978614675332
0.04580895922044003,0.07799783369438427
0.04612800765356375,0.07899780592123536
0.046448911148351923,0.07999777814808642
0.046774528290868554,0.0809977503749375
0.04709435968623887,0.08199772260178859
0.047413194317064644,0.08299769482863967
0.0477306602105948,0.08399766705549075
0.048044068303262105,0.08499763928234183
0.04835655722452623,0.08599761150919291
0.04866862436857598,0.08699758373604399
0.048982126537101545,0.08799755596289507
0.04929073048480472,0.08899752818974616
0.04959942688260897,0.08999750041659724
0.04990883439973109,0.09099747264344832
0.050215898901689135,0.0919974448702994
0.05052210442646759,0.09299741709715048
0.050826936715514644,0.09399738932400155
0.05113308238600813,0.09499736155085263
0.051436407513488075,0.09599733377770371
0.051738319519501565,0.09699730600455479
0.05204083891564691,0.09799727823140587
0.05234192951786403,0.09899725045825696
0.052637230469028407,0.09999722268510804
0.05293561615149197,0.10099719491195912
0.05323028888687864,0.1019971671388102
0.0535284297905579,0.10299713936566128
0.053825777801469944,0.10399711159251236
0.05411967985247942,0.10499708381936344
0.054415224531421176,0.10599705604621452
0.054706523269503315,0.1069970282730656
0.054999833736915194,0.10799700049991669
0.05529080966275001,0.10899697272676775
0.055581895099860563,0.10999694495361884
0.055867293603344054,0.11099691718046992
0.056153312314420036,0.111996889407321
0.05644017871844955,0.11299686163417208
0.05673121949654868,0.11399683386102316
0.05701993730776685,0.11499680608787424
0.057305648368248086,0.11599677831472532
0.05759101202422268,0.1169967505415764
0.057876087418691415,0.11799672276842749
0.058161952227011114,0.11899669499527857
0.0584458944041734,0.11999666722212965
0.058728491522604225,0.12099663944898073
0.05901135564917128,0.12199661167583181
0.05929318680898807,0.12299658390268288
0.0595728109144125,0.12399655612953396
0.05985628059252385,0.12499652835638504
0.060136119044345036,0.12599650058323614
0.06041571980202084,0.12699647281008722
0.06069555785531799,0.1279964450369383
0.060973395617990346,0.12899641726378938
0.06125394081436262,0.12999638949064046
0.06152913988005539,0.13099636171749152
0.06180476345539395,0.1319963339443426
0.062080321370520324,0.13299630617119368
0.062357245378338554,0.13399627839804476
0.06262888452459052,0.13499625062489584
0.06290419448507996,0.13599622285174692
0.06317766125913478,0.136996195078598
0.06345018891923206,0.13799616730544909
0.06372440576711895,0.13899613953230017
0.06400003091631386,0.13999611175915125
0.06427279104592153,0.14099608398600233
0.06454637661936143,0.1419960562128534
0.06481833707052505,0.1429960284397045
0.06508817692348055,0.14399600066655557
0.06535928855303098,0.14499597289340665
0.06563150598381119,0.14599594512025774
0.06590282017233656,0.14699591734710882
0.06617393028790969,0.1479958895739599
0.06644386907823538,0.14899586180081098
0.06671299217354171,0.14999583402766206
0.06698357808291328,0.15099580625451314
0.0672530242109944,0.15199577848136422
0.06751934138778766,0.1529957507082153
0.06778828507101439,0.1539957229350664
0.06805688640233763,0.15499569516191747
0.06832804999309522,0.15599566738876855
0.06859768816641074,0.15699563961561963
0.06886568389817208,0.1579956118424707
0.06913354842179043,0.15899558406932177
0.06939660351357275,0.15999555629617285
0.0696620940159748,0.16099552852302393
0.0699304160887081,0.161995500749875
0.07019466596776028,0.1629954729767261
0.07045689989539562,0.16399544520357717
0.07072420211137811,0.16499541743042825
0.07098934040079438,0.16599538965727934
0.0712548365882422,0.16699536188413042
0.07151801335654288,0.1679953341109815
0.07178431363771574,0.16899530633783258
0.0720497632490492,0.16999527856468366
0.07231207127615963,0.17099525079153474
0.07257522186519805,0.17199522301838582
0.07283864269186986,0.1729951952452369
0.07310115367268065,0.17399516747208799
0.07336531210824417,0.17499513969893907
0.07362824610792196,0.17599511192579015
0.07389045001247709,0.17699508415264123
0.07415508570832438,0.1779950563794923
0.07441731568432618,0.1789950286063434
0.07467868766527166,0.17999500083319447
0.0749367164500484,0.18099497306004556
0.07520013221272749,0.18199494528689664
0.07546287700221477,0.18299491751374772
0.07572396448490576,0.1839948897405988
0.07598310234072386,0.18499486196744988
0.07624698926683968,0.18599483419430096
0.07650684541129657,0.18699480642115204
0.07676865769013431,0.1879947786480031
0.07702842811167802,0.18899475087485418
0.0772909364362912,0.18999472310170526
0.07755203768750235,0.19099469532855634
0.0778123408976268,0.19199466755540742
0.07807024134098328,0.1929946397822585
0.07833079938801545,0.19399461200910958
0.07858844784796544,0.19499458423596067
0.07885223891442279,0.19599455646281175
0.07911365036180962,0.19699452868966283
0.07937546948304747,0.1979945009165139
0.0796354570241228,0.198994473143365
0.07989743306275372,0.19999444537021607
0.08015674881355409,0.20099441759706715
0.08041659428848479,0.20199438982391824
0.0806802141936178,0.20299436205076932
0.08093859139972473,0.2039943342776204
0.08120143150903139,0.20499430650447148
0.08145975706166605,0.20599427873132256
0.08172079939761405,0.20699425095817364
0.08198055940887786,0.20799422318502472
0.08223973067959378,0.2089941954118758
0.08249737894371427,0.2099941676387269
0.08275777527610696,0.21099413986557797
0.08301757295160735,0.21199411209242905
0.08327530234625292,0.21299408431928013
0.08353283701274633,0.2139940565461312
0.08379286830160293,0.2149940287729823
0.08404928466458984,0.21599400099983337
0.08430778909868947,0.21699397322668443
0.0845656280379355,0.2179939454535355
0.08482258861033941,0.2189939176803866
0.08507868126289286,0.21999388990723767
0.0853368129225673,0.22099386213408875
0.08559474240189861,0.22199383436093983
0.08584985338980922,0.22299380658779092
0.0861098952745588,0.223993778814642
0.08636916297547363,0.22499375104149308
0.08662804785138407,0.22599372326834416
0.08688854071636626,0.22699369549519524
0.08714671565966224,0.22799366772204632
0.08740367570061389,0.2289936399488974
0.08766449941588506,0.22999361217574849
0.08792431137963289,0.23099358440259957
0.08818326986707273,0.23199355662945065
0.08844282356239376,0.23299352885630173
0.08870292073229848,0.2339935010831528
0.08896451597414928,0.2349934733100039
0.08922486435164588,0.23599344553685497
0.0894838363163984,0.23699341776370605
0.08974313941156618,0.23799338999055714
0.09000117088288835,0.23899336221740822
0.09026082870775785,0.2399933344442593
0.0905177780357609,0.24099330667111038
0.09077996257065846,0.24199327889796146
0.09104084385122331,0.24299325112481254
0.0912982157237719,0.24399322335166362
0.09156089872150247,0.2449931955785147
0.09182388810594781,0.24599316780536576
0.0920821012642912,0.24699314003221684
0.09234205024064492,0.24799311225906792
0.09260047826388125,0.248993084485919
0.09285720229954272,0.24999305671277008
0.0931157067383453,0.25099302893962117
0.09337771635357907,0.2519930011664723
0.09363965251793266,0.25299297339332333
0.09390028260711632,0.25399294562017444
0.09415980058290681,0.2549929178470255
0.09442309355277523,0.2559928900738766
0.09468364408143559,0.25699286230072765
0.09494578791990797,0.25799283452757876
0.0952085041188142,0.2589928067544298
0.09546852603848721,0.2599927789812809
0.09573193355505968,0.260992751208132
0.09599156949284668,0.26199272343498303
0.09625071557042778,0.26299269566183414
0.09651302408034325,0.2639926678886852
0.09677408865259575,0.2649926401155363
0.09703503707809324,0.26599261234238736
0.09729782517051183,0.26699258456923847
0.09756046680175272,0.2679925567960895
0.0978220549884289,0.26899252902294063
0.09807948756104594,0.2699925012497917
0.09834180293989568,0.2709924734766428
0.09860352100745372,0.27199244570349385
0.0988650422612989,0.27299241793034495
0.09912641498068277,0.273992390157196
0.09938754568685969,0.2749923623840471
0.09965061697268164,0.27599233461089817
0.09991562560872241,0.2769923068377493
0.10017764228808407,0.27799227906460033
0.10044351168407249,0.27899225129145144
0.10070440626885015,0.2799922235183025
0.10096935184040995,0.2809921957451536
0.1012346227596556,0.28199216797200466
0.1014995038649283,0.28299214019885577
0.10176305087641278,0.2839921124257068
0.10203086920141385,0.28499208465255793
0.10229299042344916,0.285992056879409
0.1025560147580552,0.2869920291062601
0.10281928556945648,0.28799200133311115
0.1030832578217671,0.2889919735599622
0.10334648519080382,0.2899919457868133
0.1036115081258249,0.29099191801366436
0.10387774709729374,0.2919918902405155
0.10414107564528649,0.2929918624673665
0.10440763187757635,0.29399183469421764
0.10467491187408255,0.2949918069210687
0.10494029259394938,0.2959917791479198
0.10520661436953664,0.29699175137477085
0.10547581504107363,0.29799172360162196
0.10574319805674978,0.298991695828473
0.10601073875196608,0.2999916680553241
0.1062751462413291,0.3009916402821752
0.10654426753954528,0.3019916125090263
0.10681395413816845,0.30299158473587734
0.10708308655786364,0.30399155696272845
0.10735048901232605,0.3049915291895795
0.10761633208633817,0.3059915014164306
0.10788378100675747,0.30699147364328166
0.1081530437835059,0.3079914458701328
0.10842215215516005,0.3089914180969838
0.10869005617130259,0.30999139032383494
0.10895805732439587,0.310991362550686
0.10922712193420303,0.3119913347775371
0.10949804131436258,0.31299130700438815
0.10976802035945986,0.31399127923123926
0.11003904337248295,0.3149912514580903
0.11030829533101856,0.3159912236849414
0.11057955883022216,0.3169911959117925
0.11085016383404458,0.31799116813864353
0.11112024103054627,0.31899114036549464
0.11139268559162391,0.3199911125923457
0.11166389936957798,0.3209910848191968
0.11193775686170077,0.32199105704604786
0.11220931450167125,0.32299102927289897
0.11247873667157147,0.32399100149975
0.11275360387249334,0.32499097372660113
0.11302751363413799,0.3259909459534522
0.11330072036857657,0.3269909181803033
0.11357496887011209,0.32799089040715435
0.11384525636754449,0.32899086263400545
0.11411821866474067,0.3299908348608565
0.1143910438123513,0.3309908070877076
0.11466450556620411,0.33199077931455867
0.11493873801294564,0.3329907515414098
0.11521294715221983,0.33399072376826083
0.11549135798094992,0.33499069599511194
0.11576732604603038,0.335990668221963
0.11604209795810866,0.3369906404488141
0.11631787203711202,0.33799061267566516
0.11659468590211773,0.33899058490251627
0.11687219602355901,0.3399905571293673
0.11714863780405918,0.34099052935621843
0.1174259584719329,0.3419905015830695
0.11770371804952233,0.3429904738099206
0.11798150193683969,0.34399044603677165
0.11825765029822863,0.34499041826362276
0.1185379886489902,0.3459903904904738
0.11881723395013849,0.34699036271732486
0.11909629765961131,0.34799033494417597
0.11937762700739235,0.348990307171027
0.11965762106319805,0.34999027939787813
0.11993861055711326,0.3509902516247292
0.12021850504036621,0.3519902238515803
0.1204988607696107,0.35299019607843135
0.12077893287582576,0.35399016830528246
0.12105912996215523,0.3549901405321335
0.12134030291803474,0.3559901127589846
0.12162158914732357,0.3569900849858357
0.12190469725388708,0.3579900572126868
0.12218760256073832,0.35899002943953784
0.12247128348577051,0.35999000166638895
0.12275409649207583,0.36098997389324
0.12303435639683302,0.3619899461200911
0.12331726190732407,0.36298991834694216
0.12360129119329955,0.3639898905737933
0.12388528095059005,0.3649898628006443
0.12416961838105257,0.36598983502749544
0.12445461228948265,0.3669898072543465
0.12474445272163613,0.3679897794811976
0.12502861456064168,0.36898975170804865
0.12531318601836247,0.36998972393489976
0.12559642442122537,0.3709896961617508
0.1258852965379835,0.3719896683886019
0.1261731714377832,0.372989640615453
0.12646110374713188,0.3739896128423041
0.12674993181186853,0.37498958506915514
0.1270389826148794,0.3759895572960062
0.12732844733448292,0.3769895295228573
0.1276177400664683,0.37798950174970836
0.12790896483664163,0.37898947397655947
0.12819908446639885,0.3799894462034105
0.12848803233739486,0.38098941843026163
0.128779058274937,0.3819893906571127
0.1290735953344043,0.3829893628839638
0.12936777787515266,0.38398933511081484
0.12965781306771465,0.38498930733766595
0.129952081275094,0.385989279564517
0.13024489996524619,0.3869892517913681
0.13053676479164858,0.38798922401821917
0.13082864317687048,0.3889891962450703
0.1311256525711021,0.38998916847192133
0.13141902428965985,0.39098914069877244
0.13171354172833544,0.3919891129256235
0.1320052208638707,0.3929890851524746
0.13229916394407304,0.39398905737932566
0.13259234208313847,0.39498902960617677
0.13288829578414763,0.3959890018330278
0.13318815968643696,0.39698897405987893
0.13348467364703548,0.39798894628673
0.13378522005811772,0.3989889185135811
0.13408255952629552,0.39998889074043215
0.13437947004611303,0.40098886296728325
0.1346775576550144,0.4019888351941343
0.13497787845460582,0.4029888074209854
0.13527752202174909,0.40398877964783647
0.13557562207140106,0.4049887518746875
0.13587499038903916,0.40598872410153863
0.13617560643059828,0.4069886963283897
0.13647797094767455,0.4079886685552408
0.13678123665865777,0.40898864078209185
0.13708110869310638,0.40998861300894296
0.13738532747756382,0.410988585235794
0.1376850623853563,0.4119885574626451
0.137986248533351,0.4129885296894962
0.13829247008333204,0.4139885019163473
0.1385960552143792,0.41498847414319834
0.13889734242270338,0.41598844637004945
0.1391980023590166,0.4169884185969005
0.13949840220884793,0.4179883908237516
0.13980292012078105,0.41898836305060266
0.1401090307335265,0.4199883352774538
0.1404164297538576,0.4209883075043048
0.1407232976641363,0.42198827973115594
0.1410303110498632,0.422988251958007
0.14133467960591456,0.4239882241848581
0.14164175962557127,0.42498819641170915
0.14194927739142782,0.42598816863856026
0.14226043764982066,0.4269881408654113
0.14256775281332945,0.4279881130922624
0.14287717374755762,0.4289880853191135
0.1431886791471204,0.4299880575459646
0.14349934716748258,0.43098802977281564
0.14380735946695347,0.43198800199966675
0.14411702233987914,0.4329879742265178
0.14442736973096307,0.43398794645336886
0.14473963317649663,0.43498791868021996
0.14505353245938893,0.435987890907071
0.14536749013683187,0.4369878631339221
0.14568294761309533,0.4379878353607732
0.14599870103815224,0.4389878075876243
0.14631292749362543,0.43998777981447534
0.1466268111326145,0.44098775204132645
0.14694094168081967,0.4419877242681775
0.14725980465988917,0.4429876964950286
0.1475759453545944,0.44398766872187967
0.1478897021253333,0.4449876409487308
0.1482045862335982,0.44598761317558183
0.14852441253718604,0.44698758540243294
0.14884312864171184,0.447987557629284
0.14916113603504874,0.4489875298561351
0.14947629327734263,0.44998750208298616
0.14979655456398674,0.45098747430983727
0.15011932194191155,0.4519874465366883
0.15043917950518235,0.45298741876353943
0.1507592351932951,0.4539873909903905
0.15108256541586654,0.4549873632172416
0.15140792979143253,0.45598733544409265
0.15173218552363452,0.45698730767094375
0.1520551029410349,0.4579872798977948
0.15238020324781842,0.4589872521246459
0.15270718254515925,0.45998722435149697
0.15303215685260316,0.4609871965783481
0.15335700003273736,0.46198716880519913
0.15368216662791032,0.4629871410320502
0.15400811257307997,0.4639871132589013
0.15433113252989258,0.46498708548575235
0.15466102589938338,0.46598705771260346
0.15498791563684852,0.4669870299394545
0.1553178967453675,0.4679870021663056
0.15564885898185127,0.4689869743931567
0.15597906817005183,0.4699869466200078
0.1563110135511675,0.47098691884685884
0.15664240222556258,0.47198689107370995
0.15697565492530274,0.472986863300561
0.15731089664266226,0.4739868355274121
0.15764300763346384,0.47498680775426316
0.15797639871333513,0.47598677998111427
0.15831084670940543,0.4769867522079653
0.15864255076787068,0.47798672443481643
0.15897730183205247,0.4789866966616675
0.159317210181571,0.4799866688885186
0.15965409222413696,0.48098664111536965
0.15998783275447714,0.48198661334222076
0.16032585570572877,0.4829865855690718
0.16066444187562304,0.4839865577959229
0.1610004313278472,0.484986530022774
0.16134233862564212,0.4859865022496251
0.1616800988006429,0.48698647447647614
0.1620169141583311,0.48798644670332725
0.16235545054356237,0.4889864189301783
0.16269477020463727,0.4899863911570294
0.16303677555103022,0.49098636338388046
0.16337830915472026,0.4919863356107315
0.16371747802026929,0.4929863078375826
0.1640603404105812,0.4939862800644337
0.1644015903638269,0.4949862522912848
0.16474504960899253,0.49598622451813584
0.16509116575817173,0.49698619674498695
0.16543499870531245,0.497986168971838
0.16578027483591173,0.4989861411986891
0.16612214103714149,0.49998611342554017
0.16646943638491787,0.5009860856523912
0.16681467601340894,0.5019860578792423
0.16716228499412725,0.5029860301060934
0.16751195532366295,0.5039860023329445
0.1678606243328766,0.5049859745597955
0.1682102464960478,0.5059859467866467
0.16856090431436882,0.5069859190134978
0.16891340231047552,0.5079858912403489
0.16926580211992423,0.5089858634671999
0.16962195283075798,0.509985835694051
0.16997204744524574,0.5109858079209021
0.17032561260673312,0.5119857801477532
0.1706781801145036,0.5129857523746042
0.1710345387743976,0.5139857246014553
0.17139265021828257,0.5149856968283064
0.17174800760990175,0.5159856690551575
0.17210330320935102,0.5169856412820085
0.17246434354492568,0.5179856135088596
0.17282203398357618,0.5189855857357107
0.17318144137091476,0.5199855579625619
0.17353926376738343,0.5209855301894128
0.17389537121227086,0.521985502416264
0.17425478270664868,0.5229854746431151
0.17461660443056629,0.5239854468699661
0.1749775003569561,0.5249854190968172
0.17534011831059496,0.5259853913236683
0.17570665087559553,0.5269853635505194
0.17606799381882046,0.5279853357773704
0.1764308803846062,0.5289853080042215
0.17679600920385624,0.5299852802310726
0.17716103507323366,0.5309852524579237
0.1775271176373498,0.5319852246847747
0.17789476633865411,0.5329851969116258
0.17826642276758065,0.5339851691384769
0.17863360748370063,0.534985141365328
0.17900219717392032,0.535985113592179
0.17936930849692226,0.5369850858190302
0.17973350994870163,0.5379850580458813
0.18010655975437723,0.5389850302727324
0.18047647858883942,0.5399850024995834
0.18084737831554118,0.5409849747264345
0.18121855982287063,0.5419849469532856
0.1815909860875343,0.5429849191801367
0.18196738248279484,0.5439848914069877
0.1823407076544719,0.5449848636338388
0.18271636330500587,0.5459848358606899
0.18309394264926565,0.546984808087541
0.18347328481434236,0.547984780314392
0.18385439051546412,0.5489847525412431
0.18423258820752084,0.5499847247680942
0.18460920276989434,0.5509846969949452
0.1849907131444614,0.5519846692217963
0.185370956059196,0.5529846414486475
0.18575186169013774,0.5539846136754986
0.18613606632963192,0.5549845859023496
0.18651666040509746,0.5559845581292007
0.18689914281796838,0.5569845303560518
0.18728034812913608,0.5579845025829029
0.1876636392701131,0.5589844748097539
0.18804594715214953,0.559984447036605
0.1884320741930012,0.5609844192634561
0.18882023596746134,0.5619843914903072
0.1892067496365008,0.5629843637171582
0.18959935233728042,0.5639843359440093
0.18998992002260987,0.5649843081708604
0.1903794356316601,0.5659842803977115
0.1907663957017593,0.5669842526245625
0.19115642755549156,0.5679842248514136
0.191548035065554,0.5689841970782648
0.1919459814658535,0.5699841693051159
0.19233980089892572,0.5709841415319669
0.19273471048678795,0.571984113758818
0.1931285050157022,0.5729840859856691
0.19351910598547248,0.5739840582125202
0.1939124690379705,0.5749840304393712
0.1943086187809602,0.5759840026662223
0.19470863159942764,0.5769839748930734
0.19510638401509509,0.5779839471199244
0.19550658567871051,0.5789839193467755
0.19590834062238066,0.5799838915736266
0.1963099007619848,0.5809838638004777
0.19671218957751477,0.5819838360273287
0.19711632224391806,0.5829838082541798
0.19752254928795038,0.583983780481031
0.19792277117745827,0.584983752707882
0.19832516109691778,0.585983724934733
0.19873041971569558,0.5869836971615842
0.1991414121015497,0.5879836693884353
0.19955238485802054,0.5889836416152864
0.1999575727808123,0.5899836138421374
0.20036783778001976,0.5909835860689885
0.20078090565523082,0.5919835582958396
0.20119173373013555,0.5929835305226907
0.20159913296065712,0.5939835027495417
0.20201422272689393,0.5949834749763928
0.2024290307972512,0.5959834472032439
0.20284402496143766,0.596983419430095
0.20325982398182552,0.597983391656946
0.2036754110541481,0.5989833638837971
0.2040922442605545,0.5999833361106482
0.20450996630239218,0.6009833083374994
0.2049257410016257,0.6019832805643504
0.2053457825659321,0.6029832527912015
0.20576804627657622,0.6039832250180526
0.2061887663127992,0.6049831972449037
0.20661462602607164,0.6059831694717547
0.2070434056338717,0.6069831416986058
0.20746769168173804,0.6079831139254569
0.20789607163074114,0.6089830861523079
0.20832256489385137,0.609983058379159
0.20875293103026812,0.6109830306060101
0.20918498636521393,0.6119830028328612
0.20961342071515965,0.6129829750597122
0.2100469592106983,0.6139829472865633
0.21047576085053793,0.6149829195134144
0.2109165513350399,0.6159828917402655
0.21135121882909408,0.6169828639671165
0.21178318260249646,0.6179828361939677
0.21222007185811265,0.6189828084208188
0.21265814249451245,0.6199827806476699
0.21309796280832086,0.6209827528745209
0.21353437972022493,0.621982725101372
0.2139753398800275,0.6229826973282231
0.2144150289333565,0.6239826695550742
0.21485652664101462,0.6249826417819252
0.21530049984163716,0.6259826140087763
0.2157480863975563,0.6269825862356274
0.21618945628813455,0.6279825584624785
0.21663384779024297,0.6289825306893295
0.21708092656575353,0.6299825029161806
0.217529009523066,0.6309824751430317
0.21797559443154124,0.6319824473698828
0.21841793982215463,0.6329824195967338
0.2188695688347108,0.633982391823585
0.21932379960517406,0.6349823640504361
0.2197763247205625,0.6359823362772871
0.2202290187002279,0.6369823085041382
0.22068516782652292,0.6379822807309893
0.2211409015644458,0.6389822529578404
0.22159470167911366,0.6399822251846914
0.22205304405709597,0.6409821974115425
0.22250994916412467,0.6419821696383936
0.2229723927564996,0.6429821418652447
0.22343164436751134,0.6439821140920957
0.2238941287557571,0.6449820863189468
0.2243550276581202,0.6459820585457979
0.2248157356243201,0.646982030772649
0.22528480793501815,0.6479820029995
0.22575240118445178,0.6489819752263511
0.22622029278693573,0.6499819474532023
0.22669086853740875,0.6509819196800534
0.2271610448351058,0.6519818919069044
0.22763053458945587,0.6529818641337555
0.22810328811872746,0.6539818363606066
0.2285792101348402,0.6549818085874577
0.22905534483711107,0.6559817808143087
0.2295296446832473,0.6569817530411598
0.2300098811909043,0.6579817252680109
0.23049056325014075,0.658981697494862
0.23097165935141864,0.659981669721713
0.2314540153975644,0.6609816419485641
0.23194143335082687,0.6619816141754152
0.23242593071812942,0.6629815864022663
0.23291053283406143,0.6639815586291173
0.23339898090296932,0.6649815308559685
0.23388250715955858,0.6659815030828196
0.23437444769063043,0.6669814753096706
0.2348665515706431,0.6679814475365217
0.23535426644808063,0.6689814197633728
0.2358478045617077,0.6699813919902239
0.23634717004665598,0.6709813642170749
0.23684232736887234,0.671981336443926
0.23733897102115414,0.6729813086707771
0.23783655973414997,0.6739812808976282
0.2383371046684783,0.6749812531244792
0.23883754833800633,0.6759812253513303
0.2393341746834507,0.6769811975781814
0.2398373430082121,0.6779811698050325
0.2403444129539801,0.6789811420318835
0.240846151355022,0.6799811142587346
0.24135118032728936,0.6809810864855858
0.24185664220618516,0.6819810587124369
0.24236052805090225,0.6829810309392879
0.24287451067457824,0.683981003166139
0.24338241221333687,0.6849809753929901
0.24389987718140077,0.6859809476198412
0.24441770452886624,0.6869809198466922
0.24493288664718219,0.6879808920735433
0.2454520941367903,0.6889808643003944
0.24597630072944815,0.6899808365272455
0.24649832356749535,0.6909808087540965
0.247023305959816,0.6919807809809476
0.24754922237420182,0.6929807532077987
0.2480771111256581,0.6939807254346497
0.24859738415364968,0.6949806976615008
0.24912216022620148,0.6959806698883519
0.24964817096311115,0.696980642115203
0.250173571209411,0.697980614342054
0.2507101292326772,0.6989805865689052
0.25124845193849,0.6999805587957563
0.2517824452546185,0.7009805310226074
0.25232343327604795,0.7019805032494584
0.25286459505537723,0.7029804754763095
0.2534036344076898,0.7039804477031606
0.25394759546688384,0.7049804199300117
0.2544882749017418,0.7059803921568627
0.2550360070093412,0.7069803643837138
0.2555888625577279,0.7079803366105649
0.2561316880590417,0.708980308837416
0.2566780974221629,0.709980281064267
0.2572284611571469,0.7109802532911181
0.25777861208175035,0.7119802255179692
0.25832489494547994,0.7129801977448204
0.2588841019604925,0.7139801699716714
0.25944350397210064,0.7149801421985225
0.26000196095440836,0.7159801144253736
0.26056364377691327,0.7169800866522247
0.26111410332660634,0.7179800588790757
0.2616764695664021,0.7189800311059268
0.26225154942377665,0.7199800033327779
0.26281850911130883,0.720979975559629
0.2633841201696576,0.72197994778648
0.26395338346337544,0.7229799200133311
0.264533176196149,0.7239798922401822
0.2651089900981309,0.7249798644670332
0.2656900012454609,0.7259798366938843
0.2662694850418618,0.7269798089207354
0.26684811413065335,0.7279797811475865
0.26742749474974,0.7289797533744375
0.26801576861086046,0.7299797256012887
0.2685952879314859,0.7309796978281398
0.2691828454049318,0.7319796700549909
0.26977207179809376,0.7329796422818419
0.2703597545034941,0.733979614508693
0.2709573387475199,0.7349795867355441
0.27155338686654285,0.7359795589623952
0.2721457100407349,0.7369795311892462
0.2727458435584506,0.7379795034160973
0.2733486173578066,0.7389794756429484
0.27395216011897733,0.7399794478697995
0.2745637392602203,0.7409794200966505
0.27517288719088223,0.7419793923235016
0.27577898710829424,0.7429793645503527
0.2763898365835788,0.7439793367772038
0.2769922964810142,0.7449793090040548
0.277610336731818,0.745979281230906
0.27822991301496225,0.7469792534577571
0.2788524251781612,0.7479792256846082
0.2794757167731053,0.7489791979114592
0.28009492586570556,0.7499791701383103
0.28072208219819267,0.7509791423651614
0.2813548153633552,0.7519791145920124
0.28198663432345134,0.7529790868188635
0.28262363809648955,0.7539790590457146
0.28326555141120124,0.7549790312725657
0.2839051317296891,0.7559790034994167
0.2845425083907908,0.7569789757262678
0.28518543138801,0.7579789479531189
0.2858250622808815,0.75897892017997
0.2864739939816675,0.759978892406821
0.28712417230095416,0.7609788646336721
0.2877789470708504,0.7619788368605233
0.2884261270092028,0.7629788090873744
0.2890839699580847,0.7639787813142254
0.28974061503406195,0.7649787535410765
0.29041139409159983,0.7659787257679276
0.2910718856856951,0.7669786979947787
0.29174144147735037,0.7679786702216297
0.2924125665786055,0.7689786424484808
0.29308244209215006,0.7699786146753319
0.29376228244902236,0.770978586902183
0.2944371755255214,0.771978559129034
0.29511650384253224,0.7729785313558851
0.2957947550258109,0.7739785035827362
0.29648997240712893,0.7749784758095873
0.2971841914447644,0.7759784480364383
0.2978708530905633,0.7769784202632894
0.29856813130637716,0.7779783924901406
0.2992632032907276,0.7789783647169917
0.29996307743166073,0.7799783369438427
0.30066886337489857,0.7809783091706938
0.3013688293875038,0.7819782813975449
0.3020736759781435,0.7829782536243959
0.3027806354869495,0.783978225851247
0.30349880985426464,0.7849781980780981
0.3042129323141876,0.7859781703049492
0.30492821278464716,0.7869781425318002
0.3056518696619958,0.7879781147586513
0.3063754616779679,0.7889780869855024
0.3071088132063934,0.7899780592123535
0.3078357238713072,0.7909780314392045
0.30857089163490925,0.7919780036660556
0.30931247069052625,0.7929779758929068
0.31006415008633065,0.7939779481197579
0.31080617220264123,0.7949779203466089
0.3115472190625886,0.79597789257346
0.3122947387933375,0.7969778648003111
0.31304777766051445,0.7979778370271622
0.3138056721035605,0.7989778092540132
0.3145667274009828,0.7999777814808643
0.3153401309517619,0.8009777537077154
0.3161173238908691,0.8019777259345665
0.31688317266397814,0.8029776981614175
0.31765744028186976,0.8039776703882686
0.31843254702988105,0.8049776426151197
0.3192116362366082,0.8059776148419708
0.3199906299395514,0.8069775870688218
0.32078963041276837,0.8079775592956729
0.32158237750250546,0.808977531522524
0.32238285094655905,0.809977503749375
0.3231866165378795,0.8109774759762262
0.3239971049318675,0.8119774482030773
0.3248104313930659,0.8129774204299284
0.3256260120386608,0.8139773926567794
0.326435553268627,0.8149773648836305
0.32724873396935045,0.8159773371104816
0.32807534852128173,0.8169773093373327
0.3289020879500176,0.8179772815641837
0.329734797544496,0.8189772537910348
0.3305749641448887,0.8199772260178859
0.3314245647657255,0.820977198244737
0.33228065357952036,0.821977170471588
0.3331363045093526,0.8229771426984391
0.33397970188692533,0.8239771149252902
0.33483254175292965,0.8249770871521414
0.3357006805324121,0.8259770593789924
0.33655784969719066,0.8269770316058435
0.3374329422759214,0.8279770038326946
0.33830199917520765,0.8289769760595457
0.3391777071801563,0.8299769482863967
0.3400583301117525,0.8309769205132478
0.3409530340696175,0.8319768927400989
0.34186191339677213,0.83297686496695
0.3427543818101668,0.833976837193801
0.34366330163439723,0.8349768094206521
0.3445699131803551,0.8359767816475032
0.34548356766640886,0.8369767538743543
0.3464087560189057,0.8379767261012053
0.34733586131716704,0.8389766983280564
0.3482636273607628,0.8399766705549075
0.3491972507191115,0.8409766427817585
0.3501333542711243,0.8419766150086097
0.3510732947469309,0.8429765872354608
0.35202357397970857,0.8439765594623119
0.3529875269890311,0.8449765316891629
0.35394651186778814,0.845976503916014
0.35490075023091894,0.8469764761428651
0.35587217070476973,0.8479764483697162
0.3568524832569343,0.8489764205965672
0.3578360436378462,0.8499763928234183
0.3588241347672987,0.8509763650502694
0.35983426841015653,0.8519763372771205
0.36083204849358924,0.8529763095039715
0.36184744049339684,0.8539762817308226
0.3628623575081523,0.8549762539576737
0.36388584034476257,0.8559762261845248
0.36492714932217196,0.8569761984113758
0.3659624797399989,0.857976170638227
0.36701665457115257,0.8589761428650781
0.3680560026776392,0.8599761150919292
0.3691149831359163,0.8609760873187802
0.3701817650297266,0.8619760595456313
0.37123985474539273,0.8629760317724824
0.3723213072351748,0.8639760039993335
0.3734070094333705,0.8649759762261845
0.3745012268569871,0.8659759484530356
0.37559909229016125,0.8669759206798867
0.3767009378460842,0.8679758929067377
0.3778071617326932,0.8689758651335888
0.37893141505647693,0.8699758373604399
0.38006605255466175,0.870975809587291
0.38121108060888903,0.871975781814142
0.3823520044704292,0.8729757540409931
0.38350882646199136,0.8739757262678443
0.3846732486402775,0.8749756984946954
0.38584012644392257,0.8759756707215464
0.3870124842579153,0.8769756429483975
0.38818802621640386,0.8779756151752486
0.38938785649144614,0.8789755874020997
0.39057908864797103,0.8799755596289507
0.39178788374232504,0.8809755318558018
0.39302003902933563,0.8819755040826529
0.39425006045582484,0.882975476309504
0.3955175741890844,0.883975448536355
0.3967833516814428,0.8849754207632061
0.39804499488999007,0.8859753929900572
0.399331047730442,0.8869753652169083
0.40062078638429954,0.8879753374437593
0.4019074613013687,0.8889753096706104
0.40320936451280043,0.8899752818974616
0.40451856372581035,0.8909752541243127
0.4058434088976902,0.8919752263511637
0.4071868616979395,0.8929751985780148
0.408540709076266,0.8939751708048659
0.409913784475181,0.894975143031717
0.4112894897163883,0.895975115258568
0.4126790903175873,0.8969750874854191
0.41408344852841344,0.8979750597122702
0.41548794168186726,0.8989750319391212
0.416920902331956,0.8999750041659723
0.41836500167986274,0.9009749763928234
0.41982560959889176,0.9019749486196745
0.42130076130876515,0.9029749208465255
0.4227763628391212,0.9039748930733766
0.4242664360223374,0.9049748653002277
0.4257692596198202,0.9059748375270789
0.4272886422855332,0.9069748097539299
0.4288248484120232,0.907974781980781
0.43039704373803167,0.9089747542076321
0.4319996357067762,0.9099747264344832
0.43359131997387834,0.9109746986613342
0.43520483901870616,0.9119746708881853
0.4368154094139421,0.9129746431150364
0.43843407937957435,0.9139746153418875
0.4400986709992255,0.9149745875687385
0.4417667726195288,0.9159745597955896
0.44345918500978787,0.9169745320224407
0.44516438967344024,0.9179745042492918
0.4468988784913774,0.9189744764761428
0.44863741414897673,0.9199744487029939
0.4504028868166617,0.920974420929845
0.4522084516507106,0.9219743931566962
0.4540476499669235,0.9229743653835472
0.4558965184422329,0.9239743376103983
0.4577753331700128,0.9249743098372494
0.4596593821092938,0.9259742820641004
0.4615534271871742,0.9269742542909515
0.46348272577754307,0.9279742265178026
0.46541905040295123,0.9289741987446537
0.46737960310451865,0.9299741709715047
0.4693816441659046,0.9309741431983558
0.4714129948584576,0.9319741154252069
0.47346185800772034,0.932974087652058
0.4755777154913167,0.933974059878909
0.477704524754658,0.9349740321057601
0.4798771417912199,0.9359740043326112
0.48205994617186837,0.9369739765594624
0.4842753803471647,0.9379739487863133
0.4865359994493422,0.9389739210131645
0.48884385394061686,0.9399738932400156
0.4911581127255794,0.9409738654668667
0.49353628366550667,0.9419738376937177
0.4959504884274906,0.9429738099205688
0.49839781824081136,0.9439737821474199
0.5008761629647829,0.944973754374271
0.5033970624120179,0.945973726601122
0.5059780828401378,0.9469736988279731
0.5085814193040691,0.9479736710548242
0.51121390031847,0.9489736432816753
0.5139142195099614,0.9499736155085263
0.5166713634674175,0.9509735877353774
0.5194833931826685,0.9519735599622285
0.522381866762074,0.9529735321890797
0.5253046791392467,0.9539735044159307
0.5282762674544109,0.9549734766427818
0.5313389276887743,0.9559734488696329
0.5344771007250537,0.9569734210964839
0.5376531286892503,0.957973393323335
0.5409128221431322,0.9589733655501861
0.5442398829867687,0.9599733377770372
0.5476743503176433,0.9609733100038882
0.5511726481186815,0.9619732822307393
0.5547276657432083,0.9629732544575904
0.5584089333715234,0.9639732266844415
0.5621673649743361,0.9649731989112925
0.5660220358213716,0.9659731711381436
0.5700250490915139,0.9669731433649947
0.5741251864858288,0.9679731155918458
0.5783447504228704,0.9689730878186968
0.5826806950913205,0.969973060045548
0.587175624762875,0.9709730322723991
0.5917830406034671,0.9719730044992502
0.5965482257489143,0.9729729767261012
0.6014968691107195,0.9739729489529523
0.6066408084482642,0.9749729211798034
0.6120122953817617,0.9759728934066545
0.6176459484010011,0.9769728656335055
0.6234602432251878,0.9779728378603566
0.6295224429906233,0.9789728100872077
0.6358644742196169,0.9799727823140588
0.6425620815540454,0.9809727545409098
0.6495474145151982,0.9819727267677609
0.6568719572989719,0.982972698994612
0.6646748772362111,0.983972671221463
0.6729797088921723,0.9849726434483141
0.6818254182251612,0.9859726156751653
0.691326914807007,0.9869725879020164
0.7014790353728261,0.9879725601288674
0.7126193839201002,0.9889725323557185
0.7247206539109342,0.9899725045825696
0.7379902726787605,0.9909724768094207
0.7528801888078783,0.9919724490362717
0.7696556017691938,0.9929724212631228
0.7887949308967032,0.9939723934899739
0.8115793509184115,0.994972365716825
0.839262076350142,0.995972337943676
0.8748522476098558,0.9969723101705271
0.9248548744351839,0.9979722823973782
1.008758021997376,0.9989722546242293
1.4848969338080642,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_ml_arr.dat <==
rmse,cdf_percentile
0.0,0.0
0.0070551024940367826,0.0009999722268510805
0.009986324755549414,0.001999944453702161
0.01224090464023961,0.002999916680553241
0.014172701349037663,0.003999888907404322
0.015869815358968795,0.0049998611342554015
0.0174176352612017,0.005999833361106482
0.018832590504780655,0.006999805587957562
0.020145441168231675,0.007999777814808644
0.021400269300166547,0.008999750041659723
0.02258053256659089,0.009999722268510803
0.023702300669529136,0.010999694495361884
0.024779766269865746,0.011999666722212964
0.025823927333305522,0.012999638949064045
0.02682189245118572,0.013999611175915125
0.02778352620699934,0.014999583402766206
0.028729131836420747,0.015999555629617287
0.02964279848613714,0.016999527856468365
0.030531083494703903,0.017999500083319447
0.03139579388436179,0.018999472310170528
0.032245307363057384,0.019999444537021606
0.033081189717869317,0.020999416763872687
0.03389899832958535,0.02199938899072377
0.03469016701361437,0.02299936121757485
0.03547260584462026,0.023999333444425928
0.0362342631489922,0.02499930567127701
0.03697936047143998,0.02599927789812809
0.03771931895195014,0.026999250124979172
0.038448727623870804,0.02799922235183025
0.039160931796593405,0.02899919457868133
0.03987788121651574,0.029999166805532412
0.040572400254218724,0.03099913903238349
0.04126040429884818,0.031999111259234575
0.04193917350771989,0.03299908348608565
0.04261303613877196,0.03399905571293673
0.04328165671058564,0.03499902793978781
0.04393749974578409,0.03599900016663889
0.044584192693800186,0.036998972393489975
0.045224469476176296,0.037998944620341056
0.04586261086569667,0.03899891684719214
0.04648495855258171,0.03999888907404321
0.047107716458878165,0.04099886130089429
0.04772962419280989,0.041998833527745374
0.04833644493408899,0.042998805754596456
0.04894023857998976,0.04399877798144754
0.049536043405949,0.04499875020829862
0.050136125878945795,0.0459987224351497
0.0507264942572077,0.046998694662000774
0.051307458100431774,0.047998666888851856
0.05188666771049842,0.04899863911570294
0.052462815055298276,0.04999861134255402
0.05303103282942336,0.0509985835694051
0.05359550904813615,0.05199855579625618
0.054160697563173224,0.05299852802310726
0.05472054930974632,0.053998500249958344
0.055271217756088446,0.05499847247680942
0.05581586585413832,0.0559984447036605
0.05636795028554747,0.05699841693051158
0.056915899771178974,0.05799838915736266
0.05745645002979478,0.05899836138421374
0.05800231947725824,0.059998333611064825
0.058540916655641116,0.060998305837915906
0.05907038044685347,0.06199827806476698
0.05960274348894849,0.06299825029161807
0.06013568750222224,0.06399822251846915
0.060655243859238255,0.06499819474532023
0.061176248823027274,0.0659981669721713
0.061697304322834205,0.06699813919902238
0.06221561106633263,0.06799811142587346
0.06272526547154982,0.06899808365272454
0.06323533418528109,0.06999805587957562
0.06374944134130489,0.0709980281064267
0.06425150521273965,0.07199800033327779
0.06475576045867487,0.07299797256012887
0.06525849896995274,0.07399794478697995
0.06576140946099887,0.07499791701383103
0.06625426281256677,0.07599788924068211
0.06675159621899307,0.0769978614675332
0.06724417347840948,0.07799783369438427
0.06774117111974451,0.07899780592123536
0.06823495679386363,0.07999777814808642
0.06872286126555824,0.0809977503749375
0.06920756666176893,0.08199772260178859
0.0696974417553738,0.08299769482863967
0.07018203330439346,0.08399766705549075
0.07065975418465524,0.08499763928234183
0.07114639171605389,0.08599761150919291
0.07162400398171384,0.08699758373604399
0.07210293442365041,0.08799755596289507
0.07257733511477121,0.08899752818974616
0.07305180670552984,0.08999750041659724
0.07352889271973964,0.09099747264344832
0.07400471536343058,0.0919974448702994
0.07447922174844407,0.09299741709715048
0.07495285799733768,0.09399738932400155
0.07542383193810782,0.09499736155085263
0.07590143264411305,0.09599733377770371
0.07637466536712592,0.09699730600455479
0.07684206386837324,0.09799727823140587
0.07730858276257732,0.09899725045825696
0.07777337331600463,0.09999722268510804
0.07823396708071104,0.10099719491195912
0.07869326830681704,0.1019971671388102
0.07915571284177526,0.10299713936566128
0.07961800391789761,0.10399711159251236
0.0800831800970669,0.10499708381936344
0.0805379648190271,0.10599705604621452
0.08099690515304661,0.1069970282730656
0.0814538778097412,0.10799700049991669
0.08191687012449476,0.10899697272676775
0.08236864101019849,0.10999694495361884
0.08282455558748916,0.11099691718046992
0.0832775092433944,0.111996889407321
0.08373200871693438,0.11299686163417208
0.0841818130048029,0.11399683386102316
0.08463351913304677,0.11499680608787424
0.08508619283092964,0.11599677831472532
0.08553292459997572,0.1169967505415764
0.08598212063953102,0.11799672276842749
0.08642834663496488,0.11899669499527857
0.08687900655607377,0.11999666722212965
0.08732445939336195,0.12099663944898073
0.08777029055956634,0.12199661167583181
0.08821660388435225,0.12299658390268288
0.08865999050080632,0.12399655612953396
0.08910191925615132,0.12499652835638504
0.08955011459447848,0.12599650058323614
0.08998910754695255,0.12699647281008722
0.09043508150844212,0.1279964450369383
0.09087717771224352,0.12899641726378938
0.09131665182359502,0.12999638949064046
0.09175737026731275,0.13099636171749152
0.09220248908858918,0.1319963339443426
0.09264182248851373,0.13299630617119368
0.09308113054195397,0.13399627839804476
0.09351751106582987,0.13499625062489584
0.09396288217353659,0.13599622285174692
0.09440199961774821,0.136996195078598
0.09484401677931036,0.13799616730544909
0.09528122620836577,0.13899613953230017
0.09571704744668985,0.13999611175915125
0.096153996009859,0.14099608398600233
0.0965916267513738,0.1419960562128534
0.09703156387970932,0.1429960284397045
0.09747106149088276,0.14399600066655557
0.09790340584030417,0.14499597289340665
0.09834045373770404,0.14599594512025774
0.09878001584913446,0.14699591734710882
0.09921750488525055,0.1479958895739599
0.09965396137963091,0.14899586180081098
0.1000906620793266,0.14999583402766206
0.1005309014269631,0.15099580625451314
0.10096563607717834,0.15199577848136422
0.10140001591511907,0.1529957507082153
0.10183929849863103,0.1539957229350664
0.10227508438086297,0.15499569516191747
0.1027078209215169,0.15599566738876855
0.10314269364811741,0.15699563961561963
0.10357924941617576,0.1579956118424707
0.10401655254838406,0.15899558406932177
0.10445247434926361,0.15999555629617285
0.10488130128829447,0.16099552852302393
0.10531911281049645,0.161995500749875
0.10575294523045259,0.1629954729767261
0.10618849253994515,0.16399544520357717
0.10661855491997789,0.16499541743042825
0.10705455688337757,0.16599538965727934
0.10749101788096742,0.16699536188413042
0.10792392578343854,0.1679953341109815
0.1083595511620038,0.16899530633783258
0.10879139491361994,0.16999527856468366
0.10922164177204963,0.17099525079153474
0.10965448509484207,0.17199522301838582
0.11009237979357182,0.1729951952452369
0.11052250249761837,0.17399516747208799
0.11095628272939399,0.17499513969893907
0.11139075595685313,0.17599511192579015
0.11182584226381764,0.17699508415264123
0.1122646480569433,0.1779950563794923
0.11269868041724952,0.1789950286063434
0.11313005428322563,0.17999500083319447
0.11356312511137251,0.18099497306004556
0.11399275133767053,0.18199494528689664
0.11442740777599161,0.18299491751374772
0.11486701655472029,0.1839948897405988
0.11530667161600841,0.18499486196744988
0.11573899321155734,0.18599483419430096
0.11617516668883826,0.18699480642115204
0.11661877687948188,0.1879947786480031
0.11705477372692402,0.18899475087485418
0.117491085696628,0.18999472310170526
0.11792909501945463,0.19099469532855634
0.11836778737139245,0.19199466755540742
0.11880738749858673,0.1929946397822585
0.11924888090627773,0.19399461200910958
0.11968382125449867,0.19499458423596067
0.12011869242889825,0.19599455646281175
0.12055179225481365,0.19699452868966283
0.12098828638408786,0.1979945009165139
0.12143060611167286,0.198994473143365
0.12187357996966684,0.19999444537021607
0.1223132828241586,0.20099441759706715
0.12275111693697163,0.20199438982391824
0.1231885175333297,0.20299436205076932
0.12362656312748434,0.2039943342776204
0.1240642133799127,0.20499430650447148
0.12449610874045967,0.20599427873132256
0.12493230680169516,0.20699425095817364
0.1253698366724329,0.20799422318502472
0.12580950874318106,0.2089941954118758
0.12624902658262216,0.2099941676387269
0.1266889375029617,0.21099413986557797
0.12712350934475006,0.21199411209242905
0.12756477487580586,0.21299408431928013
0.12800478365754123,0.2139940565461312
0.12844441334353002,0.2149940287729823
0.12888793329845033,0.21599400099983337
0.12933052681151938,0.21699397322668443
0.12977058957888593,0.2179939454535355
0.13021691296479898,0.2189939176803866
0.13066149371975463,0.21999388990723767
0.13110104952329277,0.22099386213408875
0.13154390038902214,0.22199383436093983
0.1319886956552057,0.22299380658779092
0.1324329065946348,0.223993778814642
0.13287670457309847,0.22499375104149308
0.13332246957606805,0.22599372326834416
0.13376550337911017,0.22699369549519524
0.13420576603256965,0.22799366772204632
0.1346462847002797,0.2289936399488974
0.1350959394870613,0.22999361217574849
0.13553520532067442,0.23099358440259957
0.13598294634249,0.23199355662945065
0.13642703425316333,0.23299352885630173
0.13687307055536083,0.2339935010831528
0.1373209628169973,0.2349934733100039
0.13776908564185694,0.23599344553685497
0.13821340507120322,0.23699341776370605
0.13866290383631602,0.23799338999055714
0.13910689070287524,0.23899336221740822
0.1395622026034484,0.2399933344442593
0.14000960856299247,0.24099330667111038
0.14045878222624358,0.24199327889796146
0.1409054149440086,0.24299325112481254
0.1413569493770977,0.24399322335166362
0.1418063777425146,0.2449931955785147
0.14225836110739837,0.24599316780536576
0.1427099364400618,0.24699314003221684
0.14315980571805492,0.24799311225906792
0.14360707588321123,0.248993084485919
0.14405942845766484,0.24999305671277008
0.14450699425368593,0.25099302893962117
0.1449622213660629,0.2519930011664723
0.14541220755175904,0.25299297339332333
0.1458606629343759,0.25399294562017444
0.14631650042524189,0.2549929178470255
0.14677328183823374,0.2559928900738766
0.14723037728130708,0.25699286230072765
0.1476915615226437,0.25799283452757876
0.14814337015104234,0.2589928067544298
0.14860147408469818,0.2599927789812809
0.14906089273754525,0.260992751208132
0.149522533042895,0.26199272343498303
0.14997839394216153,0.26299269566183414
0.15043862083127568,0.2639926678886852
0.1509034705832531,0.2649926401155363
0.15135935152755023,0.26599261234238736
0.15182048685622646,0.26699258456923847
0.15228324797735335,0.2679925567960895
0.15274657990684748,0.26899252902294063
0.1532065033235244,0.2699925012497917
0.15366791766391927,0.2709924734766428
0.15412418986080073,0.27199244570349385
0.15458932122888547,0.27299241793034495
0.15505893388545197,0.273992390157196
0.15552218610171054,0.2749923623840471
0.15599283265587638,0.27599233461089817
0.15645548660466763,0.2769923068377493
0.15691932401996672,0.27799227906460033
0.1573864749725059,0.27899225129145144
0.15785475144675967,0.2799922235183025
0.15831976110764007,0.2809921957451536
0.15878226645923704,0.28199216797200466
0.15925166329138016,0.28299214019885577
0.15972058617867432,0.2839921124257068
0.1601838044152814,0.28499208465255793
0.16065534290200623,0.285992056879409
0.1611295777008817,0.2869920291062601
0.16160250452947753,0.28799200133311115
0.16206693761500662,0.2889919735599622
0.1625332933674786,0.2899919457868133
0.16300328148248266,0.29099191801366436
0.16347169555853155,0.2919918902405155
0.16394389594093225,0.2929918624673665
0.16441996868645534,0.29399183469421764
0.16489588247664322,0.2949918069210687
0.16537213606889975,0.2959917791479198
0.16584870910137636,0.29699175137477085
0.16632371172644742,0.29799172360162196
0.1668035389358835,0.298991695828473
0.16727759691725003,0.2999916680553241
0.16775522300751622,0.3009916402821752
0.16823868519169713,0.3019916125090263
0.16871717423776017,0.30299158473587734
0.16919856624399077,0.30399155696272845
0.16967577745150356,0.3049915291895795
0.17015655300950866,0.3059915014164306
0.17064169719107034,0.30699147364328166
0.17112788930735218,0.3079914458701328
0.17160971670985928,0.3089914180969838
0.17209124019683364,0.30999139032383494
0.17257280705905384,0.310991362550686
0.1730582395152906,0.3119913347775371
0.1735448913017659,0.31299130700438815
0.17403547310477138,0.31399127923123926
0.17452663909036692,0.3149912514580903
0.1750166104857369,0.3159912236849414
0.17550493749439341,0.3169911959117925
0.1759912586896575,0.31799116813864353
0.17648119757210715,0.31899114036549464
0.1769744365669746,0.3199911125923457
0.17746183407689686,0.3209910848191968
0.17794430125243535,0.32199105704604786
0.1784366282079254,0.32299102927289897
0.17892298692872938,0.32399100149975
0.1794144828972907,0.32499097372660113
0.1799058469309581,0.3259909459534522
0.180398756674021,0.3269909181803033
0.18089506416175435,0.32799089040715435
0.18139028077719443,0.32899086263400545
0.18188336770033423,0.3299908348608565
0.18237784428372214,0.3309908070877076
0.18287310238804194,0.33199077931455867
0.18336993613618502,0.3329907515414098
0.18387247773646592,0.33399072376826083
0.18437431162237033,0.33499069599511194
0.18487052642222643,0.335990668221963
0.18537692475573775,0.3369906404488141
0.18587352952602273,0.33799061267566516
0.18637612824227195,0.33899058490251627
0.18687873558177753,0.3399905571293673
0.18738146726102553,0.34099052935621843
0.18788106893111278,0.3419905015830695
0.18839086638712174,0.3429904738099206
0.18889819146693293,0.34399044603677165
0.18940205271845714,0.34499041826362276
0.18990931442293807,0.3459903904904738
0.19041690610030293,0.34699036271732486
0.19092651642870534,0.34799033494417597
0.19142778010924918,0.348990307171027
0.19194128135328484,0.34999027939787813
0.19245115868895926,0.3509902516247292
0.1929637433736602,0.3519902238515803
0.1934795557471971,0.35299019607843135
0.19398667281869178,0.35399016830528246
0.19449756303034846,0.3549901405321335
0.19501146947486678,0.3559901127589846
0.1955235022356496,0.3569900849858357
0.19604476924658418,0.3579900572126868
0.19655482043710235,0.35899002943953784
0.19706945242101112,0.35999000166638895
0.19758504187321027,0.36098997389324
0.19810740846959177,0.3619899461200911
0.1986246742555941,0.36298991834694216
0.19914309506603559,0.3639898905737933
0.19966065694121302,0.3649898628006443
0.20018208025592982,0.36598983502749544
0.20070351076853996,0.3669898072543465
0.20122183603043256,0.3679897794811976
0.20174366641064342,0.36898975170804865
0.20226964092878624,0.36998972393489976
0.20280082698686905,0.3709896961617508
0.20333109988862536,0.3719896683886019
0.20386061210644937,0.372989640615453
0.20438377534917884,0.3739896128423041
0.204914699035983,0.37498958506915514
0.2054403327194221,0.3759895572960062
0.20597662583150453,0.3769895295228573
0.20651175850277276,0.37798950174970836
0.2070423251273802,0.37898947397655947
0.20757458453620872,0.3799894462034105
0.20811475475113528,0.38098941843026163
0.20865293365052837,0.3819893906571127
0.2091929740239313,0.3829893628839638
0.2097249262952743,0.38398933511081484
0.21025983058255027,0.38498930733766595
0.21079891405573184,0.385989279564517
0.21133671244979416,0.3869892517913681
0.2118706760521821,0.38798922401821917
0.2124103710054471,0.3889891962450703
0.21295341137087148,0.38998916847192133
0.21348987428607555,0.39098914069877244
0.21403054962002027,0.3919891129256235
0.21456856070722996,0.3929890851524746
0.215119625636669,0.39398905737932566
0.21566121485206635,0.39498902960617677
0.2162111852708206,0.3959890018330278
0.2167503609128216,0.39698897405987893
0.2172944181752527,0.39798894628673
0.21784045009713057,0.3989889185135811
0.21838810870765013,0.39998889074043215
0.21894053962049168,0.40098886296728325
0.21949204103704745,0.4019888351941343
0.2200480731636906,0.4029888074209854
0.2206005803949552,0.40398877964783647
0.22115419380626444,0.4049887518746875
0.22170799015476986,0.40598872410153863
0.2222637925171203,0.4069886963283897
0.22281970184220745,0.4079886685552408
0.22337391422910735,0.40898864078209185
0.22393401941621735,0.40998861300894296
0.22449106702811197,0.410988585235794
0.22505099975694065,0.4119885574626451
0.22561396563667913,0.4129885296894962
0.22617477831623783,0.4139885019163473
0.22674092103593083,0.41498847414319834
0.22730072106059002,0.41598844637004945
0.22786501108177862,0.4169884185969005
0.2284288170947642,0.4179883908237516
0.2289874022293304,0.41898836305060266
0.22956244692190594,0.4199883352774538
0.2301352445845884,0.4209883075043048
0.230703051348267,0.42198827973115594
0.23127669355285038,0.422988251958007
0.23185098397416037,0.4239882241848581
0.23242806241912628,0.42498819641170915
0.23300574598217447,0.42598816863856026
0.23357616212233612,0.4269881408654113
0.23415430830934683,0.4279881130922624
0.23473200795501098,0.4289880853191135
0.23530477591951218,0.4299880575459646
0.23587918190667953,0.43098802977281564
0.23646205292598055,0.43198800199966675
0.23704553551510446,0.4329879742265178
0.237621187424897,0.43398794645336886
0.2382008694579133,0.43498791868021996
0.23878832558445037,0.435987890907071
0.23937339458134377,0.4369878631339221
0.23996106034205905,0.4379878353607732
0.2405472168222651,0.4389878075876243
0.24113608213879764,0.43998777981447534
0.2417276594750624,0.44098775204132645
0.24232342255942585,0.4419877242681775
0.2429139164305241,0.4429876964950286
0.2435077072018131,0.44398766872187967
0.24410423820120103,0.4449876409487308
0.244700411724067,0.44598761317558183
0.24529908579137186,0.44698758540243294
0.24589710288692193,0.447987557629284
0.24649762568611,0.4489875298561351
0.24709754415461724,0.44998750208298616
0.24769988080483818,0.45098747430983727
0.24830002604347404,0.4519874465366883
0.24890348040207638,0.45298741876353943
0.24950967090846807,0.4539873909903905
0.2501102090087497,0.4549873632172416
0.2507188802077916,0.45598733544409265
0.25132920164878225,0.45698730767094375
0.25193272820053464,0.4579872798977948
0.2525454893292472,0.4589872521246459
0.25315191002130943,0.45998722435149697
0.25376586882994157,0.4609871965783481
0.25437694819855433,0.46198716880519913
0.25499013092159656,0.4629871410320502
0.2556064520665863,0.4639871132589013
0.2562219591753064,0.46498708548575235
0.25683834882316553,0.46598705771260346
0.2574509484994298,0.4669870299394545
0.2580780640412635,0.4679870021663056
0.25869911403771867,0.4689869743931567
0.2593154538844983,0.4699869466200078
0.25993633992644294,0.47098691884685884
0.2605650738871637,0.47198689107370995
0.2611925956741637,0.472986863300561
0.26182063815776013,0.4739868355274121
0.262452095218486,0.47498680775426316
0.26307454293859406,0.47598677998111427
0.2637028923176566,0.4769867522079653
0.26433678931732146,0.47798672443481643
0.26496425766593756,0.4789866966616675
0.26559853419565393,0.4799866688885186
0.2662373319860196,0.48098664111536965
0.266871037054236,0.48198661334222076
0.2675097579253537,0.4829865855690718
0.26814503824436897,0.4839865577959229
0.2687837747699245,0.484986530022774
0.26943041602568596,0.4859865022496251
0.2700716391365722,0.48698647447647614
0.27072401724128725,0.48798644670332725
0.27136952822000066,0.4889864189301783
0.27202030651188464,0.4899863911570294
0.272671481763988,0.49098636338388046
0.2733223879616353,0.4919863356107315
0.27397620959813934,0.4929863078375826
0.274634087874589,0.4939862800644337
0.2752810464828066,0.4949862522912848
0.27592743864599173,0.49598622451813584
0.2765842760774636,0.49698619674498695
0.2772413834560334,0.497986168971838
0.2778957101561771,0.4989861411986891
0.27855558915550327,0.49998611342554017
0.27922248670594835,0.5009860856523912
0.27987653578728233,0.5019860578792423
0.28053641815050007,0.5029860301060934
0.2812097786369237,0.5039860023329445
0.2818744955508134,0.5049859745597955
0.2825415625068058,0.5059859467866467
0.2832062950093209,0.5069859190134978
0.2838777499613429,0.5079858912403489
0.2845521294256882,0.5089858634671999
0.2852239509141066,0.509985835694051
0.2859012111542988,0.5109858079209021
0.28657907748709255,0.5119857801477532
0.28726671869815434,0.5129857523746042
0.28795590672364424,0.5139857246014553
0.2886417568909568,0.5149856968283064
0.2893287998926921,0.5159856690551575
0.2900122302060408,0.5169856412820085
0.290701913064417,0.5179856135088596
0.2913931468906777,0.5189855857357107
0.2920808547587443,0.5199855579625619
0.292773911926071,0.5209855301894128
0.29346758175148985,0.521985502416264
0.2941652076679388,0.5229854746431151
0.2948640869199276,0.5239854468699661
0.2955560865925645,0.5249854190968172
0.29625752027999064,0.5259853913236683
0.296955060694901,0.5269853635505194
0.2976537563187928,0.5279853357773704
0.29835908974907516,0.5289853080042215
0.29906389401039907,0.5299852802310726
0.299767549423063,0.5309852524579237
0.3004801347976124,0.5319852246847747
0.30119469691379536,0.5329851969116258
0.30190310744798127,0.5339851691384769
0.3026219639621899,0.534985141365328
0.3033404784388963,0.535985113592179
0.30405033051815955,0.5369850858190302
0.30476626729952255,0.5379850580458813
0.3054818821905733,0.5389850302727324
0.30619958153044113,0.5399850024995834
0.3069280911547377,0.5409849747264345
0.3076468678083923,0.5419849469532856
0.3083711578982164,0.5429849191801367
0.3091101782827842,0.5439848914069877
0.3098396589767015,0.5449848636338388
0.3105769912489629,0.5459848358606899
0.3113112520055488,0.546984808087541
0.3120404012739266,0.547984780314392
0.31277467707351225,0.5489847525412431
0.3135043659758117,0.5499847247680942
0.314239508097488,0.5509846969949452
0.3149767952863211,0.5519846692217963
0.31571967326920397,0.5529846414486475
0.31645381279071166,0.5539846136754986
0.317201512727282,0.5549845859023496
0.3179530369371412,0.5559845581292007
0.3187018098559087,0.5569845303560518
0.31944961607290345,0.5579845025829029
0.320197979316737,0.5589844748097539
0.3209561295182517,0.559984447036605
0.3217183009875554,0.5609844192634561
0.32248026781527156,0.5619843914903072
0.3232390583014686,0.5629843637171582
0.32400196489060384,0.5639843359440093
0.3247701668958588,0.5649843081708604
0.32553475572086793,0.5659842803977115
0.326291662207072,0.5669842526245625
0.32706022717727046,0.5679842248514136
0.32783082272817315,0.5689841970782648
0.32860488824112727,0.5699841693051159
0.3293778452564228,0.5709841415319669
0.3301551078733979,0.571984113758818
0.33093147967631814,0.5729840859856691
0.33171693436234084,0.5739840582125202
0.33250761470345697,0.5749840304393712
0.33328917434414745,0.5759840026662223
0.3340777054682084,0.5769839748930734
0.3348639792745957,0.5779839471199244
0.33565932772344087,0.5789839193467755
0.33644740838592296,0.5799838915736266
0.3372415440880245,0.5809838638004777
0.33803546307057175,0.5819838360273287
0.3388318990058387,0.5829838082541798
0.3396271132624342,0.583983780481031
0.3404221240345016,0.584983752707882
0.34122166676684146,0.585983724934733
0.3420206557814227,0.5869836971615842
0.3428294940326268,0.5879836693884353
0.3436470175000143,0.5889836416152864
0.3444607745483632,0.5899836138421374
0.3452793830451544,0.5909835860689885
0.34608788849121036,0.5919835582958396
0.34690231780418607,0.5929835305226907
0.347728428970268,0.5939835027495417
0.3485558653303309,0.5949834749763928
0.3493779468536559,0.5959834472032439
0.35019637635569567,0.596983419430095
0.35103193187726855,0.597983391656946
0.3518754041286691,0.5989833638837971
0.35270905085162046,0.5999833361106482
0.3535518614118253,0.6009833083374994
0.35439765160448106,0.6019832805643504
0.3552330497220371,0.6029832527912015
0.356074980922985,0.6039832250180526
0.35691937536531315,0.6049831972449037
0.3577681144509472,0.6059831694717547
0.3586154693358934,0.6069831416986058
0.3594756448411793,0.6079831139254569
0.3603350988350415,0.6089830861523079
0.36119252001807783,0.609983058379159
0.36204763718457544,0.6109830306060101
0.3629129921405505,0.6119830028328612
0.3637701167432822,0.6129829750597122
0.3646416146627401,0.6139829472865633
0.3655074334927402,0.6149829195134144
0.3663762543819982,0.6159828917402655
0.36724900013958617,0.6169828639671165
0.3681289158949707,0.6179828361939677
0.36901107590628207,0.6189828084208188
0.3698845997011419,0.6199827806476699
0.370773277284748,0.6209827528745209
0.3716667717765205,0.621982725101372
0.3725508241987392,0.6229826973282231
0.3734431845214294,0.6239826695550742
0.3743411615555212,0.6249826417819252
0.375241905240845,0.6259826140087763
0.3761435366492678,0.6269825862356274
0.3770509358495007,0.6279825584624785
0.37796475736983537,0.6289825306893295
0.37888071745839297,0.6299825029161806
0.37978689943684696,0.6309824751430317
0.38069935472164446,0.6319824473698828
0.3816127238263738,0.6329824195967338
0.3825279807162329,0.633982391823585
0.38345059386577524,0.6349823640504361
0.38437494633638314,0.6359823362772871
0.38530119622856696,0.6369823085041382
0.3862403820131735,0.6379822807309893
0.3871715964315425,0.6389822529578404
0.38810926047482475,0.6399822251846914
0.38905144664058045,0.6409821974115425
0.3899998224303325,0.6419821696383936
0.3909477096136723,0.6429821418652447
0.3918866436852398,0.6439821140920957
0.3928390144991133,0.6449820863189468
0.39380579153075346,0.6459820585457979
0.3947487792793425,0.646982030772649
0.3957050185114734,0.6479820029995
0.39665827504148266,0.6489819752263511
0.3976240266269862,0.6499819474532023
0.39858612980557606,0.6509819196800534
0.3995598008498943,0.6519818919069044
0.4005337381261349,0.6529818641337555
0.4015040492556986,0.6539818363606066
0.40248471891967436,0.6549818085874577
0.40346734407053986,0.6559817808143087
0.40445501512364773,0.6569817530411598
0.40545043702488326,0.6579817252680109
0.4064413091796202,0.658981697494862
0.4074347867048836,0.659981669721713
0.4084279835823089,0.6609816419485641
0.40944186861889537,0.6619816141754152
0.4104444128555653,0.6629815864022663
0.4114472991775277,0.6639815586291173
0.4124572190673697,0.6649815308559685
0.4134714144028265,0.6659815030828196
0.41448186369150053,0.6669814753096706
0.4155023699855035,0.6679814475365217
0.41652273704266174,0.6689814197633728
0.41755280659878485,0.6699813919902239
0.41858368334678153,0.6709813642170749
0.4196248129434582,0.671981336443926
0.4206716082240553,0.6729813086707771
0.4217115586648227,0.6739812808976282
0.4227585677079002,0.6749812531244792
0.42381209423641847,0.6759812253513303
0.4248549471088066,0.6769811975781814
0.42590372124204096,0.6779811698050325
0.4269625127558131,0.6789811420318835
0.4280238134920146,0.6799811142587346
0.42908682034419854,0.6809810864855858
0.43015947305031227,0.6819810587124369
0.43124333741038834,0.6829810309392879
0.4323111459731989,0.683981003166139
0.4333994595502441,0.6849809753929901
0.4344881734882021,0.6859809476198412
0.43558387437734875,0.6869809198466922
0.43668639263226816,0.6879808920735433
0.43779564850862124,0.6889808643003944
0.43889793134201865,0.6899808365272455
0.44001005686259337,0.6909808087540965
0.44112037655697256,0.6919807809809476
0.4422358644902654,0.6929807532077987
0.443354794942623,0.6939807254346497
0.44448412050987923,0.6949806976615008
0.4456262621154729,0.6959806698883519
0.44675575299464315,0.696980642115203
0.4479021986697958,0.697980614342054
0.44904018142457824,0.6989805865689052
0.45019410698685464,0.6999805587957563
0.4513358736283308,0.7009805310226074
0.4524905768457398,0.7019805032494584
0.45364318326715664,0.7029804754763095
0.4548075259628212,0.7039804477031606
0.45598584200392583,0.7049804199300117
0.45716136917810357,0.7059803921568627
0.4583329654593165,0.7069803643837138
0.4595045818897656,0.7079803366105649
0.46067880658781246,0.708980308837416
0.46186890073516634,0.709980281064267
0.46306503221292206,0.7109802532911181
0.4642745358899083,0.7119802255179692
0.46547856488150735,0.7129801977448204
0.4666773936332882,0.7139801699716714
0.46788777193661796,0.7149801421985225
0.4690993410182943,0.7159801144253736
0.47031993713246667,0.7169800866522247
0.47153500129211506,0.7179800588790757
0.47276414556835367,0.7189800311059268
0.47399881660020887,0.7199800033327779
0.47522923582266,0.720979975559629
0.4764621844043975,0.72197994778648
0.47770751545632395,0.7229799200133311
0.47895089186191286,0.7239798922401822
0.480203307282331,0.7249798644670332
0.4814710210052636,0.7259798366938843
0.4827469176095383,0.7269798089207354
0.48402702453928875,0.7279797811475865
0.4853049202926588,0.7289797533744375
0.4865813688588834,0.7299797256012887
0.48786910312663445,0.7309796978281398
0.4891560917935899,0.7319796700549909
0.490452139065951,0.7329796422818419
0.4917556465953093,0.733979614508693
0.4930760144652984,0.7349795867355441
0.4943972312231086,0.7359795589623952
0.4957102592710905,0.7369795311892462
0.49703266862638185,0.7379795034160973
0.4983615991323998,0.7389794756429484
0.4997141696648915,0.7399794478697995
0.5010611227819968,0.7409794200966505
0.502405472858343,0.7419793923235016
0.5037648504147642,0.7429793645503527
0.5051263571157414,0.7439793367772038
0.5064985718085732,0.7449793090040548
0.5078735336507196,0.745979281230906
0.5092561323083815,0.7469792534577571
0.5106584763183278,0.7479792256846082
0.5120557351793904,0.7489791979114592
0.5134527657946429,0.7499791701383103
0.5148734188940096,0.7509791423651614
0.5162882503550166,0.7519791145920124
0.5176898402899611,0.7529790868188635
0.5191113973902733,0.7539790590457146
0.5205616831848758,0.7549790312725657
0.5219955158388001,0.7559790034994167
0.5234519483434878,0.7569789757262678
0.5248956927537821,0.7579789479531189
0.5263701742081729,0.75897892017997
0.5278519969675983,0.759978892406821
0.5293268055280622,0.7609788646336721
0.5308006857004713,0.7619788368605233
0.5322879585794096,0.7629788090873744
0.5338030260071703,0.7639787813142254
0.5353013199278895,0.7649787535410765
0.5368019804833992,0.7659787257679276
0.5383033194892282,0.7669786979947787
0.5398273722111805,0.7679786702216297
0.5413584217751302,0.7689786424484808
0.5429145660303794,0.7699786146753319
0.5444709364373674,0.770978586902183
0.5460222388981721,0.771978559129034
0.5475784753514502,0.7729785313558851
0.5491624548659501,0.7739785035827362
0.5507502411626622,0.7749784758095873
0.5523369978380177,0.7759784480364383
0.5539219620945824,0.7769784202632894
0.5555223269202167,0.7779783924901406
0.5571535382362225,0.7789783647169917
0.5587742643173862,0.7799783369438427
0.5604056493358691,0.7809783091706938
0.5620516460857675,0.7819782813975449
0.5637276744595904,0.7829782536243959
0.5653824968332148,0.783978225851247
0.5670444680006652,0.7849781980780981
0.5687202157782463,0.7859781703049492
0.5704170818618098,0.7869781425318002
0.572089810439486,0.7879781147586513
0.5737930772835163,0.7889780869855024
0.575482254580236,0.7899780592123535
0.577198610257065,0.7909780314392045
0.5789131736439816,0.7919780036660556
0.5806364502835071,0.7929779758929068
0.5823934101046913,0.7939779481197579
0.5841508999887897,0.7949779203466089
0.5859372081113796,0.79597789257346
0.587706984545785,0.7969778648003111
0.5894724030423388,0.7979778370271622
0.5912818897732725,0.7989778092540132
0.5930839552549819,0.7999777814808643
0.5949057203237202,0.8009777537077154
0.5967302705618529,0.8019777259345665
0.5985688169969855,0.8029776981614175
0.6004201466582189,0.8039776703882686
0.6022751947059898,0.8049776426151197
0.6041493957785482,0.8059776148419708
0.6060301230860676,0.8069775870688218
0.6079485845766186,0.8079775592956729
0.6098373949468929,0.808977531522524
0.6117725983197394,0.809977503749375
0.6137043942046145,0.8109774759762262
0.6156500454219093,0.8119774482030773
0.6176168942872924,0.8129774204299284
0.6196103832697364,0.8139773926567794
0.6216272155653405,0.8149773648836305
0.6236389762206112,0.8159773371104816
0.6256251585987777,0.8169773093373327
0.6276370604686459,0.8179772815641837
0.629683592120543,0.8189772537910348
0.6317226975588016,0.8199772260178859
0.6337846512299679,0.820977198244737
0.6358470890267361,0.821977170471588
0.6379434151154841,0.8229771426984391
0.6400393561425489,0.8239771149252902
0.6421600822847823,0.8249770871521414
0.6442685250772086,0.8259770593789924
0.6463770452941733,0.8269770316058435
0.6485567380097556,0.8279770038326946
0.6507240830956048,0.8289769760595457
0.6529074369210616,0.8299769482863967
0.6551075753190949,0.8309769205132478
0.6573472409154211,0.8319768927400989
0.6595893622509136,0.83297686496695
0.6618517813034346,0.833976837193801
0.6641070129084522,0.8349768094206521
0.6664022112970223,0.8359767816475032
0.6686987442645493,0.8369767538743543
0.6710073849686593,0.8379767261012053
0.6733372969251556,0.8389766983280564
0.6757154835539131,0.8399766705549075
0.6781006942172954,0.8409766427817585
0.6805102820685894,0.8419766150086097
0.6829037928444659,0.8429765872354608
0.6853315294566578,0.8439765594623119
0.6877893159376108,0.8449765316891629
0.6902554772930662,0.845976503916014
0.6927309197068425,0.8469764761428651
0.6952307292368913,0.8479764483697162
0.6977392099935114,0.8489764205965672
0.700303812065172,0.8499763928234183
0.7028446169081563,0.8509763650502694
0.7054423887655803,0.8519763372771205
0.7080406333084646,0.8529763095039715
0.7106850676096407,0.8539762817308226
0.7133061419777472,0.8549762539576737
0.7159814646030341,0.8559762261845248
0.718663849273142,0.8569761984113758
0.7213709721951059,0.857976170638227
0.7241132858359992,0.8589761428650781
0.7268611422237907,0.8599761150919292
0.7296458558844592,0.8609760873187802
0.7324808311245335,0.8619760595456313
0.7353276339324244,0.8629760317724824
0.7381504010440809,0.8639760039993335
0.7410417661549694,0.8649759762261845
0.7439589237171835,0.8659759484530356
0.7468989234883511,0.8669759206798867
0.749836719941924,0.8679758929067377
0.752856493051692,0.8689758651335888
0.7558723258824191,0.8699758373604399
0.758888738095753,0.870975809587291
0.761949650131346,0.871975781814142
0.7650323536383054,0.8729757540409931
0.7681645504799208,0.8739757262678443
0.7713106681423884,0.8749756984946954
0.7744992739275183,0.8759756707215464
0.7776964292129183,0.8769756429483975
0.7809640896012795,0.8779756151752486
0.7842796993998581,0.8789755874020997
0.7875778577914794,0.8799755596289507
0.7909460096554468,0.8809755318558018
0.7943622570053698,0.8819755040826529
0.7977783385788192,0.882975476309504
0.8012330640162088,0.883975448536355
0.8047221845955571,0.8849754207632061
0.8082186690387066,0.8859753929900572
0.8117807611164155,0.8869753652169083
0.8153654111504034,0.8879753374437593
0.8189730346052347,0.8889753096706104
0.8226489947298783,0.8899752818974616
0.8263698049559857,0.8909752541243127
0.8300856067853808,0.8919752263511637
0.8338347985430111,0.8929751985780148
0.8376343749409147,0.8939751708048659
0.8414973873358929,0.894975143031717
0.8454204956244386,0.895975115258568
0.8493650705932648,0.8969750874854191
0.8533453764406748,0.8979750597122702
0.857388689602027,0.8989750319391212
0.8614649785866074,0.8999750041659723
0.8655901510089866,0.9009749763928234
0.8697676798880084,0.9019749486196745
0.8740353070208665,0.9029749208465255
0.878333514329334,0.9039748930733766
0.8826627892306745,0.9049748653002277
0.8870801781492773,0.9059748375270789
0.8915235406536186,0.9069748097539299
0.8960844516311268,0.907974781980781
0.9006686179348923,0.9089747542076321
0.9053272820792783,0.9099747264344832
0.9100074858908198,0.9109746986613342
0.9147354737548797,0.9119746708881853
0.9195938919078767,0.9129746431150364
0.9244707737417379,0.9139746153418875
0.929415308435461,0.9149745875687385
0.9344541451695422,0.9159745597955896
0.9395299943275888,0.9169745320224407
0.944700542525686,0.9179745042492918
0.9500481074058453,0.9189744764761428
0.9554293158845422,0.9199744487029939
0.9608357149102964,0.920974420929845
0.9664131679441661,0.9219743931566962
0.9719968424103081,0.9229743653835472
0.9776516309780336,0.9239743376103983
0.9833437856542052,0.9249743098372494
0.9890950747243238,0.9259742820641004
0.9949584208028741,0.9269742542909515
1.0009292644174403,0.9279742265178026
1.0069412128938993,0.9289741987446537
1.013099500954777,0.9299741709715047
1.0193503307198593,0.9309741431983558
1.0257095228091233,0.9319741154252069
1.032162909483178,0.932974087652058
1.0387413627134792,0.933974059878909
1.0454265083919543,0.9349740321057601
1.0522239518323449,0.9359740043326112
1.0591675419671789,0.9369739765594624
1.0662913289895812,0.9379739487863133
1.0734553781537328,0.9389739210131645
1.0807853906404579,0.9399738932400156
1.0882242983139516,0.9409738654668667
1.0958490278642457,0.9419738376937177
1.1036778869931345,0.9429738099205688
1.111644710707771,0.9439737821474199
1.1197625065374046,0.944973754374271
1.1279870418198104,0.945973726601122
1.1364839068490715,0.9469736988279731
1.145076014406121,0.9479736710548242
1.1538481619158396,0.9489736432816753
1.162782190496677,0.9499736155085263
1.1719177844383457,0.9509735877353774
1.1812562887598812,0.9519735599622285
1.1908057688647216,0.9529735321890797
1.2006068148235387,0.9539735044159307
1.210563920755876,0.9549734766427818
1.2207087247578488,0.9559734488696329
1.2311896135754468,0.9569734210964839
1.2419341898982028,0.957973393323335
1.2529852771052126,0.9589733655501861
1.264337069769819,0.9599733377770372
1.2757811698862491,0.9609733100038882
1.2875129291785645,0.9619732822307393
1.29972255121542,0.9629732544575904
1.3123662895184185,0.9639732266844415
1.325267932097754,0.9649731989112925
1.338705144361581,0.9659731711381436
1.3522480753620036,0.9669731433649947
1.3663976279173844,0.9679731155918458
1.3809240603542257,0.9689730878186968
1.3959975765254582,0.969973060045548
1.4114968076045273,0.9709730322723991
1.4273091843629946,0.9719730044992502
1.4437430045881467,0.9729729767261012
1.4607291587678914,0.9739729489529523
1.478383443228897,0.9749729211798034
1.4967964831496199,0.9759728934066545
1.5160452176264778,0.9769728656335055
1.536230482136201,0.9779728378603566
1.557183199328441,0.9789728100872077
1.579058907811863,0.9799727823140588
1.601912424336063,0.9809727545409098
1.6260672156458378,0.9819727267677609
1.6515579194285601,0.982972698994612
1.6784930777674305,0.983972671221463
1.7067384514707913,0.9849726434483141
1.7363758900099848,0.9859726156751653
1.7686358379059064,0.9869725879020164
1.803154090999163,0.9879725601288674
1.8406513257021766,0.9889725323557185
1.8808825671527007,0.9899725045825696
1.924867466211721,0.9909724768094207
1.9738313859530112,0.9919724490362717
2.0287952736449415,0.9929724212631228
2.090656506359011,0.9939723934899739
2.1631724482048202,0.994972365716825
2.249211231890592,0.995972337943676
2.357035591700934,0.9969723101705271
2.503791247511286,0.9979722823973782
2.738024394005131,0.9989722546242293
3.796864564683868,0.9999722268510803


==> tikz/data/tracking/cdf/Tracker_cdf_ml_atr.dat <==
rmse,cdf_percentile
0.0,0.0
0.007184367351076303,0.0009999722268510805
0.01017554471925736,0.001999944453702161
0.012487225326805193,0.002999916680553241
0.014443001858349201,0.003999888907404322
0.016194719227360908,0.0049998611342554015
0.017756046994524967,0.005999833361106482
0.019211192000990238,0.006999805587957562
0.02058582234019842,0.007999777814808644
0.02184944030526548,0.008999750041659723
0.023045269008703753,0.009999722268510803
0.024208770083801977,0.010999694495361884
0.025312841047377316,0.011999666722212964
0.026365892164903558,0.012999638949064045
0.027390976236493603,0.013999611175915125
0.028384758439091315,0.014999583402766206
0.029342160150364262,0.015999555629617287
0.030280735678435953,0.016999527856468365
0.031194142093331042,0.017999500083319447
0.03208169215766448,0.018999472310170528
0.03295165954321968,0.019999444537021606
0.03379657868999735,0.020999416763872687
0.03462695562595725,0.02199938899072377
0.035445532944149795,0.02299936121757485
0.03624175838464763,0.023999333444425928
0.037020753341886134,0.02499930567127701
0.03779269529740857,0.02599927789812809
0.038539512275786655,0.026999250124979172
0.03927847250295558,0.02799922235183025
0.040013177855367385,0.02899919457868133
0.04074065282477042,0.029999166805532412
0.04144624825398993,0.03099913903238349
0.04214334940608001,0.031999111259234575
0.04283632329137803,0.03299908348608565
0.04352255041432078,0.03399905571293673
0.044200283176395454,0.03499902793978781
0.044864664989728846,0.03599900016663889
0.045525644901143726,0.036998972393489975
0.04617762438854996,0.037998944620341056
0.046832768516945275,0.03899891684719214
0.04747415981747751,0.03999888907404321
0.04811149814190797,0.04099886130089429
0.04873648837695472,0.041998833527745374
0.04935610387831203,0.042998805754596456
0.04997871576880409,0.04399877798144754
0.05059319068263639,0.04499875020829862
0.051196722859125944,0.0459987224351497
0.051792564762891194,0.046998694662000774
0.05238870987737744,0.047998666888851856
0.05298164829877779,0.04899863911570294
0.05356790729358195,0.04999861134255402
0.05415598816777847,0.0509985835694051
0.05473676318087629,0.05199855579625618
0.05530974390302566,0.05299852802310726
0.055881653138267935,0.053998500249958344
0.05645540930508598,0.05499847247680942
0.057017895474150544,0.0559984447036605
0.05758552292669684,0.05699841693051158
0.058146586447775976,0.05799838915736266
0.05870153927855621,0.05899836138421374
0.0592553304782242,0.059998333611064825
0.05979598136607928,0.060998305837915906
0.060342361013499254,0.06199827806476698
0.06088736790373223,0.06299825029161807
0.061425144918527054,0.06399822251846915
0.061960153590831034,0.06499819474532023
0.0625012386056111,0.0659981669721713
0.06303043840759934,0.06699813919902238
0.06355684072296781,0.06799811142587346
0.06408039144798167,0.06899808365272454
0.06460425194476181,0.06999805587957562
0.06512738399157034,0.0709980281064267
0.06565105054566747,0.07199800033327779
0.06616654991571198,0.07299797256012887
0.06667685308155266,0.07399794478697995
0.06719302447268327,0.07499791701383103
0.06770808117087111,0.07599788924068211
0.06822124340366317,0.0769978614675332
0.06872545422382599,0.07799783369438427
0.06923057294138756,0.07899780592123536
0.0697355443035492,0.07999777814808642
0.07023327158573914,0.0809977503749375
0.07073109797423908,0.08199772260178859
0.07122755760159391,0.08299769482863967
0.0717310096063381,0.08399766705549075
0.0722290673423728,0.08499763928234183
0.07272264597897156,0.08599761150919291
0.07321629141183043,0.08699758373604399
0.07370652602470726,0.08799755596289507
0.07420120535832146,0.08899752818974616
0.07469055649217009,0.08999750041659724
0.0751800903411543,0.09099747264344832
0.07565943218966774,0.0919974448702994
0.0761471288545328,0.09299741709715048
0.07663285323812243,0.09399738932400155
0.07711730587319905,0.09499736155085263
0.07760006112098904,0.09599733377770371
0.07808291920688565,0.09699730600455479
0.07856330399519203,0.09799727823140587
0.07904799814505264,0.09899725045825696
0.07952215648038517,0.09999722268510804
0.0800013951071211,0.10099719491195912
0.08047774612424087,0.1019971671388102
0.08095154625322148,0.10299713936566128
0.08142162886985138,0.10399711159251236
0.08189330250495314,0.10499708381936344
0.08236427936275972,0.10599705604621452
0.08283533158964915,0.1069970282730656
0.0833039836748543,0.10799700049991669
0.08377136662717875,0.10899697272676775
0.0842414873804571,0.10999694495361884
0.08470949705253657,0.11099691718046992
0.08517921870582901,0.111996889407321
0.08564392259531589,0.11299686163417208
0.08610876627624277,0.11399683386102316
0.08657477870905397,0.11499680608787424
0.0870366533290847,0.11599677831472532
0.0875016222991098,0.1169967505415764
0.08796453730266329,0.11799672276842749
0.0884227672559444,0.11899669499527857
0.088884679862376,0.11999666722212965
0.08934717554609455,0.12099663944898073
0.08980302190338245,0.12199661167583181
0.09026321047545985,0.12299658390268288
0.09072546211427066,0.12399655612953396
0.091189121617881,0.12499652835638504
0.091649141772807,0.12599650058323614
0.09210475335840725,0.12699647281008722
0.09256336095639509,0.1279964450369383
0.09301827717286754,0.12899641726378938
0.09347348362375256,0.12999638949064046
0.09392524839418608,0.13099636171749152
0.09437577260013653,0.1319963339443426
0.09482915925891891,0.13299630617119368
0.09528848189311913,0.13399627839804476
0.0957458153471411,0.13499625062489584
0.09620196118109424,0.13599622285174692
0.09665675294610276,0.136996195078598
0.09710737671140152,0.13799616730544909
0.09756156769161692,0.13899613953230017
0.09801306869190558,0.13999611175915125
0.09846674547620765,0.14099608398600233
0.09891754609304543,0.1419960562128534
0.09936957718909743,0.1429960284397045
0.09982140842497635,0.14399600066655557
0.10027166389271525,0.14499597289340665
0.10072233031089624,0.14599594512025774
0.10117496152657446,0.14699591734710882
0.1016233100812848,0.1479958895739599
0.10207878364625997,0.14899586180081098
0.10253082561952233,0.14999583402766206
0.10298278823992872,0.15099580625451314
0.10343323243831151,0.15199577848136422
0.10388081525365911,0.1529957507082153
0.10433235781656842,0.1539957229350664
0.10478249174271698,0.15499569516191747
0.10523408922857487,0.15599566738876855
0.10568266541003457,0.15699563961561963
0.10613088834741785,0.1579956118424707
0.10658531256896936,0.15899558406932177
0.10703252358696994,0.15999555629617285
0.10748497304521826,0.16099552852302393
0.10793323838836726,0.161995500749875
0.10838341265649297,0.1629954729767261
0.10883278237488613,0.16399544520357717
0.10928273582073122,0.16499541743042825
0.10972976541648258,0.16599538965727934
0.11018113647655761,0.16699536188413042
0.11063468154521315,0.1679953341109815
0.11108907908368601,0.16899530633783258
0.11153526293390112,0.16999527856468366
0.11198286538020921,0.17099525079153474
0.11243224901034382,0.17199522301838582
0.11287998563140535,0.1729951952452369
0.11332496990546906,0.17399516747208799
0.11377212175368337,0.17499513969893907
0.1142171525565668,0.17599511192579015
0.11466386653031824,0.17699508415264123
0.11511397010449972,0.1779950563794923
0.11556226167331164,0.1789950286063434
0.11601097669840708,0.17999500083319447
0.11646512167794013,0.18099497306004556
0.11691331248634718,0.18199494528689664
0.1173639800252012,0.18299491751374772
0.11781851648853384,0.1839948897405988
0.11826890780654058,0.18499486196744988
0.11871768888490308,0.18599483419430096
0.11916693237922625,0.18699480642115204
0.11961835828913696,0.1879947786480031
0.12006610916121085,0.18899475087485418
0.12051824521381417,0.18999472310170526
0.12097198568326263,0.19099469532855634
0.12142575876626059,0.19199466755540742
0.12187718077508863,0.1929946397822585
0.1223324914243172,0.19399461200910958
0.12278493788011975,0.19499458423596067
0.12323857652558494,0.19599455646281175
0.12369100231833549,0.19699452868966283
0.12414671504242855,0.1979945009165139
0.12459941204687407,0.198994473143365
0.12505422505489386,0.19999444537021607
0.12550815002852525,0.20099441759706715
0.1259654342716763,0.20199438982391824
0.12641360719070813,0.20299436205076932
0.12686695661511402,0.2039943342776204
0.12732231408651074,0.20499430650447148
0.12777355807378002,0.20599427873132256
0.1282268294827825,0.20699425095817364
0.1286820844831419,0.20799422318502472
0.12913407141293196,0.2089941954118758
0.12958381863713603,0.2099941676387269
0.13004194700984056,0.21099413986557797
0.13049767787139416,0.21199411209242905
0.13095168910614458,0.21299408431928013
0.13140884153810958,0.2139940565461312
0.13186217487814328,0.2149940287729823
0.1323198544583542,0.21599400099983337
0.1327778927821497,0.21699397322668443
0.13323763134087627,0.2179939454535355
0.13370095575987886,0.2189939176803866
0.13416349482488468,0.21999388990723767
0.1346226825611734,0.22099386213408875
0.13507920853483174,0.22199383436093983
0.1355400131246808,0.22299380658779092
0.13600503265014255,0.223993778814642
0.1364623895784044,0.22499375104149308
0.13691793314251674,0.22599372326834416
0.13737604361164685,0.22699369549519524
0.13783951806181036,0.22799366772204632
0.13829817203798506,0.2289936399488974
0.13875786636666376,0.22999361217574849
0.1392193359071776,0.23099358440259957
0.13968034346803496,0.23199355662945065
0.1401491343941227,0.23299352885630173
0.1406187544796037,0.2339935010831528
0.1410820486422581,0.2349934733100039
0.14154468142959328,0.23599344553685497
0.14200592982197568,0.23699341776370605
0.14247699294815971,0.23799338999055714
0.14294127735187093,0.23899336221740822
0.14341550718841972,0.2399933344442593
0.14388159856326505,0.24099330667111038
0.14434171388280947,0.24199327889796146
0.14481018243294438,0.24299325112481254
0.14527649841486603,0.24399322335166362
0.14574561830460653,0.2449931955785147
0.14621357277469643,0.24599316780536576
0.1466811465123672,0.24699314003221684
0.14715350256932538,0.24799311225906792
0.14762179624554436,0.248993084485919
0.14809073365112366,0.24999305671277008
0.14856134731494253,0.25099302893962117
0.14902967623553157,0.2519930011664723
0.14950114103661305,0.25299297339332333
0.1499705736405356,0.25399294562017444
0.15044212805893079,0.2549929178470255
0.15091622673101507,0.2559928900738766
0.1513855103597473,0.25699286230072765
0.15185908033010495,0.25799283452757876
0.15233715279352733,0.2589928067544298
0.15281280314189888,0.2599927789812809
0.15328893412487432,0.260992751208132
0.15377011664287968,0.26199272343498303
0.15424304005657336,0.26299269566183414
0.1547220399424787,0.2639926678886852
0.1551938095157353,0.2649926401155363
0.15566668603860725,0.26599261234238736
0.15614583349891534,0.26699258456923847
0.156625363107363,0.2679925567960895
0.15710178530164257,0.26899252902294063
0.15757757437769934,0.2699925012497917
0.15806052266023646,0.2709924734766428
0.15853713179405035,0.27199244570349385
0.15901689656819384,0.27299241793034495
0.15950180311268064,0.273992390157196
0.1599850578863997,0.2749923623840471
0.16046713903015689,0.27599233461089817
0.1609484206169369,0.2769923068377493
0.16142669781708657,0.27799227906460033
0.16191454853245824,0.27899225129145144
0.16239877478264814,0.2799922235183025
0.16288710280083765,0.2809921957451536
0.16337341868567784,0.28199216797200466
0.16386613015071538,0.28299214019885577
0.16435468376707943,0.2839921124257068
0.16483974291994774,0.28499208465255793
0.16532544881316977,0.285992056879409
0.1658118990950826,0.2869920291062601
0.16630396420980081,0.28799200133311115
0.16679645937237994,0.2889919735599622
0.16728765418559147,0.2899919457868133
0.1677793745800708,0.29099191801366436
0.16827224766387683,0.2919918902405155
0.16876495018504775,0.2929918624673665
0.1692515832759178,0.29399183469421764
0.1697485484704582,0.2949918069210687
0.17024267675663124,0.2959917791479198
0.1707408248050914,0.29699175137477085
0.17123572371642234,0.29799172360162196
0.17173153823929538,0.298991695828473
0.17222957653013096,0.2999916680553241
0.17271801650910384,0.3009916402821752
0.17321694444048197,0.3019916125090263
0.17371662657259482,0.30299158473587734
0.17421308336234181,0.30399155696272845
0.17470829524883028,0.3049915291895795
0.17521402932243882,0.3059915014164306
0.17571275169425252,0.30699147364328166
0.1762209938086924,0.3079914458701328
0.17672166612134607,0.3089914180969838
0.17722363913773617,0.30999139032383494
0.1777247938297988,0.310991362550686
0.1782325395253272,0.3119913347775371
0.1787424525786704,0.31299130700438815
0.17924721460578386,0.31399127923123926
0.17974960358590894,0.3149912514580903
0.18025544079773725,0.3159912236849414
0.18075863179611323,0.3169911959117925
0.1812665731984928,0.31799116813864353
0.181775220520926,0.31899114036549464
0.182284855346761,0.3199911125923457
0.18279454524340802,0.3209910848191968
0.18330429956526784,0.32199105704604786
0.1838153801401115,0.32299102927289897
0.18432890736030957,0.32399100149975
0.18484382322775347,0.32499097372660113
0.18535028483318083,0.3259909459534522
0.18586373088612304,0.3269909181803033
0.18637919713971832,0.32799089040715435
0.1868979242546682,0.32899086263400545
0.18741425246404977,0.3299908348608565
0.18792925281366296,0.3309908070877076
0.1884461044619931,0.33199077931455867
0.18896107921368305,0.3329907515414098
0.18947997879459974,0.33399072376826083
0.18999593703544665,0.33499069599511194
0.1905167702472705,0.335990668221963
0.19104141424696927,0.3369906404488141
0.19156211590011293,0.33799061267566516
0.19208440650455608,0.33899058490251627
0.19260251743653892,0.3399905571293673
0.1931275908220476,0.34099052935621843
0.19365338208050678,0.3419905015830695
0.19417365459245212,0.3429904738099206
0.19470085800885975,0.34399044603677165
0.19522518375267428,0.34499041826362276
0.19574857086660966,0.3459903904904738
0.19627276855699896,0.34699036271732486
0.1968022427031523,0.34799033494417597
0.19733663492825018,0.348990307171027
0.19786726925338086,0.34999027939787813
0.19839889941008976,0.3509902516247292
0.1989352339015504,0.3519902238515803
0.1994671838433429,0.35299019607843135
0.20000022133621098,0.35399016830528246
0.20053045519320112,0.3549901405321335
0.20106785838053043,0.3559901127589846
0.20160524239864897,0.3569900849858357
0.20214332760225942,0.3579900572126868
0.2026886167583809,0.35899002943953784
0.2032290818523321,0.35999000166638895
0.2037669751822187,0.36098997389324
0.20430749237902227,0.3619899461200911
0.2048463301566839,0.36298991834694216
0.20539488555432509,0.3639898905737933
0.2059338052141335,0.3649898628006443
0.20647708500006173,0.36598983502749544
0.207020169373817,0.3669898072543465
0.20756578648227114,0.3679897794811976
0.20811861071668866,0.36898975170804865
0.20866170261809985,0.36998972393489976
0.20920975507135994,0.3709896961617508
0.2097602363522036,0.3719896683886019
0.21030813189929634,0.372989640615453
0.21085616539768842,0.3739896128423041
0.211403522870115,0.37498958506915514
0.21195817221794275,0.3759895572960062
0.21250885518578386,0.3769895295228573
0.21306014750768354,0.37798950174970836
0.21361618587488482,0.37898947397655947
0.21417430667932716,0.3799894462034105
0.21472784165583186,0.38098941843026163
0.21527954466006086,0.3819893906571127
0.21583279204329744,0.3829893628839638
0.21639320490721978,0.38398933511081484
0.21695319005416766,0.38498930733766595
0.21751153292255165,0.385989279564517
0.21806787771111488,0.3869892517913681
0.21862890832579895,0.38798922401821917
0.2191911685166,0.3889891962450703
0.2197584312729311,0.38998916847192133
0.22032295633180296,0.39098914069877244
0.22088258080045173,0.3919891129256235
0.2214479753041007,0.3929890851524746
0.22201887482104346,0.39398905737932566
0.22258455297515614,0.39498902960617677
0.223156715426583,0.3959890018330278
0.22372462268324866,0.39698897405987893
0.22429765846875513,0.39798894628673
0.22486989203765123,0.3989889185135811
0.2254434921840356,0.39998889074043215
0.22601665393760678,0.40098886296728325
0.2265944879166652,0.4019888351941343
0.22717345135519132,0.4029888074209854
0.22774415138609988,0.40398877964783647
0.22832815355976413,0.4049887518746875
0.22890718748100214,0.40598872410153863
0.22948714970902942,0.4069886963283897
0.23006362772284725,0.4079886685552408
0.2306440260158242,0.40898864078209185
0.23122598056270824,0.40998861300894296
0.2318103420586775,0.410988585235794
0.2323904979754914,0.4119885574626451
0.23297753283441966,0.4129885296894962
0.23356260738386606,0.4139885019163473
0.2341486955825855,0.41498847414319834
0.23474466014458958,0.41598844637004945
0.23532805839571178,0.4169884185969005
0.23591630320333956,0.4179883908237516
0.23651489986658245,0.41898836305060266
0.23710604069661892,0.4199883352774538
0.23770043226303533,0.4209883075043048
0.2382978873447884,0.42198827973115594
0.2388861127855534,0.422988251958007
0.23948596957387044,0.4239882241848581
0.24008673506421868,0.42498819641170915
0.24068601251221639,0.42598816863856026
0.24128640831571482,0.4269881408654113
0.24188766887026916,0.4279881130922624
0.2424873206036581,0.4289880853191135
0.24307844136956241,0.4299880575459646
0.24368226012241972,0.43098802977281564
0.24428984750063387,0.43198800199966675
0.24490343850056517,0.4329879742265178
0.24551163333336815,0.43398794645336886
0.24612158720307198,0.43498791868021996
0.24673089638620843,0.435987890907071
0.24733892567502994,0.4369878631339221
0.24795290347070867,0.4379878353607732
0.2485634342837554,0.4389878075876243
0.24917002271735136,0.43998777981447534
0.24978585313734075,0.44098775204132645
0.25040055100059894,0.4419877242681775
0.2510162757972618,0.4429876964950286
0.2516394678791669,0.44398766872187967
0.2522548137910697,0.4449876409487308
0.2528762875825768,0.44598761317558183
0.25350325517397193,0.44698758540243294
0.2541271899926405,0.447987557629284
0.2547515183599841,0.4489875298561351
0.25537754223249526,0.44998750208298616
0.25601229679197335,0.45098747430983727
0.2566477896038485,0.4519874465366883
0.25727479726781244,0.45298741876353943
0.25789769854041944,0.4539873909903905
0.2585316178906466,0.4549873632172416
0.25916401017481155,0.45598733544409265
0.2597963293740389,0.45698730767094375
0.26043322155589455,0.4579872798977948
0.26107198024203804,0.4589872521246459
0.2617058686982257,0.45998722435149697
0.26234764227346297,0.4609871965783481
0.26298750807657956,0.46198716880519913
0.2636258624184329,0.4629871410320502
0.26426374376157197,0.4639871132589013
0.2649093924063874,0.46498708548575235
0.2655574759940599,0.46598705771260346
0.2662060284355602,0.4669870299394545
0.26685316240750906,0.4679870021663056
0.267499144937682,0.4689869743931567
0.26815405531073244,0.4699869466200078
0.26880991695904033,0.47098691884685884
0.26946283932281256,0.47198689107370995
0.2701137235629173,0.472986863300561
0.2707687044448724,0.4739868355274121
0.2714239060824914,0.47498680775426316
0.2720740566314913,0.47598677998111427
0.27273940312131695,0.4769867522079653
0.2734021064585288,0.47798672443481643
0.2740642203327498,0.4789866966616675
0.2747292865703979,0.4799866688885186
0.27539648706842434,0.48098664111536965
0.2760607947508941,0.48198661334222076
0.27672271532388953,0.4829865855690718
0.2773902012234033,0.4839865577959229
0.2780670783644839,0.484986530022774
0.27874196862242734,0.4859865022496251
0.2794185474375873,0.48698647447647614
0.28009272209651825,0.48798644670332725
0.28076926332163127,0.4889864189301783
0.2814473161046106,0.4899863911570294
0.28212047805754886,0.49098636338388046
0.28279569988187797,0.4919863356107315
0.28347420219969277,0.4929863078375826
0.28416298090411446,0.4939862800644337
0.2848481528066063,0.4949862522912848
0.2855355823732508,0.49598622451813584
0.28621742938209954,0.49698619674498695
0.2869044159981026,0.497986168971838
0.28760073081735593,0.4989861411986891
0.28829123990196853,0.49998611342554017
0.2889867736868217,0.5009860856523912
0.2896827100370019,0.5019860578792423
0.29038147832382205,0.5029860301060934
0.2910789528270582,0.5039860023329445
0.29177539345760634,0.5049859745597955
0.292476423398245,0.5059859467866467
0.2931840129640875,0.5069859190134978
0.29388120467519224,0.5079858912403489
0.2945863020747711,0.5089858634671999
0.295284173459528,0.509985835694051
0.2959897994549718,0.5109858079209021
0.2966957307643082,0.5119857801477532
0.2974052276678632,0.5129857523746042
0.2981090727846009,0.5139857246014553
0.2988226128208515,0.5149856968283064
0.2995391210992944,0.5159856690551575
0.3002548788073652,0.5169856412820085
0.300974789328431,0.5179856135088596
0.30169430922411566,0.5189855857357107
0.30240814585682796,0.5199855579625619
0.30313006048142255,0.5209855301894128
0.3038529349972698,0.521985502416264
0.30457729448032145,0.5229854746431151
0.30530847248852006,0.5239854468699661
0.3060436733305008,0.5249854190968172
0.30678225936288256,0.5259853913236683
0.3075220729287836,0.5269853635505194
0.30826188787881886,0.5279853357773704
0.30900114412819046,0.5289853080042215
0.30974082076255505,0.5299852802310726
0.3104924044300387,0.5309852524579237
0.31123846933732635,0.5319852246847747
0.3119870048178534,0.5329851969116258
0.31273042954448,0.5339851691384769
0.3134679966590477,0.534985141365328
0.3142214774745919,0.535985113592179
0.31496833376767425,0.5369850858190302
0.3157231286577974,0.5379850580458813
0.3164723892822618,0.5389850302727324
0.3172224300819203,0.5399850024995834
0.31798135910202563,0.5409849747264345
0.31874290258702764,0.5419849469532856
0.31950113812251085,0.5429849191801367
0.3202680613916964,0.5439848914069877
0.32102547920647045,0.5449848636338388
0.3217802715849344,0.5459848358606899
0.3225510155464467,0.546984808087541
0.3233179012402861,0.547984780314392
0.32409831994701,0.5489847525412431
0.3248756954077692,0.5499847247680942
0.3256433152436504,0.5509846969949452
0.3264155461334524,0.5519846692217963
0.3272058411187562,0.5529846414486475
0.32798818166907356,0.5539846136754986
0.32877869935766496,0.5549845859023496
0.329568426213281,0.5559845581292007
0.3303585608808057,0.5569845303560518
0.3311481838646215,0.5579845025829029
0.3319409822534159,0.5589844748097539
0.33272900533296224,0.559984447036605
0.33351736748551986,0.5609844192634561
0.33431241029490094,0.5619843914903072
0.3351161205016496,0.5629843637171582
0.3359304603406684,0.5639843359440093
0.33672796262503274,0.5649843081708604
0.3375360926201487,0.5659842803977115
0.3383437763711417,0.5669842526245625
0.33915908121121485,0.5679842248514136
0.3399717611696184,0.5689841970782648
0.34078288543611013,0.5699841693051159
0.3415979198065773,0.5709841415319669
0.3424137727976232,0.571984113758818
0.3432335820404186,0.5729840859856691
0.34405832504209,0.5739840582125202
0.34488769693006066,0.5749840304393712
0.3457112198610752,0.5759840026662223
0.34654739267992235,0.5769839748930734
0.347371881617926,0.5779839471199244
0.3482054741262814,0.5789839193467755
0.3490387823214789,0.5799838915736266
0.3498863091491944,0.5809838638004777
0.350722439740727,0.5819838360273287
0.35156385745996527,0.5829838082541798
0.35240828696148163,0.583983780481031
0.35325225125663934,0.584983752707882
0.3541007067423534,0.585983724934733
0.3549514061584832,0.5869836971615842
0.35580784602978643,0.5879836693884353
0.35666771051243307,0.5889836416152864
0.3575235599897878,0.5899836138421374
0.3583870110672675,0.5909835860689885
0.35924561699710794,0.5919835582958396
0.360111822583289,0.5929835305226907
0.36097457713062814,0.5939835027495417
0.36185471178163264,0.5949834749763928
0.3627248257352335,0.5959834472032439
0.36359827950155627,0.596983419430095
0.3644770032542694,0.597983391656946
0.3653569151431228,0.5989833638837971
0.36624252818320857,0.5999833361106482
0.3671335242920484,0.6009833083374994
0.3680185875909437,0.6019832805643504
0.3689140933050314,0.6029832527912015
0.3698025180954427,0.6039832250180526
0.3706966029696004,0.6049831972449037
0.37159049068750544,0.6059831694717547
0.3724990940335449,0.6069831416986058
0.37339456045336017,0.6079831139254569
0.3742963570056336,0.6089830861523079
0.3752076494164752,0.609983058379159
0.37611389139750195,0.6109830306060101
0.3770242879125737,0.6119830028328612
0.3779436278772428,0.6129829750597122
0.37885833285532555,0.6139829472865633
0.37978145830625326,0.6149829195134144
0.3807038014289162,0.6159828917402655
0.38163196632696983,0.6169828639671165
0.3825576197282205,0.6179828361939677
0.38349330015483757,0.6189828084208188
0.3844319421664943,0.6199827806476699
0.38536121013601615,0.6209827528745209
0.38630566120478776,0.621982725101372
0.3872452652301445,0.6229826973282231
0.38818861159309387,0.6239826695550742
0.38914056644349654,0.6249826417819252
0.39009725378337695,0.6259826140087763
0.39105255812699075,0.6269825862356274
0.3920091686398218,0.6279825584624785
0.3929653301868111,0.6289825306893295
0.39392733401468716,0.6299825029161806
0.39489182680392604,0.6309824751430317
0.395863551136226,0.6319824473698828
0.3968213894390539,0.6329824195967338
0.3977928712301349,0.633982391823585
0.3987613082592655,0.6349823640504361
0.3997447458695446,0.6359823362772871
0.4007183895827678,0.6369823085041382
0.40170084494493835,0.6379822807309893
0.40268614039711315,0.6389822529578404
0.4036753722780935,0.6399822251846914
0.4046689581952659,0.6409821974115425
0.40565969720011946,0.6419821696383936
0.4066616628763442,0.6429821418652447
0.40766563562332825,0.6439821140920957
0.4086763214300182,0.6449820863189468
0.4096836700562678,0.6459820585457979
0.4106840161762256,0.646982030772649
0.4116956020263689,0.6479820029995
0.4127019607683628,0.6489819752263511
0.4137164467246357,0.6499819474532023
0.4147423234129016,0.6509819196800534
0.41576228996020625,0.6519818919069044
0.41679545849771377,0.6529818641337555
0.4178248460787333,0.6539818363606066
0.41887009999513997,0.6549818085874577
0.4199032277023195,0.6559817808143087
0.42095023643443125,0.6569817530411598
0.42201090404900554,0.6579817252680109
0.4230613946443899,0.658981697494862
0.42410807454209176,0.659981669721713
0.4251539381419841,0.6609816419485641
0.4261910043317052,0.6619816141754152
0.42725240639011963,0.6629815864022663
0.42831214453258176,0.6639815586291173
0.4293922717694284,0.6649815308559685
0.4304599511478239,0.6659815030828196
0.43154635445955014,0.6669814753096706
0.4326347298483446,0.6679814475365217
0.4337212849334257,0.6689814197633728
0.4348066460259896,0.6699813919902239
0.4359007914026117,0.6709813642170749
0.43700621855169985,0.671981336443926
0.4380952388225681,0.6729813086707771
0.43920200698483736,0.6739812808976282
0.44030993686964864,0.6749812531244792
0.4414287169015601,0.6759812253513303
0.4425487016894563,0.6769811975781814
0.4436768102468112,0.6779811698050325
0.44480770501772837,0.6789811420318835
0.44593982432314533,0.6799811142587346
0.44707274108484135,0.6809810864855858
0.4482120990591657,0.6819810587124369
0.44935145363807394,0.6829810309392879
0.45049621854455496,0.683981003166139
0.4516467444656074,0.6849809753929901
0.4527931360271133,0.6859809476198412
0.4539511003991583,0.6869809198466922
0.4551087086402056,0.6879808920735433
0.45626652082957764,0.6889808643003944
0.45744710500620495,0.6899808365272455
0.4586161158307534,0.6909808087540965
0.4597860302036247,0.6919807809809476
0.4609730504941977,0.6929807532077987
0.46216957410863285,0.6939807254346497
0.46337238420317334,0.6949806976615008
0.4645683284713809,0.6959806698883519
0.4657691778626219,0.696980642115203
0.4669725402067371,0.697980614342054
0.4681890937231658,0.6989805865689052
0.46941297140935506,0.6999805587957563
0.4706186402981255,0.7009805310226074
0.4718429723931225,0.7019805032494584
0.4730613914447722,0.7029804754763095
0.4742913966502424,0.7039804477031606
0.47554443508535754,0.7049804199300117
0.4767966774201029,0.7059803921568627
0.47803887806540835,0.7069803643837138
0.4792980438512314,0.7079803366105649
0.4805434507438555,0.708980308837416
0.4817984978760218,0.709980281064267
0.4830542595213716,0.7109802532911181
0.4843285994367096,0.7119802255179692
0.4856060189960163,0.7129801977448204
0.48688504947660344,0.7139801699716714
0.48816889853660184,0.7149801421985225
0.48945252927656707,0.7159801144253736
0.49075421999279023,0.7169800866522247
0.49204397532978633,0.7179800588790757
0.49335472095992594,0.7189800311059268
0.4946661208874413,0.7199800033327779
0.4959690334644773,0.720979975559629
0.49730246579223597,0.72197994778648
0.4986154693666122,0.7229799200133311
0.4999525923169302,0.7239798922401822
0.5012895698255648,0.7249798644670332
0.5026489319603086,0.7259798366938843
0.5039942857452309,0.7269798089207354
0.5053535868273114,0.7279797811475865
0.5067263215719933,0.7289797533744375
0.5080939734818501,0.7299797256012887
0.5094518476839274,0.7309796978281398
0.5108201351042845,0.7319796700549909
0.5122054690784337,0.7329796422818419
0.513610097223463,0.733979614508693
0.515008425217057,0.7349795867355441
0.5164141120418739,0.7359795589623952
0.5178164643836376,0.7369795311892462
0.519215629936504,0.7379795034160973
0.5206341304369846,0.7389794756429484
0.522053617879296,0.7399794478697995
0.5234789199458603,0.7409794200966505
0.5249141294669262,0.7419793923235016
0.5263618741068252,0.7429793645503527
0.5278330679431427,0.7439793367772038
0.5292764427341186,0.7449793090040548
0.5307528568067041,0.745979281230906
0.5322249163326489,0.7469792534577571
0.5337111684499484,0.7479792256846082
0.5351970001240136,0.7489791979114592
0.5366825342257268,0.7499791701383103
0.5381889254214877,0.7509791423651614
0.5396915454825963,0.7519791145920124
0.5412056201259049,0.7529790868188635
0.5427162782813206,0.7539790590457146
0.5442403217647395,0.7549790312725657
0.5457821969623836,0.7559790034994167
0.5473264746272758,0.7569789757262678
0.5488609040184049,0.7579789479531189
0.5504282627411917,0.75897892017997
0.5519947648330858,0.759978892406821
0.5535499152110831,0.7609788646336721
0.5551188188625699,0.7619788368605233
0.5567075777799437,0.7629788090873744
0.5582792509371405,0.7639787813142254
0.5598760891484383,0.7649787535410765
0.5614797484984096,0.7659787257679276
0.5630874398932004,0.7669786979947787
0.5647292891934294,0.7679786702216297
0.5663579489627487,0.7689786424484808
0.5680174384876693,0.7699786146753319
0.5696821869297763,0.770978586902183
0.5713274600809753,0.771978559129034
0.5730027655912567,0.7729785313558851
0.5746833686269026,0.7739785035827362
0.5763686067324405,0.7749784758095873
0.5780616002054985,0.7759784480364383
0.5797642421259488,0.7769784202632894
0.5814854303214858,0.7779783924901406
0.5832056644916841,0.7789783647169917
0.5849226028507201,0.7799783369438427
0.5866702597645715,0.7809783091706938
0.5884109233170963,0.7819782813975449
0.5901768058802405,0.7829782536243959
0.5919456174160674,0.783978225851247
0.593735181269833,0.7849781980780981
0.5955341675693949,0.7859781703049492
0.5973332068862854,0.7869781425318002
0.599146582235571,0.7879781147586513
0.6009679200594233,0.7889780869855024
0.6027884442024232,0.7899780592123535
0.6045994445060819,0.7909780314392045
0.6064494652727308,0.7919780036660556
0.6083061081690597,0.7929779758929068
0.6102026371112309,0.7939779481197579
0.6121049633554315,0.7949779203466089
0.6139901576678769,0.79597789257346
0.6158885767724116,0.7969778648003111
0.6178070717569448,0.7979778370271622
0.6197373008648588,0.7989778092540132
0.6216683391326832,0.7999777814808643
0.6236139516972633,0.8009777537077154
0.625565164285713,0.8019777259345665
0.6275345790079679,0.8029776981614175
0.6295322149958447,0.8039776703882686
0.6315279364686452,0.8049776426151197
0.6335444015030716,0.8059776148419708
0.6355759746761352,0.8069775870688218
0.6376015955493554,0.8079775592956729
0.6396370254099153,0.808977531522524
0.6417048346968621,0.809977503749375
0.643766566262771,0.8109774759762262
0.6458327220421263,0.8119774482030773
0.6479418364657613,0.8129774204299284
0.6500532297520213,0.8139773926567794
0.6521608691499654,0.8149773648836305
0.6543051732964937,0.8159773371104816
0.6564456124508455,0.8169773093373327
0.6585968834463933,0.8179772815641837
0.6607462405173321,0.8189772537910348
0.6629507181653177,0.8199772260178859
0.6651451683718436,0.820977198244737
0.6673619674048796,0.821977170471588
0.6696078372808996,0.8229771426984391
0.6718369046701754,0.8239771149252902
0.6741044093583172,0.8249770871521414
0.6763852386977122,0.8259770593789924
0.6787096709732711,0.8269770316058435
0.6810347608348128,0.8279770038326946
0.6833605072326999,0.8289769760595457
0.6856980729854442,0.8299769482863967
0.6880524681899693,0.8309769205132478
0.6904339440757495,0.8319768927400989
0.6927933471337633,0.83297686496695
0.6952012046882977,0.833976837193801
0.6976302762677307,0.8349768094206521
0.7000705643867073,0.8359767816475032
0.7025261305697054,0.8369767538743543
0.7050008968725702,0.8379767261012053
0.7074813651147949,0.8389766983280564
0.7099785298077721,0.8399766705549075
0.7125236628137653,0.8409766427817585
0.7151070305441074,0.8419766150086097
0.7176575148459794,0.8429765872354608
0.7202557266873527,0.8439765594623119
0.7228716149147789,0.8449765316891629
0.725488520879996,0.845976503916014
0.7281794577369758,0.8469764761428651
0.7308587237513181,0.8479764483697162
0.7335418794864247,0.8489764205965672
0.7362670522717247,0.8499763928234183
0.7390257988788912,0.8509763650502694
0.741783086441704,0.8519763372771205
0.744549716821234,0.8529763095039715
0.74734487317615,0.8539762817308226
0.7501805474549007,0.8549762539576737
0.7529991686579889,0.8559762261845248
0.7558511015051617,0.8569761984113758
0.7587678399059309,0.857976170638227
0.761638149929531,0.8589761428650781
0.7645956324410238,0.8599761150919292
0.7675509161463153,0.8609760873187802
0.7705729478821985,0.8619760595456313
0.7736260398214772,0.8629760317724824
0.7766597729827918,0.8639760039993335
0.7797393268065745,0.8649759762261845
0.7828246775137613,0.8659759484530356
0.7859967846755245,0.8669759206798867
0.7891723457066581,0.8679758929067377
0.7923545821783416,0.8689758651335888
0.7955804678963808,0.8699758373604399
0.7988588820666009,0.870975809587291
0.8021447933215602,0.871975781814142
0.8054570227829814,0.8729757540409931
0.8087703893275989,0.8739757262678443
0.812150687992321,0.8749756984946954
0.8155453518231983,0.8759756707215464
0.8189576100208562,0.8769756429483975
0.8223713576558538,0.8779756151752486
0.8258420008370393,0.8789755874020997
0.8293817187504156,0.8799755596289507
0.8329337866088403,0.8809755318558018
0.836488160260172,0.8819755040826529
0.8400809409061814,0.882975476309504
0.84376150307614,0.883975448536355
0.8474760527455562,0.8849754207632061
0.8511914221614061,0.8859753929900572
0.8549879908341637,0.8869753652169083
0.8588116829359086,0.8879753374437593
0.8626516803669007,0.8889753096706104
0.8665173268117718,0.8899752818974616
0.8704675017808363,0.8909752541243127
0.8744103897201206,0.8919752263511637
0.878461807587326,0.8929751985780148
0.8825177076509564,0.8939751708048659
0.8865777526712029,0.894975143031717
0.890711607963968,0.895975115258568
0.8948527945672351,0.8969750874854191
0.89907682743775,0.8979750597122702
0.9033407380657447,0.8989750319391212
0.9076575942061056,0.8999750041659723
0.9120317343925771,0.9009749763928234
0.9164825550419208,0.9019749486196745
0.9209681507101904,0.9029749208465255
0.9254725744302824,0.9039748930733766
0.9300102802227453,0.9049748653002277
0.9346781918778255,0.9059748375270789
0.9393591079740325,0.9069748097539299
0.9440918427815973,0.907974781980781
0.9488967148813477,0.9089747542076321
0.9537239495269991,0.9099747264344832
0.958631768151589,0.9109746986613342
0.963660058884623,0.9119746708881853
0.9687811006093193,0.9129746431150364
0.97383492517847,0.9139746153418875
0.9790175116006868,0.9149745875687385
0.9842526047880961,0.9159745597955896
0.9895325273919754,0.9169745320224407
0.9948310909519488,0.9179745042492918
1.0003056389115277,0.9189744764761428
1.0058075565218325,0.9199744487029939
1.0113990267606172,0.920974420929845
1.0170241767908486,0.9219743931566962
1.0227087024975094,0.9229743653835472
1.0285351408893375,0.9239743376103983
1.0344887525974167,0.9249743098372494
1.0405354483879639,0.9259742820641004
1.046638833676749,0.9269742542909515
1.0528961357368336,0.9279742265178026
1.0591957740107716,0.9289741987446537
1.065565472709789,0.9299741709715047
1.0719892064638123,0.9309741431983558
1.0786201047352701,0.9319741154252069
1.0853485899035646,0.932974087652058
1.0921373202444418,0.933974059878909
1.0990984508971986,0.9349740321057601
1.1061854175145365,0.9359740043326112
1.1133255124274213,0.9369739765594624
1.1205924329285204,0.9379739487863133
1.127879583373625,0.9389739210131645
1.1353666234249014,0.9399738932400156
1.1430221705091692,0.9409738654668667
1.1507763095093484,0.9419738376937177
1.158627653099979,0.9429738099205688
1.1665298473704173,0.9439737821474199
1.1747699607374087,0.944973754374271
1.1830878103099052,0.945973726601122
1.1915816253294467,0.9469736988279731
1.2003252808341152,0.9479736710548242
1.2091912834660945,0.9489736432816753
1.2182104609929922,0.9499736155085263
1.227311493583452,0.9509735877353774
1.2365903751195095,0.9519735599622285
1.2462175354041387,0.9529735321890797
1.2560241264692802,0.9539735044159307
1.2661707999928036,0.9549734766427818
1.2763631304756133,0.9559734488696329
1.2867968189763435,0.9569734210964839
1.297575542278247,0.957973393323335
1.3085633516601531,0.9589733655501861
1.3199329911811206,0.9599733377770372
1.3313682555347248,0.9609733100038882
1.3430772409993605,0.9619732822307393
1.355094877378891,0.9629732544575904
1.3674959661325683,0.9639732266844415
1.3800957851941384,0.9649731989112925
1.3931914907937488,0.9659731711381436
1.4068008559881897,0.9669731433649947
1.4206482169351908,0.9679731155918458
1.4349810724903027,0.9689730878186968
1.4499278355422132,0.969973060045548
1.4653704897884365,0.9709730322723991
1.4812624773985934,0.9719730044992502
1.4975015017375544,0.9729729767261012
1.5145228667337838,0.9739729489529523
1.5320805001983253,0.9749729211798034
1.550251741509745,0.9759728934066545
1.5693707025696533,0.9769728656335055
1.5892701482863303,0.9779728378603566
1.609854264454167,0.9789728100872077
1.6314063596384623,0.9799727823140588
1.6541858843234027,0.9809727545409098
1.6778981334367922,0.9819727267677609
1.702995216981569,0.982972698994612
1.7294309286058187,0.983972671221463
1.7572795337903406,0.9849726434483141
1.7871604995766908,0.9859726156751653
1.8191177552865552,0.9869725879020164
1.8531090068357405,0.9879725601288674
1.8900247064124847,0.9889725323557185
1.9299607769014786,0.9899725045825696
1.9736894732911288,0.9909724768094207
2.0218137683013246,0.9919724490362717
2.075821513948438,0.9929724212631228
2.136494380860671,0.9939723934899739
2.2076435182238607,0.994972365716825
2.2933617731593516,0.995972337943676
2.399450460171119,0.9969723101705271
2.5430369079953934,0.9979722823973782
2.7743118221667697,0.9989722546242293
3.8012074978576913,0.9999722268510803


==> tikz/data/tracking/trajectories/trajectory_sample_0.dat <==
t,x,y,z,v,a
0.0,-9.643373570262103,6.588767952153339,0,0.5002834472293376,-1.6724816421514158e-09
0.06006006006006006,-9.61664598375672,6.575183730137109,0,0.5002834471288882,-1.6724813458341026e-09
0.12012012012012012,-9.589851968657932,6.561567366966908,0,0.5002834470284387,-1.6724810495167893e-09
0.18018018018018017,-9.563057084096043,6.54795380521947,0,0.5002834469279895,-1.6724807531994765e-09
0.24024024024024024,-9.536260895339504,6.534344445606171,0,0.5002834468275403,-1.6724804568821631e-09
0.3003003003003003,-9.509462967656765,6.520740688838393,0,0.5002834467270909,-1.672480160564885e-09
0.36036036036036034,-9.482662866316272,6.50714393562752,0,0.5002834466266417,-1.6724798642475716e-09
0.42042042042042044,-9.455860156586478,6.493555586684929,0,0.5002834465261925,-1.6724795679302586e-09
0.4804804804804805,-9.429054403735833,6.479977042721999,0,0.5002834464257433,-1.6724792716129452e-09
0.5405405405405406,-9.402245173032789,6.466409704450115,0,0.5002834463252941,-1.6724789752956324e-09
0.6006006006006006,-9.37543202974579,6.452854972580654,0,0.5002834462248449,-1.672478678978319e-09
0.6606606606606606,-9.348614539143293,6.4393142478249965,0,0.5002834461243957,-1.6724783826610053e-09
0.7207207207207207,-9.321792266493741,6.425788930894525,0,0.5002834460239467,-1.6724780863436919e-09
0.7807807807807807,-9.294964777065585,6.412280422500617,0,0.5002834459234975,-1.6724777900263787e-09
0.8408408408408409,-9.268131636127281,6.398790123354655,0,0.5002834458230485,-1.6724774937091006e-09
0.9009009009009009,-9.241226294604312,6.385286280494557,0,0.5002834457225993,-1.6724771973917872e-09
0.960960960960961,-9.214380529852837,6.3718366554583135,0,0.5002834456221503,-1.6724769010744735e-09
1.021021021021021,-9.18752780832579,6.358409445254181,0,0.5002834455217011,-1.6724766047571601e-09
1.0810810810810811,-9.160601527894242,6.3449730678621945,0,0.5002834454212521,-1.6724763084398467e-09
1.1411411411411412,-9.133733568808251,6.331594953294699,0,0.5002834453208032,-1.6724760121225333e-09
1.2012012012012012,-9.106791139534062,6.318210607708689,0,0.5002834452203542,-1.6724757158052198e-09
1.2612612612612613,-9.079906199677223,6.304887205431964,0,0.5002834451199052,-1.672475419487906e-09
1.3213213213213213,-9.052945874054853,6.291560522140183,0,0.5002834450194562,-1.6724751231706273e-09
1.3813813813813813,-9.026042210215252,6.278297448808357,0,0.5002834449190072,-1.6724748268533139e-09
1.4414414414414414,-8.999062240739171,6.265034058299064,0,0.5002834448185582,-1.6724745305360002e-09
1.5015015015015014,-8.972071780865514,6.251804468003411,0,0.5002834447181095,-1.6724742342186866e-09
1.5615615615615615,-8.945070392642508,6.238610089008376,0,0.5002834446176605,-1.6724739379013728e-09
1.6216216216216217,-8.918057638118388,6.2254523324009385,0,0.5002834445172115,-1.6724736415840591e-09
1.6816816816816818,-8.891033079341373,6.212332609268073,0,0.5002834444167628,-1.6724733452667453e-09
1.7417417417417418,-8.863996278359698,6.199252330696762,0,0.500283444316314,-1.6724730489494319e-09
1.8018018018018018,-8.836880320604102,6.186180921354298,0,0.5002834442158652,-1.6724727526321182e-09
1.8618618618618619,-8.80981768858722,6.173183870754278,0,0.5002834441154163,-1.6724724563148387e-09
1.921921921921922,-8.782741499434316,6.16023050144379,0,0.5002834440149675,-1.672472159997525e-09
1.981981981981982,-8.75558473694915,6.147290565533765,0,0.5002834439145187,-1.6724718636802113e-09
2.042042042042042,-8.728480083667527,6.1344289080601815,0,0.50028344381407,-1.6724715673628976e-09
2.1021021021021022,-8.701293906902858,6.121583745386703,0,0.5002834437136212,-1.6724712710455836e-09
2.1621621621621623,-8.674092343711758,6.108788158003072,0,0.5002834436131725,-1.6724709747282697e-09
2.2222222222222223,-8.646874952906373,6.096043567422974,0,0.5002834435127239,-1.672470678410956e-09
2.2822822822822824,-8.619641293298848,6.083351395160098,0,0.5002834434122752,-1.6724703820936423e-09
2.3423423423423424,-8.592390923701327,6.070713062728127,0,0.5002834433118264,-1.6724700857763278e-09
2.4024024024024024,-8.565123402925952,6.058129991640751,0,0.5002834432113779,-1.6724697894590487e-09
2.4624624624624625,-8.537771392533688,6.045572972279912,0,0.5002834431109293,-1.6724694931417347e-09
2.5225225225225225,-8.510468201097169,6.033104832581784,0,0.5002834430104806,-1.672469196824421e-09
2.5825825825825826,-8.48307954590795,6.020665883289912,0,0.500283442910032,-1.6724689005071068e-09
2.6426426426426426,-8.45573891473085,6.008318374980735,0,0.5002834428095835,-1.672468604189793e-09
2.7027027027027026,-8.428311841329267,5.996003209728121,0,0.5002834427091349,-1.6724683078724783e-09
2.7627627627627627,-8.40086486919331,5.9837521584872135,0,0.5002834426086864,-1.6724680115551646e-09
2.8228228228228227,-8.373397553883137,5.971566653249643,0,0.5002834425082379,-1.6724677152378504e-09
2.8828828828828827,-8.345909450958901,5.9594481260070395,0,0.5002834424077893,-1.672467418920571e-09
2.942942942942943,-8.318400115980772,5.947398008751042,0,0.5002834423073408,-1.6724671226032566e-09
3.003003003003003,-8.290869104508904,5.935417733473281,0,0.5002834422068925,-1.6724668262859428e-09
3.063063063063063,-8.263248577559187,5.923479703319158,0,0.5002834421064439,-1.6724665299686281e-09
3.123123123123123,-8.235672824063604,5.911643587492836,0,0.5002834420059954,-1.672466233651314e-09
3.183183183183183,-8.208006552463544,5.899852947267737,0,0.5002834419055471,-1.6724659373339998e-09
3.2432432432432434,-8.180316709595514,5.888138254011031,0,0.5002834418050988,-1.6724656410166851e-09
3.3033033033033035,-8.152670472119375,5.876529238595654,0,0.5002834417046502,-1.672465344699371e-09
3.3633633633633635,-8.124932203811584,5.864970572810483,0,0.5002834416042019,-1.6724650483820566e-09
3.4234234234234235,-8.097101276305898,5.853464281260688,0,0.5002834415037536,-1.6724647520647773e-09
3.4834834834834836,-8.069312671288294,5.842067801086969,0,0.5002834414033053,-1.6724644557474627e-09
3.5435435435435436,-8.041498256463878,5.830754480486354,0,0.500283441302857,-1.6724641594301482e-09
3.6036036036036037,-8.013657584124882,5.819525761979777,0,0.5002834412024086,-1.6724638631128335e-09
3.6636636636636637,-7.985722204337878,5.808356017200255,0,0.5002834411019605,-1.6724635667955193e-09
3.7237237237237237,-7.9578276070724465,5.7973010455913085,0,0.5002834410015122,-1.6724632704782046e-09
3.7837837837837838,-7.929837271044718,5.786308370619061,0,0.5002834409010639,-1.6724629741608902e-09
3.843843843843844,-7.9018187474886785,5.775406516273175,0,0.5002834408006156,-1.6724626778435759e-09
3.903903903903904,-7.873771585412654,5.7645969356553906,0,0.5002834407001675,-1.672462381526261e-09
3.963963963963964,-7.845695333824974,5.753881081867446,0,0.5002834405997194,-1.6724620852089813e-09
4.024024024024024,-7.81758954173396,5.743260408011076,0,0.5002834404992711,-1.6724617888916664e-09
4.084084084084084,-7.789453758147937,5.732736367188022,0,0.500283440398823,-1.672461492574352e-09
4.1441441441441444,-7.761287532075234,5.722310412500018,0,0.5002834402983749,-1.6724611962570373e-09
4.2042042042042045,-7.733090412524174,5.711983997048804,0,0.5002834401979268,-1.6724608999397224e-09
4.2642642642642645,-7.704861948503083,5.701758573936118,0,0.5002834400974787,-1.672460603622408e-09
4.324324324324325,-7.676532890123026,5.691611092263241,0,0.5002834399970306,-1.672460307305093e-09
4.384384384384385,-7.648240305178339,5.681592267699392,0,0.5002834398965825,-1.6724600109877784e-09
4.444444444444445,-7.619846063483466,5.671654807615322,0,0.5002834397961344,-1.6724597146704638e-09
4.504504504504505,-7.591487549256602,5.661848408157971,0,0.5002834396956866,-1.6724594183531834e-09
4.564564564564565,-7.563026311488434,5.65212681039691,0,0.5002834395952385,-1.6724591220358688e-09
4.624624624624625,-7.534530854095187,5.642515468765771,0,0.5002834394947906,-1.672458825718554e-09
4.684684684684685,-7.506070013020864,5.633038767899867,0,0.5002834393943425,-1.672458529401239e-09
4.744744744744745,-7.477504839315289,5.623652053241479,0,0.5002834392938946,-1.6724582330839241e-09
4.804804804804805,-7.448904084212483,5.614379982362703,0,0.5002834391934468,-1.6724579367666093e-09
4.864864864864865,-7.420267293420848,5.605224018997683,0,0.5002834390929987,-1.6724576404492942e-09
4.924924924924925,-7.391663652533146,5.596207421208339,0,0.5002834389925508,-1.672457344131979e-09
4.984984984984985,-7.362953517709599,5.587287773381358,0,0.5002834388921029,-1.6724570478146992e-09
5.045045045045045,-7.334205985425069,5.578488620717824,0,0.500283438791655,-1.6724567514973843e-09
5.105105105105105,-7.305420601387956,5.569811426951886,0,0.5002834386912072,-1.6724564551800686e-09
5.165165165165165,-7.276666918460775,5.561278266796979,0,0.5002834385907593,-1.6724561588627537e-09
5.225225225225225,-7.247804562672165,5.552849077134361,0,0.5002834384903116,-1.6724558625454386e-09
5.285285285285285,-7.218902993358821,5.544546234019029,0,0.5002834383898638,-1.6724555662281238e-09
5.345345345345345,-7.190032050340249,5.536390887584804,0,0.5002834382894161,-1.6724552699108083e-09
5.405405405405405,-7.161050789036377,5.528344813222535,0,0.5002834381889683,-1.6724549735934932e-09
5.465465465465465,-7.132099443275149,5.520448525595077,0,0.5002834380885206,-1.672454677276178e-09
5.525525525525525,-7.103036677222268,5.5126650607200745,0,0.500283437988073,-1.6724543809588976e-09
5.585585585585585,-7.074003120359801,5.505033658457044,0,0.5002834378876251,-1.6724540846415823e-09
5.645645645645645,-7.04485703679943,5.497518643803509,0,0.5002834377871774,-1.6724537883242672e-09
5.7057057057057055,-7.015739460477143,5.490157953462568,0,0.5002834376867298,-1.672453492006952e-09
5.7657657657657655,-6.9865792484334115,5.482934636036506,0,0.5002834375862821,-1.6724531956896366e-09
5.8258258258258255,-6.957375949676562,5.475850144627058,0,0.5002834374858345,-1.6724528993723211e-09
5.885885885885886,-6.9281291132149185,5.468905932335963,0,0.5002834373853868,-1.6724526030550058e-09
5.945945945945946,-6.898909609019762,5.462119830133044,0,0.5002834372849394,-1.6724523067376903e-09
6.006006006006006,-6.869574452846588,5.455460185237624,0,0.5002834371844918,-1.6724520104203749e-09
6.066066066066066,-6.840266099705283,5.44896067757996,0,0.5002834370840441,-1.6724517141030943e-09
6.126126126126126,-6.810913815640176,5.442605208471348,0,0.5002834369835967,-1.6724514177857788e-09
6.186186186186186,-6.7815185015932915,5.436393704130869,0,0.500283436883149,-1.6724511214684633e-09
6.246246246246246,-6.752081058890453,5.4303260903460995,0,0.5002834367827016,-1.6724508251511478e-09
6.306306306306306,-6.72260238885749,5.424402292904607,0,0.500283436682254,-1.6724505288338325e-09
6.366366366366366,-6.693083392820228,5.418622237593963,0,0.5002834365818067,-1.6724502325165168e-09
6.426426426426427,-6.6635971130450615,5.412999422770728,0,0.5002834364813591,-1.6724499361992013e-09
6.486486486486487,-6.634072495419228,5.407519502230722,0,0.5002834363809119,-1.6724496398818856e-09
6.546546546546547,-6.604510434689558,5.4021824023032075,0,0.5002834362804642,-1.6724493435646045e-09
6.606606606606607,-6.574911825602888,5.396988049317455,0,0.500283436180017,-1.672449047247289e-09
6.666666666666667,-6.545277562906046,5.391936369602728,0,0.5002834360795694,-1.6724487509299735e-09
6.726726726726727,-6.515608541345866,5.387027289488293,0,0.5002834359791222,-1.6724484546126578e-09
6.786786786786787,-6.485978319432454,5.382272215718873,0,0.5002834358786747,-1.672448158295342e-09
6.846846846846847,-6.456242543904652,5.377647765588625,0,0.5002834357782275,-1.6724478619780262e-09
6.906906906906907,-6.426547511992702,5.373176479264491,0,0.5002834356777801,-1.6724475656607105e-09
6.966966966966967,-6.396821448133261,5.368846803199325,0,0.5002834355773329,-1.6724472693433948e-09
7.027027027027027,-6.367065240526258,5.364658664261449,0,0.5002834354768857,-1.6724469730260789e-09
7.087087087087087,-6.337279777371619,5.360611989319172,0,0.5002834353764383,-1.672446676708798e-09
7.147147147147147,-6.307539053938969,5.356716104226619,0,0.5002834352759913,-1.6724463803914818e-09
7.207207207207207,-6.277697810553898,5.352951791602916,0,0.5002834351755439,-1.672446084074166e-09
7.267267267267267,-6.247903211312414,5.349337431216942,0,0.5002834350750966,-1.6724457877568502e-09
7.327327327327327,-6.218009731794122,5.345855189101622,0,0.5002834349746497,-1.6724454914395343e-09
7.387387387387387,-6.188164792154505,5.342522062327258,0,0.5002834348742022,-1.6724451951222184e-09
7.4474474474474475,-6.158296036810215,5.339329270840658,0,0.5002834347737553,-1.6724448988049022e-09
7.5075075075075075,-6.128404347446297,5.3362767420465556,0,0.500283434673308,-1.6724446024875863e-09
7.5675675675675675,-6.098490605747791,5.333364403349685,0,0.5002834345728611,-1.6724443061702702e-09
7.627627627627628,-6.068555693399738,5.330592182154776,0,0.5002834344724139,-1.6724440098529889e-09
7.687687687687688,-6.038674116234743,5.327966301566787,0,0.5002834343719669,-1.672443713535673e-09
7.747747747747748,-6.00869955424597,5.325473753766661,0,0.5002834342715197,-1.6724434172183568e-09
7.807807807807808,-5.978706464496474,5.3231211058610635,0,0.5002834341710727,-1.6724431209010407e-09
7.867867867867868,-5.948769486028478,5.320913550863687,0,0.5002834340706257,-1.6724428245837248e-09
7.927927927927928,-5.91881582329327,5.318845064836178,0,0.5002834339701787,-1.6724425282664083e-09
7.987987987987988,-5.888846351492939,5.316915575717058,0,0.5002834338697317,-1.6724422319490922e-09
8.048048048048049,-5.85878807489811,5.31512077263975,0,0.5002834337692847,-1.6724419356317756e-09
8.108108108108109,-5.828789577027048,5.313469403065934,0,0.5002834336688378,-1.6724416393144595e-09
8.168168168168169,-5.7987778978527995,5.3119568140385764,0,0.5002834335683908,-1.6724413429971781e-09
8.228228228228229,-5.768827877682175,5.310586147094853,0,0.5002834334679438,-1.6724410466798616e-09
8.288288288288289,-5.738792488587576,5.3093505615954735,0,0.500283433367497,-1.6724407503625455e-09
8.348348348348349,-5.708746541640393,5.308253540635603,0,0.50028343326705,-1.6724404540452292e-09
8.408408408408409,-5.678690912042715,5.3072950121537605,0,0.5002834331666033,-1.672440157727913e-09
8.468468468468469,-5.648700535438179,5.306476754069397,0,0.5002834330661563,-1.6724398614105967e-09
8.528528528528529,-5.618628184608156,5.305794653688205,0,0.5002834329657095,-1.6724395650932802e-09
8.588588588588589,-5.588622869751342,5.305251999433014,0,0.5002834328652628,-1.6724392687759637e-09
8.64864864864865,-5.558537289879964,5.304846039616081,0,0.500283432764816,-1.672438972458682e-09
8.70870870870871,-5.528520520360407,5.304578702361889,0,0.5002834326643693,-1.6724386761413654e-09
8.76876876876877,-5.498425203638662,5.304448595572823,0,0.5002834325639225,-1.672438379824049e-09
8.82882882882883,-5.468400463045891,5.304456288491457,0,0.5002834324634757,-1.6724380835067323e-09
8.88888888888889,-5.4383730460298905,5.304601219550344,0,0.500283432363029,-1.6724377871894162e-09
8.94894894894895,-5.408343821341651,5.304883317219168,0,0.5002834322625822,-1.6724374908720993e-09
9.00900900900901,-5.378239508735695,5.305303714623441,0,0.5002834321621357,-1.6724371945547825e-09
9.06906906906907,-5.348209275857887,5.305860269162416,0,0.5002834320616889,-1.672436898237466e-09
9.12912912912913,-5.318179843705892,5.306553775543761,0,0.5002834319612424,-1.6724366019201493e-09
9.18918918918919,-5.288152081030703,5.307384162237162,0,0.5002834318607956,-1.6724363056028677e-09
9.24924924924925,-5.258126856583315,5.308351357712301,0,0.5002834317603488,-1.672436009285551e-09
9.30930930930931,-5.228105039114724,5.309455290438861,0,0.5002834316599023,-1.672435712968234e-09
9.36936936936937,-5.1980874973759255,5.310695888886526,0,0.5002834315594558,-1.6724354166509175e-09
9.42942942942943,-5.168075100117914,5.312073081524982,0,0.5002834314590092,-1.6724351203336005e-09
9.48948948948949,-5.138068716091684,5.31358679682391,0,0.5002834313585627,-1.672434824016284e-09
9.54954954954955,-5.108069214048231,5.315236963252993,0,0.5002834312581161,-1.6724345276989669e-09
9.60960960960961,-5.07807746273855,5.317023509281919,0,0.5002834311576696,-1.6724342313816501e-09
9.66966966966967,-5.048094330913634,5.318946363380367,0,0.5002834310572233,-1.6724339350643334e-09
9.72972972972973,-5.018120687324482,5.321005454018023,0,0.5002834309567767,-1.6724336387470512e-09
9.78978978978979,-4.988157400722087,5.3232007096645715,0,0.5002834308563302,-1.672433342429734e-09
9.84984984984985,-4.958205339857441,5.325532058789694,0,0.5002834307558839,-1.6724330461124173e-09
9.90990990990991,-4.928265373481544,5.327999429863075,0,0.5002834306554373,-1.6724327497951002e-09
9.96996996996997,-4.898264493271673,5.33060934750405,0,0.5002834305549908,-1.6724324534777834e-09
10.03003003003003,-4.868351357354498,5.3333488832979,0,0.5002834304545445,-1.6724321571604665e-09
10.09009009009009,-4.838452924324119,5.336224226272441,0,0.5002834303540982,-1.6724318608431493e-09
10.15015015015015,-4.808570062931531,5.3392353048973575,0,0.5002834302536519,-1.6724315645258322e-09
10.21021021021021,-4.778703641927729,5.342382047642334,0,0.5002834301532055,-1.6724312682085152e-09
10.27027027027027,-4.748854530063708,5.345664382977053,0,0.5002834300527592,-1.6724309718912328e-09
10.33033033033033,-4.718949962678292,5.349090846186758,0,0.5002834299523129,-1.6724306755739157e-09
10.39039039039039,-4.689138123450744,5.35264448646477,0,0.5002834298518666,-1.6724303792565987e-09
10.45045045045045,-4.659346201761026,5.356333504564957,0,0.5002834297514203,-1.6724300829392816e-09
10.51051051051051,-4.629501583826953,5.36016743913145,0,0.5002834296509742,-1.6724297866219642e-09
10.57057057057057,-4.599752158010294,5.364127332109504,0,0.5002834295505278,-1.6724294903046469e-09
10.63063063063063,-4.5699518869728575,5.368232666612529,0,0.5002834294500818,-1.6724291939873297e-09
10.69069069069069,-4.540248440618791,5.372463147640277,0,0.5002834293496354,-1.6724288976700124e-09
10.75075075075075,-4.51049600866898,5.376839594543441,0,0.5002834292491893,-1.6724286013527298e-09
10.81081081081081,-4.480768837482168,5.381351656790179,0,0.5002834291487432,-1.6724283050354128e-09
10.87087087087087,-4.451067802260448,5.385999262319013,0,0.5002834290482971,-1.6724280087180955e-09
10.93093093093093,-4.421466833036154,5.39077039172464,0,0.500283428947851,-1.6724277124007781e-09
10.99099099099099,-4.391820625590067,5.395688534226284,0,0.500283428847405,-1.6724274160834603e-09
11.05105105105105,-4.362203177559671,5.400742004003076,0,0.5002834287469586,-1.6724271197661434e-09
11.11111111111111,-4.3325425250662795,5.405943676025699,0,0.5002834286465128,-1.6724268234488256e-09
11.17117117117117,-4.3029852977013645,5.411267917042809,0,0.5002834285460667,-1.6724265271315083e-09
11.23123123123123,-4.273459457514081,5.416727268973135,0,0.5002834284456206,-1.6724262308141907e-09
11.29129129129129,-4.243965879706517,5.422321659755198,0,0.5002834283451747,-1.6724259344969083e-09
11.35135135135135,-4.21443291845167,5.428065295610948,0,0.5002834282447286,-1.6724256381795907e-09
11.411411411411411,-4.185006575865638,5.433929880076105,0,0.5002834281442827,-1.6724253418622728e-09
11.471471471471471,-4.155542774476458,5.439944230282614,0,0.5002834280438366,-1.6724250455449554e-09
11.531531531531531,-4.126114916998266,5.446093995351777,0,0.5002834279433908,-1.672424749227638e-09
11.591591591591591,-4.096723885116104,5.452379102688328,0,0.5002834278429447,-1.6724244529103203e-09
11.651651651651651,-4.067370560515014,5.4587994796969985,0,0.5002834277424988,-1.6724241565930023e-09
11.711711711711711,-4.03805582488004,5.465355053782524,0,0.5002834276420531,-1.6724238602756848e-09
11.771771771771771,-4.008780559896222,5.472045752349638,0,0.5002834275416073,-1.672423563958367e-09
11.831831831831831,-3.979545647248602,5.478871502803073,0,0.5002834274411614,-1.6724232676410842e-09
11.891891891891891,-3.9502802911873824,5.485849501247624,0,0.5002834273407155,-1.6724229713237664e-09
11.951951951951951,-3.921057260220441,5.492963069955298,0,0.5002834272402696,-1.6724226750064488e-09
12.012012012012011,-3.8919489081580116,5.500194202892288,0,0.500283427139824,-1.672422378689131e-09
12.072072072072071,-3.8628130822316824,5.507578360062287,0,0.5002834270393781,-1.672422082371813e-09
12.132132132132131,-3.833721850362037,5.515097290739785,0,0.5002834269389322,-1.6724217860544951e-09
12.192192192192191,-3.804674631635523,5.522748765358839,0,0.5002834268384866,-1.6724214897371773e-09
12.252252252252251,-3.7756706622299934,5.53053028587162,0,0.5002834267380409,-1.6724211934198594e-09
12.312312312312311,-3.746638245860963,5.538458893845117,0,0.5002834266375953,-1.6724208971025763e-09
12.372372372372372,-3.7177185849516334,5.546493315427646,0,0.5002834265371494,-1.6724206007852582e-09
12.432432432432432,-3.6887691485730523,5.554670423702598,0,0.5002834264367038,-1.6724203044679406e-09
12.492492492492492,-3.6599307333783027,5.562947729657896,0,0.5002834263362581,-1.6724200081506226e-09
12.552552552552552,-3.631061206701738,5.571363296986602,0,0.5002834262358125,-1.6724197118333044e-09
12.612612612612612,-3.6022305305427857,5.579894468162997,0,0.500283426135367,-1.6724194155159867e-09
12.672672672672672,-3.5734379354491863,5.588538726726194,0,0.5002834260349214,-1.6724191191986685e-09
12.732732732732732,-3.5447529134083657,5.597272017965847,0,0.5002834259344757,-1.6724188228813505e-09
12.792792792792792,-3.5160340836819053,5.606134640797003,0,0.5002834258340301,-1.6724185265640321e-09
12.852852852852854,-3.487351028545316,5.615102807785035,0,0.5002834257335846,-1.6724182302467489e-09
12.912912912912914,-3.458702978546339,5.624174002469065,0,0.500283425633139,-1.6724179339294307e-09
12.972972972972974,-3.430089164232713,5.633345708388211,0,0.5002834255326936,-1.6724176376121125e-09
13.033033033033034,-3.401508816152178,5.642615409081591,0,0.5002834254322479,-1.6724173412947943e-09
13.093093093093094,-3.3729611648524713,5.651980588088322,0,0.5002834253318025,-1.6724170449774762e-09
13.153153153153154,-3.344445440881335,5.661438728947526,0,0.5002834252313573,-1.672416748660158e-09
13.213213213213214,-3.3159608747865077,5.670987315198323,0,0.5002834251309116,-1.6724164523428398e-09
13.273273273273274,-3.2875066971157274,5.680623830379829,0,0.5002834250304662,-1.6724161560255214e-09
13.333333333333334,-3.2590126763863445,5.690369630638506,0,0.5002834249300208,-1.6724158597082028e-09
13.393393393393394,-3.2306170368006515,5.700174653894637,0,0.5002834248295756,-1.6724155633909196e-09
13.453453453453454,-3.202249475400922,5.710060050546116,0,0.5002834247291301,-1.6724152670736012e-09
13.513513513513514,-3.173909222734896,5.720023304132064,0,0.5002834246286847,-1.6724149707562828e-09
13.573573573573574,-3.145595509350315,5.730061898191602,0,0.5002834245282395,-1.6724146744389642e-09
13.633633633633634,-3.117307565794917,5.740173316263847,0,0.500283424427794,-1.672414378121646e-09
13.693693693693694,-3.08904462261644,5.750355041887915,0,0.5002834243273488,-1.6724140818043274e-09
13.753753753753754,-3.060805910362626,5.76060455860293,0,0.5002834242269036,-1.6724137854870086e-09
13.813813813813814,-3.032590659581212,5.770919349948006,0,0.5002834241264582,-1.6724134891696904e-09
13.873873873873874,-3.004398100819939,5.781296899462267,0,0.500283424026013,-1.672413192852372e-09
13.933933933933934,-2.9762274646265467,5.791734690684828,0,0.5002834239255678,-1.6724128965350882e-09
13.993993993993994,-2.9480779815487708,5.802230207154806,0,0.5002834238251226,-1.6724126002177698e-09
14.054054054054054,-2.919948882134356,5.812780932411325,0,0.5002834237246774,-1.672412303900451e-09
14.114114114114114,-2.8918393969310383,5.823384349993502,0,0.5002834236242322,-1.6724120075831326e-09
14.174174174174174,-2.8636800976786043,5.834064050777422,0,0.500283423523787,-1.6724117112658136e-09
14.234234234234235,-2.835607575791654,5.84476541707105,0,0.500283423423342,-1.6724114149484948e-09
14.294294294294295,-2.807552357877718,5.855511920154976,0,0.5002834233228968,-1.672411118631176e-09
14.354354354354355,-2.7795136744845377,5.86630104356832,0,0.5002834232224516,-1.6724108223138576e-09
14.414414414414415,-2.7514907561598494,5.877130270850198,0,0.5002834231220066,-1.6724105259965735e-09
14.474474474474475,-2.723482833451394,5.887997085539731,0,0.5002834230215614,-1.6724102296792547e-09
14.534534534534535,-2.6954891369069114,5.898898971176039,0,0.5002834229211164,-1.6724099333619361e-09
14.594594594594595,-2.667508897074139,5.909833411298235,0,0.5002834228206714,-1.6724096370446171e-09
14.654654654654655,-2.6395413445008202,5.920797889445447,0,0.5002834227202264,-1.6724093407272983e-09
14.714714714714715,-2.6115857097346904,5.931789889156787,0,0.5002834226197814,-1.6724090444099795e-09
14.774774774774775,-2.5836412233234904,5.942806893971375,0,0.5002834225193364,-1.6724087480926605e-09
14.834834834834835,-2.5557071158149602,5.9538463874283325,0,0.5002834224188915,-1.672408451775342e-09
14.894894894894895,-2.527714353847275,5.964932915742191,0,0.5002834223184465,-1.6724081554580225e-09
14.954954954954955,-2.4997987164580393,5.976009876696384,0,0.5002834222180017,-1.6724078591407388e-09
15.015015015015015,-2.471891147733387,5.987101770757584,0,0.5002834221175567,-1.6724075628234194e-09
15.075075075075075,-2.4439908782210615,5.99820608146491,0,0.5002834220171117,-1.6724072665061008e-09
15.135135135135135,-2.4160289459888125,6.009347476541319,0,0.500283421916667,-1.6724069701887814e-09
15.195195195195195,-2.3881409796852875,6.020469086127494,0,0.500283421816222,-1.6724066738714624e-09
15.255255255255255,-2.360258002356004,6.031595556824434,0,0.5002834217157772,-1.6724063775541432e-09
15.315315315315315,-2.3323110858682297,6.042751582803631,0,0.5002834216153325,-1.6724060812368242e-09
15.375375375375375,-2.304435785623076,6.053880222835508,0,0.5002834215148877,-1.6724057849195052e-09
15.435435435435435,-2.276495018548577,6.065033365883385,0,0.5002834214144429,-1.6724054886021857e-09
15.495495495495495,-2.2486243100487067,6.0761540847807645,0,0.5002834213139982,-1.6724051922849015e-09
15.555555555555555,-2.2206865995050196,6.0872942297568144,0,0.5002834212135534,-1.6724048959675824e-09
15.615615615615615,-2.1928173974115834,6.098396937050267,0,0.5002834211131086,-1.6724045996502634e-09
15.675675675675675,-2.164879650516245,6.109513968813983,0,0.5002834210126639,-1.6724043033329438e-09
15.735735735735735,-2.13694072370318,6.120615630506027,0,0.5002834209122191,-1.6724040070156248e-09
15.795795795795796,-2.108999841862415,6.131699387162204,0,0.5002834208117746,-1.6724037106983056e-09
15.855855855855856,-2.081056229883974,6.142762703818317,0,0.5002834207113298,-1.672403414380986e-09
15.915915915915916,-2.053109112657882,6.1538030455101715,0,0.5002834206108853,-1.6724031180636667e-09
15.975975975975976,-2.0251577150741644,6.16481787727357,0,0.5002834205104405,-1.672402821746382e-09
16.036036036036037,-1.997201262022844,6.175804664144315,0,0.500283420409996,-1.6724025254290626e-09
16.096096096096097,-1.9692389783939477,6.186760871158213,0,0.5002834203095514,-1.6724022291117432e-09
16.156156156156158,-1.941270089077499,6.197683963351065,0,0.5002834202091069,-1.672401932794424e-09
16.216216216216218,-1.9132255745029625,6.208597914846378,0,0.5002834201086623,-1.6724016364771044e-09
16.276276276276278,-1.8852411276414651,6.2194470762720595,0,0.5002834200082178,-1.6724013401597851e-09
16.336336336336338,-1.857179459783116,6.230281821983787,0,0.5002834199077733,-1.6724010438424653e-09
16.396396396396398,-1.8291763473700091,6.241046888039072,0,0.5002834198073287,-1.6724007475251459e-09
16.456456456456458,-1.8010944106407827,6.251792238572277,0,0.5002834197068842,-1.672400451207826e-09
16.516516516516518,-1.7730011568889423,6.26248900984289,0,0.5002834196064398,-1.6724001548905416e-09
16.576576576576578,-1.7448958053191328,6.273134648292915,0,0.5002834195059953,-1.672399858573222e-09
16.636636636636638,-1.7167775751359975,6.283726600364368,0,0.500283419405551,-1.6723995622559023e-09
16.696696696696698,-1.688645685544181,6.294262312499252,0,0.5002834193051067,-1.6723992659385829e-09
16.756756756756758,-1.660499355748327,6.3047392311395765,0,0.5002834192046621,-1.6723989696212628e-09
16.816816816816818,-1.6323378049530797,6.315154802727349,0,0.5002834191042178,-1.6723986733039434e-09
16.876876876876878,-1.6040916736911366,6.325531580246281,0,0.5002834190037735,-1.6723983769866238e-09
16.936936936936938,-1.5758972967252984,6.335816632251924,0,0.500283418903329,-1.6723980806693037e-09
16.996996996996998,-1.547616690222482,6.346057440616894,0,0.5002834188028846,-1.6723977843519841e-09
17.057057057057058,-1.5193863563010257,6.35620173394118,0,0.5002834187024405,-1.672397488034699e-09
17.117117117117118,-1.4910681361548261,6.366296309140306,0,0.5002834186019962,-1.6723971917173792e-09
17.177177177177178,-1.4627299075271853,6.3763138236728985,0,0.5002834185015519,-1.6723968954000596e-09
17.237237237237238,-1.4343708839096334,6.386251705296467,0,0.5002834184011076,-1.6723965990827395e-09
17.2972972972973,-1.4059902787937,6.396107381768524,0,0.5002834183006635,-1.6723963027654199e-09
17.35735735735736,-1.3775873056709154,6.40587828084658,0,0.5002834182002192,-1.6723960064480996e-09
17.41741741741742,-1.349161178032809,6.415561830288148,0,0.5002834180997751,-1.6723957101307798e-09
17.47747747747748,-1.320642026042384,6.425178631872475,0,0.5002834179993307,-1.6723954138134597e-09
17.53753753753754,-1.2921671688731249,6.434679537684072,0,0.5002834178988866,-1.67239511749614e-09
17.5975975975976,-1.2635975884114512,6.4441080828325426,0,0.5002834177984425,-1.6723948211788544e-09
17.65765765765766,-1.235070848036521,6.453416031055836,0,0.5002834176979984,-1.6723945248615346e-09
17.71771771771772,-1.2064476777745312,6.462645980776232,0,0.5002834175975543,-1.6723942285442147e-09
17.77777777777778,-1.1778659005194108,6.471750657452883,0,0.5002834174971102,-1.6723939322268943e-09
17.83783783783784,-1.1491859791280368,6.480771672752991,0,0.5002834173966662,-1.6723936359095742e-09
17.8978978978979,-1.1204764603624082,6.489684210825995,0,0.500283417296222,-1.6723933395922542e-09
17.95795795795796,-1.0917365519731401,6.498485680653993,0,0.500283417195778,-1.672393043274934e-09
18.01801801801802,-1.0629654617108473,6.507173491219073,0,0.5002834170953341,-1.6723927469576139e-09
18.07807807807808,-1.03416239924706,6.515745057138569,0,0.50028341699489,-1.6723924506403284e-09
18.13813813813814,-1.0053268759630312,6.5241986781318815,0,0.5002834168944461,-1.6723921543230083e-09
18.1981981981982,-0.9764590307492326,6.532534494792814,0,0.500283416794002,-1.6723918580056879e-09
18.25825825825826,-0.9475590807506516,6.540752877284291,0,0.5002834166935581,-1.6723915616883678e-09
18.31831831831832,-0.918627243112276,6.548854195769235,0,0.5002834165931143,-1.6723912653710474e-09
18.37837837837838,-0.8896637349790929,6.556838820410565,0,0.5002834164926704,-1.672390969053727e-09
18.43843843843844,-0.8606687734960903,6.564707121371208,0,0.5002834163922263,-1.6723906727364069e-09
18.4984984984985,-0.8316425758082551,6.572459468814076,0,0.5002834162917824,-1.6723903764190864e-09
18.55855855855856,-0.8025853590605754,6.5800962329021,0,0.5002834161913388,-1.6723900801017658e-09
18.61861861861862,-0.7734973403980389,6.587617783798201,0,0.5002834160908949,-1.6723897837844802e-09
18.67867867867868,-0.7443787369656324,6.595024491665295,0,0.500283415990451,-1.67238948746716e-09
18.73873873873874,-0.7152297659083442,6.602316726666309,0,0.5002834158900074,-1.6723891911498395e-09
18.7987987987988,-0.6860506443711614,6.609494858964164,0,0.5002834157895635,-1.672388894832519e-09
18.85885885885886,-0.6568415894990718,6.6165592587217805,0,0.5002834156891196,-1.6723885985151986e-09
18.91891891891892,-0.6276028184370628,6.623510296102081,0,0.500283415588676,-1.672388302197878e-09
18.97897897897898,-0.5983345483301216,6.630348341267984,0,0.5002834154882321,-1.6723880058805573e-09
19.03903903903904,-0.5691079698956035,6.637057615783449,0,0.5002834153877884,-1.6723877095632366e-09
19.0990990990991,-0.53978142324622,6.643671058358617,0,0.5002834152873448,-1.6723874132459164e-09
19.15915915915916,-0.5104260284610922,6.650172618311877,0,0.5002834151869011,-1.6723871169286307e-09
19.21921921921922,-0.48104200268520814,6.6565626658061525,0,0.5002834150864575,-1.6723868206113096e-09
19.27927927927928,-0.45170081376579774,6.662826501775443,0,0.5002834149860136,-1.6723865242939891e-09
19.33933933933934,-0.4222602454539957,6.668994902606857,0,0.5002834148855702,-1.6723862279766683e-09
19.3993993993994,-0.39286308309559076,6.6750383653341645,0,0.5002834147851265,-1.6723859316593476e-09
19.45945945945946,-0.3633668387259948,6.6809865965714605,0,0.5002834146846828,-1.672385635342027e-09
19.51951951951952,-0.33391456730870966,6.686811159549097,0,0.5002834145842394,-1.6723853390247063e-09
19.57957957957958,-0.30443509838024907,6.69252695698527,0,0.5002834144837958,-1.6723850427073852e-09
19.63963963963964,-0.274928647512092,6.698134356360576,0,0.5002834143833523,-1.6723847463900995e-09
19.6996996996997,-0.24532371532235603,6.703646942013221,0,0.5002834142829087,-1.6723844500727784e-09
19.75975975975976,-0.21576388310781314,6.709038386837412,0,0.5002834141824652,-1.6723841537554577e-09
19.81981981981982,-0.18624955898423465,6.71430984092719,0,0.5002834140820218,-1.6723838574381366e-09
19.87987987987988,-0.15663733607208477,6.71948732286494,0,0.5002834139815784,-1.672383561120816e-09
19.93993993993994,-0.12699920907763457,6.724558244144777,0,0.500283413881135,-1.6723832648034947e-09
20.0,-0.09733539357236361,6.7295229722473,0,0.5002834137806915,-1.6723829684861738e-09
20.06006006006006,-0.06771819717242315,6.734370209021949,0,0.5002834136802481,-1.6723826721688532e-09
20.12012012012012,-0.038075865343710574,6.739112498004655,0,0.5002834135798047,-1.6723823758515319e-09
20.18018018018018,-0.008336398776279702,6.743761360720372,0,0.5002834134793612,-1.672382079534246e-09
20.24024024024024,0.02135562174759456,6.748294595425657,0,0.5002834133789178,-1.6723817832169247e-09
20.3003003003003,0.051072135162773355,6.7527239776603745,0,0.5002834132784746,-1.6723814868996034e-09
20.36036036036036,0.0808129274636657,6.757049872235781,0,0.5002834131780312,-1.6723811905822825e-09
20.42042042042042,0.11057778464468059,6.761272643963125,0,0.500283413077588,-1.6723808942649614e-09
20.48048048048048,0.14029398531968718,6.765382757700275,0,0.5002834129771447,-1.67238059794764e-09
20.54054054054054,0.17010627299325856,6.769400626854461,0,0.5002834128767013,-1.672380301630319e-09
20.6006006006006,0.19986936282659523,6.773307062642284,0,0.5002834127762581,-1.6723800053129978e-09
20.66066066066066,0.22965554975293345,6.777112327172003,0,0.5002834126758149,-1.6723797089956763e-09
20.72072072072072,0.2594646213249693,6.780816782598485,0,0.5002834125753717,-1.67237941267839e-09
20.78078078078078,0.28929636509539886,6.784420791076602,0,0.5002834124749285,-1.6723791163610689e-09
20.84084084084084,0.3191505686169183,6.787924714761226,0,0.5002834123744853,-1.6723788200437476e-09
20.9009009009009,0.34902701944222364,6.791328915807222,0,0.500283412274042,-1.6723785237264263e-09
20.96096096096096,0.3789255051240109,6.794633756369463,0,0.5002834121735988,-1.6723782274091048e-09
21.02102102102102,0.408772810478084,6.797831899617271,0,0.5002834120731559,-1.6723779310917833e-09
21.08108108108108,0.4386416210237765,6.800931886377357,0,0.5002834119727126,-1.672377634774462e-09
21.14114114114114,0.4685317258644895,6.80393407616114,0,0.5002834118722697,-1.6723773384571408e-09
21.2012012012012,0.4984429141036225,6.806838828480033,0,0.5002834117718267,-1.6723770421398193e-09
21.26126126126126,0.5283749748445761,6.80964650284545,0,0.5002834116713835,-1.6723767458225321e-09
21.32132132132132,0.55832769719075,6.812357458768807,0,0.5002834115709405,-1.6723764495052112e-09
21.38138138138138,0.5882275614353571,6.814965780322093,0,0.5002834114704975,-1.6723761531878895e-09
21.44144144144144,0.6181475671539132,6.817478570442371,0,0.5002834113700543,-1.6723758568705678e-09
21.5015015015015,0.6480875049929586,6.819896186010494,0,0.5002834112696113,-1.6723755605532464e-09
21.56156156156156,0.6780471655990327,6.822218983907312,0,0.5002834111691685,-1.6723752642359247e-09
21.62162162162162,0.7080263396186762,6.824447321013683,0,0.5002834110687255,-1.6723749679186032e-09
21.68168168168168,0.7380248176984283,6.826581554210459,0,0.5002834109682825,-1.6723746716012817e-09
21.74174174174174,0.7679687948299001,6.828617153500888,0,0.5002834108678398,-1.6723743752839951e-09
21.8018018018018,0.7980052069377911,6.830564477982172,0,0.5002834107673968,-1.672374078966673e-09
21.86186186186186,0.8279866084642649,6.8324143369349395,0,0.5002834106669538,-1.6723737826493515e-09
21.92192192192192,0.857986387246384,6.834171971499948,0,0.500283410566511,-1.6723734863320294e-09
21.98198198198198,0.8879305591969946,6.835833755449217,0,0.5002834104660683,-1.672373190014708e-09
22.04204204204204,0.9179664251597386,6.837408228448734,0,0.5002834103656253,-1.6723728936973862e-09
22.1021021021021,0.9479461820282515,6.83888800591088,0,0.5002834102651825,-1.6723725973800643e-09
22.16216216216216,0.9780173059413373,6.840280730917963,0,0.5002834101647398,-1.6723723010627426e-09
22.22222222222222,1.0080318205348897,6.841579911992895,0,0.500283410064297,-1.6723720047454205e-09
22.28228228228228,1.038063382925996,6.84278943386262,0,0.5002834099638542,-1.6723717084281336e-09
22.34234234234234,1.0680377554568694,6.843906998462966,0,0.5002834098634115,-1.6723714121108116e-09
22.4024024024024,1.0981027538536658,6.844938475568314,0,0.5002834097629687,-1.6723711157934902e-09
22.46246246246246,1.1281100694852209,6.845879133795481,0,0.5002834096625262,-1.6723708194761676e-09
22.52252252252252,1.1581335289502788,6.846731971933157,0,0.5002834095620834,-1.672370523158846e-09
22.58258258258258,1.1881729274795965,6.8474973390475675,0,0.5002834094616408,-1.6723702268415242e-09
22.64264264264264,1.218228060303932,6.848175584204935,0,0.5002834093611981,-1.6723699305242017e-09
22.7027027027027,1.2482987226540432,6.8487670564714875,0,0.5002834092607555,-1.6723696342068798e-09
22.762762762762762,1.2783104046679428,6.849270964026658,0,0.5002834091603128,-1.6723693378895577e-09
22.822822822822822,1.308337132597819,6.849689220501587,0,0.5002834090598702,-1.6723690415722705e-09
22.882882882882882,1.3383787031874974,6.850022172383208,0,0.5002834089594277,-1.6723687452549488e-09
22.942942942942942,1.3684349131808025,6.850270166158447,0,0.5002834088589851,-1.6723684489376265e-09
23.003003003003002,1.3985055593215585,6.850433548314232,0,0.5002834087585426,-1.6723681526203044e-09
23.063063063063062,1.4285159534269516,6.850512573248846,0,0.5002834086581001,-1.672367856302982e-09
23.123123123123122,1.4586148276181967,6.85050797891817,0,0.5002834085576575,-1.6723675599856598e-09
23.183183183183182,1.4886529753996416,6.850420132698302,0,0.5002834084572152,-1.6723672636683377e-09
23.243243243243242,1.5187046799473456,6.850249470598259,0,0.5002834083567727,-1.6723669673510153e-09
23.303303303303302,1.5487697395107283,6.849996336538408,0,0.5002834082563301,-1.6723666710336932e-09
23.363363363363362,1.5787733004629267,6.849662007714574,0,0.5002834081558878,-1.6723663747164054e-09
23.423423423423422,1.6087897492320238,6.849246299295453,0,0.5002834080554455,-1.6723660783990831e-09
23.483483483483482,1.638893600562835,6.848748216198947,0,0.5002834079550029,-1.6723657820817608e-09
23.543543543543542,1.6689352550216896,6.848170572375975,0,0.5002834078545604,-1.6723654857644385e-09
23.603603603603602,1.6989144199163224,6.847514310131517,0,0.5002834077541183,-1.6723651894471162e-09
23.663663663663662,1.7289804174286296,6.846776496996398,0,0.5002834076536757,-1.6723648931297934e-09
23.723723723723722,1.7590583014956431,6.845959011098568,0,0.5002834075532334,-1.6723645968124711e-09
23.783783783783782,1.7890730078537727,6.845064522836771,0,0.5002834074527911,-1.6723643004951488e-09
23.843843843843842,1.8190991436839457,6.844091436196777,0,0.5002834073523488,-1.6723640041778612e-09
23.903903903903903,1.8491365102244306,6.843040090003923,0,0.5002834072519067,-1.6723637078605385e-09
23.963963963963963,1.8791099614947888,6.841913735845653,0,0.5002834071514644,-1.672363411543216e-09
24.024024024024023,1.9091691664024895,6.840707080072739,0,0.5002834070510223,-1.6723631152258932e-09
24.084084084084083,1.9391640060364028,6.839426477916228,0,0.5002834069505799,-1.6723628189085707e-09
24.144144144144143,1.9691691648064917,6.838069712250479,0,0.5002834068501376,-1.6723625225912484e-09
24.204204204204203,1.9991840438477173,6.836639321498438,0,0.5002834067496955,-1.6723622262739257e-09
24.264264264264263,2.029207936861966,6.835138433199281,0,0.5002834066492534,-1.6723619299566031e-09
24.324324324324323,2.059240137503483,6.8335701751534215,0,0.5002834065488113,-1.6723616336392802e-09
24.384384384384383,2.0892048310302744,6.831941833916204,0,0.500283406448369,-1.6723613373219926e-09
24.444444444444443,2.11925151153245,6.830248368663596,0,0.5002834063479269,-1.6723610410046697e-09
24.504504504504503,2.149229243081165,6.828501357609327,0,0.500283406247485,-1.672360744687347e-09
24.564564564564563,2.179212433011265,6.826699746398993,0,0.5002834061470427,-1.6723604483700244e-09
24.624624624624623,2.2092003802613545,6.824846639433102,0,0.5002834060466008,-1.6723601520527015e-09
24.684684684684683,2.2391923837700394,6.822945141112171,0,0.5002834059461587,-1.6723598557353785e-09
24.744744744744743,2.269187742475926,6.820998355836711,0,0.5002834058457166,-1.6723595594180556e-09
24.804804804804803,2.299185755317619,6.819009388007238,0,0.5002834057452747,-1.6723592631007329e-09
24.864864864864863,2.3291105314913767,6.81698647110992,0,0.5002834056448326,-1.67235896678341e-09
24.924924924924923,2.3591117471589436,6.814922537653263,0,0.5002834055443905,-1.6723586704661221e-09
24.984984984984983,2.38911351553518,6.812825727063684,0,0.5002834054439487,-1.672358374148799e-09
25.045045045045043,2.419039944297478,6.81070450815639,0,0.5002834053435068,-1.6723580778314758e-09
25.105105105105103,2.4490407179120472,6.8085513194599425,0,0.5002834052430649,-1.672357781514153e-09
25.165165165165163,2.4790399428081487,6.806374559051658,0,0.500283405142623,-1.6723574851968298e-09
25.225225225225223,2.508961740931313,6.804182861168675,0,0.5002834050421812,-1.6723571888795072e-09
25.285285285285283,2.5389557734782082,6.801968310173846,0,0.5002834049417393,-1.6723568925621837e-09
25.345345345345343,2.568870997159965,6.799745094145509,0,0.5002834048412974,-1.6723565962448607e-09
25.405405405405403,2.5988570401358553,6.797505139063876,0,0.5002834047408555,-1.6723562999275725e-09
25.465465465465464,2.6288380326003975,6.795257118712068,0,0.5002834046404137,-1.6723560036102492e-09
25.525525525525524,2.6588132734921963,6.793004137490597,0,0.5002834045399718,-1.6723557072929265e-09
25.585585585585584,2.688782061749858,6.790749299799978,0,0.5002834044395301,-1.6723554109756031e-09
25.645645645645647,2.718743696311987,6.788495710040721,0,0.5002834043390885,-1.67235511465828e-09
25.705705705705707,2.7486974761171896,6.786246472613342,0,0.5002834042386466,-1.6723548183409568e-09
25.765765765765767,2.778642700104072,6.784004691918357,0,0.5002834041382049,-1.6723545220236333e-09
25.825825825825827,2.808578667211238,6.7817734723562735,0,0.5002834040377633,-1.6723542257063101e-09
25.885885885885887,2.8385796658087497,6.779550380318977,0,0.5002834039373216,-1.672353929388987e-09
25.945945945945947,2.8685699501423545,6.777344150200269,0,0.50028340383688,-1.6723536330716984e-09
26.006006006006007,2.898473881533477,6.775163347880156,0,0.5002834037364383,-1.672353336754375e-09
26.066066066066067,2.9284406495001196,6.773000163306113,0,0.5002834036359967,-1.6723530404370514e-09
26.126126126126128,2.9584694541021856,6.770857909359882,0,0.500283403535555,-1.672352744119728e-09
26.186186186186188,2.988409817922619,6.768750404919725,0,0.5002834034351133,-1.6723524478024045e-09
26.246246246246248,3.018410732602103,6.766670257235458,0,0.5002834033346719,-1.6723521514850812e-09
26.306306306306308,3.0483966183133027,6.764625924497223,0,0.5002834032342303,-1.6723518551677576e-09
26.366366366366368,3.078366763399616,6.762620558022646,0,0.5002834031337886,-1.6723515588504343e-09
26.426426426426428,3.10832045620444,6.760657309129338,0,0.5002834030333472,-1.6723512625331107e-09
26.486486486486488,3.138331617708053,6.758734605357546,0,0.5002834029329057,-1.672350966215822e-09
26.546546546546548,3.168324812567153,6.756860571498609,0,0.5002834028324641,-1.6723506698984985e-09
26.606606606606608,3.198299323787733,6.75503838250493,0,0.5002834027320227,-1.6723503735811748e-09
26.666666666666668,3.228254434375789,6.75327121332891,0,0.5002834026315812,-1.6723500772638514e-09
26.726726726726728,3.2582638668130266,6.751558062946909,0,0.5002834025311398,-1.6723497809465276e-09
26.786786786786788,3.288326745541065,6.74990257736903,0,0.5002834024306984,-1.672349484629204e-09
26.846846846846848,3.318293520575109,6.7483161573911445,0,0.5002834023302569,-1.6723491883118801e-09
26.906906906906908,3.3483121841533308,6.746794145893215,0,0.5002834022298157,-1.6723488919945564e-09
26.966966966966968,3.3783076220394523,6.745343784008464,0,0.5002834021293743,-1.6723485956772328e-09
27.027027027027028,3.408353263006011,6.743964985197067,0,0.5002834020289328,-1.672348299359944e-09
27.087087087087088,3.438374098637384,6.7426646762530815,0,0.5002834019284916,-1.6723480030426202e-09
27.147147147147148,3.468369395767371,6.741446103741711,0,0.5002834018280502,-1.6723477067252962e-09
27.207207207207208,3.498412385703599,6.740309823100013,0,0.500283401727609,-1.6723474104079727e-09
27.26726726726727,3.528428235464961,6.739262216316623,0,0.5002834016271678,-1.672347114090649e-09
27.32732732732733,3.5584900334117555,6.73830431642318,0,0.5002834015267263,-1.6723468177733247e-09
27.38738738738739,3.588523070988507,6.737442109448196,0,0.5002834014262851,-1.672346521456001e-09
27.44744744744745,3.618526604113568,6.736678890292044,0,0.5002834013258439,-1.6723462251386772e-09
27.50750750750751,3.6485734952758646,6.736016458604304,0,0.5002834012254027,-1.672345928821388e-09
27.56756756756757,3.678589239501008,6.735460132117842,0,0.5002834011249615,-1.6723456325040642e-09
27.62762762762763,3.7086465372327213,6.7350122718804,0,0.5002834010245203,-1.6723453361867398e-09
27.68768768768769,3.7386710267955277,6.734677716855685,0,0.5002834009240793,-1.6723450398694163e-09
27.74774774774775,3.7687352387837842,6.734459423665247,0,0.5002834008236381,-1.6723447435520919e-09
27.80780780780781,3.7987649625168842,6.734361718807127,0,0.5002834007231969,-1.6723444472347679e-09
27.86786786786787,3.8288325508813585,6.73438818889279,0,0.5002834006227559,-1.672344150917444e-09
27.92792792792793,3.8588639519414603,6.734542614018812,0,0.5002834005223149,-1.6723438546001195e-09
27.98798798798799,3.8889313329630046,6.734829245443717,0,0.5002834004218739,-1.6723435582827956e-09
28.04804804804805,3.9189608085592624,6.735251282686957,0,0.5002834003214327,-1.672343261965506e-09
28.10810810810811,3.949024352407876,6.735813676552883,0,0.5002834002209917,-1.6723429656481822e-09
28.16816816816817,3.9790482535295935,6.7365190115677205,0,0.5002834001205507,-1.6723426693308578e-09
28.22822822822823,4.009104283991729,6.737372973222618,0,0.5002834000201095,-1.6723423730135334e-09
28.28828828828829,4.039118915135396,6.738377496393427,0,0.5002833999196687,-1.6723420766962094e-09
28.34834834834835,4.0691637093406,6.739539036641867,0,0.5002833998192278,-1.672341780378885e-09
28.40840840840841,4.099165328236282,6.740858844294655,0,0.5002833997187868,-1.6723414840615608e-09
28.46846846846847,4.129195116383184,6.742344180611228,0,0.5002833996183458,-1.6723411877442365e-09
28.52852852852853,4.159179933720229,6.743995576228194,0,0.500283399517905,-1.6723408914269123e-09
28.58858858858859,4.189190898801856,6.745821133973832,0,0.500283399417464,-1.6723405951096226e-09
28.64864864864865,4.219155077953953,6.7478206294108665,0,0.5002833993170233,-1.672340298792298e-09
28.70870870870871,4.2491433554823885,6.750003043052095,0,0.5002833992165825,-1.6723400024749739e-09
28.76876876876877,4.279083012231961,6.752367359759207,0,0.5002833991161415,-1.6723397061576493e-09
28.82882882882883,4.308973242144826,6.754917148872091,0,0.5002833990157007,-1.6723394098403247e-09
28.88888888888889,4.338955892224279,6.757669544335017,0,0.50028339891526,-1.6723391135230007e-09
28.94894894894895,4.368815807160976,6.760609165511745,0,0.5002833988148192,-1.6723388172056757e-09
29.00900900900901,4.398694700319934,6.763753657646153,0,0.5002833987143784,-1.6723385208883513e-09
29.06906906906907,4.428591377174955,6.767108069435522,0,0.5002833986139377,-1.6723382245710617e-09
29.12912912912913,4.458433811174116,6.770668798555873,0,0.5002833985134969,-1.672337928253737e-09
29.18918918918919,4.488221178779398,6.774439491751796,0,0.5002833984130564,-1.6723376319364125e-09
29.24924924924925,4.518023210350263,6.778433516867726,0,0.5002833983126154,-1.6723373356190879e-09
29.30930930930931,4.547768256743124,6.7826458415799245,0,0.5002833982121748,-1.6723370393017633e-09
29.36936936936937,4.577455488537572,6.787080138681054,0,0.5002833981117343,-1.6723367429844383e-09
29.42942942942943,4.607154215931265,6.791751394378105,0,0.5002833980112935,-1.6723364466671137e-09
29.48948948948949,4.636793185712342,6.796653064896752,0,0.500283397910853,-1.6723361503497889e-09
29.54954954954955,4.666371562550056,6.8017888492014835,0,0.5002833978104124,-1.672335854032464e-09
29.60960960960961,4.695958217691401,6.8071754344882205,0,0.5002833977099717,-1.6723355577151744e-09
29.66966966966967,4.725482312505217,6.812804683525128,0,0.5002833976095311,-1.6723352613978492e-09
29.72972972972973,4.754943005722409,6.818680321572553,0,0.5002833975090906,-1.6723349650805246e-09
29.78978978978979,4.78433945607388,6.824806073890838,0,0.50028339740865,-1.6723346687631998e-09
29.84984984984985,4.813739922446158,6.831201014931611,0,0.5002833973082097,-1.672334372445875e-09
29.90990990990991,4.843005206780058,6.8378387834401355,0,0.5002833972077692,-1.6723340761285502e-09
29.96996996996997,4.872272507294553,6.844754433972984,0,0.5002833971073286,-1.672333779811225e-09
30.03003003003003,4.901403252593319,6.8519191548778124,0,0.5002833970068881,-1.6723334834939002e-09
30.09009009009009,4.930534006277239,6.859370486335704,0,0.5002833969064477,-1.672333187176575e-09
30.15015015015015,4.959595180638107,6.867095343806837,0,0.5002833968060072,-1.672332890859285e-09
30.21021021021021,4.988518450629425,6.87507460116209,0,0.5002833967055669,-1.6723325945419601e-09
30.27027027027027,5.0174404995289805,6.883343376439659,0,0.5002833966051266,-1.672332298224635e-09
30.33033033033033,5.046225485574519,6.891860188479257,0,0.500283396504686,-1.67233200190731e-09
30.39039039039039,5.075009449823587,6.900662633563283,0,0.5002833964042457,-1.6723317055899847e-09
30.45045045045045,5.103657200324051,6.909706719144123,0,0.5002833963038054,-1.6723314092726597e-09
30.51051051051051,5.132236806406864,6.919010281593758,0,0.5002833962033653,-1.6723311129553345e-09
30.57057057057057,5.160681364582058,6.92854790814772,0,0.5002833961029249,-1.6723308166380093e-09
30.63063063063063,5.189125625455822,6.938362134769918,0,0.5002833960024846,-1.6723305203206843e-09
30.69069069069069,5.2174356781353906,6.948404116786082,0,0.5002833959020443,-1.672330224003394e-09
30.75075075075075,5.245678947231192,6.958694156592125,0,0.500283395801604,-1.6723299276860688e-09
30.81081081081081,5.273789158933652,6.969204513795379,0,0.5002833957011639,-1.6723296313687434e-09
30.87087087087087,5.301833418652228,6.979956695095899,0,0.5002833956007238,-1.6723293350514182e-09
30.93093093093093,5.3298119841872245,6.99094817237464,0,0.5002833955002834,-1.6723290387340927e-09
30.99099099099099,5.35772511333894,7.002176417512563,0,0.5002833953998431,-1.6723287424167673e-09
31.05105105105105,5.385507150343382,7.0136114652164485,0,0.5002833952994032,-1.6723284460994423e-09
31.11111111111111,5.413158812519501,7.0252491529541174,0,0.5002833951989629,-1.6723281497821169e-09
31.17117117117117,5.440746421364712,7.0371138747885835,0,0.5002833950985228,-1.6723278534648262e-09
31.23123123123123,5.468270231031261,7.049203138375549,0,0.5002833949980827,-1.672327557147501e-09
31.29129129129129,5.495730495671378,7.061514451370698,0,0.5002833948976426,-1.6723272608301754e-09
31.35135135135135,5.522997157231901,7.073985134282205,0,0.5002833947972027,-1.6723269645128497e-09
31.41141141141141,5.550266386998234,7.086701435708284,0,0.5002833946967626,-1.6723266681955243e-09
31.47147147147147,5.57740827262094,7.099600195503616,0,0.5002833945963225,-1.672326371878199e-09
31.53153153153153,5.604423510066232,7.112677440067103,0,0.5002833944958827,-1.6723260755608733e-09
31.59159159159159,5.631377354929299,7.125961335698134,0,0.5002833943954426,-1.6723257792435474e-09
31.65165165165165,5.658270055955067,7.139449443079209,0,0.5002833942950025,-1.6723254829262224e-09
31.71171171171171,5.685037589672589,7.153106254034517,0,0.5002833941945626,-1.6723251866089311e-09
31.77177177177177,5.711680639196812,7.166927907345878,0,0.5002833940941227,-1.6723248902916057e-09
31.83183183183183,5.738263867310272,7.180944587695548,0,0.5002833939936828,-1.67232459397428e-09
31.89189189189189,5.764723678191192,7.19511942181971,0,0.500283393893243,-1.6723242976569545e-09
31.95195195195195,5.791124443027642,7.209483564363,0,0.5002833937928028,-1.6723240013396286e-09
32.012012012012015,5.817466405234483,7.22403462827721,0,0.5002833936923632,-1.672323705022303e-09
32.072072072072075,5.8436863921035,7.238734412867439,0,0.5002833935919231,-1.6723234087049772e-09
32.132132132132135,5.869785067731534,7.253579222952063,0,0.5002833934914834,-1.6723231123876513e-09
32.192192192192195,5.895826228958233,7.268602077775125,0,0.5002833933910436,-1.6723228160703255e-09
32.252252252252255,5.921747117147271,7.283763524234843,0,0.5002833932906037,-1.6723225197530348e-09
32.312312312312315,5.9476112466947075,7.299097475442528,0,0.500283393190164,-1.6723222234357088e-09
32.372372372372375,5.973356131925813,7.314563668318928,0,0.5002833930897241,-1.6723219271183825e-09
32.432432432432435,5.998982419959484,7.330158553712096,0,0.5002833929892845,-1.6723216308010571e-09
32.492492492492495,6.024615658664645,7.345956076415709,0,0.5002833928888448,-1.6723213344837313e-09
32.552552552552555,6.0500687254368115,7.36183774770264,0,0.500283392788405,-1.6723210381664052e-09
32.612612612612615,6.0754670286261705,7.377877946009947,0,0.5002833926879653,-1.6723207418490794e-09
32.672672672672675,6.100810801216967,7.394074386577261,0,0.5002833925875256,-1.6723204455317531e-09
32.732732732732735,6.126038358374603,7.410384523787956,0,0.500283392487086,-1.672320149214462e-09
32.792792792792795,6.151212115031838,7.426845596727736,0,0.5002833923866463,-1.6723198528971362e-09
32.852852852852855,6.1762706475612,7.44341434688209,0,0.5002833922862067,-1.67231955657981e-09
32.912912912912915,6.201214578580351,7.460087438084393,0,0.5002833921857672,-1.672319260262484e-09
32.972972972972975,6.226105921887576,7.476903264516366,0,0.5002833920853276,-1.6723189639451577e-09
33.033033033033036,6.250944905365455,7.493859591447093,0,0.5002833919848879,-1.6723186676278314e-09
33.093093093093096,6.275670618808678,7.510911806830275,0,0.5002833918844485,-1.6723183713105056e-09
33.153153153153156,6.300344683627756,7.528099387812148,0,0.5002833917840088,-1.6723180749931794e-09
33.213213213213216,6.3249064421849255,7.545377080529465,0,0.5002833916835694,-1.6723177786758531e-09
33.273273273273276,6.3494172570912735,7.562785060510596,0,0.50028339158313,-1.6723174823585618e-09
33.333333333333336,6.373816720429036,7.580277455452197,0,0.5002833914826903,-1.6723171860412356e-09
33.393393393393396,6.398165938890648,7.597895115562151,0,0.5002833913822509,-1.6723168897239091e-09
33.453453453453456,6.422465135332058,7.6156358554032835,0,0.5002833912818114,-1.6723165934065829e-09
33.513513513513516,6.446654272326517,7.633452909426098,0,0.5002833911813722,-1.6723162970892566e-09
33.573573573573576,6.470733940956732,7.651343216604024,0,0.5002833910809326,-1.6723160007719302e-09
33.633633633633636,6.494764744345523,7.669348906796118,0,0.5002833909804931,-1.6723157044546035e-09
33.693693693693696,6.518746902039146,7.687467827021657,0,0.5002833908800539,-1.6723154081372775e-09
33.753753753753756,6.5426806335838625,7.705697824299923,0,0.5002833907796145,-1.6723151118199508e-09
33.813813813813816,6.5665065046389115,7.723990764319543,0,0.5002833906791753,-1.6723148155026593e-09
33.873873873873876,6.590284627726808,7.742389947597882,0,0.5002833905787358,-1.6723145191853328e-09
33.933933933933936,6.613955804811685,7.760846734747999,0,0.5002833904782966,-1.6723142228680064e-09
33.993993993993996,6.6375799060500675,7.779404986253336,0,0.5002833903778574,-1.6723139265506797e-09
34.054054054054056,6.661157147711454,7.798062581266674,0,0.500283390277418,-1.6723136302333533e-09
34.114114114114116,6.684628682228375,7.816770156220749,0,0.5002833901769788,-1.6723133339160268e-09
34.174174174174176,6.708054022175251,7.835572360992228,0,0.5002833900765395,-1.6723130375987004e-09
34.234234234234236,6.731433382195504,7.854467090680046,0,0.5002833899761003,-1.6723127412813735e-09
34.294294294294296,6.754766976932559,7.873452240383145,0,0.5002833898756611,-1.672312444964047e-09
34.354354354354356,6.777996418013657,7.892477552021208,0,0.5002833897752219,-1.6723121486467551e-09
34.414414414414416,6.801180750665738,7.911588645386374,0,0.5002833896747827,-1.6723118523294284e-09
34.474474474474476,6.8243201879143225,7.930783431443603,0,0.5002833895743437,-1.6723115560121016e-09
34.53453453453454,6.847356678792904,7.950011042383109,0,0.5002833894739045,-1.6723112596947747e-09
34.5945945945946,6.870407076339083,7.969366748555848,0,0.5002833893734653,-1.672310963377448e-09
34.65465465465466,6.893355176265647,7.9887507162449305,0,0.5002833892730263,-1.6723106670601212e-09
34.71471471471472,6.916259453980366,8.008209650976152,0,0.5002833891725873,-1.6723103707427947e-09
34.77477477477478,6.939062300678929,8.02769194153932,0,0.5002833890721483,-1.6723100744254679e-09
34.83483483483484,6.961879677822147,8.047294413933173,0,0.5002833889717093,-1.6723097781081757e-09
34.8948948948949,6.984596264644633,8.066915753236312,0,0.5002833888712701,-1.672309481790849e-09
34.95495495495496,7.007327584739814,8.086653491278643,0,0.5002833887708311,-1.672309185473522e-09
35.01501501501502,7.0299587530741885,8.1064056282494,0,0.5002833886703921,-1.6723088891561951e-09
35.07507507507508,7.052547581282818,8.126219992240742,0,0.5002833885699531,-1.672308592838868e-09
35.13513513513514,7.075094279179831,8.14609452571008,0,0.5002833884695144,-1.672308296521541e-09
35.1951951951952,7.09754199074174,8.16597650881943,0,0.5002833883690754,-1.672308000204214e-09
35.25525525525526,7.120005163057002,8.185965068951443,0,0.5002833882686364,-1.6723077038868872e-09
35.31531531531532,7.142426833970513,8.206007631155888,0,0.5002833881681976,-1.6723074075695602e-09
35.37537537537538,7.164750462393853,8.226051072586017,0,0.5002833880677586,-1.6723071112522678e-09
35.43543543543544,7.187089863949126,8.24619534229532,0,0.5002833879673196,-1.6723068149349408e-09
35.4954954954955,7.209388393012514,8.26638744667149,0,0.5002833878668809,-1.6723065186176139e-09
35.55555555555556,7.231589818646062,8.286573906779227,0,0.5002833877664421,-1.6723062223002864e-09
35.61561561561562,7.2538073345747245,8.306855399502439,0,0.5002833876660033,-1.6723059259829595e-09
35.67567567567568,7.275928370192185,8.327126926853708,0,0.5002833875655646,-1.6723056296656323e-09
35.73573573573574,7.2980657101139,8.347489598629126,0,0.5002833874651258,-1.6723053333483052e-09
35.7957957957958,7.32010719071836,8.367838004764865,0,0.500283387364687,-1.6723050370309777e-09
35.85585585585586,7.3421651917609045,8.388273646297655,0,0.5002833872642483,-1.6723047407136504e-09
35.91591591591592,7.364183787412902,8.408742735365784,0,0.5002833871638095,-1.672304444396358e-09
35.97597597597598,7.38616318748848,8.429243214426672,0,0.5002833870633709,-1.6723041480790308e-09
36.03603603603604,7.40810360180177,8.449773025937729,0,0.5002833869629322,-1.6723038517617033e-09
36.0960960960961,7.4300052401669,8.470330112356375,0,0.5002833868624936,-1.672303555444376e-09
36.15615615615616,7.451868312398001,8.490912416140022,0,0.5002833867620549,-1.672303259127049e-09
36.21621621621622,7.473748431226573,8.511570238968554,0,0.5002833866616163,-1.6723029628097213e-09
36.27627627627628,7.49553560393062,8.532197252622401,0,0.5002833865611778,-1.6723026664923938e-09
36.33633633633634,7.517341497219016,8.552896582052272,0,0.500283386460739,-1.6723023701750665e-09
36.3963963963964,7.539111843109137,8.573614318437201,0,0.5002833863603005,-1.672302073857739e-09
36.45645645645646,7.560847718278044,8.594348879145633,0,0.5002833862598619,-1.672301777540446e-09
36.51651651651652,7.582550199402795,8.615098681546007,0,0.5002833861594234,-1.6723014812231188e-09
36.57657657657658,7.604275184234929,8.635914724725064,0,0.5002833860589848,-1.672301184905791e-09
36.63663663663664,7.625914029578513,8.656690291179464,0,0.5002833859585465,-1.6723008885884638e-09
36.6966966966967,7.647577381800671,8.677528982322858,0,0.5002833858581079,-1.6723005922711363e-09
36.75675675675676,7.66921150470199,8.698376621754939,0,0.5002833857576694,-1.6723002959538086e-09
36.81681681681682,7.690817483157538,8.719231614793692,0,0.5002833856572311,-1.672299999636481e-09
36.87687687687688,7.712450860926049,8.740145051366012,0,0.5002833855567925,-1.6722997033191534e-09
36.93693693693694,7.734003740895858,8.761009976069301,0,0.5002833854563542,-1.67229940700186e-09
36.996996996997,7.755586066817322,8.781930163888775,0,0.5002833853559157,-1.6722991106845328e-09
37.05705705705706,7.77714447292137,8.802851323422074,0,0.5002833852554776,-1.6722988143672047e-09
37.11711711711712,7.798734270214419,8.823824542254814,0,0.500283385155039,-1.6722985180498774e-09
37.17717717717718,7.82024806266306,8.844742817159583,0,0.5002833850546007,-1.6722982217325495e-09
37.23723723723724,7.841795331184015,8.865709914295945,0,0.5002833849541624,-1.6722979254152218e-09
37.2972972972973,7.863322959281196,8.88667152031874,0,0.500283384853724,-1.6722976290978939e-09
37.35735735735736,7.884832048350336,8.907626016261885,0,0.5002833847532859,-1.672297332780566e-09
37.41741741741742,7.906377677875684,8.928624398359581,0,0.5002833846528476,-1.672297036463238e-09
37.47747747747748,7.927852953417245,8.949559789206134,0,0.5002833845524093,-1.6722967401459451e-09
37.53753753753754,7.9493668983345565,8.970535763975727,0,0.500283384451971,-1.6722964438286172e-09
37.5975975975976,7.970920511425423,8.991550594859893,0,0.5002833843515329,-1.6722961475112891e-09
37.65765765765766,7.992407136661851,9.012497573095619,0,0.5002833842510945,-1.6722958511939612e-09
37.71771771771772,8.013935592181062,9.033480055994316,0,0.5002833841506564,-1.672295554876633e-09
37.77777777777778,8.035453128898565,9.054443881468652,0,0.5002833840502183,-1.6722952585593052e-09
37.83783783783784,8.056960864897627,9.07538740602317,0,0.50028338394978,-1.6722949622419773e-09
37.8978978978979,8.078513655949731,9.096361261238943,0,0.5002833838493419,-1.672294665924649e-09
37.95795795795796,8.100058847389075,9.117311406327678,0,0.5002833837489038,-1.6722943696073209e-09
38.01801801801802,8.121597565705533,9.138236185436863,0,0.5002833836484659,-1.6722940732900277e-09
38.07807807807808,8.143184630826884,9.159186021663231,0,0.5002833835480278,-1.6722937769726994e-09
38.13813813813814,8.164767457553975,9.180107032845887,0,0.5002833834475897,-1.6722934806553713e-09
38.1981981981982,8.18634718082531,9.200997550713465,0,0.5002833833471516,-1.6722931843380434e-09
38.25825825825826,8.207924935579397,9.221855906994614,0,0.5002833832467135,-1.6722928880207149e-09
38.31831831831832,8.229555530593235,9.242732192152411,0,0.5002833831462756,-1.6722925917033868e-09
38.37837837837838,8.251186431305303,9.263572798183182,0,0.5002833830458377,-1.6722922953860586e-09
38.43843843843844,8.272872462183996,9.284427617430365,0,0.5002833829453996,-1.6722919990687301e-09
38.4984984984985,8.29456110135312,9.305243197864483,0,0.5002833828449618,-1.6722917027514368e-09
38.55855855855856,8.31625350077498,9.32601784619052,0,0.5002833827445239,-1.6722914064341084e-09
38.61861861861862,8.337950812411885,9.346749869113465,0,0.500283382644086,-1.6722911101167803e-09
38.67867867867868,8.359707917931132,9.367488724139022,0,0.5002833825436479,-1.6722908137994516e-09
38.73873873873874,8.381472278223232,9.388181334895293,0,0.50028338244321,-1.6722905174821235e-09
38.7987987987988,8.403298825139238,9.408876909199567,0,0.5002833823427721,-1.672290221164795e-09
38.85885885885886,8.425134998129645,9.429522577683453,0,0.5002833822423345,-1.6722899248474664e-09
38.91891891891892,8.446981966349934,9.450116621779282,0,0.5002833821418966,-1.6722896285301377e-09
38.97897897897898,8.468894754425282,9.470707848508045,0,0.500283382041459,-1.6722893322128094e-09
39.03903903903904,8.490820743712312,9.491243737886549,0,0.5002833819410211,-1.6722890358955158e-09
39.0990990990991,8.512761112026883,9.511722558617047,0,0.5002833818405832,-1.672288739578187e-09
39.15915915915916,8.534771003073672,9.532192677606586,0,0.5002833817401453,-1.6722884432608588e-09
39.21921921921922,8.556797714023093,9.552601963261656,0,0.5002833816397076,-1.6722881469435303e-09
39.27927927927928,8.57889648565779,9.572998462568496,0,0.50028338153927,-1.6722878506262015e-09
39.33933933933934,8.60101454735367,9.593330320376142,0,0.5002833814388323,-1.6722875543088728e-09
39.3993993993994,8.623207248934389,9.613645245731483,0,0.5002833813383947,-1.6722872579915443e-09
39.45945945945946,8.645367531020304,9.63384238090997,0,0.500283381237957,-1.6722869616742155e-09
39.51951951951952,8.667659225172626,9.654067846395485,0,0.5002833811375194,-1.6722866653568868e-09
39.57957957957958,8.689920907936909,9.674171981974434,0,0.5002833810370817,-1.6722863690395928e-09
39.63963963963964,8.712316774251734,9.69429983972004,0,0.500283380936644,-1.6722860727222643e-09
39.6996996996997,8.734685054948592,9.714302801865683,0,0.5002833808362066,-1.6722857764049356e-09
39.75975975975976,8.757135817398499,9.734276414165503,0,0.500283380735769,-1.6722854800876066e-09
39.81981981981982,8.77961589242412,9.754170118374848,0,0.5002833806353313,-1.672285183770278e-09
39.87987987987988,8.802181177324835,9.774030105126771,0,0.5002833805348939,-1.672284887452949e-09
39.93993993993994,8.824833130135977,9.79385396245871,0,0.5002833804344562,-1.6722845911356198e-09
40.0,8.847463554295919,9.81354411029154,0,0.5002833803340188,-1.6722842948182911e-09
40.06006006006006,8.870183277381289,9.833194081923994,0,0.5002833802335813,-1.6722839985009622e-09
40.12012012012012,8.89299379385525,9.852801411196657,0,0.5002833801331439,-1.6722837021836682e-09
40.18018018018018,8.915841516123283,9.872316691782817,0,0.5002833800327064,-1.672283405866339e-09
40.24024024024024,8.93872769282889,9.89173808827361,0,0.500283379932269,-1.6722831095490101e-09
40.3003003003003,8.961708864656257,9.911110216074368,0,0.5002833798318316,-1.6722828132316812e-09
40.36036036036036,8.984731188826993,9.93038431380741,0,0.5002833797313941,-1.672282516914352e-09
40.42042042042042,9.007851419212852,9.949604502814484,0,0.5002833796309567,-1.672282220597023e-09
40.48048048048048,9.031015530556475,9.968722470208402,0,0.5002833795305193,-1.6722819242796942e-09
40.54054054054054,9.054280502616892,9.987781824165902,0,0.500283379430082,-1.672281627962365e-09
40.6006006006006,9.077592115132703,10.00673471913501,0,0.5002833793296446,-1.6722813316450704e-09
40.66066066066066,9.101007586537548,10.025624230897234,0,0.5002833792292074,-1.6722810353277415e-09
40.72072072072072,9.124416426935156,10.044358315476451,0,0.5002833791287702,-1.6722807390104121e-09
40.78078078078078,9.14798810747913,10.063069138075385,0,0.5002833790283328,-1.672280442693083e-09
40.84084084084084,9.171612037742353,10.08166489294611,0,0.5002833789278955,-1.6722801463757536e-09
40.9009009009009,9.195289512045962,10.100143677537195,0,0.5002833788274583,-1.6722798500584247e-09
40.96096096096096,9.219021824711094,10.118503589297202,0,0.5002833787270211,-1.6722795537410953e-09
41.02102102102102,9.242866977229113,10.13678600655197,0,0.5002833786265839,-1.6722792574237658e-09
41.08108108108108,9.266826679746348,10.154988141549282,0,0.5002833785261467,-1.6722789611064364e-09
41.14114114114114,9.290788685340193,10.173021808278328,0,0.5002833784257097,-1.6722786647891418e-09
41.2012012012012,9.314925271402258,10.19101313115192,0,0.5002833783252725,-1.6722783684718127e-09
41.26126126126126,9.33906678634018,10.208832126036501,0,0.5002833782248353,-1.6722780721544833e-09
41.32132132132132,9.363328964568186,10.22656130335971,0,0.500283378124398,-1.6722777758371538e-09
41.38138138138138,9.387713583608491,10.2441977750305,0,0.5002833780239611,-1.6722774795198244e-09
41.44144144144144,9.412106946534484,10.261656402701643,0,0.5002833779235241,-1.6722771832024949e-09
41.5015015015015,9.436625717434502,10.279017779492015,0,0.5002833778230869,-1.6722768868851657e-09
41.56156156156156,9.461271712539858,10.296278959760452,0,0.5002833777226499,-1.6722765905678358e-09
41.62162162162162,9.485930284970646,10.313356753144983,0,0.5002833776222129,-1.6722762942505064e-09
41.68168168168168,9.510719087218778,10.330329747826461,0,0.5002833775217759,-1.6722759979332116e-09
41.74174174174174,9.5356399744691,10.347194940254294,0,0.5002833774213389,-1.6722757016158825e-09
41.8018018018018,9.560636056332175,10.363910236658084,0,0.5002833773209019,-1.6722754052985525e-09
41.86186186186186,9.585708683396257,10.380473651778106,0,0.5002833772204649,-1.6722751089812227e-09
41.92192192192192,9.610859206249609,10.396883200354626,0,0.5002833771200281,-1.6722748126638934e-09
41.98198198198198,9.63608897548048,10.413136897127917,0,0.5002833770195911,-1.6722745163465636e-09
42.04204204204204,9.661458851562248,10.429270353297971,0,0.5002833769191541,-1.6722742200292336e-09
42.1021021021021,9.68691106356521,10.445243231242976,0,0.5002833768187174,-1.672273923711904e-09
42.16216216216216,9.712446971611152,10.461053531689661,0,0.5002833767182806,-1.672273627394609e-09
42.22222222222222,9.738127932757438,10.476735968663242,0,0.5002833766178436,-1.6722733310772795e-09
42.28228228228228,9.763834075558078,10.49221834760924,0,0.5002833765174068,-1.6722730347599495e-09
42.34234234234234,9.78968525702215,10.50757598585019,0,0.5002833764169701,-1.6722727384426198e-09
42.4024024024024,9.815620818094366,10.522775263890068,0,0.5002833763165331,-1.67227244212529e-09
42.46246246246246,9.841579311585607,10.537784041370257,0,0.5002833762160965,-1.67227214580796e-09
42.52252252252252,9.867681767055469,10.552675441017238,0,0.5002833761156598,-1.6722718494906303e-09
42.58258258258258,9.89386693251295,10.567416962380694,0,0.500283376015223,-1.6722715531733e-09
42.64264264264264,9.920134250984097,10.58201143497015,0,0.5002833759147862,-1.6722712568559703e-09
42.7027027027027,9.946483165494953,10.596461688295117,0,0.5002833758143497,-1.672270960538675e-09
42.76276276276276,9.972913119071567,10.61077055186512,0,0.5002833757139129,-1.6722706642213453e-09
42.82282282282282,9.999423554739977,10.624940855189664,0,0.5002833756134761,-1.6722703679040152e-09
42.88288288288288,10.026013915526224,10.638975427778274,0,0.5002833755130396,-1.672270071586685e-09
42.94294294294294,10.0526212399347,10.652844771299645,0,0.5002833754126028,-1.672269775269355e-09
43.003003003003,10.07936959654567,10.666616671553035,0,0.5002833753121663,-1.6722694789520248e-09
43.06306306306306,10.106133438879594,10.68022958907321,0,0.5002833752117297,-1.6722691826346947e-09
43.12312312312312,10.132974618379091,10.693718661423807,0,0.5002833751112932,-1.6722688863173647e-09
43.18318318318318,10.159892581965108,10.707086698327627,0,0.5002833750108564,-1.6722685900000345e-09
43.24324324324324,10.186886776558605,10.720336509507485,0,0.5002833749104201,-1.672268293682739e-09
43.3033033033033,10.213893165616463,10.733440277623862,0,0.5002833748099835,-1.672267997365409e-09
43.36336336336336,10.240974329352108,10.746431959724807,0,0.500283374709547,-1.6722677010480785e-09
43.42342342342342,10.268129718563204,10.759314345838884,0,0.5002833746091104,-1.6722674047307483e-09
43.48348348348348,10.295358784047414,10.772090225994651,0,0.5002833745086741,-1.6722671084134184e-09
43.54354354354354,10.322596801748311,10.784732762627407,0,0.5002833744082376,-1.672266812096088e-09
43.6036036036036,10.349907058259577,10.797274840114715,0,0.500283374307801,-1.6722665157787576e-09
43.66366366366366,10.377224496399231,10.809690060460644,0,0.5002833742073647,-1.672266219461427e-09
43.72372372372372,10.404677427732569,10.822039751022231,0,0.5002833741069284,-1.672265923144097e-09
43.78378378378378,10.432071276112538,10.834239816174522,0,0.500283374006492,-1.672265626826801e-09
43.84384384384384,10.459599534679485,10.84637985337564,0,0.5002833739060555,-1.6722653305094708e-09
43.9039039039039,10.487131814416397,10.858405335181336,0,0.5002833738056192,-1.6722650341921404e-09
43.96396396396396,10.514732420956104,10.87034772884991,0,0.5002833737051828,-1.6722647378748098e-09
44.02402402402402,10.542335327181446,10.882181815853865,0,0.5002833736047465,-1.6722644415574795e-09
44.08408408408408,10.570005168514855,10.893938637878708,0,0.5002833735043102,-1.6722641452401489e-09
44.14414414414414,10.597675607318584,10.90559330998257,0,0.5002833734038741,-1.6722638489228183e-09
44.2042042042042,10.625411602938492,10.917176475128045,0,0.5002833733034378,-1.6722635526054877e-09
44.26426426426426,10.653146512974498,10.928663555657284,0,0.5002833732030014,-1.672263256288192e-09
44.32432432432432,10.68094561486578,10.94008482247666,0,0.5002833731025653,-1.6722629599708612e-09
44.38438438438438,10.708741967172367,10.951415979092626,0,0.500283373002129,-1.6722626636535309e-09
44.44444444444444,10.736601159632603,10.96268695083925,0,0.5002833729016929,-1.6722623673362003e-09
44.5045045045045,10.764522669675085,10.9739003924561,0,0.5002833728012568,-1.6722620710188693e-09
44.56456456456456,10.792439115646646,10.985032390482807,0,0.5002833727008205,-1.6722617747015389e-09
44.62462462462462,10.820349539175504,10.996085963225518,0,0.5002833726003844,-1.6722614783842079e-09
44.68468468468468,10.848320137711408,11.00709042328406,0,0.5002833724999483,-1.6722611820668773e-09
44.74474474474474,10.876283106332481,11.018022163004314,0,0.5002833723995121,-1.6722608857495467e-09
44.8048048048048,10.904304937614306,11.028910227803529,0,0.500283372299076,-1.6722605894322506e-09
44.86486486486486,10.932317550134451,11.039731188493269,0,0.5002833721986399,-1.6722602931149196e-09
44.92492492492492,10.960387725943253,11.050513849065377,0,0.5002833720982041,-1.672259996797589e-09
44.98498498498498,10.988447112662422,11.061234933580426,0,0.500283371997768,-1.672259700480258e-09
45.04504504504504,11.016562776201518,11.071923030181411,0,0.5002833718973319,-1.672259404162927e-09
45.1051051051051,11.04466609873578,11.082554991140519,0,0.500283371796896,-1.6722591078455958e-09
45.16516516516516,11.072756178462372,11.093133569518825,0,0.5002833716964599,-1.6722588115282652e-09
45.22522522522522,11.100900498520474,11.103687068003675,0,0.500283371596024,-1.6722585152109342e-09
45.28528528528528,11.129030055528679,11.114192475224094,0,0.5002833714955881,-1.6722582188936032e-09
45.34534534534534,11.157212602271755,11.12467794137251,0,0.5002833713951522,-1.672257922576307e-09
45.4054054054054,11.185378883830344,11.135120521485746,0,0.5002833712947163,-1.6722576262589762e-09
45.46546546546546,11.213528030121841,11.145522820761514,0,0.5002833711942805,-1.6722573299416452e-09
45.525525525525524,11.241728189997701,11.15591279816726,0,0.5002833710938446,-1.672257033624314e-09
45.585585585585584,11.269978877416257,11.166292922866072,0,0.5002833709934087,-1.6722567373069827e-09
45.645645645645644,11.298141095497238,11.176614955539556,0,0.5002833708929728,-1.6722564409896517e-09
45.705705705705704,11.326421763183244,11.186957455086482,0,0.5002833707925372,-1.6722561446723205e-09
45.765765765765764,11.354612275756589,11.19724681882736,0,0.5002833706921013,-1.6722558483549893e-09
45.825825825825824,11.382850668631228,11.207536170470657,0,0.5002833705916654,-1.672255552037693e-09
45.885885885885884,11.411066739082234,11.217802571165825,0,0.5002833704912297,-1.6722552557203618e-09
45.945945945945944,11.439329509255636,11.2280737605913,0,0.5002833703907941,-1.6722549594030306e-09
46.006006006006004,11.467568551927243,11.238326746650582,0,0.5002833702903582,-1.6722546630856994e-09
46.066066066066064,11.49578305881611,11.248563847140154,0,0.5002833701899225,-1.6722543667683678e-09
46.126126126126124,11.524042406983087,11.258812793010788,0,0.5002833700894869,-1.6722540704510364e-09
46.186186186186184,11.552275844360182,11.269050459933002,0,0.5002833699890512,-1.6722537741337052e-09
46.246246246246244,11.580552976584759,11.27930460843933,0,0.5002833698886155,-1.6722534778163735e-09
46.306306306306304,11.608802840217818,11.289552003114334,0,0.5002833697881799,-1.6722531814990421e-09
46.366366366366364,11.637024657059202,11.299794822219777,0,0.5002833696877442,-1.6722528851817459e-09
46.426426426426424,11.6652883676751,11.310060905812175,0,0.5002833695873086,-1.6722525888644145e-09
46.486486486486484,11.693522703242584,11.320326800664244,0,0.5002833694868731,-1.672252292547083e-09
46.546546546546544,11.721726904182194,11.330594599295274,0,0.5002833693864375,-1.6722519962297514e-09
46.606606606606604,11.749971234017458,11.34089227324927,0,0.500283369286002,-1.6722516999124198e-09
46.666666666666664,11.778184130172013,11.351196101255882,0,0.5002833691855666,-1.6722514035950884e-09
46.726726726726724,11.806436063696324,11.361534176620111,0,0.5002833690851309,-1.6722511072777567e-09
46.786786786786784,11.834655281203833,11.371882577289362,0,0.5002833689846953,-1.6722508109604253e-09
46.846846846846844,11.862841052309296,11.382243260752176,0,0.5002833688842601,-1.6722505146430935e-09
46.906906906906904,11.891064151668626,11.392644536831348,0,0.5002833687838246,-1.6722502183257968e-09
46.966966966966964,11.919252550974132,11.403062133040493,0,0.500283368683389,-1.672249922008465e-09
47.027027027027025,11.947405537902153,11.413497923966096,0,0.5002833685829537,-1.6722496256911334e-09
47.087087087087085,11.975522407429956,11.423953751531485,0,0.5002833684825183,-1.6722493293738017e-09
47.147147147147145,12.00367432212677,11.434458286301677,0,0.5002833683820829,-1.67224903305647e-09
47.207207207207205,12.03186085407338,11.445013702169117,0,0.5002833682816474,-1.672248736739138e-09
47.267267267267265,12.059937506028259,11.455567909852256,0,0.5002833681812122,-1.6722484404218062e-09
47.327327327327325,12.088047577930194,11.466176773316764,0,0.5002833680807768,-1.6722481441044746e-09
47.387387387387385,12.116190648376406,11.476842433350694,0,0.5002833679803413,-1.6722478477871428e-09
47.447447447447445,12.144294009414194,11.487539454584761,0,0.5002833678799061,-1.6722475514698457e-09
47.507507507507505,12.172356994531517,11.498269501009222,0,0.5002833677794709,-1.6722472551525139e-09
47.567567567567565,12.200378944283944,11.509034205136494,0,0.5002833676790357,-1.672246958835182e-09
47.627627627627625,12.228431733468673,11.519863234888216,0,0.5002833675786005,-1.6722466625178504e-09
47.687687687687685,12.256442345023748,11.530730441034951,0,0.5002833674781653,-1.6722463662005182e-09
47.747747747747745,12.284410136699693,11.54163737758968,0,0.50028336737773,-1.6722460698831861e-09
47.807807807807805,12.312407230513118,11.552614171174056,0,0.5002833672772948,-1.672245773565854e-09
47.867867867867865,12.34036038920037,11.563634088409213,0,0.5002833671768596,-1.6722454772485223e-09
47.927927927927925,12.368268987493023,11.574698605895282,0,0.5002833670764244,-1.672245180931225e-09
47.987987987987985,12.396205383799767,11.585838355105043,0,0.5002833669759892,-1.672244884613893e-09
48.048048048048045,12.42409613115438,11.597025974026414,0,0.5002833668755542,-1.6722445882965607e-09
48.108108108108105,12.451940621056716,11.608262862927626,0,0.5002833667751192,-1.6722442919792289e-09
48.168168168168165,12.479738251762456,11.61955039218304,0,0.500283366674684,-1.6722439956618968e-09
48.228228228228225,12.507561502686672,11.63091984711096,0,0.500283366574249,-1.6722436993445642e-09
48.288288288288285,12.535407927000238,11.642372234177746,0,0.500283366473814,-1.6722434030272323e-09
48.348348348348345,12.563127245515915,11.65384709388137,0,0.5002833663733788,-1.6722431067098997e-09
48.408408408408405,12.590862431160675,11.665404944258983,0,0.5002833662729438,-1.672242810392568e-09
48.468468468468465,12.618609954289347,11.67704624514873,0,0.500283366172509,-1.6722425140752703e-09
48.528528528528525,12.646292847290207,11.68874032620861,0,0.5002833660720738,-1.6722422177579383e-09
48.588588588588586,12.673907552634102,11.70048697763323,0,0.5002833659716388,-1.6722419214406056e-09
48.648648648648646,12.701524015789554,11.712317560175965,0,0.500283365871204,-1.6722416251232734e-09
48.708708708708706,12.729138762841606,11.724232526414507,0,0.500283365770769,-1.672241328805941e-09
48.768768768768766,12.756674900153003,11.736200301644354,0,0.500283365670334,-1.672241032488609e-09
48.828828828828826,12.784202428744567,11.74825291146726,0,0.5002833655698993,-1.6722407361712762e-09
48.888888888888886,12.811717902345068,11.760390804859494,0,0.5002833654694643,-1.6722404398539436e-09
48.948948948948946,12.83914456508806,11.77258172005877,0,0.5002833653690295,-1.6722401435366113e-09
49.009009009009006,12.866552390357429,11.784858356567108,0,0.5002833652685947,-1.6722398472193136e-09
49.069069069069066,12.89393795937867,11.79722115977854,0,0.50028336516816,-1.6722395509019814e-09
49.129129129129126,12.921297853377279,11.809670575087107,0,0.5002833650677252,-1.6722392545846487e-09
49.189189189189186,12.948628653578737,11.822207047886842,0,0.5002833649672904,-1.672238958267316e-09
49.249249249249246,12.97585399751928,11.83479715256105,0,0.5002833648668557,-1.6722386619499838e-09
49.309309309309306,13.003116454434384,11.847508840775555,0,0.5002833647664207,-1.6722383656326512e-09
49.369369369369366,13.030339570369925,11.860308921472452,0,0.5002833646659861,-1.6722380693153185e-09
49.429429429429426,13.057447311849678,11.873163258851621,0,0.5002833645655513,-1.6722377729979858e-09
49.489489489489486,13.084581617532917,11.88614122137623,0,0.5002833644651166,-1.6722374766806534e-09
49.549549549549546,13.111593985175286,11.899173850995712,0,0.500283364364682,-1.6722371803633555e-09
49.609609609609606,13.138625842048185,11.912331472163803,0,0.5002833642642472,-1.6722368840460224e-09
49.669669669669666,13.16560128235121,11.925579710402687,0,0.5002833641638127,-1.67223658772869e-09
49.729729729729726,13.192516887309846,11.938919011106396,0,0.5002833640633781,-1.6722362914113573e-09
49.789789789789786,13.219440948029403,11.952385853984183,0,0.5002833639629434,-1.6722359950940244e-09
49.849849849849846,13.246226443123202,11.965908862261012,0,0.500283363862509,-1.6722356987766916e-09
49.909909909909906,13.273013171916002,11.979560799468254,0,0.5002833637620743,-1.672235402459359e-09
49.969969969969966,13.299725978256767,11.993306080266978,0,0.5002833636616397,-1.6722351061420256e-09
50.03003003003003,13.32636141587427,12.007145153633454,0,0.5002833635612052,-1.6722348098247281e-09
50.09009009009009,13.352986739708,12.021115750441549,0,0.5002833634607708,-1.6722345135073948e-09
50.15015015015015,13.379527343044279,12.035181544663082,0,0.5002833633603363,-1.672234217190062e-09
50.21021021021021,13.406049983435809,12.04938078022644,0,0.5002833632599017,-1.6722339208727291e-09
50.27027027027027,13.432480457965696,12.063676631432292,0,0.5002833631594674,-1.6722336245553963e-09
50.33033033033033,13.45881526492779,12.078069554478938,0,0.5002833630590329,-1.672233328238063e-09
50.39039039039039,13.48512035818525,12.092598571870015,0,0.5002833629585983,-1.6722330319207301e-09
50.45045045045045,13.511391402810698,12.107264923417025,0,0.500283362858164,-1.672232735603397e-09
50.51051051051051,13.537555117099657,12.122030766299812,0,0.5002833627577297,-1.6722324392860642e-09
50.57057057057057,13.563607943319715,12.136896564015688,0,0.5002833626572953,-1.6722321429687658e-09
50.63063063063063,13.589614608213212,12.151902401995484,0,0.5002833625568608,-1.6722318466514324e-09
50.69069069069069,13.61557060332581,12.167049546229336,0,0.5002833624564267,-1.6722315503340995e-09
50.75075075075075,13.641471360968625,12.182339272210285,0,0.5002833623559924,-1.6722312540167666e-09
50.81081081081081,13.667244953779589,12.197732432596013,0,0.500283362255558,-1.6722309576994331e-09
50.87087087087087,13.692954691727266,12.21327020700051,0,0.5002833621551237,-1.6722306613821e-09
50.93093093093093,13.718595858848264,12.22895389380561,0,0.5002833620546894,-1.6722303650647668e-09
50.99099099099099,13.744163678746322,12.24478480105212,0,0.500283361954255,-1.6722300687474337e-09
51.05105105105105,13.76965331421594,12.260764246488922,0,0.5002833618538209,-1.6722297724301002e-09
51.11111111111111,13.794994412513637,12.276851739434221,0,0.5002833617533868,-1.6722294761128017e-09
51.17117117117117,13.820248270035044,12.293089869552652,0,0.5002833616529525,-1.6722291797954686e-09
51.23123123123123,13.845409897535873,12.309479977972257,0,0.5002833615525182,-1.6722288834781351e-09
51.291291291291294,13.870538464014544,12.326066087571268,0,0.5002833614520843,-1.6722285871608017e-09
51.351351351351354,13.895499981993918,12.34276450410242,0,0.50028336135165,-1.6722282908434686e-09
51.411411411411414,13.920353917487686,12.359618983751963,0,0.5002833612512161,-1.6722279945261349e-09
51.471471471471475,13.945095030808506,12.376630907418907,0,0.5002833611507818,-1.6722276982088014e-09
51.531531531531535,13.96978043779459,12.393845505432278,0,0.5002833610503479,-1.672227401891468e-09
51.591591591591595,13.994279455002868,12.411176796975885,0,0.5002833609499135,-1.6722271055741692e-09
51.651651651651655,14.018710986919247,12.428714173778104,0,0.5002833608494797,-1.6722268092568359e-09
51.711711711711715,14.043007083782179,12.4464152242134,0,0.5002833607490456,-1.6722265129395022e-09
51.771771771771775,14.067162149501774,12.46428138632777,0,0.5002833606486117,-1.6722262166221687e-09
51.831831831831835,14.091170522197523,12.482314108524218,0,0.5002833605481776,-1.672225920304835e-09
51.891891891891895,14.115085843454708,12.500560506028101,0,0.5002833604477435,-1.6722256239875015e-09
51.951951951951955,14.138783030129296,12.518931045543905,0,0.5002833603473096,-1.6722253276701676e-09
52.012012012012015,14.162432641930874,12.537565115666645,0,0.5002833602468757,-1.6722250313528342e-09
52.072072072072075,14.185852256619645,12.556326310870453,0,0.5002833601464418,-1.6722247350355007e-09
52.132132132132135,14.20915175371794,12.575309020425845,0,0.5002833600460077,-1.6722244387182017e-09
52.192192192192195,14.232266738493575,12.594468488436668,0,0.500283359945574,-1.6722241424008676e-09
52.252252252252255,14.255246882357675,12.613853808802007,0,0.5002833598451399,-1.6722238460835343e-09
52.312312312312315,14.278028777387869,12.633419620235676,0,0.5002833597447063,-1.6722235497662002e-09
52.372372372372375,14.300660650128847,12.653215699560677,0,0.5002833596442724,-1.6722232534488665e-09
52.432432432432435,14.323080128550217,12.673196070134665,0,0.5002833595438385,-1.6722229571315324e-09
52.492492492492495,14.345333937540772,12.693411202674781,0,0.5002833594434046,-1.6722226608141987e-09
52.552552552552555,14.367360790982957,12.713814495094091,0,0.500283359342971,-1.6722223644968648e-09
52.612612612612615,14.389205854325063,12.734457123103756,0,0.5002833592425371,-1.6722220681795311e-09
52.672672672672675,14.41086018093135,12.755341745255759,0,0.5002833591421034,-1.6722217718622318e-09
52.732732732732735,14.432264189150995,12.776420805792256,0,0.5002833590416698,-1.672221475544898e-09
52.792792792792795,14.453410831471015,12.797695974710075,0,0.5002833589412359,-1.6722211792275644e-09
52.852852852852855,14.4743909631312,12.819270812023895,0,0.5002833588408022,-1.67222088291023e-09
52.912912912912915,14.495096345658862,12.841046543452034,0,0.5002833587403686,-1.6722205865928958e-09
52.972972972972975,14.51551962382883,12.86302488800911,0,0.5002833586399349,-1.672220290275562e-09
53.033033033033036,14.535746647672628,12.88531159423349,0,0.5002833585395015,-1.672219993958228e-09
53.093093093093096,14.555673382226331,12.907805833528945,0,0.5002833584390678,-1.6722196976408937e-09
53.153153153153156,14.575292156618254,12.930509374961545,0,0.5002833583386341,-1.6722194013235598e-09
53.213213213213216,14.594639378552898,12.953477104475308,0,0.5002833582382005,-1.6722191050062604e-09
53.273273273273276,14.613704647354247,12.976711927201038,0,0.5002833581377668,-1.6722188086889265e-09
53.333333333333336,14.632477390471209,13.000216777804745,0,0.5002833580373334,-1.6722185123715918e-09
53.393393393393396,14.650905331926818,13.023940391357193,0,0.5002833579368999,-1.6722182160542579e-09
53.453453453453456,14.6690208964011,13.047939229351112,0,0.5002833578364663,-1.6722179197369238e-09
53.513513513513516,14.686773335419813,13.072161312927634,0,0.5002833577360328,-1.6722176234195892e-09
53.573573573573576,14.704193004101587,13.096663905986691,0,0.5002833576355994,-1.6722173271022553e-09
53.633633633633636,14.721230740709803,13.121394304450963,0,0.500283357535166,-1.6722170307849208e-09
53.693693693693696,14.737877924456948,13.146354426142778,0,0.5002833574347325,-1.6722167344676215e-09
53.753753753753756,14.754161704734482,13.1716027568412,0,0.5002833573342991,-1.672216438150287e-09
53.813813813813816,14.770070286101546,13.197142433389999,0,0.5002833572338656,-1.6722161418329526e-09
53.873873873873876,14.785524029238708,13.222861912548606,0,0.5002833571334322,-1.6722158455156181e-09
53.933933933933936,14.800582576903818,13.248877485741097,0,0.5002833570329988,-1.6722155491982838e-09
53.993993993993996,14.81520193814808,13.275134197124453,0,0.5002833569325655,-1.6722152528809495e-09
54.054054054054056,14.82937288517647,13.301634057888268,0,0.5002833568321321,-1.672214956563615e-09
54.114114114114116,14.843086102547748,13.328379092426463,0,0.5002833567316989,-1.6722146602462804e-09
54.174174174174176,14.856332186729441,13.355371338395267,0,0.5002833566312657,-1.6722143639289461e-09
54.234234234234236,14.86907426090573,13.382553029028625,0,0.5002833565308322,-1.672214067611646e-09
54.294294294294296,14.881332387586161,13.409985207455389,0,0.500283356430399,-1.6722137712943118e-09
54.354354354354356,14.893097231829383,13.437669886739197,0,0.5002833563299658,-1.6722134749769771e-09
54.414414414414416,14.904318373985024,13.465485565934904,0,0.5002833562295326,-1.6722131786596426e-09
54.474474474474476,14.915053018606745,13.493551959406679,0,0.5002833561290991,-1.6722128823423077e-09
54.53453453453454,14.925284486307211,13.521806324731562,0,0.5002833560286661,-1.672212586024973e-09
54.5945945945946,14.935021216288892,13.550246576302833,0,0.5002833559282329,-1.6722122897076382e-09
54.65465465465466,14.944251973918126,13.578807931878535,0,0.5002833558277997,-1.6722119933903037e-09
54.71471471471472,14.953006938331539,13.607550214371923,0,0.5002833557273665,-1.6722116970729692e-09
54.77477477477478,14.96129449357358,13.636471351807652,0,0.5002833556269335,-1.672211400755669e-09
54.83483483483484,14.969106388447422,13.665505409124883,0,0.5002833555265005,-1.6722111044383345e-09
54.8948948948949,14.97643826678048,13.694584936071546,0,0.5002833554260673,-1.6722108081209993e-09
54.95495495495496,14.983333603032372,13.723834860776858,0,0.5002833553256341,-1.6722105118036648e-09
55.01501501501502,14.989786837357954,13.753188170274656,0,0.5002833552252011,-1.67221021548633e-09
55.07507507507508,14.995808932681427,13.78264174308643,0,0.5002833551247681,-1.672209919168995e-09
55.13513513513514,15.0014107378941,13.812192486824864,0,0.5002833550243351,-1.67220962285166e-09
55.1951951951952,15.006591883989715,13.841771285285263,0,0.5002833549239021,-1.6722093265343249e-09
55.25525525525526,15.011375802128317,13.871440463391295,0,0.5002833548234691,-1.672209030217025e-09
55.31531531531532,15.015763520575922,13.901130291210801,0,0.5002833547230361,-1.67220873389969e-09
55.37537537537538,15.019776426374918,13.930903874530912,0,0.5002833546226031,-1.672208437582355e-09
55.43543543543544,15.023424691979518,13.960758294503506,0,0.5002833545221703,-1.67220814126502e-09
55.4954954954955,15.026711329210464,13.99062293094957,0,0.5002833544217373,-1.6722078449476851e-09
55.55555555555556,15.029648547268309,14.020493962235298,0,0.5002833543213046,-1.67220754863035e-09
55.61561561561562,15.032253900924681,14.050435987461384,0,0.5002833542208716,-1.6722072523130147e-09
55.67567567567568,15.034537016402053,14.080446228230983,0,0.5002833541204388,-1.6722069559956795e-09
55.73573573573574,15.036499084336125,14.110383984983512,0,0.5002833540200058,-1.6722066596783448e-09
55.7957957957958,15.038160546937846,14.14038328720783,0,0.500283353919573,-1.6722063633610442e-09
55.85585585585586,15.039530604612942,14.17044146628992,0,0.5002833538191402,-1.6722060670437093e-09
55.91591591591592,15.040613949813945,14.200416175059061,0,0.5002833537187075,-1.6722057707263741e-09
55.97597597597598,15.041428038882998,14.230513504998195,0,0.5002833536182747,-1.6722054744090388e-09
56.03603603603604,15.041976898478957,14.260520490465783,0,0.5002833535178419,-1.6722051780917036e-09
56.0960960960961,15.0422735649209,14.290574314766904,0,0.5002833534174091,-1.6722048817743679e-09
56.15615615615616,15.042326725039374,14.320601529151293,0,0.5002833533169764,-1.6722045854570327e-09
56.21621621621622,15.042145747159445,14.350670089142236,0,0.5002833532165438,-1.6722042891396972e-09
56.27627627627628,15.041740139978355,14.380706089628477,0,0.500283353116111,-1.6722039928223622e-09
56.33633633633634,15.041117882935477,14.410778089902532,0,0.5002833530156785,-1.6722036965050616e-09
56.3963963963964,15.040289241084254,14.440811746501767,0,0.5002833529152457,-1.672203400187726e-09
56.45645645645646,15.03926358182487,14.470803983769786,0,0.5002833528148132,-1.6722031038703907e-09
56.51651651651652,15.038046916405122,14.500824235317458,0,0.5002833527143806,-1.6722028075530554e-09
56.57657657657658,15.036646897461779,14.53087023232356,0,0.5002833526139481,-1.6722025112357196e-09
56.63663663663664,15.035075110502037,14.560866807898757,0,0.5002833525135153,-1.6722022149183843e-09
56.6966966966967,15.033335813172098,14.590884211480692,0,0.5002833524130827,-1.672201918601049e-09
56.75675675675676,15.031441158616401,14.620846889926645,0,0.5002833523126502,-1.6722016222837132e-09
56.81681681681682,15.029394306790474,14.650825617200473,0,0.5002833522122179,-1.6722013259663776e-09
56.87687687687688,15.027202353556646,14.680818268447553,0,0.5002833521117853,-1.6722010296490772e-09
56.93693693693694,15.024878214812434,14.710748735644477,0,0.5002833520113528,-1.6722007333317413e-09
56.996996996997,15.022423556326432,14.740688538102757,0,0.5002833519109204,-1.6722004370144055e-09
57.05705705705706,15.01984515945279,14.770635632332676,0,0.5002833518104879,-1.67220014069707e-09
57.11711711711712,15.017156570663465,14.800513391735404,0,0.5002833517100556,-1.6721998443797342e-09
57.17717717717718,15.014350973494734,14.830468837759938,0,0.500283351609623,-1.6721995480623986e-09
57.23723723723724,15.011448847411128,14.860350599409799,0,0.5002833515091907,-1.6721992517450629e-09
57.2972972972973,15.008449726873234,14.890231340826448,0,0.5002833514087583,-1.672198955427727e-09
57.35735735735736,15.005352011861612,14.920184491182717,0,0.5002833513083258,-1.6721986591104263e-09
57.41741741741742,15.002177497848205,14.950057631200274,0,0.5002833512078935,-1.6721983627930903e-09
57.47747747747748,14.99892465510382,14.979924054092955,0,0.5002833511074614,-1.6721980664757546e-09
57.53753753753754,14.995599531770338,15.009781905761052,0,0.500283351007029,-1.6721977701584186e-09
57.5975975975976,14.992208092409712,15.039629353670104,0,0.5002833509065967,-1.672197473841083e-09
57.65765765765766,14.988756218523145,15.069464586722606,0,0.5002833508061644,-1.6721971775237469e-09
57.71771771771772,14.985249709068896,15.099285815130012,0,0.500283350705732,-1.6721968812064111e-09
57.77777777777778,14.981685094664295,15.129167771080944,0,0.5002833506052999,-1.672196584889075e-09
57.83783783783784,14.978086255503028,15.15895585500936,0,0.5002833505048676,-1.672196288571739e-09
57.8978978978979,14.97444027238566,15.188801484517663,0,0.5002833504044355,-1.672195992254438e-09
57.95795795795796,14.97076184607022,15.218626442064167,0,0.5002833503040032,-1.6721956959371018e-09
58.01801801801802,14.967056410618202,15.248429031677958,0,0.5002833502035711,-1.6721953996197658e-09
58.07807807807808,14.96331962842577,15.278284792143687,0,0.500283350103139,-1.6721951033024298e-09
58.13813813813814,14.959576096912672,15.308037772290774,0,0.5002833500027069,-1.6721948069850939e-09
58.1981981981982,14.955801792736423,15.33791836591328,0,0.5002833499022747,-1.6721945106677577e-09
58.25825825825826,14.95203113141649,15.367692909446756,0,0.5002833498018426,-1.6721942143504215e-09
58.31831831831832,14.948249580859025,15.397514866586064,0,0.5002833497014105,-1.6721939180330856e-09
58.37837837837838,14.944471981556099,15.427305167576097,0,0.5002833496009784,-1.672193621715749e-09
58.43843843843844,14.940693432863426,15.457140193079578,0,0.5002833495005463,-1.6721933253984475e-09
58.4984984984985,14.936928715729186,15.486940656036783,0,0.5002833494001144,-1.6721930290811118e-09
58.55855855855856,14.93318267644247,15.516705011194137,0,0.5002833492996825,-1.6721927327637754e-09
58.61861861861862,14.929440536683593,15.546588294410874,0,0.5002833491992504,-1.672192436446439e-09
58.67867867867868,14.925736476634398,15.576354462708716,0,0.5002833490988183,-1.6721921401291028e-09
58.73873873873874,14.922055683970026,15.606158676512283,0,0.5002833489983864,-1.6721918438117665e-09
58.7987987987988,14.918402978787311,15.635999744615859,0,0.5002833488979546,-1.6721915474944299e-09
58.85885885885886,14.914783181183083,15.665876475813715,0,0.5002833487975227,-1.6721912511770937e-09
58.91891891891892,14.91121048403146,15.6957089210102,0,0.5002833486970908,-1.672190954859792e-09
58.97897897897898,14.907689353532932,15.725495631613882,0,0.5002833485966589,-1.6721906585424557e-09
59.03903903903904,14.904205931001606,15.755393030039158,0,0.500283348496227,-1.672190362225119e-09
59.0990990990991,14.900783353469276,15.785242171291234,0,0.5002833483957951,-1.672190065907783e-09
59.15915915915916,14.897425937105375,15.815041644766193,0,0.5002833482953633,-1.6721897695904461e-09
59.21921921921922,14.894120604618525,15.844948367943944,0,0.5002833481949316,-1.67218947327311e-09
59.27927927927928,14.890889561785603,15.87480293840624,0,0.5002833480944997,-1.6721891769557734e-09
59.33933933933934,14.887728688522884,15.904683274508752,0,0.500283347994068,-1.6721888806384366e-09
59.3993993993994,14.884642691665903,15.934588213036381,0,0.5002833478936362,-1.6721885843211002e-09
59.45945945945946,14.881644143208907,15.964437175177046,0,0.5002833477932045,-1.6721882880037983e-09
59.51951951951952,14.878721789862972,15.9943877713607,0,0.5002833476927728,-1.6721879916864616e-09
59.57957957957958,14.875895814663272,16.024279955940695,0,0.5002833475923412,-1.672187695369125e-09
59.63963963963964,14.87316302193097,16.05419199053073,0,0.5002833474919093,-1.6721873990517882e-09
59.6996996996997,14.870528081145938,16.084122721147512,0,0.5002833473914778,-1.6721871027344514e-09
59.75975975975976,14.867995661788047,16.11407099380777,0,0.500283347291046,-1.6721868064171148e-09
59.81981981981982,14.865570433337172,16.144035654528214,0,0.5002833471906145,-1.6721865100997782e-09
59.87987987987988,14.863257065273183,16.174015549325567,0,0.5002833470901829,-1.6721862137824414e-09
59.93993993993994,14.861065911059827,16.20392973535196,0,0.5002833469897512,-1.6721859174651044e-09
60.0,14.858989943677646,16.233936603505807,0,0.5002833468893195,-1.6721856211478026e-09


==> tikz/data/tracking/trajectories/trajectory_sample_2.dat <==
t,x,y,z,v,a
0.0,-1.4772306955083077,11.031654755231264,0,1.9974361542293735,0.10997956692398148
0.06006006006006006,-1.5965341335910372,11.045480561804224,0,2.004037906063073,0.10985823671427875
0.12012012012012012,-1.7162691777234795,11.059500740159711,0,2.0106322749004257,0.1097337137410513
0.18018018018018017,-1.8364278917243007,11.073863686984737,0,2.017219069092075,0.10960600162325777
0.24024024024024024,-1.9568219205600172,11.088702664848409,0,2.0237980972088048,0.10947510407254141
0.3003003003003003,-2.0775962588892205,11.104200652526117,0,2.030369168047099,0.10934102489312246
0.36036036036036034,-2.1986239158101224,11.120518887903467,0,2.036932090634704,0.10920376798168752
0.42042042042042044,-2.319930676928847,11.137853300145498,0,2.0434866742361697,0.10906333732727617
0.4804804804804805,-2.441435667539284,11.156403890481013,0,2.0500327283584054,0.1089197370111652
0.5405405405405406,-2.5631148502107726,11.176401838239366,0,2.0565700627562022,0.10877297120674997
0.6006006006006006,-2.684910571908364,11.198102106036755,0,2.063098487437775,0.10862304417942299
0.6606606606606606,-2.8067257503084955,11.221787553000558,0,2.0696178126702733,0.10846996028645021
0.7207207207207207,-2.92849414465407,11.247790608513679,0,2.076127848985303,0.10831372397684405
0.7807807807807807,-3.050088959631488,11.276486544752323,0,2.0826284071844277,0.10815433979123443
0.8408408408408409,-3.171240418164273,11.308280403649496,0,2.089119298344671,0.1079918123617366
0.9009009009009009,-3.2918171081525394,11.343693505572057,0,2.0956003338240063,0.10782614641181655
0.960960960960961,-3.4114389803766727,11.383280301694136,0,2.1020713252668357,0.10765734675615386
1.021021021021021,-3.5298097079345396,11.427750181706223,0,2.10853208460947,0.10748541830050153
1.0810810810810811,-3.6463457996611135,11.477872924342734,0,2.1149824240855883,0.10731036604154373
1.1411411411411412,-3.7602423778977174,11.534503550017552,0,2.1214221562317004,0.10713219506675024
1.2012012012012012,-3.870522149516402,11.598619064354958,0,2.1278510938925903,0.10695091055422887
1.2612612612612613,-3.9758652381677093,11.671224680453037,0,2.1342690502267603,0.1067665177725748
1.3213213213213213,-4.074569134007829,11.75323937296533,0,2.1406758387118545,0.1065790220807176
1.3813813813813813,-4.164553464619319,11.845278329968703,0,2.147071273150088,0.10638842892776526
1.4414414414414414,-4.243503689148549,11.947337115635428,0,2.153455167673649,0.10619474385284619
1.5015015015015014,-4.309390409305232,12.058781247389954,0,2.15982733675011,0.10599797248494779
1.5615615615615615,-4.36121730220738,12.177839922145985,0,2.1661875951878113,0.10579812054275327
1.6216216216216217,-4.400230543591033,12.302068475514522,0,2.172535758141249,0.10559519383447519
1.6816816816816818,-4.4283672399573675,12.429671373549882,0,2.178871641116447,0.10538919825768672
1.7417417417417418,-4.447515267787183,12.559301292933078,0,2.1851950599763126,0.10518013979915032
1.8018018018018018,-4.459389200329837,12.69015075839637,0,2.1915058309459963,0.10496802453464361
1.8618618618618619,-4.465454414784876,12.821796282711043,0,2.1978037706182256,0.10475285862878297
1.921921921921922,-4.466934209645185,12.953982050193648,0,2.2040886959586423,0.10453464833484417
1.981981981981982,-4.46485960772005,13.08651489651254,0,2.210360424311115,0.10431339999458086
2.042042042042042,-4.460111486742899,13.219381334672443,0,2.2166187734030522,0.10408912003804004
2.1021021021021022,-4.453458097847966,13.352578250907754,0,2.2228635613506977,0.10386181498337538
2.1621621621621623,-4.445596859857985,13.486010383089562,0,2.229094606664419,0.10363149143665762
2.2222222222222223,-4.437164530339778,13.619776802346042,0,2.2353117282539765,0.10339815609168276
2.2822822822822824,-4.428767971120321,13.754005813896242,0,2.241514745433794,0.10316181572977726
2.3423423423423424,-4.42102250987562,13.888605796504876,0,2.2477034779282006,0.10292247721960135
2.4024024024024024,-4.414547540446331,14.023639020951652,0,2.2538777458766805,0.10268014751694894
2.4624624624624625,-4.410000165981495,14.159077074978967,0,2.2600373698390928,0.10243483366454582
2.5225225225225225,-4.408089092390032,14.295018494246968,0,2.266182170800887,0.10218654279184491
2.5825825825825826,-4.409606379710343,14.43129048893685,0,2.2723119701783094,0.10193528211481885
2.6426426426426426,-4.415441814801045,14.567818485046606,0,2.2784265898235896,0.1016810589357507
2.7027027027027026,-4.426609879225682,14.704381589673101,0,2.284525852030121,0.10142388064302117
2.7627627627627627,-4.44426303691066,14.840602595780073,0,2.290609579537621,0.10116375471089444
2.8228228228228227,-4.469700456161754,14.97594080826052,0,2.296677595537289,0.10090068869930052
2.8828828828828827,-4.504313288190481,15.109646671022752,0,2.3027297236769377,0.10063469025361585
2.942942942942943,-4.548659072295155,15.240795045468325,0,2.3087657880661254,0.10036576710444081
3.003003003003003,-4.6024011271915075,15.368779856448176,0,2.314785613281261,0.1000939270673753
3.063063063063063,-4.664956265588017,15.493132896757272,0,2.3207890243707086,0.0998191780427915
3.123123123123123,-4.735541428671955,15.613493320640444,0,2.3267758468598663,0.09954152801560429
3.183183183183183,-4.8133192469118455,15.729756927785996,0,2.332745906756242,0.09926098505503904
3.2432432432432434,-4.897475077545177,15.842033884984426,0,2.3386990305545083,0.09897755731439731
3.3033033033033035,-4.987100042837159,15.950403081309544,0,2.3446350452415405,0.09869125303081983
3.3633633633633635,-5.0814326542675134,16.05516713763639,0,2.350553778301454,0.09840208052504698
3.4234234234234235,-5.179770152870959,16.156670146389242,0,2.3564550577206083,0.09811004820117723
3.4834834834834836,-5.281483687371279,16.255290368242264,0,2.3623387119926136,0.09781516454642254
3.5435435435435436,-5.3860838331056184,16.351484483824336,0,2.3682045701233103,0.09751743813086212
3.6036036036036037,-5.492955344098652,16.445540641856866,0,2.3740524616357432,0.09721687760719289
3.6636636636636637,-5.601790691193232,16.537971911240007,0,2.3798822165751097,0.09691349171047847
3.7237237237237237,-5.712151388431666,16.629126996346656,0,2.3856936655137067,0.09660728925789494
3.7837837837837838,-5.823623201269005,16.719340914743086,0,2.391486639555847,0.0962982791484749
3.843843843843844,-5.935993539104814,16.809079834520016,0,2.3972609703427743,0.09598647036284852
3.903903903903904,-6.048953109215187,16.8987059835314,0,2.403016490057552,0.09567187196298296
3.963963963963964,-6.162145495981627,16.988528348504428,0,2.408753031429941,0.0953544930919185
4.024024024024024,-6.275284031805444,17.078900598075077,0,2.4144704277412647,0.09503434297350319
4.084084084084084,-6.3881484659998335,17.170225540853593,0,2.4201685128292487,0.09471143091212471
4.1441441441441444,-6.500398500772215,17.26281148287239,0,2.425847121092852,0.09438576629243993
4.2042042042042045,-6.611902732715429,17.35694877855657,0,2.431506087497082,0.0940573585791021
4.2642642642642645,-6.722693513383694,17.45231630519954,0,2.437145247577791,0.09372621731648577
4.324324324324325,-6.833121123970601,17.54868443637405,0,2.4427644374464483,0.0933923521284097
4.384384384384385,-6.943356906270224,17.645664862455273,0,2.448363493794915,0.09305577271785667
4.444444444444445,-7.053806151197875,17.743062970257007,0,2.45394225390018,0.09271648886669205
4.504504504504505,-7.16464191795327,17.84045997638868,0,2.459500555629097,0.09237451043537893
4.564564564564565,-7.276157390564308,17.937514808198117,0,2.465038237443089,0.09202984736269217
4.624624624624625,-7.38876606873908,18.033951062508528,0,2.4705551384028506,0.09168250966542885
4.684684684684685,-7.502657839044884,18.12925005021578,0,2.476051098173018,0.09133250743811791
4.744744744744745,-7.618321184994925,18.22308198682451,0,2.481525957026836,0.09097985085272607
4.804804804804805,-7.735968687264522,18.31481370063669,0,2.4869795558507923,0.09062455015836286
4.864864864864865,-7.856059809510066,18.40392140285825,0,2.4924117361492497,0.09026661568098215
4.924924924924925,-7.978899053407765,18.48965915574266,0,2.497822340049047,0.08990605782308245
4.984984984984985,-8.104988303444433,18.57130216032803,0,2.503211210304088,0.08954288706340453
5.045045045045045,-8.234561440500766,18.647821534241093,0,2.5085781902999145,0.0891771139566267
5.105105105105105,-8.367935233934952,18.71813093171407,0,2.513923124058252,0.0888087491330583
5.165165165165165,-8.50539241816912,18.78101115529966,0,2.51924585624155,0.08843780329833051
5.225225225225225,-8.64687165399607,18.835018970778933,0,2.5245462321574905,0.08806428723308551
5.285285285285285,-8.792190663333404,18.878695533299545,0,2.529824097763489,0.08768821179266281
5.345345345345345,-8.940839099908983,18.91060997547962,0,2.5350792996711653,0.08730958790678421
5.405405405405405,-9.092054992207714,18.929633303965545,0,2.540311685150808,0.0869284265792356
5.465465465465465,-9.244589866448894,18.936211183512473,0,2.5455211021358064,0.08654473888754774
5.525525525525525,-9.397557531335357,18.932001795333115,0,2.5507073992270763,0.08615853598267388
5.585585585585585,-9.550311199698434,18.91873504005292,0,2.555870425697458,0.08576982908866584
5.645645645645645,-9.702539479150598,18.898060060540082,0,2.561010031496092,0.08537862950234795
5.7057057057057055,-9.85421966586182,18.871463866785014,0,2.566126067252786,0.08498494859298857
5.7657657657657655,-10.005282094078412,18.84030675041204,0,2.5712183842823553,0.08458879780196958
5.8258258258258255,-10.155956597805487,18.805765937702148,0,2.576286834588941,0.08419018864245403
5.885885885885886,-10.306426663365169,18.76891840744837,0,2.5813312708703124,0.08378913269905165
5.945945945945946,-10.456822965946253,18.730775529518212,0,2.58635154652215,0.0833856416274818
6.006006006006006,-10.607433524968304,18.69225393330006,0,2.5913475156423016,0.08297972715423513
6.066066066066066,-10.75856040940386,18.654235411350516,0,2.596319033035029,0.08257140107623237
6.126126126126126,-10.91029882933893,18.617646230377833,0,2.601265954215221,0.08216067526048199
6.186186186186186,-11.062820955071954,18.583402349501906,0,2.606188135412599,0.08174756164373471
6.246246246246246,-11.216448058892052,18.552419019141688,0,2.6110854335758873,0.0813320722321372
6.306306306306306,-11.371138378384249,18.525732846662983,0,2.61595770637698,0.08091421910088265
6.366366366366366,-11.526920481030775,18.50440910344242,0,2.6208048122150713,0.08049401439386002
6.426426426426427,-11.683746496409151,18.489574091357376,0,2.6256266102207717,0.08007147032330124
6.486486486486487,-11.841418046940221,18.482407808958744,0,2.6304229602602014,0.07964659916942622
6.546546546546547,-11.99951329014952,18.484100865188577,0,2.635193722939066,0.07921941328008579
6.606606606606607,-12.157463858809145,18.495394908252507,0,2.6399387596067063,0.07878992507040286
6.666666666666667,-12.314763260681474,18.516114847316146,0,2.644657932360125,0.07835814702241198
6.726726726726727,-12.470957703165118,18.545951489570445,0,2.649351104047999,0.07792409168469604
6.786786786786787,-12.625453577269324,18.584539234840232,0,2.65401813827466,0.0774877716720221
6.846846846846847,-12.777878575648225,18.631537274427856,0,2.6586588994040667,0.07704919966497421
6.906906906906907,-12.927863527553315,18.686607379014642,0,2.663273252563736,0.07660838840958549
6.966966966966967,-13.075109961069726,18.74944477146079,0,2.6678610636486733,0.0761653507169671
7.027027027027027,-13.21925055800003,18.819726575863,0,2.6724221993252626,0.07572009946293648
7.087087087087087,-13.35998454987876,18.897169168697346,0,2.6769565270351445,0.07527264758764256
7.147147147147147,-13.497006007225263,18.981503121581685,0,2.681463914999068,0.07482300809519037
7.207207207207207,-13.630002108744089,19.07247179900539,0,2.6859442322207214,0.07437119405326231
7.267267267267267,-13.758709922957816,19.169876501529835,0,2.690397348490537,0.07391721859273925
7.327327327327327,-13.882846782789436,19.273539434028784,0,2.6948231343894786,0.07346109490731809
7.387387387387387,-14.002053044873211,19.383249154958985,0,2.699221461292801,0.07300283625312874
7.4474474474474475,-14.115901955806557,19.49874560480877,0,2.7035922013737856,0.07254245594834906
7.5075075075075075,-14.224152528028398,19.619990190241843,0,2.7079352276074617,0.07207996737281717
7.5675675675675675,-14.326283056473812,19.746680264738302,0,2.7122504137742904,0.07161538396764333
7.627627627627628,-14.421898869070745,19.878679193073985,0,2.716537634463842,0.07114871923481866
7.687687687687688,-14.510529140563026,20.015795278261226,0,2.72079676507843,0.07067998673682327
7.747747747747748,-14.591672602166208,20.157768966413208,0,2.725027681836742,0.07020920009623159
7.807807807807808,-14.664992797222451,20.30418992650205,0,2.7292302617774307,0.06973637299531704
7.867867867867868,-14.73031514052716,20.454689158196956,0,2.7334043827626915,0.06926151917565378
7.927927927927928,-14.787408676582809,20.608676235526058,0,2.737549923481809,0.06878465243771785
7.987987987987988,-14.83618010936942,20.765814194667094,0,2.741666763454685,0.06830578664048573
8.048048048048049,-14.87650364722217,20.925619076614907,0,2.7457547830353377,0.06782493570103189
8.108108108108109,-14.908271107296905,21.08752339354782,0,2.749813863415382,0.06734211359412402
8.168168168168169,-14.931444708294698,21.251166549563642,0,2.753843886627479,0.06685733435181691
8.228228228228229,-14.945973115474184,21.415968333843487,0,2.7578447355487663,0.06637061206304512
8.288288288288289,-14.951853759122454,21.581638395734636,0,2.7618162939042628,0.0658819608732127
8.348348348348349,-14.949081568229682,21.74759495058108,0,2.7657584462702443,0.06539139498378292
8.408408408408409,-14.937683868476057,21.91340516200492,0,2.7696710780776037,0.06489892865186486
8.468468468468469,-14.917703768065351,22.07864134354208,0,2.7735540756151735,0.06440457618979961
8.528528528528529,-14.889200206324332,22.24288248656133,0,2.777407326033039,0.06390835196474377
8.588588588588589,-14.852266539878624,22.405642695238924,0,2.781230717345809,0.06341027039825257
8.64864864864865,-14.807004988418804,22.566520465964516,0,2.7850241384358787,0.06291034596586
8.70870870870871,-14.753533600087737,22.72512625145884,0,2.7887874790566514,0.06240859319665877
8.76876876876877,-14.692016283412064,22.881012878996504,0,2.7925206298357503,0.061905026672877526
8.82882882882883,-14.622614034150397,23.033821716441256,0,2.7962234822781906,0.06139966102945755
8.88888888888889,-14.545607836800235,23.183101866226387,0,2.7998959287695357,0.06089251095362699
8.94894894894895,-14.4612961729046,23.328773720555287,0,2.803537862579026,0.06038359118447415
9.00900900900901,-14.370154283862897,23.470421550645778,0,2.807149177862676,0.05987291651251949
9.06906906906907,-14.272381764431014,23.607949302995298,0,2.8107297696663567,0.05936050177928509
9.12912912912913,-14.168288342113046,23.740966763408004,0,2.8142795339288393,0.05884636187686403
9.18918918918919,-14.058043859986988,23.869173665831948,0,2.8177983674848264,0.05833051174748696
9.24924924924925,-13.941770687211294,23.992211098311696,0,2.8212861680679433,0.0578129663830884
9.30930930930931,-13.81949619787644,24.109699620821683,0,2.824742834313717,0.05729374082487053
9.36936936936937,-13.691391146488504,24.22100984571762,0,2.828168265762515,0.0567728501628665
9.42942942942943,-13.557379323348364,24.325617602965853,0,2.8315623628624706,0.05625030953550146
9.48948948948949,-13.41767948937124,24.42263921853742,0,2.8349250269723734,0.05572613412915305
9.54954954954955,-13.27221096059687,24.51128530839546,0,2.838256160364538,0.05520033917770954
9.60960960960961,-13.121160880524613,24.590442965531235,0,2.8415556662276398,0.05467293996212763
9.66966966966967,-12.964754281870388,24.658857837646238,0,2.8448234486695356,0.054143951809987864
9.72972972972973,-12.803330989961513,24.71509781988443,0,2.8480594127200445,0.05361339009504932
9.78978978978979,-12.637562408992778,24.75752482645195,0,2.8512634643337096,0.05308127023680318
9.84984984984985,-12.468464294277343,24.78441659697856,0,2.8544355103925327,0.05254760770002392
9.90990990990991,-12.297256591245093,24.794117223742653,0,2.8575754587086792,0.05201241799432056
9.96996996996997,-12.125884008147814,24.785214082856513,0,2.860683218027158,0.05147571667368528
10.03003003003003,-11.956215466790589,24.757989220120866,0,2.863758698028472,0.05093751933604199
10.09009009009009,-11.78955784904675,24.71515161689283,0,2.866801809331246,0.0503978416227924
10.15015015015015,-11.626548662377925,24.659705403747218,0,2.8698124634948217,0.049856699218362076
10.21021021021021,-11.466952955114177,24.594286604704653,0,2.8727905730218284,0.049314107849743924
10.27027027027027,-11.31054479515071,24.521285508926763,0,2.875736051360727,0.04877008328604186
10.33033033033033,-11.156710330580415,24.442662616700886,0,2.8786488129083265,0.048224641338011805
10.39039039039039,-11.004716608252634,24.360070152970923,0,2.8815287730122656,0.047677797857602816
10.45045045045045,-10.853908156307028,24.27502350914345,0,2.8843758479734825,0.047129568737495894
10.51051051051051,-10.703507347295595,24.18886790071249,0,2.88718995504864,0.04657996991064226
10.57057057057057,-10.552744378511674,24.102927256500685,0,2.8899710124525324,0.04602901734980062
10.63063063063063,-10.400920016093608,24.018623238124974,0,2.8927189393604644,0.04547672706707233
10.69069069069069,-10.247272490566989,23.937483735536063,0,2.8954336559105958,0.04492311511343673
10.75075075075075,-10.090910605438324,23.86121117786027,0,2.898115083206267,0.044368197578284
10.81081081081081,-9.931136382229399,23.791952437946918,0,2.9007631433182888,0.04381199058894821
10.87087087087087,-9.767376282638452,23.732332881046986,0,2.9033777592872094,0.043254510310237956
10.93093093093093,-9.599372916448461,23.68555584990031,0,2.905958855125549,0.042695772943967245
10.99099099099099,-9.42750760576207,23.655367267280525,0,2.90850635582001,0.04213579472848394
11.05105105105105,-9.253120933069965,23.645168234389764,0,2.9110201873336554,0.041574591938198534
11.11111111111111,-9.078556379399231,23.65454527436092,0,2.9135002766080627,0.04101218088311046
11.17117117117117,-8.9055707751942,23.680924145871625,0,2.915946551565444,0.040448577908334823
11.23123123123123,-8.73509451712193,23.721365837728836,0,2.9183589411107436,0.0398837993936267
11.29129129129129,-8.567556980835038,23.772981385230924,0,2.9207373751337045,0.03931786175290536
11.35135135135135,-8.402748959046685,23.833247847343028,0,2.9230817845109023,0.03875078143377757
11.411411411411411,-8.240339575139341,23.899968047430338,0,2.925392101107758,0.03818257491705892
11.471471471471471,-8.079670935701353,23.971355722285022,0,2.9276682577805166,0.037613258716295526
11.531531531531531,-7.920283243465132,24.045776102430246,0,2.929910188378198,0.03704284937728347
11.591591591591591,-7.76157987340742,24.12183121955123,0,2.93211782774452,0.03647136347758858
11.651651651651651,-7.602820298512352,24.198317486632874,0,2.9342911117197934,0.03589881762606393
11.711711711711711,-7.443591993705661,24.273942804977334,0,2.936429977142782,0.03532522846236796
11.771771771771771,-7.283267506957969,24.34754045799417,0,2.938534361852546,0.0347506126564801
11.831831831831831,-7.1213423020951305,24.417865701853287,0,2.9406042046902403,0.03417498690821671
11.891891891891891,-6.957367593236718,24.483597185446378,0,2.9426394455008973,0.0335983679467458
11.951951951951951,-6.790951263499898,24.543314577136925,0,2.9446400251351723,0.03302077253010078
12.012012012012011,-6.621902749416461,24.595444587061,0,2.9466058854510653,0.03244221744469314
12.072072072072071,-6.450192250355187,24.638390818244336,0,2.948536969315609,0.031862719504824825
12.132132132132131,-6.27622244379182,24.671481603814232,0,2.950433220606527,0.03128229555219984
12.192192192192191,-6.100461086330039,24.694779861850495,0,2.9522945842138704,0.030700962455434144
12.252252252252251,-5.923685502404777,24.70836825432138,0,2.9541210060416145,0.03011873710956614
12.312312312312311,-5.746241407061034,24.71241084281936,0,2.9559124330092343,0.02953563643556489
12.372372372372372,-5.568773258537594,24.707074856218735,0,2.957668813053243,0.02895167737983916
12.432432432432432,-5.391707484173693,24.692551568576768,0,2.9593900951287107,0.028366876913744093
12.492492492492492,-5.21547263156646,24.66903330236149,0,2.9610762292107426,0.027781252033088802
12.552552552552552,-5.040571385676518,24.636728583281357,0,2.962727166295937,0.027194819757641688
12.612612612612612,-4.867362837462284,24.595823688054807,0,2.964342858403806,0.026607597130636138
12.672672672672672,-4.696281386261455,24.54651383774424,0,2.9659232585781736,0.026019601218275405
12.732732732732732,-4.52762570556934,24.48894451733707,0,2.967468320888536,0.025430849109236375
12.792792792792792,-4.361910332640791,24.423322246755205,0,2.9689780004314,0.024841357914172794
12.852852852852854,-4.199449919458574,24.34977287317065,0,2.9704522533315876,0.024251144765218134
12.912912912912914,-4.040640591107235,24.268434109541285,0,2.9718910367435094,0.023660226815487906
12.972972972972974,-3.885891674015007,24.17943431679732,0,2.9732943088524104,0.023068621238580955
13.033033033033034,-3.735627594802561,24.082893354665256,0,2.9746620288755863,0.022476345228080143
13.093093093093094,-3.5902876409141538,23.978924731028442,0,2.975994157063568,0.021883415997052864
13.153153153153154,-3.4501569051023435,23.86797606222907,0,2.9772906547012763,0.021289850777551075
13.213213213213214,-3.314853112150755,23.7509915782493,0,2.9785514841091487,0.020695666820109804
13.273273273273274,-3.1839284506768695,23.629054351660578,0,2.9797766086442325,0.0201008813932466
13.333333333333334,-3.0567544906939523,23.503124625519813,0,2.980965992701251,0.019505511782958854
13.393393393393394,-2.9325990976307,23.374061576609417,0,2.982119601713637,0.01890957529222224
13.453453453453454,-2.8107350198467858,23.2427193131481,0,2.9832374021545403,0.018313089240487048
13.513513513513514,-2.6904371457543537,23.109950544930356,0,2.984319361537798,0.017716070963175606
13.573573573573574,-2.5707874364280157,22.976395267532155,0,2.9853654484188814,0.01711853781117781
13.633633633633634,-2.451056620683282,22.84291910835336,0,2.986375632395811,0.016520507150347127
13.693693693693694,-2.3303574228814736,22.710248581129225,0,2.987349884110035,0.015921996360996123
13.753753753753754,-2.2077798643941895,22.579146549095974,0,2.9882881752472876,0.015323022837391122
13.813813813813814,-2.082529153403521,22.450577586039696,0,2.9891904785384105,0.014723603987246519
13.873873873873874,-1.9537270746675888,22.32550328896209,0,2.9900567677601444,0.014123757231219029
13.933933933933934,-1.8205061334142991,22.204989910134664,0,2.990887017735891,0.01352350000240172
13.993993993993994,-1.682228932128794,22.09037477266392,0,2.991681204336446,0.012922849745816667
14.054054054054054,-1.5381986243095693,21.982953676473155,0,2.9924393044807,0.012321823917908722
14.114114114114114,-1.3880338806286578,21.884166624363704,0,2.9931612961363085,0.011720439986037435
14.174174174174174,-1.2322466889334145,21.794516092783475,0,2.9938471583203334,0.011118715427970157
14.234234234234235,-1.0718616993411358,21.713151850633036,0,2.9944968710998516,0.01051666773137333
14.294294294294295,-0.9079745714470443,21.639121625304206,0,2.995110415592535,0.009914314393305028
14.354354354354355,-0.7413673323244058,21.571325144480173,0,2.9956877739671994,0.009311672919705753
14.414414414414415,-0.5726658184195679,21.508650042029,0,2.996228929444322,0.008708760824889973
14.474474474474475,-0.4025325039223402,21.450055516550915,0,2.99673386629653,0.008105595631037302
14.534534534534535,-0.2313293284903862,21.394454407691093,0,2.9972025698490565,0.007502194867683064
14.594594594594595,-0.05945480710742623,21.34082912406321,0,2.997635026480169,0.006898576071208642
14.654654654654655,0.112714646105924,21.288194603356025,0,2.9980312236215623,0.006294756784332023
14.714714714714715,0.2849564315516133,21.23554445377382,0,2.9983911497587266,0.005690754555598263
14.774774774774775,0.45684684876518233,21.181943903700713,0,2.9987147944312804,0.0050865869388687784
14.834834834834835,0.6281687375948026,21.126388651204614,0,2.9990021482332763,0.004482271492811985
14.894894894894895,0.7985566447713198,21.06789897690942,0,2.9992532028134704,0.0038778257803922063
14.954954954954955,0.9675615891089846,21.00549232340309,0,2.9994679508755713,0.0032732673683600337
15.015015015015015,1.1346497887103417,20.938182320229856,0,2.999646386178445,0.002668613826741007
15.075075075075075,1.299204791670772,20.86498322483264,0,2.999788503536303,0.0020638827283257725
15.135135135135135,1.4606641501484814,20.784999697337625,0,2.999894298818848,0.0014590916481586789
15.195195195195195,1.61869695793219,20.69854549220012,0,2.999963768951397,0.0008542581630273
15.255255255255255,1.7735709559002615,20.606378842521224,0,2.9999969119149683,0.0002493998509518052
15.315315315315315,1.9253908431351665,20.509401373644145,0,2.999993726746342,-0.0003554657093261009
15.375375375375375,2.074573620010416,20.4083451216519,0,2.9999542135380874,-0.000960320938854261
15.435435435435435,2.221417821110889,20.304020811443714,0,2.9998783734385603,-0.001565148258980757
15.495495495495495,2.366452488004624,20.19707031335591,0,2.9997662086518693,-0.002169930091864489
15.555555555555555,2.5100281753589413,20.088252243381767,0,2.9996177224378124,-0.0027746488609867353
15.615615615615615,2.652663233984324,19.978190033120473,0,2.9994329191117814,-0.0033792869916611677
15.675675675675675,2.7948150107291205,19.867543540685812,0,2.999211804044638,-0.003983826911545421
15.735735735735735,2.936995757399006,19.756926112203242,0,2.9989543836625545,-0.004588251051150986
15.795795795795796,3.0796618278376613,19.646996392227713,0,2.998660665446832,-0.005192541844354631
15.855855855855856,3.2232720743726357,19.53841760726045,0,2.9983306579336793,-0.005796681728908111
15.915915915915916,3.368404840113584,19.431777062428733,0,2.997964370713964,-0.006400653146949273
15.975975975975976,3.515416223211239,19.32784408001918,0,2.9975618144329377,-0.007004438545512044
16.036036036036037,3.664783193125768,19.227314293992286,0,2.997123000789923,-0.007608020377036349
16.096096096096097,3.8168107486992184,19.13101003037179,0,2.996647942537976,-0.008211381099878297
16.156156156156158,3.9717313770336906,19.03947604709227,0,2.9961366534835143,-0.008814503178820187
16.216216216216218,4.129278135310644,18.95249902078803,0,2.9955891484859145,-0.009417369085579922
16.276276276276278,4.2889589620069035,18.869750550317686,0,2.9950054434570834,-0.010019961299320233
16.336336336336338,4.450524765141658,18.79075784198519,0,2.994385555360995,-0.010622262307158074
16.396396396396398,4.6136635345090005,18.71508062195219,0,2.9937295022131933,-0.011224254604673791
16.456456456456458,4.778062659408951,18.64227792075426,0,2.993037303080275,-0.011825920696419646
16.516516516516518,4.943475563597195,18.571882396461326,0,2.9923089780793304,-0.012427243096427992
16.576576576576578,5.109592420436583,18.503458927986593,0,2.991544548377362,-0.01302820432872014
16.636636636636638,5.276304162609725,18.436496768592946,0,2.9907440361906668,-0.013628786927813464
16.696696696696698,5.443373542374099,18.370545976782243,0,2.989907464784192,-0.014228973439229802
16.756756756756758,5.610565541687386,18.305160850115538,0,2.98903485847086,-0.014828746420001917
16.816816816816818,5.777780763014226,18.239847694955632,0,2.988126242610859,-0.01542808843918124
16.876876876876878,5.944721543644398,18.174194071894647,0,2.9871816436109073,-0.016026982078343657
16.936936936936938,6.111357821781587,18.10768419605951,0,2.9862010889234876,-0.016625409932096432
16.996996996996998,6.277393287822264,18.039907758417076,0,2.9851846070460457,-0.01722335460858375
17.057057057057058,6.4425988828918195,17.970429390952297,0,2.984132227520165,-0.01782079872999198
17.117117117117118,6.606878732648699,17.898760524311268,0,2.9830439809307085,-0.018417724933054908
17.177177177177178,6.769978211537238,17.824754461831755,0,2.981919898904925,-0.01901411586955856
17.237237237237238,6.93199887031083,17.74852752647764,0,2.980760014111537,-0.019609954206845186
17.2972972972973,7.092989755555481,17.67025344421118,0,2.979564360259786,-0.020205222628316706
17.35735735735736,7.252936150336051,17.59013832547317,0,2.978332972098454,-0.020799903833938652
17.41741741741742,7.411951589772046,17.508324800765465,0,2.9770658854148566,-0.021393980540742166
17.47747747747748,7.570085061664108,17.424986387829037,0,2.9757631370337974,-0.021987435483327072
17.53753753753754,7.727448288788823,17.340262494902717,0,2.9744247648165025,-0.022580251414362887
17.5975975975976,7.884026916505729,17.2543598765707,0,2.973050807659518,-0.023172411105090836
17.65765765765766,8.039932138287387,17.167417345775686,0,2.9716413054935815,-0.023763897345823775
17.71771771771772,8.195274088685014,17.079572524780986,0,2.970196299282458,-0.024354692946447067
17.77777777777778,8.35003876511254,16.99103341772515,0,2.9687158310217523,-0.024944780736917842
17.83783783783784,8.504458946080167,16.90186710646237,0,2.9671999437376892,-0.025534143567763835
17.8978978978979,8.658459030077534,16.81231845750259,0,2.96564868148586,-0.02612276431058196
17.95795795795796,8.812209450233787,16.722491342408958,0,2.964062089349944,-0.026710625858536324
18.01801801801802,8.965757837846459,16.63256219270568,0,2.9624402134403978,-0.027297711126855206
18.07807807807808,9.119273701548456,16.54263806306542,0,2.9607831008931167,-0.027884003053327253
18.13813813813814,9.272746818754044,16.452930457885202,0,2.9590907998680622,-0.02846948459879808
18.1981981981982,9.426280621626756,16.363518786350756,0,2.957363359547864,-0.029054138747664673
18.25825825825826,9.579907508175014,16.274461079834182,0,2.9556008301363903,-0.029637948508370687
18.31831831831832,9.733602549322436,16.18584510391857,0,2.953803262857289,-0.030220896913899477
18.37837837837838,9.88752255525416,16.097652574315724,0,2.9519707099524988,-0.03080296702226798
18.43843843843844,10.041580863111989,16.010003199941202,0,2.95010322468073,-0.03138414191701834
18.4984984984985,10.195809152714425,15.92294561420495,0,2.948200861315919,-0.03196440470771021
18.55855855855856,10.350296624911948,15.836493289519881,0,2.9462636751456475,-0.03254373853041132
18.61861861861862,10.50500529541159,15.750727580900131,0,2.9442917224695395,-0.033122126548187414
18.67867867867868,10.659951794283712,15.665694690715187,0,2.942285060597623,-0.03369955195159179
18.73873873873874,10.815208035945036,15.581406481341205,0,2.9402437478486636,-0.03427599795915397
18.7987987987988,10.970776384302999,15.497908617760135,0,2.938167843548472,-0.034851447817867226
18.85885885885886,11.126586214193097,15.415280121325653,0,2.936057408028177,-0.03542588480367524
18.91891891891892,11.28274742429938,15.33349893403375,0,2.933912502622475,-0.03599929222195875
18.97897897897898,11.439233729512214,15.252610632013571,0,2.9317331896678462,-0.036571653408019995
19.03903903903904,11.596007092811057,15.172660891862312,0,2.9295195325007417,-0.03714295172756781
19.0990990990991,11.753150174621556,15.093629053677986,0,2.9272715954557453,-0.03771317057720028
19.15915915915916,11.910580784083937,15.015552600931942,0,2.9249894438637005,-0.038282293384888054
19.21921921921922,12.068203006937557,14.938108091221915,0,2.9226731440498166,-0.03885030361045521
19.27927927927928,12.225731107689148,14.860774606789155,0,2.9203227633317357,-0.0394171847460606
19.33933933933934,12.382900535350569,14.783034577619496,0,2.917938370017579,-0.03998292031667737
19.3993993993994,12.539394686723593,14.704404501467561,0,2.915520033403963,-0.0405474938805715
19.45945945945946,12.69503224594677,14.624324675418611,0,2.9130678237739835,-0.04111088902977993
19.51951951951952,12.849478923969398,14.542287743267833,0,2.910581812395172,-0.04167308939058754
19.57957957957958,13.002434307250264,14.457727760720752,0,2.9080620715174277,-0.04223407862400281
19.63963963963964,13.153418974467005,14.37012095617387,0,2.905508674370915,-0.042793840426232466
19.6996996996997,13.30202069039372,14.278832565043443,0,2.9029216951639363,-0.04335235852915589
19.75975975975976,13.447681120129543,14.183217651285506,0,2.9003012090807765,-0.04390961670079725
19.81981981981982,13.589744368143721,14.082576476834602,0,2.8976472922795145,-0.044465598745797766
19.87987987987988,13.727383877709842,13.976188794307062,0,2.894960021889813,-0.04502028850588624
19.93993993993994,13.859547328865768,13.863359048428503,0,2.8922394760106767,-0.045573669860348415
20.0,13.985022064821816,13.743380826511723,0,2.8894857337081814,-0.04612572672649566
20.06006006006006,14.102358065172961,13.615643580862933,0,2.886698875013176,-0.04667644306013259
20.12012012012012,14.209812472681348,13.479826127691515,0,2.8838789809189573,-0.04722580285602312
20.18018018018018,14.30567189827741,13.33570523483793,0,2.881026133378916,-0.0477737901483555
20.24024024024024,14.388536671076425,13.183947091559011,0,2.8781404153041565,-0.04832038901120645
20.3003003003003,14.458614230761649,13.026100547689943,0,2.8752219105610823,-0.048865583559004215
20.36036036036036,14.516777643499541,12.86363007340559,0,2.8722707039689643,-0.04940935794699005
20.42042042042042,14.564136758318242,12.697842534783803,0,2.869286881297474,-0.04995169637167848
20.48048048048048,14.60191955876909,12.52982143458762,0,2.8662705292641872,-0.050492583071317126
20.54054054054054,14.631389230371225,12.360304443142246,0,2.863221735532071,-0.05103200232634416
20.6006006006006,14.653730915499343,12.189917413071493,0,2.8601405887069284,-0.05156993845984575
20.66066066066066,14.670052942602704,12.019023191094757,0,2.857027178334828,-0.05210637583801135
20.72072072072072,14.681351380987781,11.847925096830748,0,2.8538815948995,-0.05264129887058801
20.78078078078078,14.688527953364154,11.676724458834663,0,2.8507039298197085,-0.05317469201133348
20.84084084084084,14.69238417189872,11.50569453264556,0,2.84749427544659,-0.05370653975846835
20.9009009009009,14.693653619220452,11.334767061577507,0,2.844252725060973,-0.0542368266551263
20.96096096096096,14.692999463478564,11.16406121220029,0,2.840979372870669,-0.05476553728980311
21.02102102102102,14.691033274830975,10.993512839271435,0,2.837674314007728,-0.05529265629680511
21.08108108108108,14.688326883684358,10.82318639168244,0,2.834337644525681,-0.05581816835669512
21.14114114114114,14.685422693819408,10.653127976647056,0,2.8309694613967418,-0.05634205819673829
21.2012012012012,14.682839392111502,10.48321219556559,0,2.8275698625089962,-0.056864310591345356
21.26126126126126,14.681075467576578,10.313459949286834,0,2.824138946663548,-0.05738491036251578
21.32132132132132,14.680194533501343,10.143988883111831,0,2.820676813571657,-0.05790384238027815
21.38138138138138,14.679703392970126,9.974631356011665,0,2.8171835638518345,-0.05842109156313056
21.44144144144144,14.679074391166427,9.80553851150743,0,2.8136592990269196,-0.05893664287847855
21.5015015015015,14.677771814298723,9.636712027461964,0,2.8101041215211335,-0.05945048134307201
21.56156156156156,14.675240096291846,9.46801329906786,0,2.8065181346570993,-0.05996259202344058
21.62162162162162,14.670899027423554,9.299633782940326,0,2.8029014426528365,-0.06047296003632802
21.68168168168168,14.664126371615932,9.131559406001905,0,2.7992541506187374,-0.06098157054912443
21.74174174174174,14.654245359464378,8.963812608349924,0,2.7955763645545098,-0.06148840878029719
21.8018018018018,14.640523984081614,8.796606493641482,0,2.7918681913460963,-0.061993459999821025
21.86186186186186,14.6221440847359,8.630054209046044,0,2.788129738762569,-0.06249670952960556
21.92192192192192,14.59821248013213,8.464470331143385,0,2.7843611154529953,-0.06299814274392249
21.98198198198198,14.567727805539018,8.300159586935065,0,2.7805624309432826,-0.06349774506982993
22.04204204204204,14.529621435374299,8.137697711502549,0,2.7767337956329943,-0.06399550198759671
22.1021021021021,14.482750680149012,7.977780548408996,0,2.772875320792141,-0.06449139903112366
22.16216216216216,14.425984641014344,7.821398720078554,0,2.7689871185579467,-0.06498542178836457
22.22222222222222,14.358228041026951,7.669668369557205,0,2.7650693019315904,-0.0654775559017448
22.28228228228228,14.278680663786652,7.524126015298021,0,2.7611219847749213,-0.06596778706857846
22.34234234234234,14.186793482620775,7.386222030754199,0,2.7571452818071522,-0.06645610104148415
22.4024024024024,14.08314307022756,7.2572973931649445,0,2.75313930860152,-0.06694248362879923
22.46246246246246,13.969411591849498,7.1375133156217645,0,2.7491041815819313,-0.06742692069499212
22.52252252252252,13.847335596258777,7.026614091518676,0,2.745040018019578,-0.06790939816107297
22.58258258258258,13.718434514803597,6.924080029271332,0,2.7409469360295313,-0.06838990200500286
22.64264264264264,13.5840159472508,6.829278139347855,0,2.7368250545673014,-0.06886841826210167
22.7027027027027,13.445183343383976,6.741536430408335,0,2.7326744934253893,-0.0693449330254536
22.762762762762762,13.302811676451064,6.660163757138894,0,2.7284953732297987,-0.0698194324463114
22.822822822822822,13.157598545272334,6.584497664108712,0,2.7242878154365346,-0.0702919027344988
22.882882882882882,13.010135141191135,6.513937891524617,0,2.720051942328074,-0.07076233015881134
22.942942942942942,12.860851804822971,6.44791000864657,0,2.7157878770098054,-0.07123070104741559
23.003003003003002,12.710095316768491,6.385894311148285,0,2.711495743406458,-0.07169700178824634
23.063063063063062,12.558215521029245,6.327445476875716,0,2.7071756662584976,-0.07216121882940206
23.123123123123122,12.405511116381742,6.272154552446692,0,2.702827771118503,-0.07262333867953896
23.183183183183182,12.252021455306917,6.219570926972276,0,2.698452184347512,-0.07308334790826305
23.243243243243242,12.098044824245097,6.16937625430227,0,2.6940490331113542,-0.07354123314652061
23.303303303303302,11.943716934501913,6.121224233830266,0,2.689618445376955,-0.07399698108698625
23.363363363363362,11.789165927310274,6.074788779609008,0,2.6851605499086153,-0.07445057848445005
23.423423423423422,11.634451176435105,6.029737993656277,0,2.6806754762642653,-0.07490201215620258
23.483483483483482,11.479707719995224,5.985778971203071,0,2.6761633547917074,-0.07535126898241769
23.543543543543542,11.325007506332195,5.942805400055044,0,2.67162431662482,-0.07579833590653408
23.603603603603602,11.170221018288242,5.900844983225096,0,2.6670584936797535,-0.0762431999356346
23.663663663663662,11.015489849111557,5.860007107871316,0,2.6624660186510916,-0.07668584814082376
23.723723723723722,10.860734629681385,5.820341125660927,0,2.657847025007995,-0.07712626765760389
23.783783783783782,10.705942376622122,5.781914536117013,0,2.6532016469903246,-0.07756444568624865
23.843843843843842,10.551094984503404,5.744793122500141,0,2.648530019604739,-0.07800036949217506
23.903903903903903,10.396239110111454,5.709056535363475,0,2.6438322786207733,-0.07843402640631363
23.963963963963963,10.241346881597838,5.674764574108264,0,2.6391085605668883,-0.07886540382547674
24.024024024024023,10.086455876861754,5.64198911068427,0,2.6343590027265047,-0.07929448921272471
24.084084084084083,9.9314621138011,5.610769675418767,0,2.6295837431340168,-0.07972127009773018
24.144144144144143,9.776466024923717,5.581184591296624,0,2.624782920570778,-0.08014573407714048
24.204204204204203,9.62149665879406,5.553291456550023,0,2.619956674561065,-0.08056786881493837
24.264264264264263,9.466444369185092,5.527119473187977,0,2.6151051453680276,-0.08098766204280029
24.324324324324323,9.311405361661123,5.502729250758292,0,2.6102284739896073,-0.08140510156045305
24.384384384384383,9.15647642974307,5.480171913437609,0,2.605326802154446,-0.08182017523602828
24.444444444444443,9.001480189230525,5.459453538364226,0,2.6004002723177617,-0.08223287100641495
24.504504504504503,8.846585894501674,5.440623214386684,0,2.59544902765721,-0.08264317687761034
24.564564564564563,8.691828554069184,5.423702268515856,0,2.590473212068721,-0.08305108092506831
24.624624624624623,8.537111880304684,5.408689633086943,0,2.5854729701623222,-0.08345657129404577
24.684684684684683,8.382486722960817,5.3955392551933485,0,2.580448447257933,-0.08385963619994737
24.744744744744743,8.228142226029087,5.384163060742248,0,2.575399789381139,-0.08426026392866805
24.804804804804803,8.07391801207653,5.37444737927737,0,2.5703271432589503,-0.08465844283693348
24.864864864864863,7.919861950536436,5.36629946861529,0,2.5652306563155394,-0.08505416135263817
24.924924924924923,7.7660917470068656,5.359631214346221,0,2.560110476667954,-0.08544740797518202
24.984984984984983,7.612582621621775,5.354349640729487,0,2.554966753121811,-0.0858381712758046
25.045045045045043,7.459379265739581,5.350367689402416,0,2.5497996351669756,-0.08622643989791721
25.105105105105103,7.30638270820531,5.3475980790324025,0,2.544609272973213,-0.08661220255743296
25.165165165165163,7.153706399380937,5.345960934132082,0,2.5393958173858273,-0.08699544804309459
25.225225225225223,7.001391851263566,5.345375824106555,0,2.5341594199212776,-0.08737616521680035
25.285285285285283,6.849336518059354,5.345764689733974,0,2.52890023276277,-0.08775434301392791
25.345345345345343,6.69757984586707,5.3470526750565055,0,2.523618408755838,-0.08812997044365585
25.405405405405403,6.546232309414393,5.349164890537712,0,2.518314101403903,-0.08850303658928271
25.465465465465464,6.3951170334368275,5.352032333157496,0,2.512987464863809,-0.0888735306085447
25.525525525525524,6.2444148707345555,5.35558186455077,0,2.5076386539413438,-0.08924144173393068
25.585585585585584,6.094019406093387,5.359747340874982,0,2.5022678240867373,-0.08960675927299509
25.645645645645647,5.943967156754693,5.364460991734853,0,2.49687513139015,-0.0899694726086686
25.705705705705707,5.7942942211370125,5.369655788071531,0,2.491460732577133,-0.09032957119956664
25.765765765765767,5.64489324957447,5.375271000402104,0,2.486024785004071,-0.0906870445802961
25.825825825825827,5.495866566858106,5.381239503419828,0,2.4805674466536107,-0.09104188236175915
25.885885885885887,5.347212973685492,5.387499827928643,0,2.475088876130072,-0.09139407423145524
25.945945945945947,5.198847417051166,5.39399528328932,0,2.469589232654836,-0.0917436099537807
26.006006006006007,5.0508276398117715,5.400663494294111,0,2.464068676061718,-0.0920904793703266
26.066066066066067,4.90314006232681,5.407445532020403,0,2.45852736679232,-0.0924346724001737
26.126126126126128,4.755842353557607,5.414279664604103,0,2.452965465891374,-0.09277617904018529
26.186186186186188,4.608849942972945,5.421111299926529,0,2.447383135002058,-0.09311498936529806
26.246246246246248,4.462149609202575,5.42788310177992,0,2.4417805363612937,-0.0934510935288108
26.306306306306308,4.315799273088869,5.4345350390359135,0,2.43615783279504,-0.09378448176267014
26.366366366366368,4.169856877068274,5.441007949829048,0,2.430515187713554,-0.09411514437775473
26.426426426426428,4.024167473403122,5.447252754835923,0,2.424852765106647,-0.09444307176415664
26.486486486486488,3.8787893233368953,5.453211514192194,0,2.4191707295389158,-0.09476825439146071
26.546546546546548,3.733780781867708,5.458827475275619,0,2.4134692461449587,-0.09509068280902165
26.606606606606608,3.5891293794561148,5.464047796949614,0,2.407748480624579,-0.09541034764623867
26.666666666666668,3.444751841805548,5.46882267520567,0,2.4020085992379685,-0.09572723961282753
26.726726726726728,3.300707020549682,5.4730981361910445,0,2.3962497688008764,-0.09604134949909085
26.786786786786788,3.157053990716566,5.476821963167571,0,2.3904721566797575,-0.09635266817618578
26.846846846846848,3.0136389707388047,5.4799481323718275,0,2.384675930786912,-0.09666118659638913
26.906906906906908,2.870663527193913,5.482423599728357,0,2.378861259575605,-0.09696689579336035
26.966966966966968,2.7279742415394796,5.48420375657169,0,2.3730283120351703,-0.09726978688240215
27.027027027027028,2.5856311430659584,5.48524153606329,0,2.367177257686097,-0.0975698510607188
27.087087087087088,2.4436311791862693,5.485543430167081,0,2.361308266575107,-0.09786707960767187
27.147147147147148,2.3019857706837077,5.485211106610289,0,2.3554215092702075,-0.09816146388503368
27.207207207207208,2.1607077122853884,5.4843548623949685,0,2.349517156855741,-0.09845299533723831
27.26726726726727,2.0197382983767027,5.483082353017961,0,2.343595380927408,-0.09874166549163026
27.32732732732733,1.87916113082671,5.481500536166983,0,2.3376563535872794,-0.09902746595871084
27.38738738738739,1.7389883623725206,5.479714177824649,0,2.331700247438798,-0.09931038843238182
27.44744744744745,1.5990893183330985,5.477824227979335,0,2.3257272355817604,-0.09959042469018689
27.50750750750751,1.4596183420057878,5.4759337646633,0,2.3197374916072886,-0.09986756659355052
27.56756756756757,1.320515682372953,5.4741414153649535,0,2.3137311895927803,-0.10014180608801462
27.62762762762763,1.1817214353111964,5.4725444714117355,0,2.307708504096853,-0.10041313520347275
27.68768768768769,1.0433181185532823,5.471240563166014,0,2.3016696101542715,-0.10068154605440138
27.74774774774775,0.9052455414079402,5.470324504571252,0,2.2956146832708604,-0.10094703084008926
27.80780780780781,0.7675858659014227,5.469890870022631,0,2.2895438994184008,-0.10120958184486432
27.86786786786787,0.6302074805404712,5.4700324660193775,0,2.2834574350295194,-0.10146919143831755
27.92792792792793,0.49326342044529226,5.470841147266455,0,2.277355466992559,-0.10172585207552509
27.98798798798799,0.35669301889393334,5.47240760958427,0,2.271238172646439,-0.10197955629726724
28.04804804804805,0.2205066717562253,5.4748214574160485,0,2.2651057297755024,-0.1022302967302453
28.10810810810811,0.08464368608902195,5.478173139492748,0,2.2589583166043443,-0.10247806608729605
28.16816816816817,-0.05074384068880616,5.48254646597815,0,2.2527961117926365,-0.10272285716760336
28.22822822822823,-0.1857169311174181,5.488029050299141,0,2.2466192944299346,-0.10296466285690746
28.28828828828829,-0.3203364667660299,5.494709703477879,0,2.240428044030473,-0.1032034761277117
28.34834834834835,-0.45445201775031063,5.502660705763914,0,2.2342225405279468,-0.10343929003948692
28.40840840840841,-0.5881394650053723,5.511889838872832,0,2.2280029642702806,-0.10367209773887302
28.46846846846847,-0.7213444656680199,5.522336201293267,0,2.221769496014393,-0.1039018924598782
28.52852852852853,-0.8540834925061893,5.533941794038042,0,2.2155223169209406,-0.10412866752407549
28.58858858858859,-0.9863727701269032,5.54664940926633,0,2.209261608549048,-0.10435241634079702
28.64864864864865,-1.1181578976121096,5.560395003116114,0,2.2029875528510385,-0.10457313240732548
28.70870870870871,-1.2494547019347302,5.575121326690006,0,2.1967003321671412,-0.10479080930908312
28.76876876876877,-1.380278718241389,5.590772066095869,0,2.190400129220196,-0.105005440719818
28.82882882882883,-1.5105748827641783,5.607282685658828,0,2.184087127110341,-0.10521702040178814
28.88888888888889,-1.6404284778326819,5.6246069562684085,0,2.1777615093096876,-0.10542554220594262
28.94894894894895,-1.7697838506756671,5.6426813670509235,0,2.1714234596569932,-0.10563100007210036
29.00900900900901,-1.8986553439144065,5.661452134496663,0,2.165073162352319,-0.10583338802912617
29.06906906906907,-2.0270569741030435,5.680866525992827,0,2.158710801951673,-0.10603270019510433
29.12912912912913,-2.1549320840500648,5.700861676834475,0,2.152336563361648,-0.10622893077750957
29.18918918918919,-2.282364336087678,5.7213974432331005,0,2.145950631834045,-0.1064220740733754
29.24924924924925,-2.409366764954747,5.7424242614643575,0,2.139553192960497,-0.10661212446945978
29.30930930930931,-2.5358111598873423,5.763869409215326,0,2.1331444326670654,-0.10679907644240835
29.36936936936937,-2.661921171212909,5.785720824999027,0,2.1267245372088457,-0.10698292455891485
29.42942942942943,-2.787497303032371,5.807895073841208,0,2.1202936931645455,-0.10716366347587919
29.48948948948949,-2.9126215776985145,5.830358183756031,0,2.1138520874310682,-0.10734128794056258
29.54954954954955,-3.03737592937993,5.853078171775719,0,2.107399907218081,-0.10751579279074022
29.60960960960961,-3.161629875145797,5.875985426860165,0,2.100937340042573,-0.10768717295485133
29.66966966966967,-3.285464602894154,5.899049968021483,0,2.094464573723402,-0.10785542345214666
29.72972972972973,-3.4089606487639963,5.92224116231099,0,2.087981796375841,-0.10802053939283304
29.78978978978979,-3.5319698829294937,5.945434569011285,0,2.0814891964061104,-0.10818251597821568
29.84984984984985,-3.654612496565496,5.968506135268615,0,2.074986962505901,-0.10834134850083746
29.90990990990991,-3.7769378805042595,5.991319621332575,0,2.0684752836468894,-0.1084970323446159
29.96996996996997,-3.8989248728300803,6.013728544838712,0,2.061954349075246,-0.10864956298497723
30.03003003003003,-4.020624003347723,6.035602164285886,0,2.05542434830614,-0.10879893598898782
30.09009009009009,-4.1420863113243085,6.056811203959027,0,2.048885471118222,-0.10894514701548326
30.15015015015015,-4.263220622965739,6.077203485551135,0,2.042337907548121,-0.10908819181519415
30.21021021021021,-4.38414994669324,6.096664685865482,0,2.0357818478849086,-0.10922806623086995
30.27027027027027,-4.504783669802023,6.1150461847689135,0,2.029217482664577,-0.10936476619739963
30.33033033033033,-4.625245276382734,6.132233196327396,0,2.0226450026645004,-0.10949828774192978
30.39039039039039,-4.745515782444687,6.148088432637858,0,2.01606459889789,-0.10962862698398015
30.45045045045045,-4.865505152851437,6.162467529024462,0,2.009476462608239,-0.10975578013555641
30.51051051051051,-4.985337103973078,6.175252328999454,0,2.002880785263768,-0.10987974350126027
30.57057057057057,-5.104921824651424,6.18629955675038,0,1.9962777585518634,-0.11000051347839677
30.63063063063063,-5.2242408701199,6.195475904043246,0,1.9896675743735013,-0.11011808655707907
30.69069069069069,-5.343346822061806,6.202652703798444,0,1.9830504248376712,-0.11023245932033048
30.75075075075075,-5.4621504079411825,6.207692347548114,0,1.9764265022557939,-0.11034362844418368
30.81081081081081,-5.5806335502563345,6.21046423850486,0,1.9697959991361351,-0.1104515906977774
30.87087087087087,-5.6987077482573385,6.210839277933575,0,1.9631591081782036,-0.11055634294345024
30.93093093093093,-5.816426013740745,6.208691409753204,0,1.95651602226716,-0.11065788213683196
30.99099099099099,-5.933630144446441,6.203900602990391,0,1.9498669344682027,-0.1107562053269319
31.05105105105105,-6.050303557122101,6.19635064819783,0,1.9432120380209603,-0.1108513096562247
31.11111111111111,-6.166290014849093,6.185941605800456,0,1.9365515263338784,-0.1109431923607334
31.17117117117117,-6.281644287591457,6.172563160165203,0,1.929885592978595,-0.1110318507701098
31.23123123123123,-6.39621270594433,6.15614080377314,0,1.9232144316843145,-0.11111728230771196
31.29129129129129,-6.509858582247488,6.136785487410937,0,1.9165382363321783,-0.11119948449067925
31.35135135135135,-6.622599603603744,6.114751816720576,0,1.9098572009496326,-0.11127845493000434
31.41141141141141,-6.734522682475439,6.090277914521988,0,1.9031715197047876,-0.11135419133060265
31.47147147147147,-6.845437886304415,6.063658219041409,0,1.8964813869007717,-0.11142669149137922
31.53153153153153,-6.9555005911266035,6.035103372201272,0,1.8897869969700885,-0.11149595330529251
31.59159159159159,-7.064658541054912,6.004865367171789,0,1.8830885444689631,-0.11156197475941566
31.65165165165165,-7.173065180519371,5.973131556321654,0,1.8763862240716926,-0.11162475393499505
31.71171171171171,-7.280598801937151,5.940160609082787,0,1.869680230564984,-0.111684289007506
31.77177177177177,-7.3874114848625565,5.906122517981627,0,1.8629707588422926,-0.11174057824670587
31.83183183183183,-7.4934493523534895,5.871243363001703,0,1.8562580038981598,-0.11179362001668429
31.89189189189189,-7.59893107696937,5.835652448513689,0,1.8495421608225475,-0.11184341277591067
31.95195195195195,-7.70380169256566,5.799562686736302,0,1.8428234247951676,-0.11188995507727911
32.012012012012015,-7.808074244413245,5.763159924452516,0,1.8361019910798042,-0.11193324556815037
32.072072072072075,-7.911897290841179,5.726577141648269,0,1.8293780550186485,-0.11197328299039118
32.132132132132135,-8.01528288948492,5.689990363844018,0,1.8226518120266115,-0.11201006618041087
32.192192192192195,-8.118310678890774,5.653548271100329,0,1.815923457585654,-0.11204359406919512
32.252252252252255,-8.220992142470504,5.617420700365111,0,1.8091931872390976,-0.11207386568233704
32.312312312312315,-8.323406306636418,5.581751374136875,0,1.802461196585945,-0.11210088014006557
32.372372372372375,-8.425631900102715,5.546683030748219,0,1.795727681275198,-0.11212463665727092
32.432432432432435,-8.527679766458078,5.512381012841115,0,1.7889928370001689,-0.11214513454352744
32.492492492492495,-8.629560664513408,5.479009334512842,0,1.7822568594927901,-0.11216237320311376
32.552552552552555,-8.73142053137246,5.446688533462233,0,1.7755199445179293,-0.11217635213502997
32.612612612612615,-8.83320230852302,5.415605366439483,0,1.768782287867702,-0.11218707093301229
32.672672672672675,-8.934984186207162,5.3859042179749625,0,1.762044085355778,-0.11219452928554481
32.732732732732735,-9.03677671282506,5.357751301050699,0,1.7553055328116889,-0.11219872697586859
32.792792792792795,-9.138658096477421,5.331295868368986,0,1.7485668260751401,-0.11219966388198795
32.852852852852855,-9.240503664340151,5.306738867225881,0,1.7418281609903208,-0.11219733997667396
32.912912912912915,-9.342467353215936,5.284160515691976,0,1.7350897334002053,-0.11219175532746528
32.972972972972975,-9.444447275686446,5.263603794539058,0,1.7283517391408705,-0.11218291009666626
33.033033033033036,-9.54634260803098,5.245090005208982,0,1.7216143740357956,-0.11217080454134207
33.093093093093096,-9.648255478701653,5.2285988016107705,0,1.7148778338901758,-0.11215543901331135
33.153153153153156,-9.750015597467259,5.21415115246063,0,1.7081423144852326,-0.11213681395913595
33.213213213213216,-9.851655375603748,5.201729073721881,0,1.701408011572522,-0.11211492992010799
33.273273273273276,-9.953069588779908,5.191327314653631,0,1.6946751208682438,-0.11208978753223402
33.333333333333336,-10.054288073638817,5.182920043221466,0,1.6879438380475549,-0.11206138752621662
33.393393393393396,-10.15527083468818,5.176485232842836,0,1.6812143587388857,-0.11202973072743319
33.453453453453456,-10.255975980110502,5.171995718156848,0,1.6744868785182514,-0.1119948180559119
33.513513513513516,-10.356290117360897,5.169420390105052,0,1.6677615929035667,-0.11195665052630498
33.573573573573576,-10.45623583790239,5.168718304776156,0,1.6610386973489664,-0.1119152292478592
33.633633633633636,-10.555764388334577,5.169847332045141,0,1.6543183872391227,-0.11187055542438369
33.693693693693696,-10.65489473057969,5.172763216628448,0,1.6476008578835706,-0.11182263035421491
33.753753753753756,-10.753573770593956,5.177418052465559,0,1.640886304511029,-0.11177145543017891
33.813813813813816,-10.851674617145623,5.18375405710757,0,1.634174922263725,-0.11171703213955095
33.873873873873876,-10.949280120851688,5.191723239913147,0,1.6274669061917246,-0.11165936206401204
33.933933933933936,-11.046401323936,5.20127534822228,0,1.6207624512472663,-0.1115984468796033
33.993993993993996,-11.14290349104538,5.212342851438566,0,1.6140617522790928,-0.11153428835667693
34.054054054054056,-11.238792327219238,5.22486919998036,0,1.6073650040267864,-0.11146688835984508
34.114114114114116,-11.33414501491469,5.238809668690747,0,1.6006724011151117,-0.1113962488479253
34.174174174174176,-11.428892134553372,5.254099999098622,0,1.593984138048361,-0.11132237187388391
34.234234234234236,-11.522961116784742,5.270671832933317,0,1.5873004092046992,-0.1112452595847762
34.294294294294296,-11.616424879941631,5.288482240924425,0,1.5806214088305133,-0.11116491422168406
34.354354354354356,-11.70920720000828,5.307461844792174,0,1.5739473310347696,-0.11108133811965082
34.414414414414416,-11.80137926498326,5.327571288706011,0,1.5672783697833694,-0.1109945337076134
34.474474474474476,-11.892861367053612,5.348740242334421,0,1.5606147188935209,-0.11090450350833185
34.53453453453454,-11.983723212423067,5.370932879000848,0,1.5539565720280926,-0.11081125013831573
34.5945945945946,-12.073958568522253,5.3940981671953825,0,1.547304122689994,-0.1107147763077484
34.65465465465466,-12.163482831516763,5.418164454144323,0,1.54065756421655,-0.11061508482040797
34.71471471471472,-12.25236137996821,5.44310099957642,0,1.5340170897738796,-0.11051217857358607
34.77477477477478,-12.3406691430306,5.468902390353992,0,1.5273828923512907,-0.11040606055800348
34.83483483483484,-12.428255711670639,5.495520472894785,0,1.520755164755658,-0.11029673385772328
34.8948948948949,-12.515134010341647,5.522958450366447,0,1.514134099605827,-0.1101842016500611
34.95495495495496,-12.60132721005919,5.551228240270232,0,1.5075198893270212,-0.11006846720549301
35.01501501501502,-12.686866173830094,5.580350180353517,0,1.5009127261452375,-0.1099495338875603
35.07507507507508,-12.77170865224045,5.61032456839675,0,1.4943128020816685,-0.1098274051527717
35.13513513513514,-12.855738460133926,5.6411267083104315,0,1.4877203089471194,-0.10970208455050309
35.1951951951952,-12.939077041207188,5.672822481082745,0,1.4811354383364304,-0.10957357572289408
35.25525525525526,-13.021612734230137,5.705396157356103,0,1.474558381622919,-0.10944188240474258
35.31531531531532,-13.103389539696858,5.738896041880525,0,1.4679893299528042,-0.1093070084233958
35.37537537537538,-13.184372395595627,5.77334505910843,0,1.4614284742396593,-0.10916895769863928
35.43543543543544,-13.264449210135188,5.808736069264352,0,1.454876005158862,-0.10902773424258291
35.4954954954955,-13.343656600857516,5.845131345762992,0,1.4483321131420515,-0.10888334215954427
35.55555555555556,-13.422023423052453,5.8826004504666916,0,1.441796988371601,-0.10873578564592964
35.61561561561562,-13.499353132506567,5.921110646026749,0,1.4352708207750793,-0.1085850689901115
35.67567567567568,-13.575663926464786,5.960737772904891,0,1.4287538000197357,-0.10843119657230438
35.73573573573574,-13.650892414612711,6.001526548056774,0,1.4222461155069959,-0.10827417286443741
35.7957957957958,-13.725034102671712,6.043564488010834,0,1.4157479563669433,-0.10811400243002423
35.85585585585586,-13.798001998316519,6.086906173676544,0,1.4092595114528321,-0.1079506899240305
35.91591591591592,-13.869632888337483,6.13156872016982,0,1.402780969335596,-0.10778424009273863
35.97597597597598,-13.939944766391779,6.1776951179208694,0,1.3963125182983653,-0.10761465777360969
36.03603603603604,-14.00874446681127,6.225310657117143,0,1.3898543463310045,-0.10744194789514308
36.0960960960961,-14.075888466680723,6.2744844532736135,0,1.3834066411246346,-0.10726611547673295
36.15615615615616,-14.141326826841784,6.325378864545192,0,1.3769695900661891,-0.10708716562852265
36.21621621621622,-14.204863421647179,6.378076143549258,0,1.3705433802329627,-0.106905103551256
36.27627627627628,-14.26622800667209,6.432615798379491,0,1.3641281983871756,-0.10671993453612619
36.33633633633634,-14.32523164813258,6.489132706996748,0,1.3577242309705517,-0.10653166396462216
36.3963963963964,-14.381646586028118,6.547769618897149,0,1.3513316640988886,-0.106340297308372
36.45645645645646,-14.43511890810099,6.608578191093038,0,1.3449506835566547,-0.10614584012898391
36.51651651651652,-14.48527440851749,6.671610372897376,0,1.338581474791596,-0.10594829807788485
36.57657657657658,-14.531752363512965,6.736969941180947,0,1.3322242229093344,-0.10574767689615598
36.63663663663664,-14.57406303496371,6.80460723432264,0,1.3258791126679954,-0.1055439824143659
36.6966966966967,-14.61177858554419,6.874571881301899,0,1.3195463284728377,-0.10533722055240134
36.75675675675676,-14.644315625912768,6.946585928511292,0,1.3132260543708911,-0.10512739731929485
36.81681681681682,-14.671229655879891,7.020513752035567,0,1.3069184740456161,-0.10491451881305057
36.87687687687688,-14.692064898218117,7.095980643731564,0,1.3006237708115527,-0.10469859122046651
36.93693693693694,-14.706524349685672,7.172522725858712,0,1.294342127609002,-0.1044796208169551
36.996996996997,-14.714800403517401,7.249621854111606,0,1.2880737269987068,-0.10425761396636063
37.05705705705706,-14.717376906869129,7.326720512791422,0,1.2818187511565435,-0.10403257712077436
37.11711711711712,-14.714826314925222,7.4034778276880475,0,1.2755773818682377,-0.10380451682034725
37.17717717717718,-14.707745334956096,7.47954472861803,0,1.2693498005240653,-0.10357343969309935
37.23723723723724,-14.696712944563103,7.554751565836909,0,1.2631361881135907,-0.10333935245472754
37.2972972972973,-14.682250288047138,7.629057819221847,0,1.2569367252204104,-0.1031022619084105
37.35735735735736,-14.664858329498394,7.702305522862681,0,1.2507515920168935,-0.1028621749446105
37.41741741741742,-14.644953221164565,7.774532231557873,0,1.2445809682589533,-0.1026190985408736
37.47747747747748,-14.62289543682272,7.845786272054586,0,1.2384250332808215,-0.10237303976162661
37.53753753753754,-14.599019110631158,7.9160605530152255,0,1.2322839659898337,-0.10212400575797181
37.5975975975976,-14.573622045610117,7.9853546881111965,0,1.2261579448612383,-0.1018720037674794
37.65765765765766,-14.546915966055764,8.053806849344403,0,1.2200471479329977,-0.10161704111397668
37.71771771771772,-14.519154914332058,8.121364644017977,0,1.2139517528006214,-0.10135912520733556
37.77777777777778,-14.490455725064871,8.188247206865299,0,1.2078719366120032,-0.10109826354325709
37.83783783783784,-14.461050232003206,8.254345712546286,0,1.2018078760622706,-0.10083446370305352
37.8978978978979,-14.431033687399077,8.319823661574926,0,1.1957597473886576,-0.1005677333534283
37.95795795795796,-14.400573234106439,8.38464645827775,0,1.189727726365371,-0.10029808024625288
38.01801801801802,-14.369757886953156,8.448918570031141,0,1.1837119882984872,-0.10002551221834148
38.07807807807808,-14.338694113507056,8.512679878796483,0,1.1777127080208647,-0.09975003719122372
38.13813813813814,-14.307511217677831,8.575903695193501,0,1.17173005988705,-0.09947166317091383
38.1981981981982,-14.276225908579233,8.638773228379865,0,1.165764217768218,-0.09919039824767843
38.25825825825826,-14.24498334496048,8.701196949214106,0,1.1598153550471182,-0.09890625059580112
38.31831831831832,-14.213817892741575,8.763293385257015,0,1.1538836446130327,-0.09861922847334499
38.37837837837838,-14.182792168282074,8.825113628118652,0,1.1479692588567603,-0.0983293402219129
38.43843843843844,-14.15203429690225,8.886569390247967,0,1.1420723696655937,-0.0980365942664046
38.4984984984985,-14.121527249702076,8.947855045219608,0,1.1361931484183319,-0.09774099911477205
38.55855855855856,-14.091391320669427,9.00888436235249,0,1.130331765980299,-0.09744256335777234
38.61861861861862,-14.06167347888719,9.06971299140849,0,1.1244883926983742,-0.09714129566871767
38.67867867867868,-14.032418884921313,9.130397731284464,0,1.1186631983960509,-0.09683720480322379
38.73873873873874,-14.003705442913702,9.190925014945405,0,1.1128563523684885,-0.09653029959895502
38.7987987987988,-13.975575824320973,9.25135310208556,0,1.1070680233775976,-0.09622058897536753
38.85885885885886,-13.948073268003494,9.311741042806531,0,1.1012983796471427,-0.09590808193345052
38.91891891891892,-13.921305367919263,9.37200512298426,0,1.09554758885784,-0.09559278755546409
38.97897897897898,-13.895283435140236,9.432276824309422,0,1.089815818142493,-0.0952747150046755
39.03903903903904,-13.870113614959937,9.492472856968908,0,1.0841032340811327,-0.09495387352509296
39.0990990990991,-13.845811809258961,9.552725557125811,0,1.0784100026961745,-0.09463027244119673
39.15915915915916,-13.822484030557813,9.612951868788963,0,1.0727362894476005,-0.09430392115766861
39.21921921921922,-13.800179202602429,9.673212622378104,0,1.0670822592281406,-0.09397482915911798
39.27927927927928,-13.778975781857133,9.733496779283637,0,1.0614480763584861,-0.09364300600980664
39.33933933933934,-13.758929038739218,9.793865342742105,0,1.0558339045825142,-0.0933084613533705
39.3993993993994,-13.740143718254307,9.854235222248514,0,1.0502399070625252,-0.09297120491253953
39.45945945945946,-13.722678572744236,9.914667358114569,0,1.04466624637451,-0.0926312464888554
39.51951951951952,-13.706615655176398,9.97515074708411,0,1.0391130845034122,-0.0922885959623861
39.57957957957958,-13.69198180599217,10.035679253021412,0,1.0335805828384281,-0.09194326329143894
39.63963963963964,-13.678755644104758,10.096180385602132,0,1.0280689021683216,-0.09159525851227185
39.6996996996997,-13.666905703230679,10.156582085441084,0,1.0225782026767323,-0.09124459173880024
39.75975975975976,-13.6563825857476,10.216884282531488,0,1.0171086439375454,-0.09089127316230476
39.81981981981982,-13.647126922992381,10.277158732189847,0,1.0116603849102348,-0.09053531305113383
39.87987987987988,-13.639120849194082,10.337189893856744,0,1.0062335839352483,-0.09017672175040564
39.93993993993994,-13.632300042800969,10.39704965837257,0,1.0008283987294142,-0.08981550968170794
40.0,-13.626612609619912,10.456738061105074,0,0.9954449863813453,-0.08945168734279438
40.06006006006006,-13.622012225409572,10.516183448781232,0,0.9900835033468798,-0.08908526530727989
40.12012012012012,-13.618444673636358,10.57538596155319,0,0.9847441054445345,-0.08871625422433328
40.18018018018018,-13.615856705834759,10.634345741979601,0,0.9794269478509733,-0.08834466481836768
40.24024024024024,-13.614197517328144,10.6929913455436,0,0.9741321850965046,-0.08797050788872923
40.3003003003003,-13.613412661492546,10.75132302092031,0,0.9688599710605799,-0.0875937943093826
40.36036036036036,-13.613448960188958,10.809341019354893,0,0.9636104589673267,-0.08721453502859532
40.42042042042042,-13.614254489037744,10.867045594606935,0,0.9583838013811026,-0.08683274106861996
40.48048048048048,-13.615778562765321,10.924437002895157,0,0.9531801502020422,-0.08644842352537264
40.54054054054054,-13.617971720623105,10.981515502842354,0,0.9479996566616664,-0.08606159356811216
40.6006006006006,-13.620781792266671,11.038209968745505,0,0.9428424713184691,-0.08567226243911397
40.66066066066066,-13.624164207419971,11.094592118197076,0,0.9377087440535474,-0.0852804414533441
40.72072072072072,-13.628067940706895,11.150590897613952,0,0.9325986240662516,-0.08488614199813062
40.78078078078078,-13.632452502016609,11.20627796137849,0,0.9275122598698383,-0.08448937553283187
40.84084084084084,-13.637274628678359,11.261653579309558,0,0.9224497992871616,-0.084090153588504
40.9009009009009,-13.642485185424865,11.316646805430933,0,0.9174113894463747,-0.08368848776756575
40.96096096096096,-13.648049222741214,11.37132919894721,0,0.9123971767766528,-0.0832843897434611
41.02102102102102,-13.653919072320958,11.425629885184074,0,0.9074073070039437,-0.08287787126032042
41.08108108108108,-13.660063199800364,11.479620359659148,0,0.9024419251467231,-0.08246894413261856
41.14114114114114,-13.666444137004053,11.533300901863885,0,0.8975011755117862,-0.08205762024483186
41.2012012012012,-13.673025473768668,11.586671793065259,0,0.8925852016900526,-0.08164391155109274
41.26126126126126,-13.67976269363694,11.639662300213026,0,0.887694146552391,-0.08122783007484201
41.32132132132132,-13.686639559848178,11.69241477362475,0,0.8828281522454741,-0.08080938790848018
41.38138138138138,-13.69361384946746,11.744858449948447,0,0.8779873601876369,-0.08038859721301496
41.44144144144144,-13.700643614485312,11.796922701587446,0,0.8731719110647727,-0.07996547021770849
41.5015015015015,-13.70771671983033,11.848749682306972,0,0.8683819448262483,-0.07954001921972213
41.56156156156156,-13.714793303797045,11.900268733980973,0,0.8636176006808273,-0.0791122565837584
41.62162162162162,-13.721853730872702,11.951550963960296,0,0.8588790170926308,-0.07868219474170203
41.68168168168168,-13.728859739142111,12.002525783981177,0,0.854166331777112,-0.0782498461922587
41.74174174174174,-13.735783718791179,12.053193489120293,0,0.8494796816970519,-0.07781522350059152
41.8018018018018,-13.742608497561,12.103625090609896,0,0.8448192030585849,-0.07737833929795643
41.86186186186186,-13.749298488333984,12.153750104516158,0,0.8401850313072313,-0.07693920628133433
41.92192192192192,-13.755837878869585,12.203639477928526,0,0.8355773011239671,-0.0764978372130626
41.98198198198198,-13.762201901257063,12.253293411003357,0,0.8309961464213083,-0.07605424492046392
42.04204204204204,-13.768366452114595,12.302712105157708,0,0.8264417003394167,-0.07560844229547367
42.1021021021021,-13.774299713509459,12.351825214912557,0,0.8219140952422384,-0.07516044229426544
42.16216216216216,-13.779987930491664,12.400703558880718,0,0.8174134627136459,-0.07471025793687386
42.22222222222222,-13.785416723223388,12.449417823636086,0,0.8129399335536196,-0.07425790230681663
42.28228228228228,-13.790548936101455,12.497827218945957,0,0.8084936377744506,-0.07380338855071457
42.34234234234234,-13.7953718199044,12.546002466932489,0,0.8040747045969534,-0.07334672987790887
42.4024024024024,-13.799865207907208,12.593943775970263,0,0.7996832624467162,-0.07288793956007758
42.46246246246246,-13.804009546697195,12.641651355501226,0,0.7953194389503672,-0.07242703093084991
42.52252252252252,-13.80778588925273,12.689125416008553,0,0.7909833609318635,-0.07196401738541854
42.58258258258258,-13.811180646544411,12.736436451098571,0,0.7866751544088119,-0.07149891238015076
42.64264264264264,-13.814165949672937,12.783444075871374,0,0.782394944588797,-0.07103172943219678
42.7027027027027,-13.816729954302598,12.830218819080313,0,0.7781428558657488,-0.0705624821190972
42.76276276276276,-13.81885607082452,12.876760895116226,0,0.7739190118163254,-0.07009118407838849
42.82282282282282,-13.820528281869938,12.92307051928226,0,0.769723535196321,-0.06961784900720637
42.88288288288288,-13.821733295590592,12.969218053946829,0,0.7655565479371026,-0.06914249066188831
42.94294294294294,-13.822468459527528,13.015064135372278,0,0.7614181711420595,-0.06866512285757298
43.003003003003,-13.822751964704665,13.060680436506486,0,0.7573085250830869,-0.068185759467799
43.06306306306306,-13.822600702915524,13.105998442059601,0,0.7532277291970948,-0.06770441442410247
43.12312312312312,-13.822031414421046,13.151089710698262,0,0.7491759020825288,-0.06722110171561081
43.18318318318318,-13.821059758706943,13.19595568019815,0,0.7451531614959284,-0.06673583538863714
43.24324324324324,-13.819701093554153,13.240597753541824,0,0.7411596243485041,-0.06624862954627173
43.3033033033033,-13.81797349537911,13.284947356552049,0,0.737195406702738,-0.06575949834797196
43.36336336336336,-13.815889848784527,13.329075800510632,0,0.7332606237690149,-0.06526845600915156
43.42342342342342,-13.813468709317673,13.372914469990116,0,0.729355389902268,-0.06477551680076643
43.48348348348348,-13.810721139905853,13.416534564361028,0,0.7254798185986593,-0.06428069504890054
43.54354354354354,-13.807666120849756,13.459867421439853,0,0.7216340224922804,-0.0637840051343494
43.6036036036036,-13.804312981039288,13.502984138276643,0,0.7178181133518777,-0.06328546149220206
43.66366366366366,-13.800681072911717,13.54581600064222,0,0.7140322020776091,-0.06278507861142209
43.72372372372372,-13.796778076826891,13.58843401259531,0,0.7102763986978131,-0.062282871034425584
43.78378378378378,-13.792623666480587,13.630769402785026,0,0.706550812365816,-0.06177885335665908
43.84384384384384,-13.788231468520571,13.672823235685385,0,0.7028555513567616,-0.06127304022617571
43.9039039039039,-13.78360682276456,13.714666390310223,0,0.6991907230644583,-0.060765446343208684
43.96396396396396,-13.778761439901809,13.756299853376841,0,0.6955564339982627,-0.06025608645974456
44.02402402402402,-13.77371548991485,13.797654724933045,0,0.6919527897799826,-0.0597449753790945
44.08408408408408,-13.76847220051918,13.838801783486248,0,0.6883798951408064,-0.05923212795546368
44.14414414414414,-13.763051920577604,13.879672057993977,0,0.6848378539182645,-0.05871755909352053
44.2042042042042,-13.757456550387115,13.920336268719808,0,0.6813267690532023,-0.05820128374796232
44.26426426426426,-13.75170657354955,13.96072536928236,0,0.6778467425867971,-0.0576833169230813
44.32432432432432,-13.745802638124388,14.000910029762244,0,0.6743978756575875,-0.05716367367232851
44.38438438438438,-13.739765319941155,14.040821124390696,0,0.6709802684985349,-0.05664236909787606
44.44444444444444,-13.733594088002748,14.080529280880624,0,0.6675940204341151,-0.0561194183501789
44.5045045045045,-13.727298291936837,14.12003521933885,0,0.6642392298774236,-0.05559483662753354
44.56456456456456,-13.720887054205832,14.159339634233888,0,0.66091599432732,-0.055068639175636785
44.62462462462462,-13.714381054138608,14.19837323359222,0,0.6576244103655986,-0.05454084128714343
44.68468468468468,-13.707777651820171,14.237206586808796,0,0.6543645736541694,-0.05401145830121984
44.74474474474474,-13.701085267336516,14.275840309626478,0,0.6511365789322927,-0.05348050560310061
44.8048048048048,-13.694312105552688,14.314274993616763,0,0.6479405200138144,-0.05294799862363956
44.86486486486486,-13.68746615887225,14.352511206518683,0,0.6447764897844437,-0.05241395283886189
44.92492492492492,-13.68056802774563,14.39047942888906,0,0.6416445801990567,-0.05187838376951501
44.98498498498498,-13.673599823497605,14.428320284974152,0,0.6385448822790172,-0.051341306980616314
45.04504504504504,-13.666594700630366,14.46589411913325,0,0.6354774861095358,-0.05080273808100148
45.1051051051051,-13.659533680960017,14.503341607083902,0,0.6324424808370543,-0.05026269272287146
45.16516516516516,-13.652450157059752,14.540522947193972,0,0.6294399546666454,-0.049721186601335655
45.22522522522522,-13.645324164366416,14.57757887730812,0,0.6264699948594608,-0.04917823545395824
45.28528528528528,-13.638175580478137,14.61443966800003,0,0.6235326877301877,-0.04863385506029887
45.34534534534534,-13.631010796172598,14.651105708393395,0,0.6206281186445408,-0.04808806124145475
45.4054054054054,-13.623836013923306,14.687577366746414,0,0.6177563720167873,-0.04754086985960167
45.46546546546546,-13.616643297480568,14.723925312899516,0,0.6149175313072828,-0.04699229681753081
45.525525525525524,-13.60945228817986,14.760079620381951,0,0.6121116790200583,-0.046442358058189366
45.585585585585584,-13.602268669489195,14.79604059973974,0,0.6093388967004125,-0.04589106956421494
45.645645645645644,-13.595097946239877,14.831808541840733,0,0.6065992649325456,-0.045338447357472
45.705705705705704,-13.587931263122874,14.86745418273243,0,0.6038928633372205,-0.044784507498586625
45.765765765765764,-13.580787892821713,14.90290738632544,0,0.6012197705694422,-0.044229266086478765
45.825825825825824,-13.573658606670477,14.938238930679095,0,0.5985800643161758,-0.04367273925789484
45.885885885885884,-13.566548204521474,14.973449153510701,0,0.5959738212940919,-0.0431149431869395
45.945945945945944,-13.559489896885562,15.008397134714045,0,0.5934011172473266,-0.0425558940846036
46.006006006006004,-13.5524454669702,15.043294928790598,0,0.5908620269452936,-0.04199560819829556
46.066066066066064,-13.545447856890819,15.078001544307286,0,0.5883566241805007,-0.04143410181136726
46.126126126126124,-13.53848711279429,15.11258788602933,0,0.5858849817664096,-0.04087139124264139
46.186186186186184,-13.53158162863653,15.146983429089005,0,0.5834471715353216,-0.04030749284593809
46.246246246246244,-13.524721229695844,15.181259136143705,0,0.5810432643362826,-0.03974242300959748
46.306306306306304,-13.517909882226032,15.215415251073843,0,0.5786733300330347,-0.03917619815600608
46.366366366366364,-13.511151449883759,15.249452006164251,0,0.5763374375019761,-0.038608834741117405
46.426426426426424,-13.504449694799451,15.283369622235675,0,0.5740356546301641,-0.03804034925397452
46.486486486486484,-13.497822194620628,15.317097278745798,0,0.5717680483133434,-0.03747075821623138
46.546546546546544,-13.491244599722418,15.3507771845177,0,0.5695346844539979,-0.036900078181671486
46.606606606606604,-13.484748110382483,15.384267415676689,0,0.567335627959437,-0.03632832573572742
46.666666666666664,-13.478322153846939,15.417639176147407,0,0.565170942739913,-0.03575551749499955
46.726726726726724,-13.471956427787962,15.450963861629662,0,0.5630406917067547,-0.03518167010677105
46.786786786786784,-13.465681295024947,15.48409921203226,0,0.5609449367705508,-0.03460680024852669
46.846846846846844,-13.459472840938808,15.517187888648346,0,0.5588837388393404,-0.03403092462746615
46.906906906906904,-13.453360798233259,15.550087400042239,0,0.5568571578168477,-0.03345405998001912
46.966966966966964,-13.44732154072895,15.582940600238208,0,0.5548652526007429,-0.03287622307135974
47.027027027027025,-13.441371194239238,15.615676264057239,0,0.552908081080923,-0.0322974306949172
47.087087087087085,-13.435512474023446,15.648294494802403,0,0.5509857001378395,-0.03171769967189043
47.147147147147145,-13.429748006316684,15.680795385848175,0,0.5490981656408365,-0.031137046850757036
47.207207207207205,-13.424067871748905,15.71325069495841,0,0.5472455324465313,-0.03055548910678448
47.267267267267265,-13.418487315941116,15.74558893866506,0,0.5454278543972211,-0.029973043341540176
47.327327327327325,-13.413008724269638,15.77781018327375,0,0.5436451843193144,-0.029389726482399174
47.387387387387385,-13.40762246541934,15.809986337351043,0,0.5418975740217982,-0.028805555482052724
47.447447447447445,-13.402343063724853,15.84204571760581,0,0.5401850742947336,-0.028220547318016417
47.507507507507505,-13.397172670717906,15.873988364136286,0,0.5385077349077751,-0.027634718992134617
47.567567567567565,-13.39210201043524,15.90588634332056,0,0.5368656046087299,-0.027048087530089054
47.627627627627625,-13.387133264779258,15.937739744179991,0,0.5352587311221371,-0.026460669980901907
47.687687687687685,-13.382275383498794,15.969475339000406,0,0.5336871611478811,-0.025872483416441057
47.747747747747745,-13.377523523998999,16.00109125881936,0,0.5321509403598377,-0.025283544930924728
47.807807807807805,-13.372862345545807,16.032657930509963,0,0.5306501134045409,-0.024693871640422572
47.867867867867865,-13.368287697653495,16.064173704764563,0,0.5291847238998919,-0.02410348068236089
47.927927927927925,-13.363805727818113,16.09556460231142,0,0.5277548144338864,-0.02351238921502251
47.987987987987985,-13.359391739647574,16.126973676847154,0,0.5263604265633783,-0.022920614417048832
48.048048048048045,-13.355072044521792,16.15818217887627,0,0.5250016008128748,-0.022328173486941227
48.108108108108105,-13.350812433165146,16.189405724764395,0,0.5236783766733537,-0.021735083642559966
48.168168168168165,-13.346619125874621,16.22057038752233,0,0.5223907926011189,-0.02114136212062446
48.228228228228225,-13.342497867370406,16.2516021342002,0,0.5211388860166837,-0.02054702617621307
48.288288288288285,-13.33842562947008,16.282644479903578,0,0.5199226933036785,-0.019952093082259495
48.348348348348345,-13.334417730626269,16.31355089821736,0,0.5187422498077998,-0.019356580129053506
48.408408408408405,-13.330460944659901,16.34439245997986,0,0.5175975898357774,-0.018760504623736293
48.468468468468465,-13.326542486013917,16.375240328150646,0,0.5164887466543808,-0.01816388388979826
48.528528528528525,-13.32267722726252,16.405947926499273,0,0.5154157524894514,-0.017566735266576355
48.588588588588586,-13.318843362453254,16.436659049929766,0,0.5143786385249642,-0.016969076108747965
48.648648648648646,-13.315046579053375,16.46729973085471,0,0.5133774349021256,-0.0163709237858293
48.708708708708706,-13.311283433885297,16.497868610482502,0,0.5124121707184925,-0.015772295681668446
48.768768768768766,-13.307550530369426,16.5283643491591,0,0.5114828740271304,-0.015173209193940908
48.828828828828826,-13.303835692315035,16.55885822746628,0,0.5105895718357969,-0.014573681733644591
48.888888888888886,-13.300144504373257,16.589276324205283,0,0.5097322901061556,-0.013973730724592612
48.948948948948946,-13.296473685212378,16.61961734712892,0,0.5089110537530233,-0.0133733736029075
49.009009009009006,-13.292811244890702,16.64995258716854,0,0.508125886643646,-0.012772627816515267
49.069069069069066,-13.289162764952678,16.680208188192122,0,0.5073768115970023,-0.01217151082463612
49.129129129129126,-13.285516333406509,16.710455429086643,0,0.5066638503831453,-0.011570040097279856
49.189189189189186,-13.28187755968726,16.740620509381607,0,0.5059870237225648,-0.010968233114735937
49.249249249249246,-13.278234579270357,16.770774683402518,0,0.505346351285588,-0.010366107367066267
49.309309309309306,-13.274584273266019,16.800916659604983,0,0.5047418516918079,-0.009763680353597683
49.369369369369366,-13.270932337678836,16.830972739402778,0,0.5041735425095402,-0.009160969582411194
49.429429429429426,-13.267266911316138,16.86101411235975,0,0.5036414402553149,-0.008557992569835924
49.489489489489486,-13.263584897726112,16.891039496223172,0,0.5031455603933952,-0.007954766839937868
49.549549549549546,-13.259883200456965,16.92104760874029,0,0.5026859173353275,-0.007351309924011386
49.609609609609606,-13.25616772755917,16.950964926987062,0,0.5022625244395242,-0.006747639360070296
49.669669669669666,-13.25242651006023,16.980862507936227,0,0.5018753940108742,-0.006143772692336983
49.729729729729726,-13.248647330097361,17.01081121774689,0,0.5015245373003854,-0.005539727470733114
49.789789789789786,-13.244845320273505,17.04066544971802,0,0.5012099645048584,-0.004935521250370384
49.849849849849846,-13.24100833605797,17.070496122299367,0,0.5009316847665894,-0.004331171591038136
49.909909909909906,-13.23713330332907,17.100301962485204,0,0.5006897061731048,-0.0037266960566958154
49.969969969969966,-13.233207636383511,17.130153596363176,0,0.5004840357569262,-0.003122112214960318
50.03003003003003,-13.229247173785607,17.159905885068074,0,0.5003146794953661,-0.0025174376365962345
50.09009009009009,-13.225229692628782,17.18970127978405,0,0.5001816423103542,-0.0019126898950059935
50.15015015015015,-13.2211616080428,17.219466599164917,0,0.5000849280682933,-0.0013078865657169393
50.21021021021021,-13.217039823575863,17.24920056095794,0,0.5000245395799494,-0.0007030452258733338
50.27027027027027,-13.212851102816456,17.278973411907348,0,0.5000004786003673,-9.818345372332575e-05
50.33033033033033,-13.208612481172585,17.308640728477865,0,0.5000127458288208,0.0005066811718911202
50.39039039039039,-13.204289974599147,17.33841555563697,0,0.5000613409087931,0.0011115310720445123
50.45045045045045,-13.199911329361703,17.368082265328397,0,0.5001462624279855,0.0017163486682399175
50.51051051051051,-13.19544157963507,17.397853363624932,0,0.5002675079183603,0.0023211163829192374
50.57057057057057,-13.19090940837268,17.42751374269215,0,0.5004250738562104,0.0029258166399732635
50.63063063063063,-13.186289920756703,17.457204350893548,0,0.5006189556622638,0.003530431865254673
50.69069069069069,-13.181579392007542,17.486923579377226,0,0.5008491477018155,0.004134944487085995
50.75075075075075,-13.176774050450748,17.516669799713068,0,0.5011156432848916,0.004739336936772468
50.81081081081081,-13.17188183161291,17.54637070248144,0,0.5014184346664432,0.005343591649111851
50.87087087087087,-13.166899525768436,17.576024958522478,0,0.5017575130465726,0.005947691062904105
50.93093093093093,-13.161799525331539,17.605772104065654,0,0.502132868570788,0.006551617621463961
50.99099099099099,-13.15660208170902,17.635469467482118,0,0.5025444903302905,0.007155353773128376
51.05105105105105,-13.151291262087879,17.665185890477236,0,0.5029923663622904,0.0077588819717688195
51.11111111111111,-13.145863058249176,17.694919646031437,0,0.5034764836503562,0.008362184677300405
51.17117117117117,-13.140313413601877,17.72466898693521,0,0.5039968281247915,0.00896524435619107
51.23123123123123,-13.134638222907329,17.754432145675022,0,0.5045533846630446,0.009568043481972325
51.291291291291294,-13.128833332003072,17.78420733431891,0,0.5051461370901482,0.01017056453574802
51.351351351351354,-13.122894537526012,17.813992744401897,0,0.5057750681791884,0.010772790006702908
51.411411411411414,-13.116831899347286,17.843717169728777,0,0.5064401596518071,0.01137470239261273
51.471471471471475,-13.11061279213897,17.87351766270574,0,0.5071413921787318,0.011976284200352287
51.531531531531535,-13.104246882028956,17.90332283105134,0,0.5078787453803373,0.01257751794640304
51.591591591591595,-13.09771451904789,17.93319970472606,0,0.5086521978272396,0.013178386157363404
51.651651651651655,-13.091041414777518,17.96300836831452,0,0.5094617270409167,0.013778871370453812
51.711711711711715,-13.084192223001153,17.992884564054492,0,0.5103073094943631,0.014378956134026373
51.771771771771775,-13.077193871071799,18.022688971493267,0,0.5111889206127733,0.014978623008071316
51.831831831831835,-13.069992936599192,18.052624898465645,0,0.512106534774255,0.015577854564723007
51.891891891891895,-13.06263352174461,18.08248503890332,0,0.5130601253105769,0.016176633388768645
51.951951951951955,-13.055077263845583,18.112403700472033,0,0.5140496645079389,0.01677494207815162
52.012012012012015,-13.047335963971975,18.142310556774284,0,0.5150751236077815,0.01737276324447946
52.072072072072075,-13.039386608168723,18.172271057639264,0,0.5161364728076208,0.017970079513528338
52.132132132132135,-13.03124160498722,18.202215174248263,0,0.5172336812619125,0.01856687352574746
52.192192192192195,-13.022895947551978,18.232140762697956,0,0.5183667170829511,0.01916312793676477
52.252252252252255,-13.014325188200058,18.262112607729527,0,0.5195355473417957,0.019758825417890393
52.312312312312315,-13.005542730053282,18.292061162069167,0,0.5207401380692249,0.02035394865661949
52.372372372372375,-12.996523107505906,18.322050740893367,0,0.5219804542567292,0.020948480357137585
52.432432432432435,-12.987259701072913,18.352078460067816,0,0.5232564598575216,0.021542403240820417
52.492492492492495,-12.977766963044694,18.382075276949507,0,0.5245681177875909,0.022135700046738312
52.552552552552555,-12.968039468212972,18.412038872972083,0,0.5259153899267772,0.022728353532157033
52.612612612612615,-12.958027431017882,18.442098230844916,0,0.5272982371198782,0.023320346473038118
52.672672672672675,-12.947790278825941,18.472053308021728,0,0.5287166191777919,0.023911661664541582
52.732732732732735,-12.937254402929364,18.502097984092334,0,0.5301704948786783,0.024502281921523223
52.792792792792795,-12.926458361619805,18.532098481887942,0,0.5316598219691628,0.02509219007903622
52.852852852852855,-12.915372140747664,18.562117037291877,0,0.5331845571655613,0.02568136899282919
52.912912912912915,-12.904013005344854,18.592085939238107,0,0.5347446561551386,0.02626980153984386
52.972972972972975,-12.892349696574097,18.622066858454737,0,0.5363400735973964,0.02685747061871389
53.033033033033036,-12.880400379923266,18.651992505212323,0,0.5379707631253932,0.027444359150261294
53.093093093093096,-12.868106057824281,18.68198765270867,0,0.5396366773470855,0.028030450077992028
53.153153153153156,-12.855538145276798,18.7118578074693,0,0.5413377678467148,0.028615726368593827
53.213213213213216,-12.842609245747642,18.74179054628454,0,0.5430739851862048,0.029200171012428517
53.273273273273276,-12.829365866388239,18.771655774291983,0,0.5448452789066047,0.0297837670240285
53.333333333333336,-12.815801559528307,18.80145074618358,0,0.5466515975295543,0.030366497442589627
53.393393393393396,-12.801880312515275,18.83123498729566,0,0.5484928885587765,0.030948345332463344
53.453453453453456,-12.787593630739169,18.861004827280823,0,0.5503690984816105,0.031529293783650984
53.513513513513516,-12.772966194960416,18.890695695297136,0,0.5522801727705582,0.03210932591229254
53.573573573573576,-12.75796753320427,18.920368789858088,0,0.5542260558848751,0.03268842486115951
53.633633633633636,-12.742629454450645,18.949962121620068,0,0.556206691272183,0.03326657380014394
53.693693693693696,-12.726920956364284,18.979536546926536,0,0.5582220213701115,0.03384375592674709
53.753753753753756,-12.71087523574948,19.009030686050494,0,0.5602719876079736,0.03441995446656883
53.813813813813816,-12.694460148096296,19.038504838684677,0,0.5623565304084672,0.034995152673794584
53.873873873873876,-12.677710257845892,19.067898231343314,0,0.5644755891894035,0.0355693338316813
53.933933933933936,-12.660627468917843,19.097210933192894,0,0.566629102365475,0.03614248125304528
53.993993993993996,-12.643177961773471,19.126502416134517,0,0.5688170073500363,0.0367145782807446
54.054054054054056,-12.625361941703936,19.15577191510463,0,0.5710392405569293,0.03728560828816517
54.114114114114116,-12.607216644392327,19.184959857832045,0,0.5732957374023302,0.03785555467970335
54.174174174174176,-12.588744184167808,19.214066360978926,0,0.575586432306622,0.03842440089124732
54.234234234234236,-12.569908609360738,19.24314981142796,0,0.5779112586963093,0.038992130390660726
54.294294294294296,-12.550749092479997,19.27215152611652,0,0.5802701490059428,0.03955872667826039
54.354354354354356,-12.531228656017312,19.301129357099715,0,0.5826630346800903,0.04012417328729793
54.414414414414416,-12.511387741101696,19.33002521005219,0,0.5850898461753278,0.040688453784437625
54.474474474474476,-12.491188371595934,19.358896407328025,0,0.5875505129622558,0.04125155177023339
54.53453453453454,-12.470672234071692,19.387685439218114,0,0.590044963527556,0.04181345087960651
54.5945945945946,-12.449800381562383,19.416449103649263,0,0.592573125376066,0.04237413478232074
54.65465465465466,-12.428615722339156,19.445130471266474,0,0.5951349250328839,0.0429335871834561
54.71471471471472,-12.40707836699895,19.473785820990955,0,0.5977302880455115,0.04349179182388456
54.77477477477478,-12.385232421200097,19.50235879941778,0,0.6003591389860077,0.04404873248073989
54.83483483483484,-12.363037082092697,19.53090517203306,0,0.6030214014531887,0.04460439296789125
54.8948948948949,-12.340537627837438,19.55936915683513,0,0.6057169980748462,0.04515875713641282
54.95495495495496,-12.317692371727459,19.587806011595173,0,0.6084458505099914,0.04571180887505241
55.01501501501502,-12.294547738964894,19.616160521024295,0,0.6112078794511429,0.0462635321107017
55.07507507507508,-12.271061189179477,19.64448744104951,0,0.6140030046266169,0.04681391080886081
55.13513513513514,-12.24728026857442,19.672732118259674,0,0.6168311448028727,0.047362928974106336
55.1951951951952,-12.223115175711555,19.701002737095003,0,0.619692217786868,0.04791057065055544
55.25525525525526,-12.198706967102098,19.729137092919572,0,0.622586140428445,0.048456819922329086
55.31531531531532,-12.17391816440134,19.757296547326334,0,0.6255128286227538,0.04900166091401561
55.37537537537538,-12.148844937559991,19.785373636391892,0,0.6284721973126928,0.049545077791131605
55.43543543543544,-12.123442393380127,19.813421650533297,0,0.6314641604913767,0.05008705476058142
55.4954954954955,-12.097712635220038,19.84144023664997,0,0.6344886312046476,0.05062757607111805
55.55555555555556,-12.07170695866295,19.86937667706042,0,0.6375455215535879,0.051166626013798455
55.61561561561562,-12.045379402508738,19.89728355010312,0,0.6406347426970858,0.05170418892244204
55.67567567567568,-12.018732344313278,19.925160562762766,0,0.6437562048544132,0.05224024917408529
55.73573573573574,-11.991768262305197,19.953007443812155,0,0.6469098173078309,0.05277479118943499
55.7957957957958,-11.964489736415047,19.980823944068817,0,0.6500954884052368,0.05330779943332309
55.85585585585586,-11.936899449308331,20.008609836652635,0,0.6533131255628142,0.05383925841515563
55.91591591591592,-11.909000187422354,20.036364917244455,0,0.6565626352677345,0.05436915268936492
55.97597597597598,-11.880794842006916,20.0640890043456,0,0.6598439230808717,0.05489746685585769
56.03603603603604,-11.852338611937881,20.091731525271335,0,0.6631568936395413,0.05542418556046214
56.0960960960961,-11.823530549767742,20.11939341336416,0,0.6665014506602809,0.05594929349537525
56.15615615615616,-11.794425708703955,20.147023901447724,0,0.6698774969416439,0.056472775399607135
56.21621621621622,-11.765027409624057,20.17462290189328,0,0.67328493436702,0.05699461605942379
56.27627627627628,-11.735285524539258,20.202239815372366,0,0.6767236639074989,0.05751480030879128
56.33633633633634,-11.705310395787764,20.229775440945964,0,0.6801935856247339,0.05803331302981401
56.3963963963964,-11.674998259370533,20.25732846192138,0,0.6836945986738567,0.058550139153175945
56.45645645645646,-11.644351982157348,20.284898197148085,0,0.6872266013064052,0.059065263658578004
56.51651651651652,-11.613484155699458,20.31238692379219,0,0.6907894908732755,0.059578671575173776
56.57657657657658,-11.582289558793553,20.33989201747247,0,0.694383163827718,0.06009034798200652
56.63663663663664,-11.550771514778075,20.367412893454393,0,0.6980075157283301,0.0606002780084405
56.6966966966967,-11.518989118607669,20.394901142436275,0,0.7016624412421051,0.06110844683459494
56.75675675675676,-11.486890955244693,20.42240455834435,0,0.7053478341474873,0.06161483969177406
56.81681681681682,-11.454536945782095,20.449875244553468,0,0.709063587337458,0.062119441862895884
56.87687687687688,-11.421875467798776,20.47736061450028,0,0.7128095928226525,0.06262223868292081
56.93693693693694,-11.38891067909399,20.50486025920003,0,0.7165857417344976,0.06312321553927744
56.996996996997,-11.35564692223086,20.532373808279385,0,0.7203919243283685,0.06362235787228654
57.05705705705706,-11.32208872705942,20.559900930605664,0,0.7242280299867936,0.064119651175586
57.11711711711712,-11.288240813252552,20.58744133491927,0,0.7280939472226511,0.06461508099655013
57.17717717717718,-11.254165454106268,20.614948644974895,0,0.7319895636824223,0.0651086329367115
57.23723723723724,-11.219753208954,20.642515111394914,0,0.7359147661494534,0.06560029265217872
57.2972972972973,-11.185066557983411,20.670094229797552,0,0.7398694405472392,0.0660900458540527
57.35735735735736,-11.150111005604408,20.69768587476122,0,0.7438534719427534,0.06657787830884371
57.41741741741742,-11.11483426309283,20.725335263690965,0,0.7478667445497711,0.06706377583888266
57.47747747747748,-11.07929997640586,20.752996654657263,0,0.7519091417322468,0.06754772432273508
57.53753753753754,-11.043456053051829,20.78071495702701,0,0.7559805460077004,0.0680297096956108
57.5975975975976,-11.007366889438666,20.808444934285355,0,0.7600808390506266,0.0685097179497722
57.65765765765766,-10.970980648692395,20.836231198699647,0,0.7642099016959423,0.06898773513494234
57.71771771771772,-10.934303909488136,20.864073323694008,0,0.7683676139424452,0.06946374735870985
57.77777777777778,-10.897402153002067,20.891926826618835,0,0.7725538549562971,0.0699377407869321
57.83783783783784,-10.860165390119462,20.919879824081498,0,0.776768503074549,0.07040970164413893
57.8978978978979,-10.822718346877894,20.94784402698541,0,0.781011435808659,0.07087961621393087
57.95795795795796,-10.784951403370217,20.975906915683044,0,0.7852825298480668,0.07134747083937942
58.01801801801802,-10.746931321054129,21.004024449024843,0,0.789581661063772,0.07181325192342344
58.07807807807808,-10.708607690350638,21.03223975558115,0,0.7939087045119362,0.07227694592926358
58.13813813813814,-10.670044584009915,21.06050875233987,0,0.7982635344375293,0.0727385393807574
58.1981981981982,-10.631241388716095,21.08882996614788,0,0.8026460242779643,0.07319801886280901
58.25825825825826,-10.59213802459957,21.117244471215685,0,0.8070560466667916,0.07365537102176047
58.31831831831832,-10.552733139149959,21.145750165706815,0,0.8114934734373955,0.07411058256577932
58.37837837837838,-10.513084157711106,21.17430268498763,0,0.8159581756267131,0.07456364026524447
58.43843843843844,-10.473130813836278,21.20294258291081,0,0.8204500234789921,0.07501453095313154
58.4984984984985,-10.432930458492669,21.231625881254054,0,0.8249688864495563,0.07546324152539495
58.55855855855856,-10.392422688831614,21.26039278816425,0,0.8295146332085999,0.07590975894134888
58.61861861861862,-10.351605876054089,21.289241251011912,0,0.8340871316450066,0.07635407022404646
58.67867867867868,-10.310537265071558,21.31812787604057,0,0.8386862488701831,0.07679616246065628
58.73873873873874,-10.269156223539749,21.347092354326815,0,0.8433118512219298,0.07723602280283857
58.7987987987988,-10.227460944369504,21.37613266856537,0,0.8479638042683211,0.07767363846711815
58.85885885885886,-10.185508577240125,21.405206015591343,0,0.8526419728116064,0.07810899673525545
58.91891891891892,-10.143238232834022,21.434351572130975,0,0.8573462208921554,0.07854208495461756
58.97897897897898,-10.100647917000483,21.46356736086205,0,0.8620764117923891,0.07897289053854413
59.03903903903904,-10.057794695923889,21.492811174851735,0,0.866832408040769,0.07940140096671458
59.0990990990991,-10.014558227232884,21.52216173871595,0,0.8716140714157868,0.07982760378551151
59.15915915915916,-9.971054612692098,21.55153681707343,0,0.8764212629499769,0.08025148660838216
59.21921921921922,-9.927281720641377,21.580935048475986,0,0.8812538429339639,0.08067303711619925
59.27927927927928,-9.883118757032957,21.610434095199142,0,0.8861116709205172,0.08109224305761846
59.33933933933934,-9.838681882600827,21.63995288195527,0,0.8909946057286344,0.08150909224943462
59.3993993993994,-9.79390937346615,21.66952923200489,0,0.8959025054476452,0.08192357257693585
59.45945945945946,-9.748798686978645,21.699161298201187,0,0.9008352274413305,0.08233567199425527
59.51951951951952,-9.703347205127608,21.72884725221966,0,0.9057926283520762,0.08274537852472173
59.57957957957958,-9.657611815498518,21.75854670634489,0,0.9107745641050354,0.0831526802612075
59.63963963963964,-9.611530291842547,21.788296819926668,0,0.9157808899123093,0.08355756536647393
59.6996996996997,-9.565099791705414,21.818095824478664,0,0.9208114602771722,0.08396002207351677
59.75975975975976,-9.518377175472306,21.847903946963598,0,0.9258661289982778,0.08436003868590633
59.81981981981982,-9.47129980251813,21.8777578557629,0,0.9309447491739261,0.08475760357812893
59.87987987987988,-9.423864596286489,21.907655847358477,0,0.9360471732063259,0.08515270519592422
59.93993993993994,-9.376068396969305,21.937596241245966,0,0.9411732528058799,0.0855453320566205
60.0,-9.327968051802259,21.96754008902091,0,0.9463228389955037,0.08593547274946932


==> tikz/data/tracking/trajectories/trajectory_sample_28.dat <==
t,x,y,z,v,a
0.0,9.37627788651859,5.69645604778126,0,1.7963868257723241,0.2616190621475221
0.06006006006006006,9.400709275823438,5.801972336277861,0,1.8120955981422115,0.26147616021538755
0.12012012012012012,9.425373587291727,5.908449698319661,0,1.8277945452568907,0.26129188546324833
0.18018018018018017,9.450284285588394,6.015899137450864,0,1.8434811831051507,0.2610662670485088
0.24024024024024024,9.475423967497798,6.124196327801102,0,1.859153029623451,0.26079934067029387
0.3003003003003003,9.500823120184027,6.233421235818127,0,1.8748076050886509,0.2604911485637999
0.36036036036036034,9.526481303265804,6.343518449776084,0,1.8904424325103721,0.26014173949361236
0.42042042042042044,9.552430403576372,6.454569079955223,0,1.9060550380229289,0.25975116874598964
0.4804804804804805,9.578655238583709,6.566450615264122,0,1.9216429512767577,0.2593194981201154
0.5405405405405406,9.605188955090256,6.6792451956504575,0,1.9372037058293021,0.2588467959183201
0.6006006006006006,9.632049503328002,6.792967490337122,0,1.9527348395352688,0.25833313693527377
0.6606606606606606,9.659223017073735,6.907496063941761,0,1.9682338949362084,0.25777860244615125
0.7207207207207207,9.686760915980793,7.022983041123474,0,1.9836984196493532,0.2571832801937723
0.7807807807807807,9.714633766100707,7.139239212461355,0,1.999125966755654,0.25654726437471825
0.8408408408408409,9.742894339855678,7.25641780811932,0,2.01451409518695,0.25587065562442757
0.9009009009009009,9.771546836619052,7.374467208054805,0,2.029860370112214,0.2551535610012721
0.960960960960961,9.80059554326402,7.493335863731547,0,2.0451623633228095,0.25439609396961815
1.021021021021021,9.830061779266206,7.6130411977734,0,2.060417653616704,0.2535983743818726
1.0810810810810811,9.859967429895553,7.733601095180577,0,2.075623827181568,0.2527605284595192
1.1411411411411412,9.890317558590596,7.854964642038702,0,2.0907784779767074,0.25188268877314673
1.2012012012012012,9.921134626970185,7.977150194349736,0,2.1058792081137687,0.2509649942214729
1.2612612612612613,9.952441615180879,8.100176531864953,0,2.120923628236147,0.25000759000936645
1.3213213213213213,9.98424402253732,8.223993096875056,0,2.135909357897055,0.2490106276248716
1.3813813813813813,10.016565203908641,8.348618975360733,0,2.150834025936172,0.24797426481523865
1.4414414414414414,10.0494105102817,8.474003488396798,0,2.1656952708548296,0.24689866556196374
1.5015015015015014,10.082803482819056,8.60016587420597,0,2.1804907411896632,0.24578400005484277
1.5615615615615615,10.116788329753271,8.727100821697743,0,2.1952180958846843,0.2446304446650421
1.6216216216216217,10.151535624163271,8.854743129493029,0,2.209875004661696,0.2434381819171923
1.6816816816816818,10.187275441088126,8.98305272055607,0,2.2244591483890117,0.24220740046050712
1.7417417417417418,10.224226477907116,9.11191373814423,0,2.2389682194484033,0.24093829503893435
1.8018018018018018,10.262615873425547,9.241203818373515,0,2.253399922100233,0.23963106646034155
1.8618618618618619,10.302724495659096,9.370932612222052,0,2.2677519728467024,0.23828592156474293
1.921921921921922,10.344782494723031,9.500889188995526,0,2.2820221007931663,0.23690307319157133
1.981981981981982,10.38910140678304,9.631059920599098,0,2.2962080480074505,0.23548274014600112
2.042042042042042,10.435940525605613,9.761209346488119,0,2.3103075698771187,0.23402514716432732
2.1021021021021022,10.48562395020852,9.891225054896621,0,2.324318435464636,0.23253052487840556
2.1621621621621623,10.538471217579279,10.020909007578599,0,2.3382384278603627,0.23099910977916016
2.2222222222222223,10.594792384243368,10.149980037678436,0,2.352065344533333,0.22943114417916455
2.2822822822822824,10.654943667206345,10.278206411542598,0,2.365796997679755,0.22782687617430047
2.3423423423423424,10.719303932131197,10.405336039635557,0,2.379431214569183,0.2261865596045025
2.4024024024024024,10.788241459907,10.531033383533106,0,2.3929658378883056,0.22451045401359346
2.4624624624624625,10.862030824262519,10.654766225058276,0,2.4063987260822906,0.22279882460821732
2.5225225225225225,10.941095312799675,10.776237304270289,0,2.419727753693639,0.22105194221587604
2.5825825825825826,11.02571631437429,10.894901787853424,0,2.4329508116984933,0.21927008324207717
2.6426426426426426,11.116116891637553,11.0101685184889,0,2.4460658078403426,0.21745352962659878
2.7027027027027026,11.212538237123326,11.121518819903638,0,2.459070666961073,0.21560256879887918
2.7627627627627627,11.315047930732081,11.228302613398615,0,2.4719633313293254,0.2137174936325362
2.8228228228228227,11.423754020183722,11.330016336037465,0,2.484741760966073,0.2117986023990283
2.8828828828828827,11.538236902612919,11.426311306559498,0,2.497403933967411,0.2098461987204582
2.942942942942943,11.657633014002164,11.517643767986689,0,2.5099478468244762,0.20786059152153208
3.003003003003003,11.781173658494609,11.604663729576027,0,2.5223715147404597,0.20584209498067896
3.063063063063063,11.908178570242343,11.688040142059752,0,2.5346729719446524,0.2037910284803389
3.123123123123123,12.037868900370505,11.768343040989926,0,2.54685027200349,0.20170771655642775
3.183183183183183,12.169863653419696,11.846356128370388,0,2.55890148812853,0.1995924888469866
3.2432432432432434,12.303679113010233,11.922763627398545,0,2.5708247134813247,0.19744568004002386
3.3033033033033035,12.438770086441716,11.99820644932335,0,2.582618061475134,0.1952676298205581
3.3633633633633635,12.574840106923501,12.073472698026755,0,2.5942796660734397,0.19305868281687052
3.4234234234234235,12.711370140891406,12.149255866692616,0,2.6058076820852025,0.19081918854597524
3.4834834834834836,12.847922278566305,12.226349973006558,0,2.6172002854568204,0.1885495013583161
3.5435435435435436,12.984048369622114,12.305630698444443,0,2.6284556735607496,0.18624998038169802
3.6036036036036037,13.119135078422703,12.388002817386905,0,2.639572065480727,0.1839209894644633
3.6636636636636637,13.25238248886837,12.474416982869041,0,2.650547702293562,0.1815628971179208
3.7237237237237237,13.383008434452087,12.566046433656052,0,2.6613808473474467,0.17917607645803685
3.7837837837837838,13.509701415835062,12.663953316679978,0,2.6720697865367438,0.17676090514639814
3.843843843843844,13.63107235464036,12.769412560303909,0,2.6826128285732036,0.17431776533045498
3.903903903903904,13.745194688218708,12.883523018881721,0,2.6930083052535765,0.17184704358305514
3.963963963963964,13.849822977001335,13.007220320024336,0,2.7032545717235648,0.16934913084127687
4.024024024024024,13.942650645394183,13.14072357996338,0,2.713350006738089,0.1668244223445722
4.084084084084084,14.023087531994852,13.28267418596623,0,2.7232930129178103,0.1642733175722286
4.1441441441441444,14.091748763753888,13.431459825333755,0,2.733082017001884,0.16169622018016064
4.2042042042042045,14.149540064890331,13.585346413585807,0,2.7427154700968894,0.15909353793703968
4.2642642642642645,14.197725855186103,13.743123065689922,0,2.7521918479219107,0.15646568265977484
4.324324324324325,14.23762321146709,13.903842786881977,0,2.76150965104972,0.1538130701483504
4.384384384384385,14.270491171908388,14.066665001251668,0,2.7706674051440294,0.15113612012003588
4.444444444444445,14.297557578002941,14.231150576861827,0,2.77966366119277,0.14843525614297445
4.504504504504505,14.319923430619138,14.396862573697753,0,2.7884969957373675,0.14571090556916289
4.564564564564565,14.33860294516243,14.56349683995386,0,2.797166011097972,0.14296349946683257
4.624624624624625,14.354545479926461,14.731028121449464,0,2.805669335594613,0.14019347255224227
4.684684684684685,14.368600515231417,14.899185241529619,0,2.814005623764232,0.13740126312089423
4.744744744744745,14.381588319959036,15.067956219730107,0,2.8221735565735786,0.13458731297818333
4.804804804804805,14.394282778695274,15.237206540120432,0,2.830171841627912,0.13175206736949127
4.864864864864865,14.407446229106627,15.406895011983828,0,2.837999213375499,0.1288959749097362
4.924924924924925,14.421839452838551,15.576989809161121,0,2.845654433307857,0.12601948751238967
4.984984984984985,14.4382223481999,15.747306461315691,0,2.853136290155722,0.12312306031797067
5.045045045045045,14.457403157986299,15.917881999838944,0,2.8604436000807008,0.12020715162203097
5.105105105105105,14.48008502631086,16.08838511478568,0,2.867575206862597,0.1172722228026378
5.165165165165165,14.50609972710633,16.25879276459315,0,2.8745299820823442,0.1143187382473737
5.225225225225225,14.534810772668685,16.429277949239083,0,2.881306825300566,0.11134716527985522
5.285285285285285,14.56551691726239,16.599785365085207,0,2.887904664231687,0.10835797408579033
5.345345345345345,14.597511309667926,16.770404883367608,0,2.8943224549136026,0.10535163763858182
5.405405405405405,14.630080258524046,16.941365670209194,0,2.900559181872862,0.10232863162448955
5.465465465465465,14.66243773675983,17.112741229406478,0,2.9066138582853442,0.09928943436736375
5.525525525525525,14.693755886323885,17.284669357622956,0,2.912485526132402,0.09623452675296078
5.585585585585585,14.723139068869838,17.457277595423523,0,2.9181732563524463,0.09316439215285362
5.645645645645645,14.749610750733941,17.630682515385082,0,2.923676148987949,0.09007951634794903
5.7057057057057055,14.772099475331128,17.804988953577684,0,2.9289933333278437,0.08698038745162338
5.7657657657657655,14.789418205683036,17.980220417828654,0,2.9341239680452933,0.08386749583248944
5.8258258258258255,14.800259612267599,18.156253929418067,0,2.9390672413308145,0.08074133403680729
5.885885885885886,14.803216566966498,18.332827118311396,0,2.9438223710207265,0.07760239671054749
5.945945945945946,14.796807731629045,18.509678987405508,0,2.948388604720912,0.07445118052112736
6.006006006006006,14.77955301566111,18.68602547620778,0,2.9527652199258667,0.07128818407882183
6.066066066066066,14.750091095415888,18.860982500882574,0,2.9569515241330198,0.06811390785787061
6.126126126126126,14.707353114946297,19.033445525015157,0,2.960946854952308,0.06492885411728895
6.186186186186186,14.65147476287859,19.202342337202705,0,2.9647505802109824,0.06173352682139621
6.246246246246246,14.58361950653545,19.36700680530489,0,2.968362098053638,0.05852843156007467
6.306306306306306,14.504939958417921,19.52711647082381,0,2.971780837037441,0.05531407546877119
6.366366366366366,14.416628489901287,19.68231508476154,0,2.9750062562225517,0.052090967148254105
6.426426426426427,14.319728050855717,19.83251266636259,0,2.9780378452577105,0.04885961658413831
6.486486486486487,14.215184085855062,19.97769041159053,0,2.9808751244609946,0.04562053506619236
6.546546546546547,14.103784126575604,20.117949384595132,0,2.983517644895714,0.04237423510743568
6.606606606606607,13.986281422177374,20.253332152147337,0,2.985964988441448,0.039121230363047946
6.666666666666667,13.863313295350363,20.38393396504269,0,2.9882167678602,0.03586203554909196
6.726726726726727,13.735395526359774,20.509893776177343,0,2.990272626857675,0.03259716636107239
6.786786786786787,13.603032647189593,20.631284591471157,0,2.9921322401396497,0.0293271393923381
6.846846846846847,13.46650442469779,20.74831237626408,0,2.9937953134634467,0.02605247205234269
6.906906906906907,13.326327417314012,20.860915899020316,0,2.9952615836844894,0.022773682484775907
6.966966966966967,13.182691116809513,20.969255498117555,0,2.9965308187979414,0.019491289485578833
7.027027027027027,13.03586757288019,21.07336567751521,0,2.997602817975414,0.016205812420855933
7.087087087087087,12.88604365782232,21.173293511741484,0,2.9984774115967436,0.012917771144696832
7.147147147147147,12.733451521011176,21.269007201459697,0,2.999154461276831,0.009627685916920922
7.207207207207207,12.578231161077927,21.360377388837293,0,2.9996338598875365,0.006336077320757485
7.267267267267267,12.420359944203966,21.447171126326612,0,2.999915531574632,0.003043466180476108
7.327327327327327,12.259861903043161,21.52909411232055,0,2.999999431769801,-0.0002496265210248196
7.387387387387387,12.09682985528277,21.60580337248111,0,2.9998855471976933,-0.0035426797246488665
7.4474474474474475,11.931361013906644,21.67694631351607,0,2.999573895878025,-0.006835172377550196
7.5075075075075075,11.76342057077884,21.74221077546064,0,2.999064527122724,-0.010126583515577494
7.5675675675675675,11.593249380670638,21.801163285330126,0,2.9983575215281326,-0.013416392345705264
7.627627627627628,11.420958573052165,21.8534208268399,0,2.997452990962251,-0.016704078328437788
7.687687687687688,11.246733443314804,21.898573740109697,0,2.996351078547038,-0.019989121260173024
7.747747747747748,11.070835059558062,21.93620121929173,0,2.995051958635765,-0.023271001355513275
7.807807807807808,10.89346098851235,21.965908817037636,0,2.99355583678543,-0.026549199329509783
7.867867867867868,10.71502421425387,21.98728711357831,0,2.9918629497242293,-0.029823196479828052
7.927927927927928,10.535873261465166,21.999978046303646,0,2.9899735653141035,-0.03309247476882104
7.987987987987988,10.356430492499065,22.003662286284104,0,2.9878879825083535,-0.03635651690549738
8.048048048048049,10.177120101429878,21.998077039333843,0,2.9856065313043367,-0.039614806427370336
8.108108108108109,9.99850682437387,21.983035981002182,0,2.9831295726912543,-0.042866827782177944
8.168168168168169,9.82115420052199,21.95845172081787,0,2.9804574985930303,-0.04611206640945679
8.228228228228229,9.64554184799738,21.92449650615654,0,2.9775907318062997,-0.049350008821960153
8.288288288288289,9.471997873840865,21.88161953534056,0,2.97452972593351,-0.05258014268690592
8.348348348348349,9.300990767457352,21.830302412995184,0,2.9712749653111494,-0.05580195690704195
8.408408408408409,9.13283274480849,21.770961617740454,0,2.9678269649331095,-0.05901494170151593
8.468468468468469,8.967824645734748,21.703974893133054,0,2.9641862703691997,-0.06221858868653687
8.528528528528529,8.806193954509645,21.629651955806857,0,2.960353457678824,-0.06541239095581566
8.588588588588589,8.648234815216904,21.548292682467576,0,2.956329133319831,-0.06859584316077169
8.64864864864865,8.494242791765144,21.460167142811716,0,2.952113934052555,-0.07176844159049349
8.70870870870871,8.34451861033504,21.36551808232215,0,2.9477085268390644,-0.07492968425143844
8.76876876876877,8.199253241637514,21.264476860772206,0,2.9431136087376286,-0.07807907094686489
8.82882882882883,8.058896006903137,21.157315239481974,0,2.9383299067924233,-0.08121610335597394
8.88888888888889,7.92373163500581,21.044160711447436,0,2.9333581779184943,-0.08434028511276022
8.94894894894895,7.7940749589535105,20.925113617803547,0,2.9281992087819892,-0.0874511218845496
9.00900900900901,7.670375964732733,20.80035546287936,0,2.922853815675688,-0.09054812145021685
9.06906906906907,7.553056432919362,20.67000898502136,0,2.917322844389839,-0.09363079377806845
9.12912912912913,7.442614775583607,20.53424257837112,0,2.911607170078336,-0.09669865110337957
9.18918918918919,7.339533003916091,20.393164987251374,0,2.9057076971202402,-0.09975120800557179
9.24924924924925,7.244359458689604,20.247117914202306,0,2.899625358976685,-0.10278798148502039
9.30930930930931,7.157102927554733,20.096647673633605,0,2.893361118043176,-0.10580849103947819
9.36936936936937,7.077536037243898,19.942400131330764,0,2.8869159654973116,-0.10881225874010454
9.42942942942943,7.0053302009271805,19.784993158659358,0,2.8802909211419516,-0.11179880930708683
9.48948948948949,6.940080172756245,19.625003208651194,0,2.8734870332438582,-0.11476767018484321
9.54954954954955,6.881348648536587,19.463020588381422,0,2.866505378367828,-0.11771837161679413
9.60960960960961,6.828591339971789,19.29937288052945,0,2.8593470612063516,-0.12065044671968984
9.66966966966967,6.78131689513703,19.13451550449286,0,2.852013214404818,-0.12356343155748688
9.72972972972973,6.739001146481971,18.968761131762413,0,2.844504998382302,-0.12645686521475225
9.78978978978979,6.701137422463217,18.802411487194327,0,2.83682360114795,-0.12933028986959663
9.84984984984985,6.667222640405019,18.635686705532486,0,2.8289702381130057,-0.13218325086611146
9.90990990990991,6.636763537421913,18.468723323784467,0,2.8209461518984993,-0.1350152967863103
9.96996996996997,6.609313879906013,18.301788651388023,0,2.812752612138627,-0.13782597952155481
10.03003003003003,6.584420274271805,18.134998035004614,0,2.8043909152798614,-0.14061485434345838
10.09009009009009,6.561639333175218,17.968385717928037,0,2.795862384375819,-0.1433814799742543
10.15015015015015,6.540554955219305,17.802050827291694,0,2.787168368877911,-0.1461254186566183
10.21021021021021,6.520762623535234,17.63608823079405,0,2.7783102444218297,-0.14884623622293425
10.27027027027027,6.501858270605176,17.47051876181754,0,2.769289412609881,-0.15154350216399054
10.33033033033033,6.483552966290454,17.305509102343503,0,2.7601073007892065,-0.15421678969710081
10.39039039039039,6.465763636542625,17.140982447872613,0,2.7507653618259504,-0.15686567583362995
10.45045045045045,6.448455401021754,16.976978719057367,0,2.7412650738753603,-0.1594897414459257
10.51051051051051,6.431585433486978,16.81346625184836,0,2.7316079401479154,-0.16208857133363344
10.57057057057057,6.415125168546257,16.650554904049322,0,2.721795488671465,-0.1646617542893953
10.63063063063063,6.3990242199592435,16.48814171148638,0,2.711829272049462,-0.16720888316391208
10.69069069069069,6.383253457665122,16.326335804578644,0,2.7017108672152914,-0.16972955493036732
10.75075075075075,6.367776429561957,16.16517518987943,0,2.6914418751827567,-0.17222337074819685
10.81081081081081,6.35254353344221,16.004557349146697,0,2.6810239207927564,-0.1746899360261963
10.87087087087087,6.337519091324997,15.844520772387416,0,2.6704586524561873,-0.17712886048495669
10.93093093093093,6.322674164694607,15.685173980830424,0,2.6597477418931206,-0.17953975821861742
10.99099099099099,6.30796068108835,15.526415454846187,0,2.6488928838682884,-0.18192224775592747
11.05105105105105,6.293350750539922,15.368354183832235,0,2.6378957959229283,-0.18427595212060402
11.11111111111111,6.278797762060122,15.21088968587486,0,2.6267582181030127,-0.18660049889098257
11.17117117117117,6.264275314603904,15.0541317462847,0,2.6154819126839346,-0.18889552025894144
11.23123123123123,6.249745001318592,14.898050913771295,0,2.604068663891657,-0.19116065308810265
11.29129129129129,6.2351759231125445,14.742688252764381,0,2.5925202776204093,-0.193395538971287
11.35135135135135,6.220531741070059,14.588015714944909,0,2.580838581146931,-0.19559982428722694
11.411411411411411,6.205785416756197,14.434076159766741,0,2.56902542284136,-0.19777316025651684
11.471471471471471,6.190939178067802,14.280850129315338,0,2.557082671874758,-0.19991520299680146
11.531531531531531,6.1760362047827835,14.128395260525151,0,2.545012217923361,-0.20202561357718685
11.591591591591591,6.161106450045735,13.976630100101698,0,2.532815970869577,-0.20410405807186874
11.651651651651651,6.1461924633206015,13.825613431090288,0,2.5204958604997914,-0.2061502076129691
11.711711711711711,6.131328850488243,13.675334556140749,0,2.5080538361990206,-0.2081637384425721
11.771771771771771,6.1165490937251334,13.52578317679278,0,2.4954918666424644,-0.21014433196395174
11.831831831831831,6.101892464487506,13.377019557064143,0,2.482811939484006,-0.21209167479198263
11.891891891891891,6.087383270748458,13.228964141711003,0,2.4700160610417106,-0.21400545880272628
11.951951951951951,6.073065286510718,13.081748421916474,0,2.4571062559803734,-0.2158853811821846
12.012012012012011,6.058953729901392,12.935223344239054,0,2.44408456699115,-0.21773114447421452
12.072072072072071,6.045083229241288,12.789451025635598,0,2.430953054468363,-0.21954245662759236
12.132132132132131,6.031487005554714,12.644494288165264,0,2.4177137961834707,-0.2213190310422261
12.192192192192191,6.018190296482393,12.500346062319439,0,2.404368886956325,-0.2230605866145018
12.252252252252251,6.005210848230716,12.356928954343635,0,2.390920438323694,-0.22476684778176373
12.312312312312311,5.99257200845092,12.214236405556488,0,2.3773705782051753,-0.2264375445659146
12.372372372372372,5.980308193105062,12.072404089058534,0,2.3637214505664854,-0.22807241261613456
12.432432432432432,5.968433836657184,11.9313557756022,0,2.349975215080234,-0.2296711932507086
12.492492492492492,5.956968631303174,11.791086345304604,0,2.3361340467841982,-0.23123363349795711
12.552552552552552,5.945936753272257,11.651662314506455,0,2.322200135737175,-0.23275948613626316
12.612612612612612,5.935349847161261,11.513008277896034,0,2.3081756866724477,-0.23424850973318984
12.672672672672672,5.925181896570889,11.375208360921317,0,2.294062918648941,-0.23570046868368172
12.732732732732732,5.915244576462432,11.23818344669961,0,2.2798640647001047,-0.23711513324734346
12.792792792792792,5.905344359962716,11.102076030841571,0,2.265581371480574,-0.2384922795847926
12.852852852852854,5.895280125155975,10.966811107536179,0,2.251217098910703,-0.23983168979307543
12.912912912912914,5.8848627263986115,10.832382594561892,0,2.2367735198189704,-0.2411331519401467
12.972972972972974,5.873920787159192,10.698925116988342,0,2.2222529195823584,-0.24239646009840246
13.033033033033034,5.86227819093216,10.566427952826064,0,2.2076575957647417,-0.24362141437726384
13.093093093093094,5.84976351697239,10.434878544690728,0,2.1929898577533495,-0.2448078209548052
13.153153153153154,5.836216721108581,10.304333871619795,0,2.1782520263933587,-0.2459554921084218
13.213213213213214,5.821474927088333,10.174778152374532,0,2.1634464336206616,-0.24706424624453394
13.273273273273274,5.805386763961517,10.046265197473575,0,2.1485754220929048,-0.2481339079273185
13.333333333333334,5.787815975409915,9.918917398869379,0,2.133641344818796,-0.24916430790646915
13.393393393393394,5.768601627161873,9.792644257768394,0,2.118646564785813,-0.25015528314397556
13.453453453453454,5.7476162267078195,9.667565065534859,0,2.103593454586293,-0.2511066768399212
13.513513513513514,5.724741194853458,9.543796205314088,0,2.0884843960420407,-0.25201833845729293
13.573573573573574,5.699838268910645,9.421313029688628,0,2.0733217798274435,-0.2528901237458006
13.633633633633634,5.672801006108514,9.300227791981754,0,2.0581080050912073,-0.2537218947647012
13.693693693693694,5.643533164805894,9.18064938607343,0,2.042845479076743,-0.2545135199046249
13.753753753753754,5.611911589737554,9.062547900437128,0,2.0275366167412736,-0.2552648739083996
13.813813813813814,5.577873648649026,8.946094850414392,0,2.012183840373719,-0.25597583789086964
13.873873873873874,5.541352488034569,8.831389321492896,0,1.9967895792114245,-0.2566462993577075
13.933933933933934,5.502293662432442,8.718526264025952,0,1.9813562690557864,-0.2572761522232126
13.993993993993994,5.460630129015754,8.607530823871992,0,1.9658863518868401,-0.2578652968270978
14.054054054054054,5.416362535145555,8.49855668745979,0,1.9503822754768745,-0.25841363995025796
14.114114114114114,5.369576949284883,8.39169937841866,0,1.9348464930031166,-0.25892109482952014
14.174174174174174,5.320374390129478,8.286931140669566,0,1.9192814626595849,-0.2593875811713715
14.234234234234235,5.268912423947763,8.184349211384493,0,1.903689647268118,-0.2598130251646647
14.294294294294295,5.2152835298117255,8.083920073871901,0,1.8880735138887044,-0.26019735949229594
14.354354354354355,5.159606163053365,7.985671045061821,0,1.8724355334291078,-0.26054052334185723
14.414414414414415,5.1019956604315615,7.889626118844844,0,1.8567781802539176,-0.2608424624152582
14.474474474474475,5.042564298358218,7.795806057713407,0,1.8411039317930216,-0.26110312893731763
14.534534534534535,4.9814213505384695,7.704228483480876,0,1.8254152681496145,-0.26132248166332284
14.594594594594595,4.918673145024991,7.614907967078481,0,1.809714671707775,-0.2615004858855558
14.654654654654655,4.85442312068636,7.527856117430046,0,1.7940046267396828,-0.2616371134387847
14.714714714714715,4.788727253422594,7.443025388737475,0,1.7782876190125385,-0.26173234270472073
14.774774774774775,4.721725320051135,7.360479894428389,0,1.762566135395244,-0.26178615861543847
14.834834834834835,4.653465253040957,7.280168575341799,0,1.746842663464916,-0.2617985526557601
14.894894894894895,4.584084323298593,7.202148469632459,0,1.7311196911132702,-0.26176952286460275
14.954954954954955,4.513572973812052,7.126313039146021,0,1.7153997061529842,-0.261699073835289
15.015015015015015,4.442113409645279,7.052766906964274,0,1.6996851959240376,-0.26158721671481994
15.075075075075075,4.369738590950661,6.981453264557688,0,1.683978646900164,-0.26143396920211104
15.135135135135135,4.29652775007464,6.912366496912855,0,1.6682825442954035,-0.26123935554519234
15.195195195195195,4.222557886876686,6.8454988686126494,0,1.652599371670889,-0.26100340653737125
15.255255255255255,4.147903813403086,6.780840594147659,0,1.6369316105418659,-0.26072615951236044
15.315315315315315,4.072581628844919,6.718333957833567,0,1.6212817399850517,-0.26040765833837054
15.375375375375375,3.996774014125845,6.658058307389871,0,1.6056522362463768,-0.26004795341116893
15.435435435435435,3.920435372043082,6.599907375764509,0,1.5900455723491733,-0.2596471016461057
15.495495495495495,3.843629286617796,6.543867322763442,0,1.5744642177028731,-0.2592051664691081
15.555555555555555,3.7665385520858723,6.4900053971146505,0,1.5589106377122783,-0.2587222178066448
15.615615615615615,3.6891058195876703,6.438217105574721,0,1.5433872933874693,-0.2581983320746618
15.675675675675675,3.611389195349747,6.388483801005805,0,1.5278966409543946,-0.25763359216649057
15.735735735735735,3.533508275600321,6.340823179713346,0,1.5124411314662414,-0.257028087439733
15.795795795795796,3.4555203838379795,6.295210110304506,0,1.4970232104155952,-0.2563819137021216
15.855855855855856,3.3774260083778103,6.251582382474473,0,1.4816453173475104,-0.255695173196361
15.915915915915916,3.299306777638299,6.209914887706192,0,1.4663098854734906,-0.2549679745839491
15.975975975975976,3.2212433912695286,6.1701812616553555,0,1.4510193412865002,-0.2542004329279851
16.036036036036037,3.1432458481045815,6.132322309163481,0,1.43577610417702,-0.2533926696749625
16.096096096096097,3.0653855887191637,6.0963131904235395,0,1.4205825860502257,-0.2525448126355528
16.156156156156158,2.987730749792469,6.0621280757075855,0,1.4054411909443718,-0.25165699596438307
16.216216216216218,2.9102776309312475,6.029712202145227,0,1.3903543146503887,-0.25072936013880776
16.276276276276278,2.833086581843179,5.999041642863372,0,1.3753243443328194,-0.24976205193668263
16.336336336336338,2.7562151417012317,5.970091629834792,0,1.3603536581520856,-0.24875522441313908
16.396396396396398,2.6796481796087073,5.94281237652078,0,1.3454446248882148,-0.2477090368763677
16.456456456456458,2.603507031501215,5.917204280086138,0,1.330599603566014,-0.2466236548624104
16.516516516516518,2.5277707189369147,5.8932185890284705,0,1.3158209430818233,-0.2454992501089684
16.576576576576578,2.452414575806035,5.870810936881318,0,1.3011109818318474,-0.24433600052822887
16.636636636636638,2.3775529616449194,5.849979656422276,0,1.2864720473421523,-0.2431340901787134
16.696696696696698,2.3032277331868753,5.830699501363731,0,1.2719064559003894,-0.24189370923615527
16.756756756756758,2.2293354825518454,5.812911498658317,0,1.2574165121893,-0.24061505396340868
16.816816816816818,2.1560562939397454,5.796627479595647,0,1.2430045089220436,-0.2392983266793943
16.876876876876878,2.083354065669268,5.7818064844949575,0,1.228672726479423,-0.2379437357270859
16.936936936936938,2.0111903219934923,5.76841218383026,0,1.2144234325490768,-0.2365514954405464
16.996996996996998,1.9396685232980868,5.756435725233016,0,1.2002588817666529,-0.23512182611101234
17.057057057057058,1.8688186857910036,5.745852505379663,0,1.1861813153590786,-0.23365495395203953
17.117117117117118,1.7985971067712085,5.736628653903476,0,1.1721929607899189,-0.23215111106370787
17.177177177177178,1.7290305142940203,5.728742566933189,0,1.1582960314069461,-0.23061053539589854
17.237237237237238,1.6602161373085444,5.722178446631066,0,1.144492726091911,-0.22903347071064178
17.2972972972973,1.5921057270828733,5.716905073139145,0,1.1307852289126323,-0.2274201665435487
17.35735735735736,1.5247216726607542,5.712899662652705,0,1.1171757087774095,-0.225770878164327
17.41741741741742,1.4580850107248848,5.71013907343673,0,1.1036663190918372,-0.2240858665363897
17.47747747747748,1.392215458242776,5.7085998222826095,0,1.0902591974180815,-0.2223653982755638
17.53753753753754,1.327131444799378,5.708258100806933,0,1.0769564651366608,-0.220609745607905
17.5975975975976,1.262850144616476,5.709089791592391,0,1.0637602271107804,-0.21881918632662337
17.65765765765766,1.1993875082588532,5.71107048417077,0,1.0506725713532794,-0.2169940037481276
17.71771771771772,1.1367582940272185,5.714175490848046,0,1.0376955686962612,-0.21513448666719887
17.77777777777778,1.0749760990379014,5.7183798623715925,0,1.024831272463416,-0.21324092931129277
17.83783783783784,1.013983176468376,5.723665144951785,0,1.0120817181451423,-0.21131363129398686
17.8978978978979,0.9539316066212412,5.729993715933168,0,0.99944892307646,-0.20935289756757106
17.95795795795796,0.8947612040566146,5.737345385884494,0,0.986934886117828,-0.207359038374798
18.01801801801802,0.8364119239259371,5.745704905111708,0,0.9745415873388527,-0.20533236919979167
18.07807807807808,0.7790309519018471,5.755026336686103,0,0.962270987704999,-0.203273210718131
18.13813813813814,0.7225559294460621,5.7652927942245435,0,0.9501250287673055,-0.20118188874610926
18.1981981981982,0.666924927078809,5.776492332589332,0,0.938105632355174,-0.19905873418918021
18.25825825825826,0.6122801974456552,5.788570897083649,0,0.9262147002722845,-0.1969040829896003
18.31831831831832,0.5585576225081452,5.801515004935797,0,0.9144541139956823,-0.1947182760732735
18.37837837837838,0.5057608196561328,5.815297907588558,0,0.9028257343780705,-0.1925016592958073
18.43843843843844,0.45388742924918535,5.829885067735592,0,0.8913314013533689,-0.19025458338778747
18.4984984984985,0.4029204970041568,5.8452212334378215,0,0.8799729336455888,-0.18797740389928386
18.55855855855856,0.3529070798333291,5.861227751168389,0,0.8687521284810624,-0.18567048114359266
18.61861861861862,0.3038279750238231,5.877846554087718,0,0.8576707613040688,-0.18333418014022443
18.67867867867868,0.2555995712516153,5.8950457344790435,0,0.8467305854959047,-0.18096887055714675
18.73873873873874,0.20827002432764907,5.912750004216705,0,0.8359333320974609,-0.17857492665229474
18.7987987987988,0.16182233910785024,5.9309079989758295,0,0.8252807095353114,-0.17615272721435035
18.85885885885886,0.11624023146053043,5.949470512865482,0,0.8147744033514049,-0.17370265550281033
18.91891891891892,0.07144416614409999,5.968417976187808,0,0.8044160759363532,-0.17122509918734077
18.97897897897898,0.02748371624234299,5.9876794399505915,0,0.7942073662664058,-0.16872045028643992
19.03903903903904,-0.01571882678414697,6.0072408616401765,0,0.7841498896441069,-0.1661891051054073
19.0990990990991,-0.05811322918762882,6.027033315208736,0,0.7742452374427204,-0.1636314641736393
19.15915915915916,-0.09977549168684896,6.047047924246755,0,0.7644949768544242,-0.16104793218125346
19.21921921921922,-0.14071741940301116,6.067249051835614,0,0.7549006506423355,-0.15843891791505432
19.27927927927928,-0.18088784013891807,6.087570645604073,0,0.7454637768964043,-0.15580483419385277
19.33933933933934,-0.22042267558495865,6.108043486201259,0,0.7361858487932134,-0.1531460978031472
19.3993993993994,-0.2592695487160711,6.128605169121705,0,0.7270683343597115,-0.1504631294291759
19.45945945945946,-0.2974382910744776,6.14922604651202,0,0.7181126762409298,-0.14775635359235187
19.51951951951952,-0.3349999666683974,6.169912148140786,0,0.7093202914717165,-0.1450261985800925
19.57957957957958,-0.37190147597716794,6.190603286186637,0,0.7006925712525254,-0.14227309637905364
19.63963963963964,-0.40821270520733904,6.2113090479747,0,0.6922308807292858,-0.13949748260677572
19.6996996996997,-0.44400251434528765,6.232042102861385,0,0.6839365587774002,-0.13669979644275798
19.75975975975976,-0.4792167031936883,6.2527456026194415,0,0.6758109177898939,-0.1338804805589668
19.81981981981982,-0.5138622466496238,6.27339854266069,0,0.6678552434697591,-0.13103998104979334
19.87987987987988,-0.548006583268959,6.294017881629036,0,0.6600707946265245,-0.12817874736146975
19.93993993993994,-0.5815949843906528,6.314548397681661,0,0.6524588029770733,-0.12529723222095357
20.0,-0.6147545974666597,6.335047272079763,0,0.6450204729507496,-0.1223958915642929
20.06006006006006,-0.6474300339677651,6.35546127729592,0,0.6377569814987858,-0.11947518446448521
20.12012012012012,-0.6796264467642164,6.375774913225667,0,0.6306694779080788,-0.11653557305884023
20.18018018018018,-0.7114089995200625,6.396011979444443,0,0.6237590836193374,-0.113577522475856
20.24024024024024,-0.7427820858482092,6.416159256886009,0,0.6170268920496393,-0.11060150076162183
20.3003003003003,-0.7736898077023456,6.436165093423421,0,0.6104739684194218,-0.10760797880576106
20.36036036036036,-0.8042564210138359,6.456095330794635,0,0.6041013495839371,-0.1045974302669241
20.42042042042042,-0.8344255595155996,6.4758997299624745,0,0.5979100438691907,-0.10157033149784121
20.48048048048048,-0.8642607224625316,6.49560708125054,0,0.591901030912396,-0.09852716146995104
20.54054054054054,-0.8937053527773707,6.515167738951799,0,0.5860752615069686,-0.09546840169761261
20.6006006006006,-0.9228822544939408,6.534651870118864,0,0.580433657452083,-0.09239453616191731
20.66066066066066,-0.9516748126558385,6.5539707226634745,0,0.5749771114068221,-0.08930605123411034
20.72072072072072,-0.9801456645642465,6.573155673177409,0,0.5697064867489308,-0.08620343559863243
20.78078078078078,-1.0083571195515977,6.592239065011731,0,0.5646226174382043,-0.08308718017579544
20.84084084084084,-1.036311621680957,6.6112135509206365,0,0.5597263078845347,-0.07995777804410595
20.9009009009009,-1.064011513059739,6.630072093089557,0,0.5550183328206313,-0.07681572436224735
20.96096096096096,-1.0913995106936487,6.648767276404117,0,0.5504994371794352,-0.07366151629073107
21.02102102102102,-1.1185968337713743,6.667373956913832,0,0.5461703359762491,-0.07049565291323102
21.08108108108108,-1.1455459773030436,6.685845386214014,0,0.5420317141956026,-0.0673186351576156
21.14114114114114,-1.1723083602514932,6.70421654683926,0,0.5380842266828711,-0.06413096571668767
21.2012012012012,-1.1988263563969945,6.722441072156505,0,0.5343284980406575,-0.060933148968643325
21.26126126126126,-1.2251611926463504,6.740554513855173,0,0.5307651225299648,-0.057725690897266105
21.32132132132132,-1.2513739863956224,6.758592728697236,0,0.5273946639761655,-0.054509099011864806
21.38138138138138,-1.2773474770564337,6.776469049050051,0,0.5242176556797904,-0.051283882266972315
21.44144144144144,-1.3032020954421668,6.794260607077582,0,0.5212346003321457,-0.048050550981815716
21.5015015015015,-1.328939345616742,6.811962867588677,0,0.5184459699357724,-0.04480961675956864
21.56156156156156,-1.3545606901528089,6.829571421433682,0,0.5158522057297619,-0.041561592406400484
21.62162162162162,-1.3800080878169791,6.847041189205099,0,0.5134537181199403,-0.03830699185033703
21.68168168168168,-1.4054018299632012,6.864449652217424,0,0.5112508866139314,-0.035046330059943696
21.74174174174174,-1.430683806750571,6.881751932740734,0,0.5092440597611072,-0.03178012296284218
21.8018018018018,-1.4559148378771924,6.898984717362694,0,0.5074335550974378,-0.02850888736407541
21.86186186186186,-1.481036717193756,6.916103434369136,0,0.5058196590952477,-0.025233140864335493
21.92192192192192,-1.5061698205889966,6.933185234700204,0,0.5044026271178896,-0.02195340177806581
21.98198198198198,-1.5311963249018454,6.950145253808099,0,0.5031826833793371,-0.018670189051447777
22.04204204204204,-1.5562366799585572,6.967060391377336,0,0.5021600209087089,-0.01538402218029007
22.1021021021021,-1.5812325736515147,6.983886404410239,0,0.5013348015197256,-0.012095421127828456
22.16216216216216,-1.6061852461770085,7.000619539431193,0,0.5007071557851062,-0.008804906242454077
22.22222222222222,-1.6312154390641027,7.0173357499206865,0,0.5002771830159083,-0.005512998175380737
22.28228228228228,-1.656205022906568,7.0339511486028945,0,0.500044951245814,-0.0022202177982624306
22.34234234234234,-1.68127491584264,7.0505411256265385,0,0.5000104972203656,0.0010729138792239966
22.4024024024024,-1.7063667110667282,7.067061739094763,0,0.5001738263911504,0.004365875791816187
22.46246246246246,-1.7314817620207867,7.0835088714557255,0,0.5005349129149395,0.007658146901112397
22.52252252252252,-1.7566814518528382,7.09991737714885,0,0.5010936996577751,0.010949206278015221
22.58258258258258,-1.7819673252183479,7.11628253729925,0,0.5018500982040122,0.01423853318515805
22.64264264264264,-1.8073409467365786,7.132599572249878,0,0.5028039888703089,0.01752560715929928
22.7027027027027,-1.8328039011067827,7.148863641208049,0,0.503955220724561,0.02080990809367323
22.762762762762762,-1.8584180993236576,7.165107946715885,0,0.5053036116097867,0.024090916320286884
22.822822822822822,-1.8841250161622827,7.1812889330073135,0,0.5068489481729466,0.027368112692144963
22.882882882882882,-1.9099867735187057,7.197439147580276,0,0.5085909858987039,0.03064097866539482
22.942942942942942,-1.936005303933579,7.213552671159599,0,0.5105294491481123,0.03390899638137364
23.003003003003002,-1.9621825829190163,7.229623453552175,0,0.5126640312022301,0.03717164874854715
23.063063063063062,-1.9885813631384903,7.2456820826729755,0,0.5149943943106521,0.040428419524328914
23.123123123123122,-2.0151431680962246,7.26168486690443,0,0.5175201697449503,0.04367879339676516
23.183183183183182,-2.041870117000608,7.277625318235607,0,0.5202409578570186,0.04692225606607064
23.243243243243242,-2.068886449935261,7.293568460370036,0,0.523156328142306,0.050158294326004195
23.303303303303302,-2.0960727364597855,7.309434529732736,0,0.5262658193079355,0.05338639614507333
23.363363363363362,-2.1235532069378573,7.325288962159666,0,0.5295689393456948,0.05660605074755265
23.423423423423422,-2.151267669166436,7.341094619987461,0,0.5330651656098844,0.05981674869430205
23.483483483483482,-2.1792782862127256,7.356885323442196,0,0.5367539449000138,0.06301798196337316
23.543543543543542,-2.2075244731294705,7.372625379686778,0,0.5406346935483346,0.06620924403039359
23.603603603603602,-2.2360686038512356,7.388348107503869,0,0.5447067975121942,0.06939002994871449
23.663663663663662,-2.2649116751520983,7.404052126972678,0,0.5489696124711905,0.0725598364293041
23.723723723723722,-2.294054677241329,7.419736160362499,0,0.5534224639291263,0.07571816192038565
23.783783783783782,-2.3234985933717422,7.4353990350775225,0,0.5580646473207296,0.07886450668679372
23.843843843843842,-2.353306555641797,7.451072179461722,0,0.562895428123136,0.08199837288904767
23.903903903903903,-2.383479871343012,7.466753688166018,0,0.5679140419721138,0.08511926466212451
23.963963963963963,-2.4139574578526046,7.482409929810851,0,0.5731196947830044,0.08822668819391778
24.024024024024023,-2.444740267103932,7.4980402050233295,0,0.5785115628763693,0.09132015180337151
24.084084084084083,-2.475954462272962,7.513706420850126,0,0.5840887931083192,0.09439916601827865
24.144144144144143,-2.5075389359336815,7.529375364635461,0,0.5898505030055063,0.09746324365273026
24.204204204204203,-2.5394949542175684,7.545045836731506,0,0.5957957809047567,0.10051189988420091
24.264264264264263,-2.5718867272021773,7.560747135197382,0,0.6019236860973172,0.10354465233026021
24.324324324324323,-2.604652776449994,7.576447454697878,0,0.6082332489777043,0.10656102112490028
24.384384384384383,-2.637857521072247,7.592175854371329,0,0.6147234711971241,0.10956052899446451
24.444444444444443,-2.6714392301442604,7.607901481944398,0,0.6213933258214377,0.11254270133316478
24.504504504504503,-2.7055259456486502,7.623682391613295,0,0.6282417574936487,0.11550706627817665
24.564564564564563,-2.73999249586663,7.639458948548674,0,0.6352676826008934,0.1184531547843022
24.624624624624623,-2.7749673604889056,7.655288519791053,0,0.6424699894458954,0.12138050069818555
24.684684684684683,-2.8103886403261673,7.671141402702109,0,0.6498475384228708,0.12428864083207226
24.744744744744743,-2.8462578365575633,7.687017324550149,0,0.6573991621978441,0.1271771150370979
24.804804804804803,-2.8826404333599305,7.702944121325896,0,0.6651236658933506,0.13004546627609553
24.864864864864863,-2.919538249448111,7.718921268975831,0,0.673019827277501,0.13289324069591266
24.924924924924923,-2.9569530855810693,7.7349485402461156,0,0.6810863969573748,0.13571998769922416
24.984984984984983,-2.994822369977645,7.7509988838748,0,0.6893220985767077,0.1385252600158285
25.045045045045043,-3.0332119799850914,7.76710029425701,0,0.6977256290178433,0.1413086137734177
25.105105105105103,-3.072188242364921,7.783280157903167,0,0.7062956586079263,0.14406960856781098
25.165165165165163,-3.111623810713523,7.799485955433522,0,0.7150308313292948,0.14680780753263992
25.225225225225223,-3.151649670248698,7.815772240388504,0,0.7239297650340388,0.14952277740847192
25.285285285285283,-3.192267837583968,7.8321401737172796,0,0.7329910516626916,0.15221408861136324
25.345345345345343,-3.233415237993063,7.848565488708724,0,0.7422132574670275,0.15488131530083232
25.405405405405403,-3.275093473627706,7.865050768870431,0,0.7515949232369191,0.15752403544723897
25.465465465465464,-3.3173694141788506,7.881624490081028,0,0.7611345645312281,0.16014183089856215
25.525525525525524,-3.3602449505558827,7.898289550900914,0,0.7708306719126828,0.16273428744656263
25.585585585585584,-3.403721937229978,7.915049335187474,0,0.7806817111867113,0.16530099489232156
25.645645645645647,-3.4478021900335145,7.931907728641541,0,0.7906861236441965,0.16784154711114646
25.705705705705707,-3.492487483932637,7.948869135555642,0,0.8008423263081059,0.17035554211683077
25.765765765765767,-3.537779550773,7.9659384957640365,0,0.811148712183966,0.1728425821252603
25.825825825825827,-3.583746084662736,7.983145932431699,0,0.8216036505141313,0.17530227361735307
25.885885885885887,-3.630256826013131,8.000448141908599,0,0.8322054870358131,0.17773422740132436
25.945945945945947,-3.6774454951461983,8.017900954678996,0,0.8429525442428317,0.1801380586742684
26.006006006006007,-3.7252476191998216,8.035487033203086,0,0.8538431216510489,0.18251338708304543
26.066066066066067,-3.773731151422551,8.053238580330103,0,0.8648754960674282,0.18485983678446377
26.126126126126128,-3.822831270919764,8.071139764907036,0,0.8760479218626894,0.18717703650474776
26.186186186186188,-3.872616041435739,8.089224042385705,0,0.8873586312475203,0.18946461959828484
26.246246246246248,-3.92308710249992,8.107501282933093,0,0.898805834552287,0.19172222410563836
26.306306306306308,-3.974179093193902,8.125957993451525,0,0.9103877205102144,0.1939494928108205
26.366366366366368,-4.025893173132119,8.14460563523975,0,0.9221024565439762,0.19614607329781336
26.426426426426428,-4.078364740646428,8.163504771480834,0,0.9339481890556557,0.19831161800633038
26.486486486486488,-4.131460944017209,8.18262015930074,0,0.945923043720041,0.20044578428681048
26.546546546546548,-4.185250091541565,8.201989920965204,0,0.9580251257811978,0.20254823445463555
26.606606606606608,-4.239733362874777,8.221628929716964,0,0.9702525203522705,0.20461863584356096
26.666666666666668,-4.294911848871932,8.241552993940855,0,0.982603292718466,0.20665666085835194
26.726726726726728,-4.350718850310194,8.261754340420431,0,0.9950754886431838,0.20866198702661917
26.786786786786788,-4.407290560681292,8.282299682037074,0,1.0076671346772335,0.21063429704984285
26.846846846846848,-4.46449228568863,8.303158535092411,0,1.0203762384710873,0.21257327885357846
26.906906906906908,-4.5223924284053485,8.324375190155596,0,1.0332007890901198,0.21447862563683437
26.966966966966968,-4.580991588044439,8.345970459824311,0,1.0461387573327996,0.21635003592061702
27.027027027027028,-4.640290254188765,8.367966248460656,0,1.059188096051769,0.21818721359563453
27.087087087087088,-4.700220496923481,8.39035995552354,0,1.0723467404777487,0.21998986796914707
27.147147147147148,-4.760850690340213,8.413200861686075,0,1.0856126085462554,0.2217577138109649
27.207207207207208,-4.822180978516744,8.436514241814958,0,1.09898360122703,0.2234904713985779
27.26726726726727,-4.884211212392421,8.46032651361071,0,1.1124576028561686,0.22518786656141615
27.32732732732733,-4.946862884745687,8.484635247158218,0,1.1260324814708826,0.22684963072423203
27.38738738738739,-5.0101793676562325,8.509486941499507,0,1.1397060891468316,0.22847550094959573
27.44744744744745,-5.074201412790852,8.534929774408077,0,1.1534762623379802,0.23006521997949875
27.50750750750751,-5.138830626084068,8.560958486110167,0,1.1673408222189365,0.23161853627605977
27.56756756756757,-5.204104119323696,8.58762363186249,0,1.1812975750297052,0.23313520406132554
27.62762762762763,-5.270056828501256,8.614978196710814,0,1.1953443124227994,0.23461498335615924
27.68768768768769,-5.336584364921877,8.643019670666858,0,1.2094788118126574,0.23605764001821142
27.74774774774775,-5.403717106485488,8.671803853449394,0,1.2236988367273232,0.23746294577896843
27.80780780780781,-5.4714824457102,8.701389371577033,0,1.2380021371623227,0.23883067827987128
27.86786786786787,-5.539836588758809,8.731807452788956,0,1.252386449936665,0.24016062110749772
27.92792792792793,-5.608732983097812,8.763090596876546,0,1.266849499050956,0.24145256382780628
27.98798798798799,-5.67812223727856,8.795272607886902,0,1.2813889960475107,0.24270630201943172
28.04804804804805,-5.7480855602520675,8.82845267940003,0,1.2960026403724574,0.24392163730603045
28.10810810810811,-5.818498779636658,8.862638150714629,0,1.310688119739754,0.2450983773876698
28.16816816816817,-5.889367687309034,8.897902055566536,0,1.3254431104970503,0.24623633607125478
28.22822822822823,-5.9606271817068635,8.934287682176922,0,1.340265277993353,0.24733533329998855
28.28828828828829,-6.032337856547195,8.97190902706211,0,1.3551522769484348,0.24839519518186312
28.34834834834835,-6.104358846721805,9.01078189432385,0,1.3701017518239276,0.24941575401717384
28.40840840840841,-6.176674193529642,9.050993170196158,0,1.3851113371960313,0.25039684832505404
28.46846846846847,-6.24919765893082,9.0925981940693,0,1.4001786581297844,0.2513383228690256
28.52852852852853,-6.321961816870899,9.135729324632477,0,1.4153013305548492,0.25224002868156165
28.58858858858859,-6.394803846388526,9.180413271296993,0,1.4304769616427435,0.2531018230876582
28.64864864864865,-6.467678760302549,9.22675422023678,0,1.4457031501854472,0.2539235697274085
28.70870870870871,-6.540472427876463,9.274822717732693,0,1.4609774869753371,0.2547051385775789
28.76876876876877,-6.613180300467956,9.324773804894907,0,1.476297555186397,0.2554464059721828
28.82882882882883,-6.685667954293997,9.376689790871769,0,1.491660930756622,0.25614725462204746
28.88888888888889,-6.75773725638272,9.430613991993877,0,1.5070651827715795,0.2568075736333728
28.94894894894895,-6.829350317807799,9.486720434547863,0,1.522507873849044,0.25742725852527787
29.00900900900901,-6.900344036704423,9.545105797762375,0,1.537986560524654,0.25800621124633233
29.06906906906907,-6.970545972666027,9.605871013826322,0,1.5534987936385405,0.2585443401900711
29.12912912912913,-7.039774024469889,9.669121397264503,0,1.5690421187228567,0.25904156020948915
29.18918918918919,-7.107836102679504,9.734966776369967,0,1.5846140763901393,0.25949779263051426
29.24924924924925,-7.174529797123739,9.803521626693032,0,1.600212202722447,0.25991296526445484
29.30930930930931,-7.239597313380776,9.874854501217307,0,1.615834029661227,0.26028701241942287
29.36936936936937,-7.302820465429794,9.949085564011568,0,1.631477085397833,0.26061987491072774
29.42942942942943,-7.363929655719633,10.026286306599138,0,1.6471388947646317,0.26091150007024144
29.48948948948949,-7.422620480447326,10.106469529687322,0,1.6628169796266377,0.26116184175473134
29.54954954954955,-7.478763701161451,10.189633047508373,0,1.6785088592736304,0.26137086035316215
29.60960960960961,-7.532331066585632,10.275648951611082,0,1.6942120508126677,0.26153852279296275
29.66966966966967,-7.5832579872098735,10.364254076443654,0,1.7099240695609552,0.2616648025452599
29.72972972972973,-7.631609030807115,10.455341391415239,0,1.725642429438988,0.2617496796290754
29.78978978978979,-7.677490397083867,10.548857244067518,0,1.7413646433639125,0.2617931406144878
29.84984984984985,-7.720904325431071,10.644495015747612,0,1.7570882236430578,0.26179517862475704
29.90990990990991,-7.76198619526332,10.742182003963778,0,1.7728106823675627,0.2617557933374132
29.96996996996997,-7.800874428674769,10.841843807155103,0,1.7885295318060261,0.261674990984307
30.03003003003003,-7.837664586471048,10.943273048126233,0,1.804242284798133,0.261552784350624
30.09009009009009,-7.8725087084865155,11.046386325170815,0,1.8199464551481959,0.26138919277286143
30.15015015015015,-7.905540126435611,11.151031761266058,0,1.835639558018545,0.26118424213576874
30.21021021021021,-7.936937299724515,11.257189650661203,0,1.8513191103226945,0.26093796486825194
30.27027027027027,-7.966857617434453,11.364773595824047,0,1.8669826311182316,0.2606503999382424
30.33033033033033,-7.995460372537813,11.473696133155892,0,1.8826276419993777,0.2603215928465309
30.39039039039039,-8.022906771103157,11.583868727818167,0,1.898251667489136,0.25995159561956854
30.45045045045045,-8.049376419906777,11.69527264811509,0,1.9138522354309888,0.25954046680123427
30.51051051051051,-8.0750328711712,11.807818741211463,0,1.9294268773800565,0.25908827144357155
30.57057057057057,-8.100042265597214,11.921416406526308,0,1.9449731289936694,0.25859508109649604
30.63063063063063,-8.124603937567324,12.03611806666446,0,1.9604885304213018,0.2580609737964735
30.69069069069069,-8.148873077662156,12.151759618513413,0,1.975970626693791,0.25748603405417286
30.75075075075075,-8.173069314055656,12.268465036680322,0,1.9914169681117795,0.2568703528410939
30.81081081081081,-8.197355771063688,12.386066729948528,0,2.0068251106333195,0.2562140275751732
30.87087087087087,-8.221915591811774,12.50446671354307,0,2.022192616260595,0.2555171621053701
30.93093093093093,-8.246983303813288,12.623784184635458,0,2.037517053425683,0.25477986669523456
30.99099099099099,-8.2727552001962,12.743915961270838,0,2.0527959973752923,0.2540022580054602
31.05105105105105,-8.299434602075568,12.864754955494266,0,2.0680270305544237,0.25318445907542625
31.11111111111111,-8.327246026779843,12.986263008246434,0,2.0832077429888995,0.25232659930372825
31.17117117117117,-8.356366124769927,13.108392594053015,0,2.098335732666685,0.2514288144277042
31.23123123123123,-8.386946372082189,13.231158954394198,0,2.11340860591796,0.250491246501957
31.29129129129129,-8.419108267909472,13.354424359115692,0,2.1284239777938594,0.24951404387587692
31.35135135135135,-8.452998303497951,13.478116521347976,0,2.143379472443836,0.24849736117016974
31.41141141141141,-8.488792740357944,13.602225925649511,0,2.158272723491588,0.24744135925239047
31.47147147147147,-8.52665909084813,13.726660275580988,0,2.1731013744094936,0.24634620521148984
31.53153153153153,-8.566775443766598,13.851316114993546,0,2.187863078891471,0.24521207233137618
31.59159159159159,-8.609355680493879,13.976147062495714,0,2.2025555012242273,0.2440391400634973
31.65165165165165,-8.654554127751057,14.10088439897655,0,2.217176316656839,0.24282759399844642
31.71171171171171,-8.702635998273758,14.22552191251403,0,2.231723211768594,0.24157762583659553
31.77177177177177,-8.753834800761483,14.349896583965492,0,2.2461938848350367,0.24028943335776418
31.83183183183183,-8.808370132108879,14.473762156884076,0,2.2605860461921603,0.23896322038992468
31.89189189189189,-8.866503626281125,14.596922021608844,0,2.2748974185987016,0.23759919677695115
31.95195195195195,-8.92851454095717,14.719159206032874,0,2.2891257375964615,0.23619757834541613
32.012012012012015,-8.99466633691303,14.8401737184092,0,2.3032687518686084,0.23475858687044046
32.072072072072075,-9.065235312312037,14.959648462471,0,2.317324223595898,0.23328245004060266
32.132132132132135,-9.140472553240148,15.077191102005987,0,2.331289928810754,0.23176940142191255
32.192192192192195,-9.220675057603763,15.192454471319257,0,2.3451636577491666,0.23021968042085414
32.252252252252255,-9.306067989912757,15.304966183239047,0,2.3589432152003376,0.2286335322465051
32.312312312312315,-9.396872300567722,15.414252863814713,0,2.3726264208540258,0.2270112078717374
32.372372372372375,-9.49320864311682,15.519744044381326,0,2.3862111096455325,0.2253529639935066
32.432432432432435,-9.59526956719853,15.620985936335114,0,2.3996951320982705,0.22365906299223576
32.492492492492495,-9.702892144217332,15.71740972499106,0,2.4130763546638727,0.22192977289029928
32.552552552552555,-9.815590947598325,15.809127963661481,0,2.4263526600597864,0.2201653673096137
32.612612612612615,-9.932709508077535,15.896446587858046,0,2.43952194760428,0.21836612542834324
32.672672672672675,-10.053731761692864,15.979820141291427,0,2.4525821335488267,0.21653233193672702
32.732732732732735,-10.177957095129825,16.05959820535945,0,2.465531151407815,0.21466427699203247
32.792792792792795,-10.305029712565382,16.136363397325553,0,2.4783669522855285,0.21276225617264358
32.852852852852855,-10.434485369534775,16.21061378621495,0,2.4910875052003343,0.21082657043129302
32.912912912912915,-10.565926466995224,16.2828771885593,0,2.503690797406037,0.2088575260474434
32.972972972972975,-10.699025434874333,16.35370836102086,0,2.5161748347103576,0.20685543457882452
33.033033033033036,-10.833397067051264,16.423623621394874,0,2.528537641790466,0.2048206128121368
33.093093093093096,-10.968785539207287,16.49320465501098,0,2.5407772625055385,0.202753382712926
33.153153153153156,-11.10493422801553,16.563036017081767,0,2.5528917602062675,0.20065407137463978
33.213213213213216,-11.241387111765794,16.63361195838302,0,2.564879218041294,0.198523010966873
33.273273273273276,-11.377997335764455,16.70560639218887,0,2.5767377392605066,0.19636053868280873
33.333333333333336,-11.51434439347613,16.77958056287722,0,2.5884654475151674,0.1941669966858641
33.393393393393396,-11.650050582188566,16.856153184536375,0,2.6000604871547965,0.1919427320555513
33.453453453453456,-11.784650851239896,16.935935403854987,0,2.6115210235207837,0.18968809673256046
33.513513513513516,-11.917713935070019,17.019605919391132,0,2.6228452432366893,0.18740344746307222
33.573573573573576,-12.048657094581774,17.107801227898804,0,2.6340313544951717,0.1850891457423098
33.633633633633636,-12.176815382505133,17.201142827649278,0,2.645077587341498,0.18274555775734116
33.693693693693696,-12.3015252766972,17.300007717417056,0,2.6559821939535975,0.1803730543291385
33.753753753753756,-12.422614630968353,17.404344860156293,0,2.6667434489186217,0.17797201085390324
33.813813813813816,-12.539885960774697,17.513898764108337,0,2.6773596495059477,0.17554280724366844
33.873873873873876,-12.653214010572993,17.628435233073606,0,2.6878291159366032,0.173085827866185
33.933933933933936,-12.76244243113289,17.747646937333165,0,2.698150191649052,0.17060146148410485
33.993993993993996,-12.867572860860925,17.871365520773484,0,2.7083212435613033,0.16809010119346832
34.054054054054056,-12.968521138438895,17.9993068407225,0,2.7183406623293163,0.165552144361505
34.114114114114116,-13.065259581922742,18.131229331831236,0,2.7282068626016436,0.16298799256375812
34.174174174174176,-13.157728797117159,18.26682382834416,0,2.737918283270278,0.16039805152054504
34.234234234234236,-13.245959282085611,18.40589096481289,0,2.747473387717658,0.1577827310327616
34.294294294294296,-13.329981534891562,18.54823137578906,0,2.7568706640598064,0.1551424449170395
34.354354354354356,-13.409826053598465,18.693645695824287,0,2.7661086253855585,0.15247761094026824
34.414414414414416,-13.485459193740448,18.84180419490999,0,2.7751858099918256,0.14978865075349346
34.474474474474476,-13.557013025117959,18.992699689834787,0,2.7841007816148777,0.14707598982520073
34.53453453453454,-13.624427105663177,19.14593442706094,0,2.7928521296576037,0.14434005737399352
34.5945945945946,-13.687822714312105,19.301508470301748,0,2.8014384694127035,0.14158128630067954
34.65465465465466,-13.74722499459533,19.459225817108837,0,2.8098584422817927,0.13880011311977253
34.71471471471472,-13.80265916734734,19.61888994590686,0,2.818110715990368,0.1359969778904245
34.77477477477478,-13.85416000577151,19.780373187825237,0,2.826193984798606,0.13317232414679656
34.83483483483484,-13.901566310846107,19.94359958230175,0,2.834106969707973,0.13032659882787903
34.8948948948949,-13.944540796276582,20.10854948499419,0,2.8418484186635964,0.12746025220677207
34.95495495495496,-13.982694607245492,20.27513262022761,0,2.8494171067523775,0.12457373781944098
35.01501501501502,-14.015612604710082,20.443256431479373,0,2.856811836396801,0.1216675123929549
35.07507507507508,-14.042860096839242,20.612896383198503,0,2.8640314375444285,0.11874203577321892
35.13513513513514,-14.063935065265408,20.783803885781236,0,2.8710747678530355,0.11579777085221302
35.1951951951952,-14.078329780996384,20.9558661058993,0,2.877940712871359,0.11283518349475026
35.25525525525526,-14.085491949106698,21.12874262357766,0,2.884628186215435,0.10985474246476508
35.31531531531532,-14.08486314069755,21.30215533466597,0,2.8911361297404943,0.10685691935114015
35.37537537537538,-14.075873741699782,21.475744207713166,0,2.8974635137083924,0.10384218849308909
35.43543543543544,-14.057970756543398,21.648998653509352,0,2.9036093369505425,0.1008110269051012
35.4954954954955,-14.030632662697112,21.821405889244833,0,2.9095726270263267,0.09776391420146548
35.55555555555556,-13.993409834182984,21.992315074387307,0,2.9153524403769646,0.09470133252038312
35.61561561561562,-13.94595173065975,22.16101845463288,0,2.920947862474808,0.09162376644767889
35.67567567567568,-13.88803837591481,22.326762218836436,0,2.92635800796805,0.08853170294012526
35.73573573573574,-13.819613620941363,22.488758890535138,0,2.931582020820808,0.08542563124839322
35.7957957957958,-13.740748492335001,22.646331993597133,0,2.936619074448572,0.08230604283963998
35.85585585585586,-13.651789278373101,22.798755373509195,0,2.9414683718489965,0.07917343131974429
35.91591591591592,-13.553530637524434,22.945692491636837,0,2.9461291457280057,0.07602829235520338
35.97597597597598,-13.446831453341584,23.08698445050036,0,2.9506006586212044,0.07287112359470553
36.03603603603604,-13.332386502466822,23.22246455444792,0,2.954882203010561,0.06970242459038915
36.0960960960961,-13.210805015843155,23.35188254909853,0,2.9589731014363574,0.0665226967187987
36.15615615615616,-13.082534194800946,23.47500369352799,0,2.962872706604387,0.06333244310155164
36.21621621621622,-12.947927760873512,23.59152535381743,0,2.9665804014883674,0.06013216852573377
36.27627627627628,-12.807269102358926,23.701055754117128,0,2.9700955994275766,0.05692237936402411
36.33633633633634,-12.660858825658904,23.80304933538674,0,2.973417744219677,0.05370358349457587
36.3963963963964,-12.508846355309574,23.896919440814507,0,2.976546310208721,0.0504762902206546
36.45645645645646,-12.351440439579635,23.981870038777885,0,2.9794808023683275,0.04724101019005125
36.51651651651652,-12.188941650024148,24.056889270292736,0,2.9822207563800065,0.04399825531428444
36.57657657657658,-12.021563973831878,24.12081706657903,0,2.9847657387066278,0.04074853868760258
36.63663663663664,-11.849804385900182,24.172169335657287,0,2.9871153466610174,0.037492374505797295
36.6966966966967,-11.674267351975598,24.20922562517009,0,2.9892692084696773,0.03423027798484224
36.75675675675676,-11.495964927693834,24.22998049286875,0,2.9912269833316074,0.030962765279372577
36.81681681681682,-11.316323582312743,24.232258837175948,0,2.9929883614722304,0.027690353401015815
36.87687687687688,-11.137559621524536,24.213928349649795,0,2.9945530641924067,0.024413560136585227
36.93693693693694,-10.962348573370043,24.173744931163455,0,2.995920843912533,0.021132903966150158
36.996996996997,-10.792988750577539,24.11305306552476,0,2.9970914842117167,0.017848903981001255
37.05705705705706,-10.631154415567915,24.034335928499228,0,2.998064799862018,0.014562079801512034
37.11711711711712,-10.477728936722428,23.940245360605285,0,2.9988406368577594,0.011272951494923711
37.17717717717718,-10.332897940731192,23.83318092258957,0,2.999418872439893,0.007982039493054658
37.23723723723724,-10.196680935665908,23.715361107998827,0,2.9997994151154255,0.004689864509952653
37.2972972972973,-10.068749726473225,23.588548758414337,0,2.999982204671894,0.001396947459504326
37.35735735735736,-9.948693820933356,23.454164158343833,0,2.9999672121868937,-0.0018961906269870218
37.41741741741742,-9.836186294974516,23.31346266550682,0,2.999754440032653,-0.005189028683244019
37.47747747747748,-9.730843971726387,23.167392320091075,0,2.9993439218756603,-0.008481045690463377
37.53753753753754,-9.632255546358598,23.01659682657307,0,2.998735722671336,-0.011771720759754654
37.5975975975976,-9.540244026945755,22.861838999751676,0,2.997929938653754,-0.01506053321455849
37.65765765765766,-9.45453075289052,22.703512655299175,0,2.996926697320416,-0.01834696267303306
37.71771771771772,-9.37502680466903,22.542137779135526,0,2.995726157412077,-0.02163048913039397
37.77777777777778,-9.301583367004469,22.37790484421417,0,2.9943285088876284,-0.02491059304119252
37.83783783783784,-9.234248546523023,22.211197071477095,0,2.9927339728940408,-0.02818675540152141
37.8978978978979,-9.173108164240183,22.042268198936817,0,2.990942801731374,-0.03145845783113698
37.95795795795796,-9.118299546634923,21.87124512541884,0,2.9889552788128535,-0.03472518265548055
38.01801801801802,-9.069843878571094,21.69851221217259,0,2.9867717186200293,-0.0379864129875903
38.07807807807808,-9.027418885163835,21.524299310178545,0,2.9843924666530137,-0.04124163280988628
38.13813813813814,-8.990632720399718,21.348957395973766,0,2.981817899375814,-0.04449032705581792
38.1981981981982,-8.958986389366489,21.172757785596097,0,2.9790484241567694,-0.04773198169136279
38.25825825825826,-8.931905279063491,20.995964772931803,0,2.9760844792040864,-0.050966083796362464
38.31831831831832,-8.908749830971644,20.81883611749253,0,2.9729265334965103,-0.05419212164567766
38.37837837837838,-8.888812227792922,20.64148347788881,0,2.9695750867091117,-0.05740958479016109
38.43843843843844,-8.871362737402926,20.46415469808825,0,2.966030669134231,-0.060617964137420974
38.4984984984985,-8.855614642700866,20.28681435506684,0,2.9622938415975675,-0.06381675203237742
38.55855855855856,-8.840781196958812,20.1096341890269,0,2.958365195369441,-0.06700544233758397
38.61861861861862,-8.82604791182268,19.932644335998013,0,2.9542453520712386,-0.07018353051331624
38.67867867867868,-8.810602957901626,19.75601151083233,0,2.9499349635770553,-0.0733505136974005
38.73873873873874,-8.793626854157246,19.579831111211092,0,2.9454347119105484,-0.07650589078478429
38.7987987987988,-8.774296778048305,19.404128480065463,0,2.940745309137025,-0.0796491625068214
38.85885885885886,-8.751814620813207,19.22906543380812,0,2.9358674972507712,-0.08277983151027381
38.91891891891892,-8.725416234136745,19.05487087105911,0,2.9308020480576493,-0.08589740243600326
38.97897897897898,-8.694450708877092,18.881771268578227,0,2.9255497630529743,-0.08900138199735434
39.03903903903904,-8.659109577377505,18.70984235411266,0,2.920111473294699,-0.09209127905820326
39.0990990990991,-8.620080828106394,18.539016013032693,0,2.9144880392719137,-0.09516660471067041
39.15915915915916,-8.578057294774013,18.369294317884815,0,2.9086803507686936,-0.09822687235248072
39.21921921921922,-8.533659574761622,18.200477033341492,0,2.902689326723314,-0.10127159776395453
39.27927927927928,-8.487537955077004,18.03257051604003,0,2.8965159150828397,-0.10430029918462815
39.33933933933934,-8.440267216255332,17.865378550730796,0,2.8901610926531456,-0.10731249738947836
39.3993993993994,-8.392400517357935,17.698706352549692,0,2.8836258649443467,-0.11030771576475261
39.45945945945946,-8.344513651519412,17.532496910933816,0,2.876911266011708,-0.11328548038337918
39.51951951951952,-8.297129640636705,17.366557557302585,0,2.870018358292021,-0.11624532007995904
39.57957957957958,-8.250761575098466,17.200695854771144,0,2.8629482324355013,-0.11918676652531403
39.63963963963964,-8.205971900358525,17.034925736907766,0,2.855702007133215,-0.12210935430059282
39.6996996996997,-8.163259306211842,16.869055564252943,0,2.8482808289400725,-0.12501262097091007
39.75975975975976,-8.123138403602686,16.702962213304666,0,2.840685872093407,-0.12789610715851954
39.81981981981982,-8.086152044342626,16.53666135281883,0,2.8329183383271834,-0.13075935661549778
39.87987987987988,-8.052818151129257,16.37010047606092,0,2.8249794566818487,-0.13360191629593646
39.93993993993994,-8.023647962729994,16.20322776983723,0,2.8168704833098586,-0.136423336427628
40.0,-7.999151182190539,16.036063132116695,0,2.8085927012769276,-0.13922317058322936
40.06006006006006,-7.979459512050853,15.868755137863415,0,2.8001474203590027,-0.14200097575090245
40.12012012012012,-7.96403331784645,15.701553494482278,0,2.791535976835031,-0.14475631240440778
40.18018018018018,-7.952256459128082,15.534575286408318,0,2.782759733275512,-0.14748874457265293
40.24024024024024,-7.943527324636223,15.367934784581674,0,2.773820078326911,-0.15019783990867216
40.3003003003003,-7.937258680574676,15.201743475948552,0,2.764718426491928,-0.15288316975803895
40.36036036036036,-7.932875955173474,15.036038742439892,0,2.7554562179056914,-0.155544309226688
40.42042042042042,-7.929820453184254,14.870855245106148,0,2.746034918107881,-0.1581808372481481
40.48048048048048,-7.927546900398503,14.706225398293153,0,2.736456017810848,-0.16079233665016412
40.54054054054054,-7.925521038830912,14.542179834350001,0,2.726721032663731,-0.16337839422070763
40.6006006006006,-7.923217265341351,14.378747860274176,0,2.7168315030126498,-0.16593860077335618
40.66066066066066,-7.920114704076672,14.21588700595365,0,2.7067889936569705,-0.1684725512120406
40.72072072072072,-7.915698342856783,14.053696616939327,0,2.6965950936017165,-0.17097984459513998
40.78078078078078,-7.909450824992852,13.892134420078278,0,2.686251415806143,-0.17346008419892298
40.84084084084084,-7.900862768250136,13.731370144183106,0,2.6757595969285153,-0.1759128775803217
40.9009009009009,-7.889414480387604,13.571362584931315,0,2.665121297067156,-0.17833783663902453
40.96096096096096,-7.874605432261938,13.412350612527227,0,2.6543381994977553,-0.1807345776788872
41.02102102102102,-7.855922280290366,13.254362826328352,0,2.643412010407048,-0.1831027214686417
41.08108108108108,-7.832879634131975,13.097634540371612,0,2.6323444586228293,-0.18544189330190364
41.14114114114114,-7.805121466681211,12.942295066821446,0,2.6211372953404224,-0.18775172305645876
41.2012012012012,-7.772952928040398,12.788580902852743,0,2.6097922938455747,-0.19003184525282932
41.26126126126126,-7.736819739418246,12.6364059550745,0,2.5983112492338902,-0.19228189911210014
41.32132132132132,-7.697201561077238,12.48582020269412,0,2.5866959781267806,-0.19450152861300699
41.38138138138138,-7.6545648478934405,12.336808008575119,0,2.574948318384039,-0.1966903825482661
41.44144144144144,-7.6093518157836915,12.189290734721187,0,2.5630701288130258,-0.19884811458014778
41.5015015015015,-7.561994113239708,12.043194809097947,0,2.5510632888745643,-0.2009743832952742
41.56156156156156,-7.512911438431701,11.898452224250462,0,2.538929698385555,-0.20306885225864185
41.62162162162162,-7.462486546470292,11.754934616020114,0,2.5266712772183637,-0.20513119006685537
41.68168168168168,-7.4110853820361315,11.612519819757642,0,2.514289964997058,-0.20716107040056317
41.74174174174174,-7.359082090016166,11.471158332869408,0,2.5017877207904897,-0.20915817207609225
41.8018018018018,-7.306785887820784,11.330673774246648,0,2.4891665228023303,-0.2111221790962663
41.86186186186186,-7.254538958565138,11.191028969780726,0,2.47642836805805,-0.21305278070040756
41.92192192192192,-7.202617859148196,11.05205899727032,0,2.4635752720889452,-0.21494967141350527
41.98198198198198,-7.151308705407813,10.913671084969913,0,2.4506092686132135,-0.2168125510945531
42.04204204204204,-7.100907466873879,10.775845885668165,0,2.4375324092141746,-0.2186411249840371
42.1021021021021,-7.0516213171637165,10.638365831564709,0,2.42434676301564,-0.22043510375057732
42.16216216216216,-7.003741596080784,10.501290588142869,0,2.411054416354533,-0.222194203536706
42.22222222222222,-6.957472185327159,10.364480554728061,0,2.39765747245076,-0.22391814600378357
42.28228228228228,-6.913050372265434,10.22793901711409,0,2.384158051074431,-0.22560665837603816
42.34234234234234,-6.870675258482762,10.091646603975763,0,2.370558288210452,-0.22725947348372674
42.4024024024024,-6.830450688245093,9.955449616741426,0,2.3568603357205435,-0.22887632980540978
42.46246246246246,-6.792562091487989,9.819500467803783,0,2.343066361002771,-0.23045697150932948
42.52252252252252,-6.7571304678017965,9.683730364972092,0,2.3291785466485857,-0.23200114849389136
42.58258258258258,-6.724316072085664,9.548205154493694,0,2.3151990900974955,-0.23350861642723547
42.64264264264264,-6.694246343029627,9.41284093681223,0,2.3011302032893495,-0.23497913678589832
42.7027027027027,-6.667101139912949,9.277764640201957,0,2.286974112314367,-0.2364124768925522
42.76276276276276,-6.643042959740856,9.143027796357455,0,2.272733057060889,-0.2378084099528229
42.82282282282282,-6.622215490948734,9.008534350152916,0,2.2584092908609827,-0.23916671509117324
42.88288288288288,-6.604814000725074,8.874475171046253,0,2.2440050801338867,-0.2404871773858533
42.94294294294294,-6.591003855230871,8.740822898875876,0,2.2295227040274135,-0.24176958790290562
43.003003003003,-6.580976947630272,8.60776542803552,0,2.2149644540573115,-0.24301374372922593
43.06306306306306,-6.574907903787757,8.475273684448345,0,2.2003326337446976,-0.24421944800466774
43.12312312312312,-6.572986671217044,8.343604771744516,0,2.18562955825156,-0.24538650995319317
43.18318318318318,-6.575390222377176,8.212799292259952,0,2.170857554014451,-0.2465147449130574
43.24324324324324,-6.58229294403874,8.0830390344059,0,2.1560189583763707,-0.24760397436602782
43.3033033033033,-6.59384923287762,7.95457258907809,0,2.141116119216931,-0.24865402596563152
43.36336336336336,-6.6102202911805055,7.827434415642477,0,2.1261513945808663,-0.24966473356442345
43.42342342342342,-6.63150914233819,7.702003052039373,0,2.1111271523049138,-0.2506359372402775
43.48348348348348,-6.657817454648931,7.578440096902252,0,2.0960457696431676,-0.25156748332168927
43.54354354354354,-6.689191656487289,7.457035699460542,0,2.0809096328909162,-0.25245922441209184
43.6036036036036,-6.725679795571842,7.337933971470992,0,2.0657211370070807,-0.25331101941317774
43.66366366366366,-6.767209431971419,7.221534153770589,0,2.0504826852352482,-0.2541227335472252
43.72372372372372,-6.813636144562694,7.108025987624971,0,2.035196688723429,-0.2548942383784225
43.78378378378378,-6.864647378158482,6.997413534735618,0,2.0198655661425278,-0.25562541183319165
43.84384384384384,-6.919813816798963,6.889888617366781,0,2.004491743303662,-0.25631613821950266
43.9039039039039,-6.978773066535502,6.785503108781114,0,1.9890776527743106,-0.25696630824517996
43.96396396396396,-7.041256857073626,6.6841793475135365,0,1.9736257334934306,-0.2575758190351948
44.02402402402402,-7.10686608093882,6.586079062720469,0,1.9581384303855431,-0.25814457414794356
44.08408408408408,-7.17541540893865,6.4910558537404075,0,1.9426181939738703,-0.2586724835905074
44.14414414414414,-7.24657691179031,6.399199136739783,0,1.9270674799926106,-0.2591594638328912
44.2042042042042,-7.320122336425826,6.310475432046811,0,1.9114887489983543,-0.2596054378212409
44.26426426426426,-7.39589316370485,6.224796052132858,0,1.895884465980774,-0.26001033499003506
44.32432432432432,-7.473602667748684,6.142236382386671,0,1.880257099972576,-0.260374091273251
44.38438438438438,-7.55312652309003,6.062706475071357,0,1.8646091236588476,-0.2606966491145009
44.44444444444444,-7.634254197783775,5.986222957149541,0,1.8489430129857927,-0.26097795747613955
44.5045045045045,-7.7168401520623515,5.91274939099239,0,1.833261246768986,-0.2612179718473396
44.56456456456456,-7.800810488378421,5.842204236273847,0,1.8175663063011356,-0.26141665425113464
44.62462462462462,-7.885933427804206,5.774650476785654,0,1.8018606749594936,-0.2615739732504279
44.68468468468468,-7.972158794844573,5.710010063099244,0,1.7861468378128973,-0.2616899039529668
44.74474474474474,-8.059330348448176,5.648298582624887,0,1.770427281228577,-0.2617644280152814
44.8048048048048,-8.147297753697474,5.589528449206578,0,1.7547044924787387,-0.26179753364558667
44.86486486486486,-8.23610534583499,5.53359352738963,0,1.7389809593469998,-0.261789215605649
44.92492492492492,-8.325558169578983,5.48055289050533,0,1.7232591697347686,-0.2617394752116141
44.98498498498498,-8.415526891931146,5.430421111110915,0,1.7075416112675712,-0.2616483203337995
45.04504504504504,-8.506017340026286,5.383144254469411,0,1.6918307709014575,-0.2615157653954486
45.1051051051051,-8.596847035159964,5.338774429847641,0,1.6761291345294773,-0.2613418313704491
45.16516516516516,-8.688034259998293,5.297266503877539,0,1.6604391865883614,-0.26112654578001415
45.22522522522522,-8.779471104505848,5.258643331339034,0,1.6447634096653954,-0.2608699426883274
45.28528528528528,-8.871120026447189,5.222900852119228,0,1.6291042841056234,-0.2605720626971537
45.34534534534534,-8.962744590506661,5.190110944114785,0,1.6134642876193714,-0.26023295293941406
45.4054054054054,-9.054463310533833,5.1602011711024085,0,1.597845894890221,-0.25985266707172866
45.46546546546546,-9.146039819322164,5.13316695540925,0,1.5822515771834278,-0.2594312652659262
45.525525525525524,-9.23745125469246,5.108914765727894,0,1.5666838019549147,-0.25896881419952344
45.585585585585584,-9.32853760688742,5.087383591657871,0,1.551145032460844,-0.25846538704517513
45.645645645645644,-9.419275704246244,5.068472610262582,0,1.5356377273678554,-0.2579210634590952
45.705705705705704,-9.50957375313939,5.052095065347606,0,1.5201643403640521,-0.2573359295684541
45.765765765765764,-9.599339789904267,5.038159561978451,0,1.5047273197707405,-0.2567100779577501
45.825825825825824,-9.68848179613423,5.026570497689662,0,1.4893291081550557,-0.2560436076541603
45.885885885885884,-9.776977810463992,5.0172219290854505,0,1.4739721419434617,-0.25533662411187186
45.945945945945944,-9.864736593010893,5.010015927196232,0,1.4586588510362581,-0.25458923919539594
46.006006006006004,-9.951737455546304,5.004847930053325,0,1.4433916584230846,-0.2538015711618676
46.066066066066064,-10.037890123446202,5.001618474834958,0,1.4281729797995537,-0.25297374464233463
46.126126126126124,-10.1232459824067,5.000224535851043,0,1.413005223185004,-0.2521058906220367
46.186186186186184,-10.207645490360232,5.000569119346101,0,1.3978907885415004,-0.25119814641968097
46.246246246246244,-10.291141771136825,5.002554346299094,0,1.3828320673940766,-0.250250655665713
46.306306306306304,-10.373647267644142,5.006083714138642,0,1.367831442452346,-0.24926356827959187
46.366366366366364,-10.455217208277196,5.011068659944351,0,1.3528912872334737,-0.2482370404460675
46.426426426426424,-10.535765591246872,5.017416427025111,0,1.338013965686635,-0.2471712345904687
46.486486486486484,-10.615278242823916,5.025039840346709,0,1.323201831818966,-0.24606631935300285
46.546546546546544,-10.693813280045687,5.033863456064313,0,1.3084572293230878,-0.2449224695620715
46.606606606606604,-10.771358424657238,5.043809653855934,0,1.2937824912062834,-0.24373986620660915
46.666666666666664,-10.847830581518876,5.054792738155955,0,1.2791799394213355,-0.24251869640744397
46.726726726726724,-10.92329040681117,5.0667492153519555,0,1.264651884499143,-0.2412591533876918
46.786786786786784,-10.997727822955559,5.079609589697238,0,1.2502006251831164,-0.2399614364421813
46.846846846846844,-11.071061726142569,5.093293033596757,0,1.2358284480654678,-0.23862575090592145
46.906906906906904,-11.143426747002557,5.107761832945863,0,1.2215376272253922,-0.23725230812161027
46.966966966966964,-11.214814863922506,5.122956735400287,0,1.2073304238692606,-0.23584132540619612
47.027027027027025,-11.285075072789569,5.138787410266977,0,1.1932090859728186,-0.23439302601649054
47.087087087087085,-11.35441576324461,5.155246109056877,0,1.1791758479255092,-0.23290763911384418
47.147147147147145,-11.422758821198208,5.172264205597182,0,1.165232930176915,-0.23138539972788585
47.207207207207205,-11.490098401347598,5.189790777342058,0,1.1513825388854348,-0.22982654871933542
47.267267267267265,-11.556429150627842,5.2077768253657,0,1.1376268655692012,-0.2282313327418923
47.327327327327325,-11.62174619015507,5.226175222150817,0,1.1239680867593163,-0.22660000420320753
47.387387387387385,-11.686188603530907,5.244983258581746,0,1.1104083636554765,-0.22493282122494718
47.447447447447445,-11.749680542868887,5.264139534283766,0,1.0969498417839962,-0.22323004760194864
47.507507507507505,-11.812146633790451,5.28358141611267,0,1.083594650658341,-0.22149195276048259
47.567567567567565,-11.873798696931315,5.303338409357276,0,1.0703449034421615,-0.21971881171562055
47.627627627627625,-11.934418695811162,5.3233055948629,0,1.0572026966149513,-0.21791090502772176
47.687687687687685,-11.99421788805507,5.343519846629986,0,1.0441701096403062,-0.2160685187580385
47.747747747747745,-12.053109052542972,5.363934441193843,0,1.031249204636913,-0.21419194442345546
47.807807807807805,-12.111141769933571,5.38455739716657,0,1.0184420260522489,-0.2122814789503616
47.867867867867865,-12.16822446906493,5.405346598780088,0,1.0057506003391072,-0.21033742462767
47.927927927927925,-12.22448143702081,5.426338159651436,0,0.9931769356349419,-0.20836008905898534
47.987987987987985,-12.279824595763317,5.4474905041712764,0,0.9807230214441374,-0.20634978511393445
48.048048048048045,-12.334380494789816,5.468843780276089,0,0.9683908283232069,-0.20430683087866044
48.108108108108105,-12.38799344010936,5.490328346115912,0,0.956182307568991,-0.20223154960549214
48.168168168168165,-12.440792146384059,5.511986619111196,0,0.9440993909099206,-0.20012426966179833
48.228228228228225,-12.49276470624933,5.53380610206484,0,0.9321439902003487,-0.19798532447802855
48.288288288288285,-12.543830742666234,5.5557439847413095,0,0.9203179971180561,-0.1958150524949576
48.348348348348345,-12.594120521005646,5.577847761281169,0,0.9086232828649219,-0.19361379711013216
48.408408408408405,-12.64355573478831,5.600075163226451,0,0.8970616978708601,-0.19138190662353846
48.468468468468465,-12.692197924419874,5.622445612580037,0,0.885635071501017,-0.1891197341824888
48.528528528528525,-12.740039896954162,5.644948223050352,0,0.8743452117663275,-0.18682763772574637
48.588588588588586,-12.787075406455886,5.667572097562288,0,0.8631939050374245,-0.18450597992688678
48.648648648648646,-12.833299124410756,5.690306332843223,0,0.8521829157619987,-0.1821551281369156
48.708708708708706,-12.8787066104747,5.713140023956457,0,0.8413139861855995,-0.17977545432614062
48.768768768768766,-12.923361015531896,5.73609695633119,0,0.8305888360759774,-0.1773673350253184
48.828828828828826,-12.96725825766998,5.7591678417279875,0,0.8200091624509558,-0.17493115126607386
48.888888888888886,-13.010329145927605,5.782307626974115,0,0.8095766393099253,-0.1724672885206128
48.948948948948946,-13.05270314603381,5.805577996584358,0,0.7992929173689673,-0.16997613664072864
49.009009009009006,-13.09431198295583,5.828934426171172,0,0.7891596237996594,-0.16745808979611565
49.069069069069066,-13.135154325181794,5.852367617690585,0,0.7791783619716214,-0.164913546412003
49.129129129129126,-13.175293340126634,5.875906141274365,0,0.7693507111988065,-0.16234290910610985
49.189189189189186,-13.21466404025819,5.899503888558067,0,0.7596782264896214,-0.15974658462494284
49.249249249249246,-13.2533297151675,5.92319047669931,0,0.7501624383008687,-0.15712498377943465
49.309309309309306,-13.29128979198554,5.946958179323035,0,0.7408048522955974,-0.15447852137994503
49.369369369369366,-13.32848248504009,5.970759344983927,0,0.7316069491048545,-0.1518076161706235
49.429429429429426,-13.36503218239266,5.994665589058409,0,0.7225701840934173,-0.149112690763155
49.489489489489486,-13.400877491751785,6.0186297777974795,0,0.7136959871295054,-0.14639417156988835
49.549549549549546,-13.436079722449751,6.042685640151085,0,0.7049857623585445,-0.1436524887363686
49.609609609609606,-13.470579467035801,6.0667850285928075,0,0.696440887980982,-0.14088807607327306
49.669669669669666,-13.504437676660105,6.090962683055494,0,0.6880627160342259,-0.13810137098777328
49.729729729729726,-13.537596920081768,6.115169459155129,0,0.679852572178711,-0.13529281441432336
49.789789789789786,-13.570117707460867,6.139441105059361,0,0.6718117554881389,-0.1324628507448913
49.849849849849846,-13.602001499934985,6.163771423512021,0,0.6639415382439366,-0.12961192775864597
49.909909909909906,-13.633250089684733,6.188154219070952,0,0.6562431657339367,-0.12674049655110312
49.969969969969966,-13.663865590710081,6.212583299537545,0,0.6487178560553473,-0.12384901146275261
50.03003003003003,-13.693905425178059,6.237097866450766,0,0.6413667999220065,-0.12093793000716582
50.09009009009009,-13.723316011438978,6.261647314692775,0,0.6341911604759862,-0.11800771279860757
50.15015015015015,-13.752100355065306,6.286225462622637,0,0.6271920731035427,-0.11505882347915068
50.21021021021021,-13.780314747364287,6.310872969033412,0,0.6203706452554756,-0.11209172864531831
50.27027027027027,-13.807960723716551,6.335585099801298,0,0.6137279562718887,-0.10910689777425203
50.33033033033033,-13.834988420268422,6.360309334245134,0,0.6072650572114175,-0.10610480314943074
50.39039039039039,-13.861503789575945,6.385136030288143,0,0.6009829706849144,-0.10308591978593884
50.45045045045045,-13.88740648917403,6.40996441219948,0,0.5948826906936497,-0.10005072535530872
50.51051051051051,-13.912800138438516,6.434886730813698,0,0.5889651824720292,-0.0969997001099384
50.57057057057057,-13.937636440678604,6.4598499930788265,0,0.5832313823348667,-0.09393332680710097
50.63063063063063,-13.961918244584052,6.484849465311356,0,0.5776821975292363,-0.0908520906325619
50.69069069069069,-13.985648598843468,6.5098804168282225,0,0.5723185060909162,-0.08775647912380573
50.75075075075075,-14.008924060252802,6.5350402387594375,0,0.5671411567054638,-0.08464698209289744
50.81081081081081,-14.031605893907695,6.560172412603009,0,0.5621509685739245,-0.08152409154897713
50.87087087087087,-14.05383545338865,6.585426772100842,0,0.5573487312832179,-0.07838830162041387
50.93093093093093,-14.075567618171787,6.610748909051145,0,0.5527352046811953,-0.07524010847661727
50.99099099099099,-14.096760387781465,6.6360825732077,0,0.5483111187564185,-0.07208001024953337
51.05105105105105,-14.117503711862849,6.6615297480301745,0,0.5440771735226484,-0.06890850695482247
51.11111111111111,-14.137712959037524,6.686980826314629,0,0.5400340389080891,-0.06572610041274639
51.17117117117117,-14.15751672484831,6.712593874647494,0,0.5361823546493809,-0.06253329416876305
51.23123123123123,-14.176790759911409,6.738204103429561,0,0.5325227301903821,-0.05933059341385492
51.291291291291294,-14.195619443452308,6.763917125998509,0,0.5290557445857316,-0.056118504904589764
51.351351351351354,-14.214002926231338,6.7897309301383455,0,0.5257819464092339,-0.05289753688294306
51.411411411411414,-14.231941454463703,6.815643497338282,0,0.5227018536670511,-0.04966819899587359
51.471471471471475,-14.249397901894252,6.841596280699531,0,0.519815953715747,-0.046431002214688495
51.531531531531535,-14.266411774711946,6.867642872151709,0,0.517124703185168,-0.04318645875418929
51.591591591591595,-14.283019472041383,6.893838657618337,0,0.5146285279061964,-0.03993508199162843
51.651651651651655,-14.299184140952772,6.920125074045428,0,0.5123278228433692,-0.036677386385477274
51.711711711711715,-14.314906486279863,6.946500074339598,0,0.5102229520323835,-0.033413887394023095
51.771771771771775,-14.330187300983773,6.972961606248335,0,0.5083142485224983,-0.030145101393812358
51.831831831831835,-14.34506002560991,6.999566828092528,0,0.5066020143238339,-0.026871545597941922
51.891891891891895,-14.359523109699131,7.026315021868562,0,0.5050865203595878,-0.023593737974225183
51.951951951951955,-14.373544178511853,7.053145350293579,0,0.5037680064231655,-0.020312197163231394
52.012012012012015,-14.387154357444048,7.08011630013923,0,0.5026466811402401,-0.017027442396226014
52.072072072072075,-14.400353003353805,7.107226694743914,0,0.5017227219357394,-0.013739993413010104
52.132132132132135,-14.413143809935493,7.134472801884401,0,0.5009962750057759,-0.010450370379686713
52.192192192192195,-14.425559474696655,7.161911881870296,0,0.5004674552945105,-0.007159093806352383
52.252252252252255,-14.437549379794474,7.189416037613291,0,0.5001363464759687,-0.0038666844647416592
52.312312312312315,-14.449172806886649,7.217104902397618,0,0.5000030009407985,-0.0005736633058227576
52.372372372372375,-14.460432399671104,7.244975217023071,0,0.5000674397879823,0.0027194486226281567
52.432432432432435,-14.471306605248031,7.27296020915909,0,0.5003296528214971,0.006012130258472645
52.492492492492495,-14.481823874867194,7.301119351192918,0,0.5007895985519293,0.009303860607657952
52.552552552552555,-14.491986834363747,7.329449405945897,0,0.5014472042030385,0.01259411882664954
52.612612612612615,-14.501798109572837,7.357947136239365,0,0.5023023657232726,0.015882384304846783
52.672672672672675,-14.5112603263296,7.386609304894654,0,0.5033549478022323,0.019168136746954348
52.732732732732735,-14.52039634362347,7.415498066294328,0,0.5046047838920811,0.02245085625531116
52.792792792792795,-14.529187002656405,7.444545499919201,0,0.5060516762338962,0.025730023412148972
52.852852852852855,-14.537653631290198,7.473814440561145,0,0.5076953958889623,0.029005119361782468
52.912912912912915,-14.545778658012063,7.503236215337528,0,0.5095356827749928,0.03227562589270299
52.972972972972975,-14.553581900150077,7.532874311338973,0,0.5115722457072851,0.035541025519577746
53.033033033033036,-14.5610637511283,7.562726426630318,0,0.5138047624447921,0.038800801565126726
53.093093093093096,-14.56824027831364,7.59285763360646,0,0.5162328797411107,0.04205443824187915
53.153153153153156,-14.575079902854899,7.6231310253782,0,0.5188562134003747,0.04530142073378219
53.213213213213216,-14.58162780210687,7.653747344593463,0,0.5216743483380448,0.04854123527766064
53.273273273273276,-14.587839832012953,7.68450090415913,0,0.5246868386465893,0.05177336924450991
53.333333333333336,-14.59375677927017,7.715594164534523,0,0.5278932076660348,0.05499731122060506
53.393393393393396,-14.599350974750648,7.746888425680497,0,0.5312929480593913,0.05821255108842435
53.453453453453456,-14.60463427178687,7.7784502219512435,0,0.5348855218929232,0.06141858010736042
53.513513513513516,-14.609605177485726,7.810277661993109,0,0.5386703607212695,0.06461489099422082
53.573573573573576,-14.614271995176383,7.842438512795953,0,0.5426468656773837,0.06780097800349087
53.633633633633636,-14.618622161735033,7.874861484655722,0,0.5468144075672949,0.07097633700736015
53.693693693693696,-14.622662661501572,7.907614662730557,0,0.5511723269696598,0.07414046557548609
53.753753753753756,-14.62638251867792,7.940626013068993,0,0.5557199343401062,0.07729286305449604
53.813813813813816,-14.629787414516585,7.973963905783487,0,0.5604565101203343,0.08043303064720136
53.873873873873876,-14.632874097268012,8.007626568228458,0,0.5653813048519727,0.083560471491523
53.933933933933936,-14.635639397104878,8.04161209001652,0,0.5704935392951618,0.08667469073910744
53.993993993993996,-14.638084947730489,8.075989852996008,0,0.5757924045518568,0.08977519563362918
54.054054054054056,-14.64019760301814,8.110615011808685,0,0.5812770621938101,0.09286149558875309
54.114114114114116,-14.641986493679251,8.14570014160575,0,0.5869466443952374,0.09593310226576163
54.174174174174176,-14.64343937411612,8.18109984620466,0,0.5928002540701369,0.09898952965082618
54.234234234234236,-14.644553532384904,8.216811442500042,0,0.5988369650142242,0.1020302941319028
54.294294294294296,-14.645328756258028,8.25297693598846,0,0.6050558220514899,0.10505491457525654
54.354354354354356,-14.645757843302125,8.289521783033834,0,0.611455841185333,0.10806291240158951
54.414414414414416,-14.645836310619176,8.32644327900092,0,0.6180360097542574,0.11105381166176528
54.474474474474476,-14.6455597960635,8.363738505061447,0,0.6247952865921005,0.11402713911211661
54.53453453453454,-14.644922484595536,8.401477393286996,0,0.6317326021927829,0.11698242428932905
54.5945945945946,-14.64391819939518,8.439657004140146,0,0.6388468588795204,0.11991919958487557
54.65465465465466,-14.642543866473087,8.478200773382465,0,0.646136930978523,0.12283700031901186
54.71471471471472,-14.640792023306833,8.517178286492882,0,0.653601664997093,0.12573536481429595
54.77477477477478,-14.638656943472098,8.556585762870828,0,0.6612398798061496,0.12861383446864155
54.83483483483484,-14.636128058620521,8.596492797992282,0,0.6690503668271124,0.1314719538278811
54.8948948948949,-14.633203623828809,8.636821502147841,0,0.6770318902231331,0.1343092706578312
54.95495495495496,-14.629878430472061,8.677567129747805,0,0.6851831870946401,0.1371253360158486
55.01501501501502,-14.626140418353446,8.718798533658779,0,0.6935029676791609,0.13991970432186476
55.07507507507508,-14.621982739769827,8.7605104861264,0,0.7019899155554084,0.14269193342889225
55.13513513513514,-14.617398762031755,8.802697347337071,0,0.7106426878515586,0.14544158469297905
55.1951951951952,-14.61239111780443,8.84527898148814,0,0.7194599154577503,0.1481682230426207
55.25525525525526,-14.606926509069298,8.88847110781033,0,0.7284402032426989,0.1508714170475951
55.31531531531532,-14.60102612737898,8.93204456378438,0,0.7375821302744545,0.15355073898723012
55.37537537537538,-14.594653213749366,8.976214235774215,0,0.7468842500452315,0.15620576491807991
55.43543543543544,-14.587821782983141,9.020823975249424,0,0.7563450907002855,0.15883607474100497
55.4954954954955,-14.580514396097215,9.06593940853234,0,0.7659631552707995,0.1614412522676423
55.55555555555556,-14.572724288147693,9.111551469938332,0,0.7757369219107566,0.16402088528626144
55.61561561561562,-14.564431408685568,9.157724459564687,0,0.7856648441377234,0.16657456562698295
55.67567567567568,-14.555641990372123,9.204373984477238,0,0.7957453510775527,0.16910188922636507
55.73573573573574,-14.546335417676516,9.2515628842559,0,0.8059768477129503,0.17160245619133946
55.7957957957958,-14.536504440136932,9.299279225343454,0,0.8163577151358322,0.17407587086248136
55.85585585585586,-14.526142222548529,9.347510300937056,0,0.8268863108034943,0.17652174187661673
55.91591591591592,-14.515225615713568,9.396316038201178,0,0.8375609687985038,0.1789396822287462
55.97597597597598,-14.503764197093489,9.445608362989535,0,0.8483800000922954,0.18132930933328004
56.03603603603604,-14.491716578444539,9.495518231516966,0,0.8593416928124183,0.1836902450845731
56.0960960960961,-14.479111336557745,9.545882569660007,0,0.8704443125134155,0.1860221159167543
56.15615615615616,-14.465905751269954,9.596829604165627,0,0.881686102451239,0.1883245528628308
56.21621621621622,-14.452112196050994,9.648267417869567,0,0.8930652838612413,0.19059719161307384
56.27627627627628,-14.437685038289928,9.70032042292086,0,0.9045800562396031,0.19283967257265824
56.33633633633634,-14.422637407790047,9.752893986843183,0,0.9162285976282365,0.19505164091856295
56.3963963963964,-14.406963995048121,9.80596484972541,0,0.928009064903065,0.1972327466557132
56.45645645645646,-14.390616216213788,9.85965085331312,0,0.9399195940656588,0.19938264467235958
56.51651651651652,-14.373609596926132,9.913852972937967,0,0.9519583005381705,0.20150099479468445
56.57657657657658,-14.355916557995094,9.96861292689502,0,0.9641232794615241,0.20358746184062604
56.63663663663664,-14.3375319720034,10.023899064885704,0,0.9764126059968314,0.20564171567291614
56.6966966966967,-14.318427617710308,10.07974744566949,0,0.9888243356299303,0.20766343125131295
56.75675675675676,-14.298599069852527,10.136126005974264,0,1.0013565044790897,0.20965228868403604
56.81681681681682,-14.278043486727634,10.193024112517815,0,1.0140071296057251,0.21160797327837821
56.87687687687688,-14.256733854399938,10.25050667754752,0,1.0267742093281695,0.2135301755905009
56.93693693693694,-14.234694849216455,10.308502443126136,0,1.039655723538391,0.21541859147439624
56.996996996997,-14.211901471714064,10.367077794190438,0,1.0526496340216311,0.21727292213001156
57.05705705705706,-14.188382429284339,10.426164827283797,0,1.0657538847789025,0.21909287415052728
57.11711711711712,-14.164115091908123,10.485831687540845,0,1.078966402352321,0.2208781595687839
57.17717717717718,-14.139132428772285,10.546014019262659,0,1.092285096153158,0.22262849590284334
57.23723723723724,-14.113386445863654,10.606847830607581,0,1.1057078587926603,0.22434360620068908
57.2972972972973,-14.086942016699531,10.668206012022942,0,1.1192325664154705,0.22602321908404438
57.35735735735736,-14.059782456103193,10.730161206874671,0,1.1328570790356962,0.22766706879131382
57.41741741741742,-14.031950024714828,10.79265679444515,0,1.146579240875511,0.22927489521963368
57.47747747747748,-14.00343159048259,10.855768140478418,0,1.1603968807062592,0.23084644396602766
57.53753753753754,-13.974244775966248,10.919507011016849,0,1.1743078121920043,0.23238146636766016
57.5975975975976,-13.94440959382232,10.983887097895169,0,1.1883098342354645,0.23387971954118167
57.65765765765766,-13.913948538123657,11.048924093811337,0,1.2024007313263039,0.2353409664211609
57.71771771771772,-13.882916853267922,11.11457219236089,0,1.2165782738916588,0.23676497579759287
57.77777777777778,-13.851282051689841,11.180978645099914,0,1.2308402186489529,0.23815152235248535
57.83783783783784,-13.81916544833255,11.247975326789609,0,1.2451843089608157,0.23950038669550808
57.8978978978979,-13.786509381023304,11.31577682402262,0,1.259608275192165,0.24081135539870785
57.95795795795796,-13.753410846957758,11.384283469960822,0,1.2741098350693192,0.24208422103027857
58.01801801801802,-13.71990906472962,11.453524693646399,0,1.288686694041119,0.2433187821873824
58.07807807807808,-13.686015747535476,11.523595232508043,0,1.303336545641989,0.24451484352801772
58.13813813813814,-13.651776311255368,11.594529318652881,0,1.3180570718568791,0.24567221580192697
58.1981981981982,-13.617299913338833,11.666237939385919,0,1.3328459434880577,0.246790715880543
58.25825825825826,-13.58257765785843,11.738886512825351,0,1.3477008205236256,0.24787016678596238
58.31831831831832,-13.54769483894041,11.812454293249438,0,1.3626193525078047,0.24891039771895132
58.37837837837838,-13.512739332392767,11.88692293138793,0,1.3775991789128168,0.24991124408596818
58.43843843843844,-13.477742783293849,11.962403118515653,0,1.3926379295124007,0.25087254752520843
58.4984984984985,-13.442799279766568,12.038881706494433,0,1.4077332247568448,0.25179415593166127
58.55855855855856,-13.407976465374425,12.11641142829609,0,1.4228826761494977,0.252675923481177
58.61861861861862,-13.373345423686242,12.19504781613553,0,1.438083886624691,0.2535177106535405
58.67867867867868,-13.339008235297904,12.274784687632849,0,1.4533344509270392,0.25431938425454753
58.73873873873874,-13.305041407585358,12.355682225302157,0,1.4686319559919874,0.2550808174370787
58.7987987987988,-13.27152480782485,12.437803349628837,0,1.4839739813276607,0.255801889721172
58.85885885885886,-13.238592949951876,12.521082046711967,0,1.4993580993978226,0.256482487013084
58.91891891891892,-13.206303355788345,12.605650161118811,0,1.514781876005997,0.25712250162334427
58.97897897897898,-13.174767760110402,12.691510253133021,0,1.5302428706806208,0.2577218322837942
59.03903903903904,-13.144097783940817,12.778665114105298,0,1.5457386370611952,0.2582803841636105
59.0990990990991,-13.114402832175964,12.8671161625616,0,1.5612667232853676,0.2587980688843101
59.15915915915916,-13.08568892184879,12.956872746521878,0,1.5768246723768806,0.259274804533734
59.21921921921922,-13.05784326245599,13.047855678003888,0,1.5924100226343518,0.25971051567900877
59.27927927927928,-13.030719370377621,13.14004564183793,0,1.6080203080207522,0.2601051333784807
59.33933933933934,-13.004168356163163,13.233421691249463,0,1.6236530585536384,0.2604585951926258
59.3993993993994,-12.978076283484363,13.32781946760186,0,1.6393058006959405,0.2607708451939284
59.45945945945946,-12.952246311555866,13.423352378811888,0,1.6549760577473631,0.26104183397573094
59.51951951951952,-12.926553544931947,13.519848381237132,0,1.670661350236264,0.2612715186600515
59.57957957957958,-12.900809234480349,13.617342661631053,0,1.6863591963119748,0.26145986290436796
59.63963963963964,-12.874854808225557,13.715723543455743,0,1.7020671121374964,0.2616068369073688
59.6996996996997,-12.848504273511795,13.814944145545585,0,1.7177826122825268,0.26171241741366835
59.75975975975976,-12.821542558012125,13.915021300649327,0,1.7335032101167,0.26177658771748624
59.81981981981982,-12.79376119163701,14.0158924246222,0,1.7492264182030537,0.261799337665291
59.87987987987988,-12.764958213717003,14.117415358747682,0,1.764949748691624,0.2617806636574065
59.93993993993994,-12.734898193494175,14.219508535114933,0,1.7806707137130664,0.26172056864858145
60.0,-12.703285950805842,14.322216769225657,0,1.7963868257723234,0.2616190621475221


==> tikz/data/tracking/trajectories/trajectory_sample_39.dat <==
t,x,y,z,v,a
0.0,10.251326216581308,24.79605318960106,0,1.9157176714618536,-0.07784655260059155
0.06006006006006006,10.331814437608722,24.714111361911105,0,1.9110410339679607,-0.07788529113493835
0.12012012012012012,10.412104664625828,24.632244833079987,0,1.906362103140141,-0.0779229205297313
0.18018018018018017,10.492055795646996,24.550472443487955,0,1.9016809456095536,-0.07795944024910219
0.24024024024024024,10.571583705372314,24.46875661285622,0,1.8969976280390677,-0.07799484977298532
0.3003003003003003,10.650715654791057,24.386945772826383,0,1.8923122171223137,-0.07802914859712504
0.36036036036036034,10.729312857272598,24.305059798089236,0,1.8876247795827308,-0.0780623362330827
0.42042042042042044,10.807347317717964,24.223004309567074,0,1.8829353821726205,-0.07809441220824381
0.4804804804804805,10.884735967352563,24.14074219894993,0,1.8782440916721932,-0.07812537606582462
0.5405405405405406,10.961449592871503,24.058178542965692,0,1.8735509748886185,-0.07815522736487875
0.6006006006006006,11.03735120621384,23.975334019758456,0,1.8688560986550737,-0.07818396568030338
0.6606606606606606,11.112410942073673,23.892113414795592,0,1.8641595298297915,-0.07821159060284533
0.7207207207207207,11.18659657322344,23.808420458431733,0,1.8594613352951084,-0.0782381017391069
0.7807807807807807,11.259771111188185,23.72427582862604,0,1.8547615819565122,-0.07826349871155147
0.8408408408408409,11.331950723668324,23.63952300144919,0,1.850060336741689,-0.07828778115850889
0.9009009009009009,11.402947723731149,23.554241880116276,0,1.8453576665995708,-0.07831094873418055
0.960960960960961,11.47272604379214,23.468334479425657,0,1.8406536384993801,-0.07833300110864444
1.021021021021021,11.541198355371769,23.381761788180846,0,1.835948319429679,-0.07835393796785971
1.0810810810810811,11.608323291850704,23.29442345400642,0,1.8312417763974136,-0.07837375901367126
1.1411411411411412,11.673964296613288,23.206340347780817,0,1.8265340764269598,-0.07839246396381389
1.2012012012012012,11.738032787210194,23.117472898136768,0,1.8218252865591689,-0.0784100525519164
1.2612612612612613,11.800439821724295,23.027781373126288,0,1.817115473850414,-0.07842652452750529
1.3213213213213213,11.861096098148082,22.937225879942563,0,1.812404705371633,-0.07844187965600845
1.3813813813813813,11.919911953760662,22.845766364641666,0,1.8076930482073754,-0.07845611771875838
1.4414414414414414,11.976719710429146,22.753491668728056,0,1.8029805694548462,-0.07846923851299537
1.5015015015015014,12.031512477012903,22.66023496747497,0,1.7982673362229498,-0.07848124185187041
1.5615615615615615,12.08412817077408,22.566087601950098,0,1.7935534156313349,-0.07849212756444776
1.6216216216216217,12.134485519164995,22.471013266250196,0,1.7888388748094395,-0.07850189549570748
1.6816816816816818,12.182504717632849,22.37505403957232,0,1.7841237808955333,-0.07851054550654758
1.7417417417417418,12.228281455121083,22.278309726276245,0,1.7794082010357626,-0.07851807747378599
1.8018018018018018,12.271938487225212,22.18096812942092,0,1.7746922023831944,-0.07852449129016241
1.8618618618618619,12.313692298034281,22.08301378355596,0,1.7699758520968587,-0.07852978686433972
1.921921921921922,12.353668382088639,21.984637248124475,0,1.765259217340794,-0.0785339641209053
1.981981981981982,12.392023756247776,21.885962355527536,0,1.760542365283089,-0.07853702300037223
2.042042042042042,12.428940445904656,21.787043026103277,0,1.7558253630949274,-0.07853896345917995
2.1021021021021022,12.464595576127898,21.687931862700943,0,1.7511082779496305,-0.07853978546969503
2.1621621621621623,12.499136817630914,21.588751892597266,0,1.7463911770217013,-0.07853948902021143
2.2222222222222223,12.532733126134104,21.489554366867864,0,1.7416741274858674,-0.07853807411495088
2.2822822822822824,12.565548062807721,21.390389079993497,0,1.7369571965161248,-0.0785355407740625
2.3423423423423424,12.597739870975408,21.29130439000741,0,1.7322404512847804,-0.07853188903362285
2.4024024024024024,12.62946155237272,21.192347238525727,0,1.7275239589614968,-0.07852711894563517
2.4624624624624625,12.660837647171537,21.093636649850477,0,1.7228077867123348,-0.07852123057802878
2.5225225225225225,12.692034082244732,20.995143835807564,0,1.7180920016987966,-0.07851422401465802
2.5825825825825826,12.72318828006383,20.89691152202448,0,1.7133766710768707,-0.07850609935530115
2.6426426426426426,12.754432729497173,20.798981098608216,0,1.7086618619960743,-0.0784968567156588
2.7027027027027026,12.785870928177413,20.70146699405165,0,1.7039476415984973,-0.07848649622735251
2.7627627627627627,12.81764893946586,20.60433393078224,0,1.6992340770178467,-0.07847501803792266
2.8228228228228227,12.849884608356827,20.507619328611895,0,1.6945212353784904,-0.07846242231082644
2.8828828828828827,12.882665365983328,20.411434075171798,0,1.6898091837945006,-0.07844870922543563
2.942942942942943,12.916124174602341,20.31573851439582,0,1.685097989368699,-0.07843387897703388
3.003003003003003,12.950337589000796,20.220641119518596,0,1.6803877191917007,-0.07841793177681404
3.063063063063063,12.985402359217783,20.126174388203623,0,1.6756784403409586,-0.07840086785187504
3.123123123123123,13.021410382882024,20.03236949339118,0,1.670970219879809,-0.07838268744521884
3.183183183183183,13.058448794053271,19.9392563066338,0,1.6662631248565147,-0.07836339081574678
3.2432432432432434,13.096600051430125,19.846863421265315,0,1.6615572223033137,-0.07834297823825602
3.3033033033033035,13.13590931080157,19.75529288900488,0,1.6568525792354605,-0.07832145000343552
3.3633633633633635,13.176446002424278,19.664570533887744,0,1.652149262650274,-0.07829880641786201
3.4234234234234235,13.21824312953506,19.57471835545657,0,1.6474473395261842,-0.07827504780399556
3.4834834834834836,13.261136507058291,19.48574188864399,0,1.6427468768217757,-0.078250174500175
3.5435435435435436,13.304969696717249,19.397491889713045,0,1.638047941474837,-0.07822418686061312
3.6036036036036037,13.349526109270444,19.309968255976898,0,1.6333506004014056,-0.0781970852553916
3.6636636636636637,13.394674649186712,19.223022669249243,0,1.6286549204948149,-0.0781688700704557
3.7237237237237237,13.440256412934197,19.13658160018424,0,1.623960968624743,-0.0781395417076089
3.7837837837837838,13.486079906083681,19.05064575529801,0,1.619268811636259,-0.07810910058450701
3.843843843843844,13.531998056508112,18.96514207202184,0,1.614578516348872,-0.07807754713465238
3.903903903903904,13.577947742893596,18.879850727382394,0,1.6098901495555789,-0.07804488180738758
3.963963963963964,13.623709568364163,18.79484720654461,0,1.6052037780219137,-0.07801110506788914
4.024024024024024,13.6691838567275,18.70998644517731,0,1.6005194684849966,-0.07797621739716078
4.084084084084084,13.714230261185604,18.625197587138715,0,1.5958372876525837,-0.07794021929202667
4.1441441441441444,13.758667844823847,18.540483382362716,0,1.5911573022021164,-0.07790311126512436
4.2042042042042045,13.802389234973587,18.45570067357889,0,1.586479578779773,-0.07786489384489739
4.2642642642642645,13.845278501634027,18.37070738431998,0,1.5818041839995183,-0.07782556757558785
4.324324324324325,13.88710241800821,18.28558063777047,0,1.5771311844421565,-0.07778513301722857
4.384384384384385,13.927729750343326,18.200179420858515,0,1.572460646654381,-0.07774359074563517
4.444444444444445,13.966981360415692,18.11443632021448,0,1.5677926371478292,-0.07770094135239788
4.504504504504505,14.004665691083764,18.028284592447175,0,1.5631272223981334,-0.0776571854448731
4.564564564564565,14.040547923928784,17.94173031036435,0,1.5584644688439746,-0.07761232364617471
4.624624624624625,14.074439074789582,17.854635750308613,0,1.553804442886137,-0.07756635659516525
4.684684684684685,14.106099579531707,17.76693636828692,0,1.549147210886562,-0.07751928494644686
4.744744744744745,14.135224677257634,17.67871172545711,0,1.5444928391674027,-0.0774711093703518
4.804804804804805,14.161527628294234,17.58996944493129,0,1.5398413940100801,-0.0774218305529331
4.864864864864865,14.184744779358866,17.50057469275542,0,1.5351929416543395,-0.07737144919595462
4.924924924924925,14.204520576132094,17.410678770983456,0,1.530547548297305,-0.07731996601688121
4.984984984984985,14.220532755438287,17.32028987158879,0,1.525905280092541,-0.07726738174886835
5.045045045045045,14.23243200325943,17.22955796471134,0,1.5212662031491053,-0.07721369714075182
5.105105105105105,14.239885793758727,17.138631757700665,0,1.5166303835306114,-0.077158912957037
5.165165165165165,14.242582269288182,17.047729056513738,0,1.5119978872542852,-0.07710302997788791
5.225225225225225,14.240254292022437,16.957135767028632,0,1.5073687802900269,-0.07704604899911623
5.285285285285285,14.23269021488893,16.867064760779716,0,1.5027431285594703,-0.07698797083216985
5.345345345345345,14.219780342436064,16.777870986913147,0,1.498120997935044,-0.07692879630412144
5.405405405405405,14.201735315561951,16.689883139088963,0,1.4935024542390338,-0.07686852625765651
5.465465465465465,14.178929888749565,16.603311904076303,0,1.4888875632426457,-0.0768071615510616
5.525525525525525,14.151734140971923,16.518291429092866,0,1.4842763906650682,-0.07674470305821184
5.585585585585585,14.120518040434748,16.434948577290147,0,1.479669002172537,-0.07668115166855868
5.645645645645645,14.085619236006304,16.353334632754805,0,1.4750654633773996,-0.07661650828711716
5.7057057057057055,14.047393850600601,16.27356248272388,0,1.4704658398371824,-0.07655077383445309
5.7657657657657655,14.00615797524774,16.19567028273899,0,1.4658701970536543,-0.07648394924666974
5.8258258258258255,13.962132379003071,16.119558262259837,0,1.4612786004718967,-0.07641603547539474
5.885885885885886,13.915628855063748,16.045323117433522,0,1.4566911154793698,-0.07634703348776645
5.945945945945946,13.866821241095684,15.972859749832368,0,1.4521078074049825,-0.07627694426642007
6.006006006006006,13.815945874416116,15.902192399492293,0,1.4475287415181606,-0.07620576880947388
6.066066066066066,13.763178082858149,15.833278055217605,0,1.4429539830279192,-0.0761335081305148
6.126126126126126,13.70867373808912,15.766073143616183,0,1.4383835970819325,-0.07606016325858408
6.186186186186186,13.652570836515158,15.700534036751675,0,1.433817648765607,-0.0759857352381626
6.246246246246246,13.595046869543962,15.636678058664536,0,1.4292562031011542,-0.07591022512915604
6.306306306306306,13.536156141099022,15.574400453560372,0,1.4246993250466649,-0.07583363400687976
6.366366366366366,13.47605060356183,15.513718692703769,0,1.4201470794951838,-0.07575596296204344
6.426426426426427,13.414815145962702,15.454590322560758,0,1.4155995312737863,-0.07567721310073564
6.486486486486487,13.352460377781684,15.396918297349737,0,1.4110567451426537,-0.07559738554440795
6.546546546546547,13.289172017682418,15.340778511202037,0,1.4065187857941523,-0.07551648142985914
6.606606606606607,13.224941763070335,15.286077861967275,0,1.401985717851912,-0.07543450190921887
6.666666666666667,13.159879865653789,15.232837017364869,0,1.3974576058699049,-0.07535144814993128
6.726726726726727,13.09402598492112,15.181023350711346,0,1.3929345143315282,-0.07526732133473843
6.786786786786787,13.027480891394,15.130658538020132,0,1.3884165076486832,-0.07518212266166344
6.846846846846847,12.96013500423674,15.081614761197102,0,1.38390365016086,-0.07509585334399337
6.906906906906907,12.892216564318744,15.0340194876615,0,1.3793960061342208,-0.07500851461026205
6.966966966966967,12.823604682652828,14.987754907380264,0,1.3748936397606843,-0.07492010770423249
7.027027027027027,12.754454414734665,14.942900602331216,0,1.3703966151570122,-0.07483063388487918
7.087087087087087,12.684778531353334,14.899442191299077,0,1.3659049963638954,-0.07474009442637021
7.147147147147147,12.614514317004414,14.857328024854374,0,1.3614188473450421,-0.07464849061804908
7.207207207207207,12.54374116881613,14.81660034648798,0,1.356938231986268,-0.0745558237644164
7.267267267267267,12.472538982228112,14.777301638389027,0,1.3524632140945854,-0.07446209518511121
7.327327327327327,12.40084115396348,14.739398609175106,0,1.347993857397294,-0.07436730621489226
7.387387387387387,12.328653978008791,14.702907528091153,0,1.343530225541076,-0.07427145820361902
7.4474474474474475,12.256132428341449,14.667921518860187,0,1.3390723820910861,-0.07417455251623241
7.5075075075075075,12.183138569050667,14.634395840969008,0,1.3346203905300493,-0.07407659053273534
7.5675675675675675,12.109809318399213,14.602406835928182,0,1.3301743142573552,-0.07397757364817313
7.627627627627628,12.036146184128778,14.571921526486879,0,1.3257342165881565,-0.07387750327261364
7.687687687687688,11.962139443347628,14.54289229293521,0,1.3213001607524653,-0.0737763808311271
7.747747747747748,11.887852688826825,14.515296066122561,0,1.3168722098942547,-0.0736742077637659
7.807807807807808,11.8133492092342,14.489101959686234,0,1.3124504270705588,-0.07357098552554407
7.867867867867868,11.738692090296215,14.464271937737887,0,1.3080348752505737,-0.07346671558641651
7.927927927927928,11.663870662823241,14.440738985456004,0,1.3036256173147636,-0.07336139943125816
7.987987987987988,11.588947819365773,14.418456520017495,0,1.2992227160539613,-0.07325503855984271
8.048048048048049,11.513986498639117,14.397372507540966,0,1.294826234168478,-0.07314763448682136
8.108108108108109,11.438976006377171,14.377411100442952,0,1.290436234267208,-0.07303918874170123
8.168168168168169,11.363905648313814,14.358496451139978,0,1.286052778866737,-0.07292970286882353
8.228228228228229,11.28891257616726,14.3405870964078,0,1.2816759303904541,-0.07281917842734158
8.288288288288289,11.213986605465996,14.323602140863645,0,1.2773057511676602,-0.07270761699119868
8.348348348348349,11.139117676238872,14.307461589197114,0,1.2729423034326814,-0.0725950201491056
8.408408408408409,11.064370060231749,14.292101241653407,0,1.2685856493239833,-0.07248138950451799
8.468468468468469,10.989734290138225,14.277441047141773,0,1.2642358508832863,-0.07236672667561359
8.528528528528529,10.9152755287799,14.26341603423018,0,1.259892970054679,-0.0722510332952691
8.588588588588589,10.840910493938143,14.249934128330208,0,1.2555570686837418,-0.07213431101103701
8.64864864864865,10.766779743106891,14.236945245211796,0,1.2512282085166602,-0.07201656148512209
8.70870870870871,10.692800600767118,14.224360331483636,0,1.2469064511993495,-0.07189778639435769
8.76876876876877,10.61904011348362,14.212118120921636,0,1.2425918582765751,-0.071777987430182
8.82882882882883,10.545491030527915,14.200146191629964,0,1.2382844911910769,-0.07165716629861377
8.88888888888889,10.472221775547322,14.188386259917166,0,1.2339844112826934,-0.07153532472022814
8.94894894894895,10.399150640326795,14.176757960861114,0,1.2296916797874897,-0.07141246443013213
9.00900900900901,10.326347010417738,14.16520732210574,0,1.2254063578368837,-0.07128858717793987
9.06906906906907,10.253805377491561,14.153670643395547,0,1.2211285064567758,-0.07116369472774775
9.12912912912913,10.181520547206517,14.142086605020188,0,1.2168581865666823,-0.07103778885810927
9.18918918918919,10.109487633959143,14.130396230589826,0,1.2125954589788634,-0.07091087136200967
9.24924924924925,10.03777870085301,14.118555634051638,0,1.2083403843974627,-0.07078294404684053
9.30930930930931,9.966313289878661,14.106498320567031,0,1.2040930234176375,-0.07065400873437384
9.36936936936937,9.89516455493197,14.094185834390181,0,1.199853436524698,-0.07052406726073619
9.42942942942943,9.824329562405072,14.081569765787098,0,1.1956216840932479,-0.07039312147638264
9.48948948948949,9.753883328369398,14.068618713619607,0,1.1913978263863223,-0.0702611732460703
9.54954954954955,9.683668565280325,14.05526076354072,0,1.1871819235545293,-0.0701282244488317
9.60960960960961,9.613838814913613,14.041484554261086,0,1.1829740356351937,-0.06999427697794823
9.66966966966967,9.54439321411596,14.027253407201984,0,1.1787742225515045,-0.06985933274092307
9.72972972972973,9.475252519805508,14.012516135993774,0,1.1745825441116582,-0.06972339365945396
9.78978978978979,9.406494659014959,13.99725677848002,0,1.1703990600080076,-0.06958646166940595
9.84984984984985,9.338119715030503,13.981446153829653,0,1.1662238298162144,-0.06944853872078377
9.90990990990991,9.27020765239863,13.96507709595496,0,1.1620569129943985,-0.06930962677770408
9.96996996996997,9.202604948928519,13.948104006977946,0,1.1578983688822908,-0.06916972781836753
10.03003003003003,9.13541620089155,13.930612722479305,0,1.1537482567003896,-0.06902884383503043
10.09009009009009,9.0685906359136,13.912665267783028,0,1.1496066355491177,-0.06888697683397665
10.15015015015015,9.00215585053735,13.894339875258737,0,1.145473564407978,-0.06874412883548882
10.21021021021021,8.936057570009085,13.875688468331832,0,1.1413491021347175,-0.06860030187381967
10.27027027027027,8.870320638126017,13.856781399299976,0,1.1372333074644851,-0.06845549799716301
10.33033033033033,8.804887991404108,13.837662488758287,0,1.1331262390089991,-0.06830971926762461
10.39039039039039,8.739782294200168,13.81839581441886,0,1.129027955255709,-0.06816296776119278
10.45045045045045,8.67486327936311,13.79899461334655,0,1.1249385145669641,-0.06801524556770884
10.51051051051051,8.610314076896328,13.779566671066533,0,1.1208579751791836,-0.06786655479083739
10.57057057057057,8.545992961763064,13.760120908139147,0,1.1167863952020265,-0.06771689754803628
10.63063063063063,8.481919790732736,13.740713194243288,0,1.1127238326175615,-0.06756627597052653
10.69069069069069,8.418032921860936,13.721373642743346,0,1.1086703452794449,-0.06741469220326185
10.75075075075075,8.35443250678755,13.702180398308585,0,1.1046259909120957,-0.0672621484048983
10.81081081081081,8.290975359557248,13.683137447783169,0,1.100590827109872,-0.06710864674776337
10.87087087087087,8.22776111274411,13.664321427157205,0,1.0965649113362534,-0.06695418941782517
10.93093093093093,8.164727420019982,13.645760058247479,0,1.0925483009230197,-0.06679877861466113
10.99099099099099,8.101812300745493,13.627481839537516,0,1.0885410530694375,-0.06664241655142694
11.05105105105105,8.039034666641179,13.60953945596275,0,1.0845432248414435,-0.06648510545482474
11.11111111111111,7.976493502215154,13.592007797739392,0,1.0805548731708319,-0.06632684756507161
11.17117117117117,7.913967500825267,13.574872933960627,0,1.0765760548544459,-0.06616764513586765
11.23123123123123,7.851636217448808,13.558233225696087,0,1.0726068265533653,-0.06600750043436374
11.29129129129129,7.789360058272684,13.542101153236763,0,1.0686472447921034,-0.06584641574112952
11.35135135135135,7.72723884859283,13.52655382759013,0,1.0646973659577985,-0.06568439335012055
11.411411411411411,7.665214083563081,13.511628642957676,0,1.0607572462994144,-0.06552143556864604
11.471471471471471,7.603228853030169,13.497367191922267,0,1.056826941926936,-0.06535754471733564
11.531531531531531,7.541305991645853,13.483832538154081,0,1.0529065088105725,-0.06519272313010663
11.591591591591591,7.4794687945361815,13.471089026040488,0,1.0489960027799596,-0.06502697315413059
11.651651651651651,7.417741021551443,13.459202292525745,0,1.0450954795233653,-0.06486029714980002
11.711711711711711,7.356070337925863,13.448226238709621,0,1.041204994586895,-0.06469269749069462
11.771771771771771,7.294482937700833,13.438233091600894,0,1.037324603373702,-0.06452417656354761
11.831831831831831,7.232930122652293,13.429286565072818,0,1.0334543611431983,-0.0643547367682117
11.891891891891891,7.171441055326385,13.421466959139781,0,1.0295943230102669,-0.06418438051762487
11.951951951951951,7.110120133098874,13.414864158530177,0,1.0257445439444783,-0.06401311023777612
12.012012012012011,7.048848803480251,13.409547008517045,0,1.0219050787693065,-0.06384092836767075
12.072072072072071,6.987733766869525,13.40561173449497,0,1.0180759821613488,-0.0636678373592958
12.132132132132131,6.926735170420797,13.403146156041853,0,1.0142573086495468,-0.06349383967758501
12.192192192192191,6.865960372585284,13.402248446476094,0,1.01044911261441,-0.06331893780038382
12.252252252252251,6.805372869401361,13.40301561119011,0,1.0066514482872424,-0.063143134218414
12.312312312312311,6.745080608396869,13.405547580973046,0,1.0028643697493678,-0.06296643143523817
12.372372372372372,6.685120019665174,13.40994485330191,0,0.9990879309313632,-0.06278883196722426
12.432432432432432,6.62559702237809,13.416302026873947,0,0.9953221856122864,-0.06261033834350954
12.492492492492492,6.5664796357394275,13.424728618544208,0,0.9915671874189145,-0.06243095310596474
12.552552552552552,6.508007298256968,13.43529262673105,0,0.9878229898249774,-0.06225067880915768
12.612612612612612,6.45021163618677,13.448081753241992,0,0.9840896461503962,-0.06206951802031705
12.672672672672672,6.393189475589281,13.463166126150785,0,0.9803672095605263,-0.06188747331929579
12.732732732732732,6.337033980236862,13.48060594061619,0,0.9766557330653988,-0.061704547298534355
12.792792792792792,6.281959153613962,13.500400253215506,0,0.9729552695189644,-0.06152074256302378
12.852852852852854,6.228019033960274,13.522504437032929,0,0.969265871618342,-0.06133606173026853
12.912912912912914,6.175235775074884,13.546788870348621,0,0.9655875919030694,-0.06115050743024941
12.972972972972974,6.123627020142005,13.57311155207769,0,0.9619204827543533,-0.06096408230538596
13.033033033033034,6.073325946768747,13.601254453896832,0,0.9582645963943234,-0.060776789010498815
13.093093093093094,6.0242823216304275,13.631085201748293,0,0.9546199848852893,-0.06058863021277193
13.153153153153154,5.976390455763795,13.662515347193176,0,0.9509867001290002,-0.0603996085917147
13.213213213213214,5.9297760161902495,13.695305166361052,0,0.947364793865903,-0.0602097268391236
13.273273273273274,5.88433402649841,13.729367399238175,0,0.9437543176744086,-0.06001898765904407
13.333333333333334,5.840074878288633,13.764538046759585,0,0.9401553229701547,-0.05982739376773181
13.393393393393394,5.796899227381027,13.800744627571408,0,0.9365678610052759,-0.059634947893614274
13.453453453453454,5.754766229326882,13.837878386467306,0,0.9329919828676718,-0.05944165277725166
13.513513513513514,5.713636882542225,13.875835304638565,0,0.9294277394802805,-0.059247511171297944
13.573573573573574,5.673526759324692,13.914464096294502,0,0.9258751816003543,-0.059052525840461806
13.633633633633634,5.634294308275318,13.9537720957512,0,0.9223343598187346,-0.058856699561466976
13.693693693693694,5.596010859912383,13.993563656238676,0,0.9188053245591341,-0.05866003512301303
13.753753753753754,5.55848896340659,14.033916717310392,0,0.915288126077416,-0.058462535325735344
13.813813813813814,5.521751637117049,14.07469944157184,0,0.9117828144608814,-0.05826420298216549
13.873873873873874,5.485771018742071,14.115836903931916,0,0.9082894396275527,-0.05806504091669104
13.933933933933934,5.450470490928932,14.157317278727799,0,0.9048080513254648,-0.057865051965515286
13.993993993993994,5.415875643624736,14.199014914540307,0,0.9013386991319572,-0.057664238976617065
14.054054054054054,5.3818636210228075,14.240988124349574,0,0.8978814324529663,-0.05746260480971
14.114114114114114,5.34841346198106,14.2831805853806,0,0.8944363005223224,-0.05726015233620186
14.174174174174174,5.315505126035752,14.325538340478065,0,0.8910033524010487,-0.057056884439153625
14.234234234234235,5.283119471654108,14.36800974300171,0,0.8875826369766633,-0.05685280401323853
14.294294294294295,5.251189900429038,14.410610417168307,0,0.8841742029624815,-0.0566479139647007
14.354354354354355,5.2197477721037755,14.453229548189075,0,0.880778098896924,-0.05644221721131392
14.414414414414415,5.188680610899501,14.495954640183099,0,0.8773943731428235,-0.05623571668233989
14.474474474474475,5.1580214030423885,14.538679193282434,0,0.8740230738867383,-0.05602841531848675
14.534534534534535,5.127707897137857,14.58143096130359,0,0.8706642491382638,-0.05582031607186698
14.594594594594595,5.097773957454967,14.624105423848482,0,0.8673179467293501,-0.055611421905955465
14.654654654654655,5.0681115315335,14.666802946169124,0,0.8639842143136216,-0.05540173579554731
14.714714714714715,5.03870847524173,14.709491082804266,0,0.8606630993656967,-0.05519126072671546
14.774774774774775,5.009600195763281,14.752069269891042,0,0.8573546491805126,-0.05497999969676814
14.834834834834835,4.980728100709568,14.794575734006742,0,0.8540589108726512,-0.054767955714206146
14.894894894894895,4.952081324132658,14.83698130318054,0,0.8507759313756698,-0.054555131798680184
14.954954954954955,4.9236024170328925,14.879327805820116,0,0.8475057574414303,-0.05434153098094761
15.015015015015015,4.895328315594457,14.921518458722884,0,0.8442484356394349,-0.05412715630282944
15.075075075075075,4.8672023190266245,14.963597272508977,0,0.8410040123561632,-0.05391201081716699
15.135135135135135,4.839215024123764,15.005539219478866,0,0.8377725337944115,-0.05369609758777845
15.195195195195195,4.811357307543593,15.047319987081659,0,0.8345540459726335,-0.05347941968941511
15.255255255255255,4.783620322301032,15.08891596903107,0,0.8313485947242855,-0.053261980207717705
15.315315315315315,4.755948403635982,15.13037475511802,0,0.828156225697176,-0.05304378223917249
15.375375375375375,4.728333032742837,15.17167397375104,0,0.8249769843528116,-0.052824828891066974
15.435435435435435,4.700813117967124,15.212721349284545,0,0.821810915965754,-0.052605123281445926
15.495495495495495,4.673286100779277,15.253636263251913,0,0.8186580656229705,-0.052384668539066696
15.555555555555555,4.645838620051867,15.294257178751646,0,0.815518478223197,-0.0521634678033549
15.615615615615615,4.618368064923878,15.334703868416792,0,0.8123921984762944,-0.05194152422435955
15.675675675675675,4.590866408124736,15.37495560592636,0,0.8092792709026135,-0.05171884096270822
15.735735735735735,4.563373602467906,15.414922515686456,0,0.8061797398323618,-0.05149542118956215
15.795795795795796,4.535882307664256,15.454585229671634,0,0.8030936494049721,-0.051271268086571
15.855855855855856,4.508288852890338,15.494062254067012,0,0.8000210435684718,-0.05104638484582747
15.915915915915916,4.480633489645946,15.533264473002024,0,0.7969619660788589,-0.05082077466982193
15.975975975975976,4.452908660808775,15.572172355452068,0,0.7939164604994794,-0.05059444077139692
16.036036036036037,4.425106893568619,15.610766584695295,0,0.7908845702004049,-0.05036738637370112
16.096096096096097,4.397171668317099,15.649095055659547,0,0.7878663383578175,-0.050139614710143734
16.156156156156158,4.369144301144769,15.687070841887154,0,0.7848618079533922,-0.04991112902434824
16.216216216216218,4.340967874498669,15.724741084247091,0,0.7818710217736873,-0.04968193257010634
16.276276276276278,4.312634513517472,15.762085841476875,0,0.7788940224095332,-0.04945202861133151
16.336336336336338,4.284140683623837,15.799096523786606,0,0.7759308522554269,-0.049221420422012566
16.396396396396398,4.255487706774961,15.835777243048051,0,0.7729815535089279,-0.04899011128616711
16.456456456456458,4.226727932277299,15.872069170441613,0,0.7700461681700584,-0.048758104497794684
16.516516516516518,4.197812712601469,15.9080418165425,0,0.7671247380407031,-0.04852540336082983
16.576576576576578,4.168743617803815,15.943699938650411,0,0.7642173047240148,-0.048292011189095076
16.636636636636638,4.13957379698356,15.978986330462376,0,0.7613239096238231,-0.04805793130625384
16.696696696696698,4.110253768689572,16.013968777566074,0,0.7584445939440438,-0.047823167045762977
16.756756756756758,4.080785094700234,16.048652012178835,0,0.7555793986880915,-0.04758772175082532
16.816816816816818,4.051221697730343,16.082980372607732,0,0.7527283646582963,-0.04735159877434207
16.876876876876878,4.021565904048875,16.11696010897184,0,0.7498915324553239,-0.04711480147886518
16.936936936936938,3.991767155604227,16.15065681178272,0,0.7470689424775954,-0.04687733323654927
16.996996996996998,3.9619332281486295,16.183957353725514,0,0.7442606349207124,-0.04663919742910371
17.057057057057058,3.931907059231813,16.217044571024363,0,0.7414666497768865,-0.04640039744774449
17.117117117117118,3.9018502587783863,16.249747816402632,0,0.7386870268343675,-0.04616093669314589
17.177177177177178,3.871658117170746,16.28218950761971,0,0.7359218056768784,-0.04592081857539203
17.237237237237238,3.8414403122790337,16.3142601664781,0,0.7331710256830497,-0.04568004651392827
17.2972972972973,3.811091142466897,16.346080263950657,0,0.7304347260258612,-0.0454386239375127
17.35735735735736,3.7806666540660983,16.37759819337564,0,0.7277129456720823,-0.04519655428416709
17.41741741741742,3.750169034105362,16.40881979284725,0,0.7250057233817169,-0.04495384100112803
17.47747747747748,3.7196554446819863,16.439695525380493,0,0.7223130977074537,-0.044710487544797894
17.53753753753754,3.6890182746482587,16.470342183844764,0,0.7196351069941151,-0.044466497380695545
17.5975975975976,3.6583698585948072,16.50065519572785,0,0.7169717893781109,-0.04422187398340695
17.65765765765766,3.6276573135375156,16.530695494985174,0,0.7143231827868965,-0.043976620836535744
17.71771771771772,3.5968268751283796,16.560522388082703,0,0.7116893249384328,-0.04373074143265368
17.77777777777778,3.5660481892723657,16.58998014564291,0,0.7090702533406483,-0.043484239273250846
17.83783783783784,3.5351557444438244,16.619235468164735,0,0.7064660052909044,-0.04323711786868574
17.8978978978979,3.5042639125435424,16.648187365974877,0,0.7038766178754663,-0.04298938073813531
17.95795795795796,3.473318644911584,16.676894550241844,0,0.7013021279689728,-0.04274103140954497
18.01801801801802,3.4423788099688974,16.705310339032383,0,0.6987425722339129,-0.04249207341957815
18.07807807807808,3.41138990963884,16.733492602363263,0,0.6961979871201014,-0.042242510313566045
18.13813813813814,3.3803539025634275,16.761446507474904,0,0.6936684088641625,-0.041992345645457146
18.1981981981982,3.3493301697698223,16.78912616568364,0,0.6911538734890126,-0.04174158297776663
18.25825825825826,3.318263567509834,16.81658826561487,0,0.6886544168033466,-0.04149022588152552
18.31831831831832,3.2872138011715633,16.843787398685677,0,0.6861700744011283,-0.04123827793622992
18.37837837837838,3.256183290932656,16.870729380046654,0,0.6837008816610852,-0.04098574272979007
18.43843843843844,3.2251162669418636,16.897469771992313,0,0.6812468737462019,-0.04073262385847919
18.4984984984985,3.194014566404097,16.92401338650372,0,0.678808085603221,-0.04047892492688224
18.55855855855856,3.16299700696288,16.950266370049945,0,0.6763845519621459,-0.04022464954784468
18.61861861861862,3.1318904003402843,16.97638213686066,0,0.6739763073357454,-0.03996980134242103
18.67867867867868,3.1008725128313452,17.002218147620564,0,0.6715833860190614,-0.039714383939823114
18.73873873873874,3.0698280989680216,17.027877581337236,0,0.6692058220889223,-0.039458400977368586
18.7987987987988,3.0388180396331466,17.0533166123013,0,0.6668436494034564,-0.039201856100429054
18.85885885885886,3.007785219556009,17.078588497199203,0,0.6644969016016109,-0.03894475296237821
18.91891891891892,2.9768502400849943,17.103601832921008,0,0.6621656121026713,-0.0386870952245397
18.97897897897898,2.9458964764873143,17.1284576146333,0,0.6598498141057869,-0.03842888655613503
19.03903903903904,2.9149255804854044,17.153160113463976,0,0.6575495405894971,-0.038170130634231435
19.0990990990991,2.884058970541986,17.177618946688224,0,0.6552648243112627,-0.03791083114368931
19.15915915915916,2.853179051476206,17.20193364799699,0,0.6529956978069977,-0.037650991777109864
19.21921921921922,2.8223475849710233,17.226061371310827,0,0.6507421933906086,-0.03739061623478255
19.27927927927928,2.791566555248911,17.250006681368646,0,0.648504343153532,-0.03712970822463233
19.33933933933934,2.760777479638147,17.27382067097404,0,0.6462821789642781,-0.0368682714621668
19.3993993993994,2.730103026150669,17.297414352235208,0,0.6440757324679769,-0.03660630967042336
19.45945945945946,2.6994240913540963,17.320885122461622,0,0.6418850350859291,-0.036343826579916284
19.51951951951952,2.6688029852149713,17.34419061603464,0,0.6397101180151559,-0.03608082592858339
19.57957957957958,2.638180611527179,17.36738103643456,0,0.6375510122279562,-0.03581731146173291
19.63963963963964,2.6076805465660495,17.39036826439209,0,0.6354077484714666,-0.03555328693199025
19.6996996996997,2.57718258201512,17.41324826574879,0,0.6332803572672216,-0.035288756099244416
19.75975975975976,2.546810714337891,17.435933264218765,0,0.6311688689107195,-0.03502372273059448
19.81981981981982,2.5164442115185612,17.45851858783024,0,0.6290733134709916,-0.03475819060029597
19.87987987987988,2.4860844478351987,17.48100770231983,0,0.6269937207901737,-0.034492163489707156
19.93993993993994,2.4558560211048386,17.50331326856807,0,0.6249301204830813,-0.034225645187235185
20.0,2.42563746071328,17.5255297850958,0,0.6228825419367867,-0.033958639488282046
20.06006006006006,2.3955537366609123,17.547570127241176,0,0.6208510143102017,-0.03369115019519059
20.12012012012012,2.365482906846155,17.56952829698519,0,0.6188355665336633,-0.03342318111719045
20.18018018018018,2.335488273992971,17.591362413782655,0,0.6168362273085191,-0.03315473607034365
20.24024024024024,2.3055092762978093,17.613120838569657,0,0.6148530251067199,-0.03288581887749032
20.3003003003003,2.2756715797394502,17.63471674732266,0,0.612885988170415,-0.03261643336819435
20.36036036036036,2.245852366793568,17.656243330583568,0,0.6109351445115498,-0.032346583378688766
20.42042042042042,2.2161152352216984,17.677658709203563,0,0.6090005219114651,-0.03207627275182103
20.48048048048048,2.186461641588485,17.69896595068697,0,0.6070821479205035,-0.031805505336998434
20.54054054054054,2.156893016979547,17.720168050979442,0,0.6051800498576165,-0.03153428499013326
20.6006006006006,2.127410767245658,17.74126793520783,0,0.6032942548099753,-0.0312626155735879
20.66066066066066,2.0979535582818007,17.76231322426569,0,0.601424789632584,-0.03099050095611963
20.72072072072072,2.0685849044657756,17.783260557375836,0,0.5995716809478993,-0.030717945012825855
20.78078078078078,2.039304716465041,17.80410787100096,0,0.5977349551454505,-0.03044495162508873
20.84084084084084,2.0101127528230394,17.82485260403442,0,0.5959146383814631,-0.03017152468051987
20.9009009009009,1.9809457514699067,17.845536919943424,0,0.5941107565784862,-0.02989766807290503
20.96096096096096,1.9518663732243862,17.866113654307185,0,0.5923233354250246,-0.029623385702148727
21.02102102102102,1.9228112159201454,17.886624999433042,0,0.5905524003751725,-0.029348681474218603
21.08108108108108,1.8938431329378562,17.907023976981417,0,0.5887979766482498,-0.02907355930108981
21.14114114114114,1.8649619564120001,17.927308330808057,0,0.5870600892284443,-0.028798023100689303
21.2012012012012,1.8361675340784247,17.947475870499744,0,0.5853387628644562,-0.02852207679684017
21.26126126126126,1.8073326132112415,17.967613110845644,0,0.5836340220691438,-0.028245724319205547
21.32132132132132,1.7786474738775864,17.987584807137548,0,0.5819458911191768,-0.027968969603232776
21.38138138138138,1.7499847971915081,18.007477501718803,0,0.5802743940546884,-0.02769181659009739
21.44144144144144,1.7213442091283717,18.027288990474105,0,0.578619554678935,-0.027414269226646963
21.5015015015015,1.692789272357321,18.04697311073776,0,0.5769813965579549,-0.027136331465344818
21.56156156156156,1.664255891433031,18.06657190316612,0,0.575359943020235,-0.0268580072642138
21.62162162162162,1.6357437198905194,18.086083274317133,0,0.5737552171563771,-0.026579300586779993
21.68168168168168,1.6073166376642294,18.105461472009996,0,0.5721672418187704,-0.02630021540201623
21.74174174174174,1.5789102933148405,18.12474837561494,0,0.5705960396212633,-0.026020755684285364
21.8018018018018,1.550588784475544,18.143898534794484,0,0.5690416329388448,-0.025740925413284037
21.86186186186186,1.522287584178527,18.162953699756322,0,0.5675040439073245,-0.02546072857398578
21.92192192192192,1.494006391590197,18.181911960972695,0,0.5659832944230163,-0.02518016915658426
21.98198198198198,1.4657449134138771,18.20077143901574,0,0.5644794061424279,-0.024899251156436496
22.04204204204204,1.4375676913428865,18.219487326888178,0,0.5629924004819518,-0.024617978574006032
22.1021021021021,1.409409830148749,18.23810103998821,0,0.561522298617561,-0.02433635541480591
22.16216216216216,1.38127106216454,18.25661080230821,0,0.5600691214845064,-0.024054385689341543
22.22222222222222,1.3531511270362735,18.2750148670987,0,0.5586328897770192,-0.023772073413053704
22.28228228228228,1.3250497716765628,18.29331151669421,0,0.5572136239480168,-0.023489422606261412
22.34234234234234,1.2970321143153343,18.311456844603192,0,0.5558113442088102,-0.023206437294104498
22.4024024024024,1.2689672986501037,18.32953378815722,0,0.5544260705288173,-0.022923121506486357
22.46246246246246,1.2409859337335132,18.34745645099273,0,0.5530578226352783,-0.022639479278016673
22.52252252252252,1.2130224341019433,18.365265461266446,0,0.5517066200129743,-0.022355514647953854
22.58258258258258,1.1850107734925017,18.383000801855545,0,0.5503724819039506,-0.02207123166014746
22.64264264264264,1.1570822538336132,18.400577671054016,0,0.549055427307241,-0.02178663436298069
22.7027027027027,1.1291709761691966,18.418036282378473,0,0.5477554749786002,-0.021501726809312775
22.762762762762762,1.1012767468684583,18.43537515758489,0,0.546472643430234,-0.021216513056421263
22.822822822822822,1.073333103122366,18.452633646115228,0,0.5452069509305364,-0.020930997165943967
22.882882882882882,1.045472298451167,18.469728527080726,0,0.54395841550383,-0.02064518320382155
22.942942942942942,1.0176280010080712,18.486699396666523,0,0.5427270549301093,-0.020359075240239406
23.003003003003002,0.9897334096806572,18.503585082234373,0,0.5415128867447869,-0.020072677349569617
23.063063063063062,0.9619215121481085,18.520303637545727,0,0.5403159282384438,-0.019785993610313028
23.123123123123122,0.9340587625251195,18.536933922081722,0,0.539136196456584,-0.019499028105041238
23.183183183183182,0.9062786475414221,18.553394881012185,0,0.5379737081993909,-0.01921178492033838
23.243243243243242,0.8784471447349804,18.569764571603574,0,0.5368284800214889,-0.01892426814674287
23.303303303303302,0.8506309958603284,18.586001970384764,0,0.535700528231706,-0.018636481878689205
23.363363363363362,0.822830070738028,18.6021058535465,0,0.5345898688928437,-0.018348430214449787
23.423423423423422,0.794976740422449,18.618113665420314,0,0.533496517821447,-0.018060117256076317
23.483483483483482,0.7672057697622208,18.63394671085568,0,0.5324204905875789,-0.01777154710934151
23.543543543543542,0.739381907138479,18.649680880914044,0,0.5313618025145999,-0.017482723883680697
23.603603603603602,0.711572550256645,18.66527640017782,0,0.5303204686789487,-0.017193651692133202
23.663663663663662,0.683777597914848,18.680732160839902,0,0.5292965039099278,-0.016904334651283756
23.723723723723722,0.6559287990978413,18.69608448887829,0,0.5282899227894919,-0.016614776881203882
23.783783783783782,0.628162244286192,18.711257251045357,0,0.5273007396520422,-0.016324982505393337
23.843843843843842,0.6003414039212887,18.726323965201765,0,0.5263289685842192,-0.016034955650721328
23.903903903903903,0.5724657969818175,18.741282823549422,0,0.5253746234247041,-0.01574470044736752
23.963963963963963,0.5446723306614537,18.75605932033341,0,0.5244377177640218,-0.015454221028763626
24.024024024024023,0.5168236844201551,18.770725447359222,0,0.5235182649443466,-0.015163521531534295
24.084084084084083,0.48891938429304194,18.785279423348616,0,0.5226162780593124,-0.014872606095438182
24.144144144144143,0.4610971711801023,18.7996484410013,0,0.5217317699538262,-0.014581478863309058
24.204204204204203,0.43321891621905184,18.813902893799277,0,0.5208647532238855,-0.014290143980996881
24.264264264264263,0.40535353978487343,18.82800608991341,0,0.5200152402163987,-0.013998605597308691
24.324324324324323,0.3774314711075172,18.841991800720653,0,0.5191832430290089,-0.013706867863949453
24.384384384384383,0.3495219180329122,18.855823939856958,0,0.5183687735099227,-0.013414934935463014
24.444444444444443,0.32155503314856043,18.869535715113248,0,0.5175718432577401,-0.013122810969173034
24.504504504504503,0.29360031563017525,18.88309166127593,0,0.5167924636212902,-0.012830500125123566
24.564564564564563,0.2656577418392983,18.89649097978361,0,0.5160306456994697,-0.012538006566019945
24.624624624624623,0.23765704366237328,18.909766009415605,0,0.515286400341084,-0.012245334457169561
24.684684684684683,0.2096681654872579,18.922882250820177,0,0.514559738144694,-0.01195248796642246
24.744744744744743,0.18162055315862935,18.935871440317012,0,0.5138506694584637,-0.011659471264111952
24.804804804804803,0.15358445149664054,18.948699737462956,0,0.5131592043800137,-0.01136628852299526
24.864864864864863,0.12555986074398928,18.961366438770863,0,0.5124853527562774,-0.011072943918194198
24.924924924924923,0.09747579209855953,18.973902353814346,0,0.5118291241833604,-0.010779441627135615
24.984984984984983,0.06933180249616117,18.98630581744766,0,0.5111905280064044,-0.01048578582949186
25.045045045045043,0.041198748384083994,18.998544351633157,0,0.5105695733194535,-0.010191980707121318
25.105105105105103,0.013005195018594151,19.010647793200995,0,0.509966268965325,-0.009898030444008957
25.165165165165163,-0.015177689643768033,19.02258436820067,0,0.5093806235354836,-0.009603939226206554
25.225225225225223,-0.043349878674898035,19.03435347875838,0,0.5088126453699187,-0.009309711241773171
25.285285285285283,-0.07158325837759622,19.04598396607474,0,0.5082623425570261,-0.009015350680715588
25.345345345345343,-0.09987826182250459,19.05747420256225,0,0.5077297229334921,-0.00872086173492857
25.405405405405403,-0.12816308759294215,19.06879386582703,0,0.5072147940841831,-0.008426248598135096
25.465465465465464,-0.15651008454043833,19.079970756589656,0,0.506717563342036,-0.008131515465826715
25.525525525525524,-0.18484712896561967,19.090975300581285,0,0.5062380377879552,-0.007836666535203889
25.585585585585584,-0.2132468818482761,19.101834589743213,0,0.5057762242507107,-0.007541706005116029
25.645645645645647,-0.2416368936803842,19.112519812365925,0,0.5053321293068416,-0.007246638076001795
25.705705705705707,-0.27009014116299,19.123057336925207,0,0.5049057592805624,-0.006951466949829354
25.765765765765767,-0.2986070475246019,19.133445572822755,0,0.5044971202436721,-0.006656196830036435
25.825825825825827,-0.3271146691016757,19.143656874121078,0,0.5041062180154692,-0.006360831921470537
25.885885885885887,-0.3556864645626323,19.153716490512895,0,0.5037330581626671,-0.006065376430328943
25.945945945945947,-0.38424915532139603,19.163597575238033,0,0.503377645999316,-0.005769834564098901
26.006006006006007,-0.41287652502065353,19.173324617382825,0,0.5030399865867274,-0.005474210531497763
26.066066066066067,-0.44149495673132216,19.18287158340229,0,0.502720084733401,-0.005178508542413021
26.126126126126128,-0.4701785625573556,19.192262187488488,0,0.5024179449949566,-0.004882732807842113
26.186186186186188,-0.4989277560353867,19.201494875467606,0,0.5021335716740698,-0.004586887539832873
26.246246246246248,-0.5276684065964398,19.210544856953106,0,0.5018669688204107,-0.0042909769514233006
26.306306306306308,-0.5564745787423675,19.219435944231982,0,0.501618140230585,-0.003995005256581536
26.366366366366368,-0.5852697672669575,19.228148976240117,0,0.501387089448081,-0.0036989766701459132
26.426426426426428,-0.6141266464625534,19.236711027793376,0,0.5011738197632194,-0.0034028954077650136
26.486486486486488,-0.6430433473976827,19.245125935415764,0,0.5009783342131056,-0.0031067656858375587
26.546546546546548,-0.6719426688439057,19.253376233276768,0,0.5008006355815868,-0.0028105917214522966
26.606606606606608,-0.700897788029455,19.26148777392473,0,0.5006407263992128,-0.00251437773232802
26.666666666666668,-0.7299068505481663,19.269464364066266,0,0.5004986089431984,-0.002218127936753605
26.726726726726728,-0.7589680019938752,19.277309810407942,0,0.5003742852373936,-0.0019218465535277302
26.786786786786788,-0.7880035134237132,19.28500798249373,0,0.5002677570522525,-0.0016255378018989045
26.846846846846848,-0.817087158120619,19.292583256880814,0,0.5001790259048087,-0.0013292059015054516
26.906906906906908,-0.8461409801666386,19.300020094678526,0,0.5001080930586543,-0.0010328550723153493
26.966966966966968,-0.8753152578583064,19.307361201040692,0,0.5000549595239212,-0.000736489534566064
27.027027027027028,-0.9044558155317048,19.314571996923824,0,0.5000196260572674,-0.00044011350870452285
27.087087087087088,-0.9336369435667591,19.321675545798715,0,0.5000020931618652,-0.00014373121532707995
27.147147147147148,-0.9628568163817504,19.328675595201414,0,0.5000023610873949,0.0001526531248806218
27.207207207207208,-0.9920369733238911,19.335557956028346,0,0.5000204298300412,0.0004490352912040005
27.26726726726727,-1.0213287694687476,19.34236249552295,0,0.500056299132493,0.0007454110629592225
27.32732732732733,-1.0505770293811287,19.349057314142886,0,0.500109968483947,0.0010417762195535523
27.38738738738739,-1.0798565768499175,19.35566406670993,0,0.500181437120115,0.0013381265405454914
27.44744744744745,-1.1092425643578165,19.362203482861176,0,0.5002707040232348,0.001634457805704809
27.50750750750751,-1.1385793233211368,19.368645051134614,0,0.5003777679220853,0.0019307657950725745
27.56756756756757,-1.1679419312402812,19.375009717660532,0,0.5005026272920037,0.00222704628902132
27.62762762762763,-1.1973285768330622,19.381301200621042,0,0.5006452803549075,0.0025232950683151995
27.68768768768769,-1.226737448817293,19.38752321819828,0,0.5008057250793199,0.0028195079141700064
27.74774774774775,-1.256166735910786,19.393679488574357,0,0.5009839591803986,0.003115680608313145
27.80780780780781,-1.2856919407712717,19.39978964696478,0,0.5011799801199692,0.0034118089330439144
27.86786786786787,-1.315156665928398,19.405825429330395,0,0.50139378510656,0.003707888671293462
27.92792792792793,-1.3447137602541361,19.411822258933217,0,0.5016253710954424,0.004003915606684771
27.98798798798799,-1.3742066593175832,19.417752465078514,0,0.5018747347886741,0.004299885523592773
28.04804804804805,-1.4037883598852314,19.423650916822414,0,0.5021418726351465,0.00459579420720445
28.10810810810811,-1.4333796437154298,19.429505731568,0,0.5024267808306353,0.004891637443578792
28.16816816816817,-1.4629786852264606,19.43532065685131,0,0.5027294553178532,0.005187411019706726
28.22822822822823,-1.4926611649531119,19.441114523766466,0,0.5030498917865098,0.00548311072357116
28.28828828828829,-1.5223477679213298,19.44687583632707,0,0.5033880856733721,0.005778732344207196
28.34834834834835,-1.5520366541748016,19.4526083715772,0,0.5037440321623281,0.006074271671761693
28.40840840840841,-1.5817259837572173,19.458315906560937,0,0.5041177261844585,0.0063697244975534474
28.46846846846847,-1.6114914274618608,19.464017040610596,0,0.5045091624181053,0.006665086614133175
28.52852852852853,-1.6412536128303583,19.469700647173628,0,0.5049183352889506,0.006960353815343344
28.58858858858859,-1.6710881695426014,19.475385283689413,0,0.5053452389700941,0.007255521896378022
28.64864864864865,-1.700915717917522,19.481059964393726,0,0.5057898673821368,0.00755058665384281
28.70870870870871,-1.7307343890236475,19.486728525810562,0,0.5062522141932675,0.007845543885814777
28.76876876876877,-1.7606197214942914,19.49240952243312,0,0.5067322728193528,0.008140389391902232
28.82882882882883,-1.7905697405045073,19.498106817988308,0,0.5072300364240316,0.008435118973304425
28.88888888888889,-1.820505109862068,19.503809590182858,0,0.507745497918811,0.008729728432871562
28.94894894894895,-1.8504239313577273,19.50952173564188,0,0.5082786499631688,0.00902421357516447
29.00900900900901,-1.880478779480303,19.515276780931305,0,0.5088294849646566,0.009318570206514257
29.06906906906907,-1.910513062590815,19.521049190971898,0,0.5093979950790093,0.009612794135082123
29.12912912912913,-1.9405248528980645,19.526842923114305,0,0.509984172210256,0.009906881170919113
29.18918918918919,-1.9706663328888812,19.53269192466096,0,0.5105880080108356,0.010200827126025722
29.24924924924925,-2.000781182849289,19.538570484975153,0,0.5112094938817149,0.010494627814411453
29.30930930930931,-2.030867445100382,19.54448262276073,0,0.5118486209725124,0.01078827905215451
29.36936936936937,-2.0610768177610677,19.550462893693762,0,0.5125053801816231,0.011081776657461448
29.42942942942943,-2.0912533438756093,19.556485227089237,0,0.5131797621563492,0.01137511645072665
29.48948948948949,-2.121471685862714,19.56256920738127,0,0.5138717572930322,0.011668294254591744
29.54954954954955,-2.151806119709304,19.56873495311805,0,0.5145813557371905,0.011961305894005306
29.60960960960961,-2.18210112806186,19.57495587779243,0,0.5153085473836592,0.012254147196282199
29.66966966966967,-2.212431020827397,19.581252094205848,0,0.5160533218767343,0.012546813991162942
29.72972972972973,-2.2427171955059797,19.587612171117534,0,0.5168156686103202,0.012839302110873155
29.78978978978979,-2.2731098281962296,19.5940728781206,0,0.5175955767280807,0.013131607390182981
29.84984984984985,-2.303530139495135,19.600623080771683,0,0.5183930351235932,0.013423725666466341
29.90990990990991,-2.333975661380988,19.607267648329636,0,0.5192080324405073,0.01371565277976009
29.96996996996997,-2.3644438933636978,19.61401151621137,0,0.5200405570727069,0.014007384572823491
30.03003003003003,-2.394932302287806,19.62085968639628,0,0.5208905971644744,0.014298916891197298
30.09009009009009,-2.425513758196866,19.62783456789006,0,0.5217581406106606,0.014590245583262842
30.15015015015015,-2.4560346376372024,19.634906862924588,0,0.5226431750568559,0.014881366500301243
30.21021021021021,-2.4866430162121262,19.642116725746718,0,0.5235456878995679,0.015172275496552536
30.27027027027027,-2.517260774600432,19.649452123945768,0,0.5244656662863991,0.015462968429274663
30.33033033033033,-2.5478851957249393,19.656918434097733,0,0.5254030971162316,0.015753441158802388
30.39039039039039,-2.578513528490194,19.664521102118318,0,0.5263579670394118,0.016043689548606306
30.45045045045045,-2.6092174201276577,19.672284641222113,0,0.5273302624579426,0.016333709465351842
30.51051051051051,-2.6399192418911737,19.680196277012232,0,0.5283199695256755,0.01662349677895804
30.57057057057057,-2.6706161212753186,19.688261702662842,0,0.5293270741485077,0.016913047362656242
30.63063063063063,-2.7013051507872596,19.696486682677232,0,0.5303515619845847,0.01720235709304912
30.69069069069069,-2.732130670533624,19.70491775146523,0,0.5313934184445017,0.017491421850169234
30.75075075075075,-2.7628681385345635,19.71350087771151,0,0.5324526286915146,0.017780237517537684
30.81081081081081,-2.793661578136944,19.72228317528564,0,0.5335291776417477,0.01806879998222276
30.87087087087087,-2.8244342609071826,19.731250425306463,0,0.5346230499644113,0.018357105134898605
30.93093093093093,-2.8552558104193437,19.740430740868355,0,0.5357342300820198,0.018645148869903663
30.99099099099099,-2.8860498399324643,19.749809337810618,0,0.5368627021706114,0.01893292708529904
31.05105105105105,-2.9168853933439713,19.759415378111612,0,0.5380084501599756,0.01922043568292712
31.11111111111111,-2.9476864504616604,19.769233462292036,0,0.5391714577338815,0.01950767056846984
31.17117117117117,-2.978521446655728,19.77929385945307,0,0.5403517083303098,0.019794627651506892
31.23123123123123,-3.009314753625797,19.789580503758142,0,0.541549185141688,0.02008130284557409
31.29129129129129,-3.04013416884902,19.800124830727782,0,0.5427638711151321,0.020367692068221584
31.35135135135135,-3.0709754032145056,19.81093521933151,0,0.5439957489526872,0.02065379124107198
31.41141141141141,-3.1016928220294044,19.821968842244125,0,0.5452448011115738,0.020939596289878293
31.47147147147147,-3.1324947596689974,19.833309854356408,0,0.5465110098044395,0.02122510314458208
31.53153153153153,-3.1632357496271393,19.84491515223047,0,0.5477943569996104,0.02151030773937145
31.59159159159159,-3.193981851013201,19.85681937744335,0,0.5490948244213494,0.021795206012738898
31.65165165165165,-3.22465900372649,19.869003736010605,0,0.5504123935501153,0.022079793907539055
31.71171171171171,-3.2552634438984773,19.88147573709274,0,0.5517470456228266,0.022364067371046632
31.77177177177177,-3.2859288555604422,19.894301227361044,0,0.55309876163313,0.022648022355014067
31.83183183183183,-3.3164441404478247,19.9074023754531,0,0.5544675223316691,0.022931654815729077
31.89189189189189,-3.346942522497666,19.920845897301422,0,0.5558533082263604,0.02321496071407244
31.95195195195195,-3.377418984572311,19.934641651581273,0,0.557256099582669,0.02349793601557528
32.012012012012015,-3.4078010884998746,19.94876794575888,0,0.5586758764238917,0.02378057669047678
32.072072072072075,-3.4381517421522734,19.96326530115848,0,0.56011261853144,0.02406287871378134
32.132132132132135,-3.4683342925375134,19.97807443092818,0,0.5615663054451281,0.024344838065315975
32.192192192192195,-3.498549049341373,19.993293975961976,0,0.5630369164634654,0.024626450729787693
32.252252252252255,-3.5285970768107795,20.00882337053761,0,0.5645244306439496,0.024907712696840414
32.312312312312315,-3.558611320297688,20.024729580202898,0,0.5660288268033671,0.025188619961112383
32.372372372372375,-3.588526449671004,20.04097747478179,0,0.5675500835180922,0.025469168522292883
32.432432432432435,-3.6183433809826857,20.057565674809172,0,0.5690881791243938,0.025749354385179522
32.492492492492495,-3.648063054082268,20.07449276077975,0,0.5706430917187442,0.026029173559734938
32.552552552552555,-3.677750518103038,20.09179504766526,0,0.5722147991581292,0.026308622061143584
32.612612612612615,-3.707278246688997,20.109396128626752,0,0.5738032790603658,0.026587695909868675
32.672672672672675,-3.7367750857400446,20.127370644174796,0,0.5754085088044185,0.026866391131708592
32.732732732732735,-3.7661779975737084,20.145679218829354,0,0.5770304655307237,0.02714470375785378
32.792792792792795,-3.795425323164904,20.164279896738485,0,0.5786691261415133,0.027422629824942955
32.852852852852855,-3.824643951479711,20.183251001993053,0,0.5803244673011454,0.02770016537511983
32.912912912912915,-3.853709862796202,20.202509576073115,0,0.5819964654364347,0.027977306456089212
32.972972972972975,-3.882748680310743,20.22213633398888,0,0.5836850967369902,0.02825404912117353
33.033033033033036,-3.911637734823492,20.24204578335732,0,0.5853903371555531,0.028530389429368915
33.093093093093096,-3.9404402894917943,20.262277635403166,0,0.5871121624083386,0.028806323445401235
33.153153153153156,-3.9691575555659693,20.2828300138245,0,0.588850547975384,0.02908184723978237
33.213213213213216,-3.997790769826199,20.30370099933651,0,0.5906054691008953,0.0293569568888659
33.273273273273276,-4.0262809843653375,20.324843550219754,0,0.5923769007936015,0.029631648474903252
33.333333333333336,-4.054750205472496,20.346345252929552,0,0.5941648178271091,0.029905918086099232
33.393393393393396,-4.08307961525661,20.36811334802179,0,0.5959691947402634,0.03017976181666796
33.453453453453456,-4.1113307522633304,20.390190841303777,0,0.5977900058375085,0.03045317576688828
33.513513513513516,-4.139504970821298,20.412575615349255,0,0.5996272251892558,0.03072615604315949
33.573573573573576,-4.167544883976733,20.435217672945328,0,0.6014808266322509,0.030998698758056702
33.633633633633636,-4.1955112183080105,20.45816158296424,0,0.6033507837699477,0.0312708000303861
33.693693693693696,-4.223405394990019,20.4814051151967,0,0.6052370699728842,0.031542455985240435
33.753753753753756,-4.251170908253729,20.504896592039522,0,0.6071396583790605,0.031813662754053965
33.813813813813816,-4.278925402942071,20.528731989734254,0,0.6090585218943236,0.03208441647465778
33.873873873873876,-4.306497294983056,20.552759233214946,0,0.6109936331927504,0.03235471329133457
33.933933933933936,-4.3340611729792915,20.577125663554355,0,0.6129449647170393,0.03262454935487376
33.993993993993996,-4.36150395973386,20.601727545260935,0,0.6149124886789012,0.03289392082262609
34.054054054054056,-4.38888464502445,20.626612829486188,0,0.6168961770594559,0.033162823858558566
34.114114114114116,-4.416204813339127,20.651779010522677,0,0.618896001609631,0.03343125463330897
34.174174174174176,-4.443409869218524,20.67717073438392,0,0.6209119338505631,0.033699209324240316
34.234234234234236,-4.470558123092197,20.70283729270086,0,0.622943945074006,0.033966684115495506
34.294294294294296,-4.497595479846277,20.728722357448635,0,0.6249920063427363,0.03423367519805141
34.354354354354356,-4.524635342261692,20.754930227890906,0,0.6270560884909679,0.034500178769773356
34.414414414414416,-4.551568135163142,20.781350352098627,0,0.629136162124766,0.03476619103546903
34.474474474474476,-4.578396236445595,20.807978690642862,0,0.6312321976224666,0.0350317082069428
34.53453453453454,-4.60523179856248,20.83492204222727,0,0.6333441651350973,0.035296726503049373
34.5945945945946,-4.63196661050705,20.862067163124944,0,0.6354720345868037,0.03556124214974787
34.65465465465466,-4.658603079651976,20.889409963831948,0,0.6376157756752767,0.03582525138015548
34.71471471471472,-4.685252191963422,20.917059601612003,0,0.6397753578721836,0.03608875043460103
34.77477477477478,-4.711807017973539,20.944900279763804,0,0.6419507504236048,0.0363517355606787
34.83483483483484,-4.738323908598427,20.972985245715087,0,0.6441419223504694,0.036614203013301254
34.8948948948949,-4.764804759899023,21.001311467948305,0,0.646348842448998,0.036876149054753594
34.95495495495496,-4.7911979397711155,21.0298177461273,0,0.6485714792911463,0.03713756995474575
35.01501501501502,-4.81755930167728,21.058558362639005,0,0.6508098012250534,0.037398461990466245
35.07507507507508,-4.84389081472067,21.087530162657522,0,0.6530637763754907,0.03765882144663486
35.13513513513514,-4.870194477248944,21.116729942063845,0,0.6553333726443185,0.037918644615555795
35.1951951951952,-4.896472317007769,21.14615444718508,0,0.6576185577109415,0.038177927797170295
35.25525525525526,-4.9227263912946215,21.175800374533193,0,0.6599192990327687,0.03843666729910935
35.31531531531532,-4.948906184641309,21.205604246681805,0,0.6622355638456783,0.03869485943674639
35.37537537537538,-4.975066700780152,21.235622172275797,0,0.6645673191644821,0.038952500533249605
35.43543543543544,-5.001262395178514,21.26591144771114,0,0.6669145317833982,0.039209586919634505
35.4954954954955,-5.0273906513904585,21.296347428462987,0,0.6692771682765208,0.039466114934815895
35.55555555555556,-5.053506122352264,21.32698701208821,0,0.671655194998299,0.039722080925660326
35.61561561561562,-5.07961103094349,21.357826615746326,0,0.6740485780840131,0.03997748124703781
35.67567567567568,-5.105707630555839,21.38886260515036,0,0.6764572834502589,0.04023231226187398
35.73573573573574,-5.131798205249131,21.420091294301876,0,0.6788812767954338,0.04048657034120176
35.7957957957958,-5.157885069907602,21.451508945225463,0,0.6813205236002216,0.04074025186421304
35.85585585585586,-5.183970570396509,21.4831117677027,0,0.6837749891280882,0.040993353218310304
35.91591591591592,-5.210108488197106,21.51495872419686,0,0.6862446384257739,0.04124587079915795
35.97597597597598,-5.236198330682812,21.54692053037125,0,0.6887294363237917,0.04149780101073384
36.03603603603604,-5.262345264787832,21.57911905267555,0,0.6912293474369289,0.04174914026538023
36.0960960960961,-5.288449229228384,21.611424013270724,0,0.6937443361647493,0.04199988498385514
36.15615615615616,-5.314615107056105,21.64395802366927,0,0.6962743666921021,0.042250031595383056
36.21621621621622,-5.340794223663259,21.676653707940837,0,0.69881940298963,0.042499576537706016
36.27627627627628,-5.367040092604025,21.709570880874487,0,0.7013794088142853,0.04274851625713423
36.33633633633634,-5.393253408158365,21.74257745651288,0,0.7039543477098413,0.042996847208596624
36.3963963963964,-5.419538629393898,21.77579729636181,0,0.7065441830074168,0.04324456585569148
36.45645645645646,-5.445898287908522,21.809226498749272,0,0.7091488778259936,0.04349166867073662
36.51651651651652,-5.472233539657889,21.842731796649073,0,0.7117683950729456,0.04373815213481982
36.57657657657658,-5.498648644391813,21.87643779107222,0,0.7144026974445636,0.04398401273784876
36.63663663663664,-5.5251462989288544,21.910340302765448,0,0.7170517474265896,0.04422924697860116
36.6966966966967,-5.551678646127354,21.94437004162399,0,0.7197155072947485,0.044473851364774476
36.75675675675676,-5.578248583415721,21.978522287795318,0,0.7223939391152867,0.044717822413035825
36.81681681681682,-5.604909624795878,22.012857462982033,0,0.7250870047455131,0.04496115664907145
36.87687687687688,-5.631664662743641,22.047370723602256,0,0.727794665834339,0.04520385060763615
36.93693693693694,-5.658465807481647,22.08198991720749,0,0.7305168838228286,0.045445900832602824
36.996996996997,-5.685366244721438,22.116772550878434,0,0.7332536199447446,0.04568730387701152
37.05705705705706,-5.71231806844757,22.151645301691023,0,0.736004835227102,0.04592805630311861
37.11711711711712,-5.7394251301185895,22.186730974948905,0,0.7387704904907229,0.04616815468244564
37.17717717717718,-5.76658905702481,22.22189043924782,0,0.7415505463507941,0.046407595595828334
37.23723723723724,-5.793863248064566,22.257180750649468,0,0.7443449632174279,0.04664637563346508
37.2972972972973,-5.821250595341537,22.29259333060809,0,0.7471537012962262,0.04688449139496566
37.35735735735736,-5.848804719882165,22.32818481371569,0,0.7499767205888475,0.047121939489399585
37.41741741741742,-5.87642734194544,22.363815373057083,0,0.7528139808935753,0.04735871653534432
37.47747747747748,-5.904222922040421,22.399606570526647,0,0.7556654418058925,0.047594819160933666
37.53753753753754,-5.932143955812788,22.435483598915322,0,0.758531062719054,0.04783024400390548
37.5975975975976,-5.960244511562005,22.47150193419426,0,0.7614108028246688,0.04806498771164981
37.65765765765766,-5.988477156148241,22.507586448164975,0,0.764304621113277,0.04829904694125647
37.71771771771772,-6.016845265612036,22.543727084072515,0,0.7672124763749374,0.04853241835956275
37.77777777777778,-6.045454346288612,22.580042886604605,0,0.7701343271998112,0.048765098643200784
37.83783783783784,-6.074206146149891,22.61639337330479,0,0.7730701319787545,0.04899708447864499
37.8978978978979,-6.1031042795393455,22.652767759579884,0,0.7760198489039095,0.04922837256225923
37.95795795795796,-6.132254981152685,22.689283182040317,0,0.778983435969299,0.04945895960034372
38.01801801801802,-6.161611196329004,22.72586320165589,0,0.7819608509714268,0.04968884230918214
38.07807807807808,-6.191125616108026,22.762431944508506,0,0.784952051509876,0.04991801741508823
38.13813813813814,-6.220905342628682,22.79910421740932,0,0.7879569949879163,0.05014648165445254
38.1981981981982,-6.250955076075226,22.835866240077205,0,0.7909756386131063,0.050374231773788775
38.25825825825826,-6.2811760512748425,22.87257835843029,0,0.7940079393979073,0.05060126452978027
38.31831831831832,-6.311676385683565,22.90935260131416,0,0.7970538541602914,0.05082757668932602
38.37837837837838,-6.342461201026258,22.946173904325246,0,0.8001133395243599,0.051053165029586865
38.43843843843844,-6.373483568332821,22.98296507547533,0,0.8031863519209593,0.05127802633803133
38.4984984984985,-6.4048008425927305,23.0197725154627,0,0.8062728475883009,0.0515021574124813
38.55855855855856,-6.436418606775864,23.056579754878328,0,0.8093727825725863,0.05172555506115778
38.61861861861862,-6.468342609589005,23.093369819514056,0,0.8124861127286309,0.051948216102726166
38.67867867867868,-6.500578768040681,23.130125222479393,0,0.8156127937204953,0.05217013736634174
38.73873873873874,-6.533133170023003,23.166827956265966,0,0.8187527810221131,0.052391315691694584
38.7987987987988,-6.566065286870958,23.203518404809508,0,0.821906029917929,0.0526117479290549
38.85885885885886,-6.59932873484523,23.24011750022,0,0.8250724955035322,0.05283143093931755
38.91891891891892,-6.632930154759314,23.276605550511967,0,0.8282521326862975,0.05305036159404697
38.97897897897898,-6.666984007030853,23.313076768554197,0,0.8314448961860281,0.05326853677552165
39.03903903903904,-6.701390541064952,23.349393426373627,0,0.834650740535598,0.053485953376778486
39.0990990990991,-6.736211271935209,23.385589956973497,0,0.8378696200816023,0.05370260830165715
39.15915915915916,-6.771454351590846,23.421642230922025,0,0.8411014889850051,0.053918498464843985
39.21921921921922,-6.8071281806987765,23.457525361531687,0,0.8443463012217942,0.05413362079191622
39.27927927927928,-6.843241412950233,23.493213691622444,0,0.8476040105836343,0.05434797221938545
39.33933933933934,-6.879858239453425,23.52873389373545,0,0.8508745706785277,0.05456154969474147
39.3993993993994,-6.916988665432866,23.564056363798983,0,0.8541579349314717,0.05477435017649567
39.45945945945946,-6.9545871777239014,23.59909899782656,0,0.8574540565851254,0.054986370634224374
39.51951951951952,-6.9926635476696255,23.633832735116492,0,0.8607628887004735,0.055197608048611985
39.57957957957958,-7.031340730639003,23.6683272052804,0,0.8640843841574938,0.05540805941149389
39.63963963963964,-7.07057420262157,23.70249729355189,0,0.8674184956558312,0.05561772172589952
39.6996996996997,-7.110318531523972,23.736260421615192,0,0.870765175715468,0.05582659200609478
39.75975975975976,-7.15069962258649,23.769677580934406,0,0.8741243766774033,0.05603466727762475
39.81981981981982,-7.191673101962925,23.802663028449665,0,0.8774960507043283,0.056241944577355915
39.87987987987988,-7.233251743867257,23.835178730573283,0,0.8808801497813109,0.0564484209535185
39.93993993993994,-7.27550725730892,23.86722921294159,0,0.8842766257164765,0.05665409346574833
40.0,-7.318395414418502,23.89872811361402,0,0.8876854301416961,0.056858959185128885
40.06006006006006,-7.361930188352764,23.92963374677779,0,0.8911065145132755,0.05706301519423291
40.12012012012012,-7.406185727599291,23.95994338511087,0,0.8945398301126439,0.057266258587163915
40.18018018018018,-7.451117907294428,23.98957017439287,0,0.8979853280470513,0.057468686469597706
40.24024024024024,-7.496802620960778,24.018506190791488,0,0.9014429592502613,0.05767029595882339
40.3003003003003,-7.543134685550086,24.046628008174004,0,0.9049126744832533,0.05787108418378471
40.36036036036036,-7.590251992155501,24.073961289634227,0,0.90839442433492,0.058071048285120636
40.42042042042042,-7.638110463540158,24.10041879116761,0,0.9118881592227746,0.05827018541520631
40.48048048048048,-7.686664541367961,24.125917535324323,0,0.9153938293936537,0.058468492738193406
40.54054054054054,-7.735993238135813,24.150440265208676,0,0.9189113849244288,0.05866596743005076
40.6006006006006,-7.7860488396947645,24.173921245229536,0,0.9224407757227147,0.058862606678604275
40.66066066066066,-7.8368416726121755,24.196364637419467,0,0.9259819515275847,0.05905840768357727
40.72072072072072,-7.88825224092219,24.217728311267678,0,0.9295348619102852,0.05925336765663019
40.78078078078078,-7.940417774017677,24.238081072882636,0,0.9330994562749544,0.059447483821400325
40.84084084084084,-7.993151030547577,24.257365071683452,0,0.9366756838593422,0.05964075341354133
40.9009009009009,-8.046457273045787,24.275605427630666,0,0.9402634937355331,0.059833173680762665
40.96096096096096,-8.100341801908318,24.29282773892201,0,0.9438628348106743,0.06002474188286886
41.02102102102102,-8.15474251533708,24.3090386961764,0,0.9474736558276975,0.060215455291798226
41.08108108108108,-8.209731108530608,24.324286685086253,0,0.9510959053660557,0.060405311191662106
41.14114114114114,-8.265107293529198,24.33854763990891,0,0.9547295318424492,0.06059430687878327
41.2012012012012,-8.321009671255714,24.351890921633856,0,0.958374483511564,0.06078243966173446
41.26126126126126,-8.377302585976372,24.364317801075593,0,0.9620307084668076,0.06096970686137681
41.32132132132132,-8.434056633536759,24.37587938036474,0,0.9656981546410477,0.06115610581089793
41.38138138138138,-8.491203009231123,24.38659702727603,0,0.969376769807356,0.06134163385584996
41.44144144144144,-8.548670613165914,24.396495950064317,0,0.9730665015797474,0.06152628835418723
41.5015015015015,-8.606458019267913,24.405615623429966,0,0.976767297413932,0.06171006667630407
41.56156156156156,-8.664636339033583,24.414004998169915,0,0.9804791046080572,0.061892966205072064
41.62162162162162,-8.723132697669941,24.421690879479506,0,0.984201870303463,0.06207498433587743
41.68168168168168,-8.781945608910354,24.42871133995826,0,0.9879355414854316,0.0622561184766581
41.74174174174174,-8.84107356570887,24.435103946692426,0,0.9916800649839437,0.06243636604794062
41.8018018018018,-8.900440169281001,24.440898830919995,0,0.9954353874744377,0.06261572448287694
41.86186186186186,-8.960117582410284,24.44614080603514,0,0.999201455478564,0.06279419122728083
41.92192192192192,-9.020104234001751,24.450865815417327,0,1.0029782153649527,0.06297176373966445
41.98198198198198,-9.080245308635499,24.455099132989496,0,1.0067656133499716,0.06314843949127436
42.04204204204204,-9.140767285498683,24.458892583764616,0,1.010563595498496,0.06332421596612756
42.1021021021021,-9.201436950326562,24.46226672587435,0,1.0143721077246748,0.06349909066104745
42.16216216216216,-9.26240586988169,24.46526536607141,0,1.0181910957927025,0.06367306108569934
42.22222222222222,-9.323593428680025,24.467918448819375,0,1.0220205053175881,0.06384612476262597
42.28228228228228,-9.385075703560641,24.47026260178119,0,1.0258602817659352,0.06401827922728279
42.34234234234234,-9.446770873327464,24.472327406972852,0,1.029710370456715,0.06418952202807313
42.4024024024024,-9.508675451981453,24.47414536214519,0,1.0335707165620425,0.06435985072638291
42.46246246246246,-9.570867203571414,24.475750236200128,0,1.0374412651079625,0.06452926289661554
42.52252252252252,-9.633262497609746,24.47717074803235,0,1.0413219609752289,0.06469775612622641
42.58258258258258,-9.695940226160893,24.47843901941416,0,1.045212748900092,0.06486532801575728
42.64264264264264,-9.75881555281818,24.479583063313306,0,1.049113573475082,0.06503197617887033
42.7027027027027,-9.821968500053305,24.480633525265063,0,1.0530243791498046,0.06519769824238238
42.76276276276276,-9.885313025419865,24.48161757951475,0,1.0569451102317236,0.06536249184629839
42.82282282282282,-9.948845506473058,24.48256331634188,0,1.060875710886961,0.06552635464384533
42.88288288288288,-10.01273302737427,24.48350068186747,0,1.0648161251410881,0.06568928430150546
42.94294294294294,-10.076803545258032,24.484454129069995,0,1.0687662968799239,0.06585127849904952
43.003003003003,-10.141053383435999,24.485450014395326,0,1.0727261698503345,0.0660123349295699
43.06306306306306,-10.205653088898151,24.486517044235306,0,1.0766956876610327,0.06617245129951337
43.12312312312312,-10.2704270535839,24.487677912467028,0,1.080674793783385,0.06633162532871391
43.18318318318318,-10.33537154901567,24.48895728287541,0,1.0846634315522103,0.06648985475042496
43.24324324324324,-10.400660592054694,24.49038328950936,0,1.088661544166594,0.06664713731135194
43.3033033033033,-10.466115006573276,24.49197626972427,0,1.0926690746906904,0.06680347077168408
43.36336336336336,-10.531821070712956,24.493761820253685,0,1.0966859660545376,0.06695885290512654
43.42342342342342,-10.597867398149983,24.495766205805523,0,1.1007121610548687,0.06711328149893193
43.48348348348348,-10.663980008322113,24.4980036685554,0,1.1047476023559253,0.067266754353932
43.54354354354354,-10.730428315643616,24.500504902946677,0,1.1087922324902793,0.0674192692845689
43.6036036036036,-10.797099790925712,24.503264508237717,0,1.1128459938596422,0.0675708241189261
43.66366366366366,-10.864039694653815,24.506251943090522,0,1.1169088287356956,0.06772141669875975
43.72372372372372,-10.931107377479243,24.509426882098026,0,1.1209806792609047,0.06787104487952891
43.78378378378378,-10.99844188361423,24.512762660949374,0,1.1250614874493468,0.06801970653042652
43.84384384384384,-11.066091389944132,24.51622952776284,0,1.1291511951875357,0.06816739953440945
43.9039039039039,-11.13391683780284,24.51978819021219,0,1.133249744235249,0.06831412178822878
43.96396396396396,-11.20206076491845,24.523413941603657,0,1.1373570762263605,0.06845987120245983
44.02402402402402,-11.270383562836948,24.527067014385178,0,1.1414731326696654,0.0686046457015317
44.08408408408408,-11.338933366064625,24.530717219239776,0,1.145597854949721,0.06874844322375702
44.14414414414414,-11.407757750463924,24.534333710103795,0,1.1497311843276732,0.06889126172136119
44.2042042042042,-11.47690308066955,24.53788448721997,0,1.153873061942099,0.06903309916051159
44.26426426426426,-11.546225907160004,24.54132674707954,0,1.1580234288098417,0.06917395352134657
44.32432432432432,-11.61576960956992,24.544626102850014,0,1.1621822258268528,0.06931382279800417
44.38438438438438,-11.685668526859367,24.547750097662174,0,1.1663493937690315,0.06945270499865065
44.44444444444444,-11.755773217873863,24.550651192095735,0,1.1705248732930706,0.06959059814550898
44.5045045045045,-11.826118691532669,24.553288099006952,0,1.1747086049373012,0.06972750027488696
44.56456456456456,-11.896827749322435,24.555618867659177,0,1.1789005291225365,0.06986340943720502
44.62462462462462,-11.967741426232623,24.55758852430629,0,1.1831005861529227,0.06999832369702423
44.68468468468468,-12.038881383208107,24.55914507703092,0,1.1873087162167892,0.07013224113307368
44.74474474474474,-12.110262984973303,24.56023149484835,0,1.1915248593875,0.07026515983827794
44.8048048048048,-12.181983479053661,24.56078532914904,0,1.1957489556243062,0.07039707791978418
44.86486486486486,-12.253951799553791,24.56073539957853,0,1.199980944773204,0.07052799349898917
44.92492492492492,-12.326158340918347,24.56000489855411,0,1.204220766567786,0.07065790471156591
44.98498498498498,-12.398583084403505,24.558508824651376,0,1.2084683606301057,0.07078680970749039
45.04504504504504,-12.471194374788608,24.556153044819492,0,1.2127236664715324,0.07091470665106767
45.1051051051051,-12.54411423300554,24.552824492976576,0,1.2169866234936146,0.07104159372095827
45.16516516516516,-12.617192887535527,24.5484060388456,0,1.2212571709889428,0.07116746911020393
45.22522522522522,-12.690429992655895,24.542758357104386,0,1.2255352481420134,0.07129233102625342
45.28528528528528,-12.763878110958894,24.535713789371105,0,1.2298207940300983,0.07141617769098813
45.34534534534534,-12.837323713355726,24.52710550267107,0,1.2341137476241046,0.0715390073407472
45.4054054054054,-12.91083399452338,24.51670763767915,0,1.2384140477894539,0.07166081822635288
45.46546546546546,-12.984277928247398,24.504278676171374,0,1.2427216332869442,0.07178160861313523
45.525525525525524,-13.057621255405099,24.489513435280628,0,1.247036442773626,0.07190137678095695
45.585585585585584,-13.130559336896887,24.47210472821503,0,1.2513584148036756,0.07202012102423781
45.645645645645644,-13.202998933825604,24.451631938116336,0,1.2556874878292692,0.07213783965197892
45.705705705705704,-13.274624817181092,24.427640765311224,0,1.2600236002014622,0.07225453098778697
45.765765765765764,-13.345090706837638,24.39958339783727,0,1.264366690171061,0.07237019336989788
45.825825825825824,-13.41372005962836,24.36693386876847,0,1.2687166958895115,0.07248482515120064
45.885885885885884,-13.479967549704531,24.328990525709045,0,1.2730735554097699,0.07259842469926064
45.945945945945944,-13.54278487362013,24.285218343545598,0,1.2774372066871917,0.07271099039634302
46.006006006006004,-13.601036518215334,24.235155130451915,0,1.2818075875804127,0.07282252063943565
46.066066066066064,-13.653422298175926,24.178630067198842,0,1.2861846358522335,0.07293301384027188
46.126126126126124,-13.698667456404312,24.11591087210581,0,1.29056828917051,0.07304246842535343
46.186186186186184,-13.736086946432813,24.04796973249159,0,1.2949584851090332,0.07315088283597246
46.246246246246244,-13.766027617827293,23.976050572637448,0,1.299355161148427,0.07325825552823402
46.306306306306304,-13.789164242436957,23.90138264611643,0,1.3037582546770317,0.07336458497307788
46.366366366366364,-13.806360316306398,23.824868298144974,0,1.308167702991798,0.07346986965630035
46.426426426426424,-13.818482217306968,23.747145300971678,0,1.3125834432991814,0.07357410807857592
46.486486486486484,-13.826323201006119,23.668593454875428,0,1.3170054127160347,0.07367729875547847
46.546546546546544,-13.830564073807158,23.58944045341323,0,1.3214335482705022,0.07377944021750256
46.606606606606604,-13.83177673121834,23.509975317551888,0,1.3258677869029214,0.07388053101008424
46.666666666666664,-13.830450620017979,23.430212004126147,0,1.3303080654667172,0.07398056969362185
46.726726726726724,-13.826994394904766,23.35024447794564,0,1.3347543207292998,0.07407955484349645
46.786786786786784,-13.821756206535452,23.27011983272749,0,1.3392064893729678,0.07417748505009211
46.846846846846844,-13.815032822579006,23.189844341166825,0,1.3436645079958103,0.07427435891881605
46.906906906906904,-13.807077789905065,23.109388860577493,0,1.3481283131126076,0.07437017507011844
46.966966966966964,-13.798118247998808,23.028775010209735,0,1.3525978411557358,0.07446493213951207
47.027027027027025,-13.788355490894023,22.948002876182738,0,1.3570730284760757,0.0745586287775918
47.087087087087085,-13.777969300304635,22.867053840012286,0,1.361553811343912,0.0746512636500537
47.147147147147145,-13.767121962023975,22.785893187488792,0,1.3660401259498494,0.07474283543771422
47.207207207207205,-13.755962019676208,22.70447253090274,0,1.370531908405713,0.07483334283652869
47.267267267267265,-13.744627817733601,22.62273207629015,0,1.3750290947454642,0.0749227845576102
47.327327327327325,-13.733286737500226,22.540862766325798,0,1.3795316209261084,0.07501115932724774
47.387387387387385,-13.722041766737476,22.458618710705927,0,1.3840394228286073,0.07509846588692445
47.447447447447445,-13.711041144292087,22.376094097961563,0,1.388552436258796,0.07518470299333554
47.507507507507505,-13.700409192506223,22.293206027649973,0,1.3930705969482897,0.07526986941840587
47.567567567567565,-13.69029413617833,22.210044932076624,0,1.3975938405554074,0.07535396394930763
47.627627627627625,-13.680824990136568,22.12652453816888,0,1.4021221026660802,0.07543698538847741
47.687687687687685,-13.672138317276652,22.042558175793264,0,1.4066553187947741,0.07551893255363348
47.747747747747745,-13.664404100574359,21.958325775105603,0,1.411193424385406,0.07559980427779238
47.807807807807805,-13.657766020053627,21.873656186530745,0,1.4157363548122626,0.07567959940928573
47.867867867867865,-13.652407316317916,21.78873482795774,0,1.4202840453809251,0.07575831681177657
47.927927927927925,-13.6484947780358,21.70331126771405,0,1.4248364313291821,0.07583595536427548
47.987987987987985,-13.646237451237244,21.61766831880035,0,1.429393447827962,0.07591251396115667
48.048048048048045,-13.64584098571136,21.531656975456816,0,1.4339550299822472,0.07598799151217359
48.108108108108105,-13.647533518572924,21.445484437444627,0,1.438521112832003,0.07606238694247455
48.168168168168165,-13.651565508853164,21.359020834778846,0,1.4430916313531021,0.076135699192618
48.228228228228225,-13.658197553729574,21.272490092374955,0,1.447666520458249,0.07620792721858759
48.288288288288285,-13.667725035229768,21.185870860920325,0,1.4522457149979116,0.07627906999180709
48.348348348348345,-13.6804198574999,21.099484071372284,0,1.4568291497612407,0.07634912649915494
48.408408408408405,-13.696416136771068,21.01332721142307,0,1.461416759477008,0.07641809574297886
48.468468468468465,-13.715604485829703,20.927554837346126,0,1.4660084788145278,0.07648597674110985
48.528528528528525,-13.73785515562799,20.8422268720381,0,1.4706042423845918,0.0765527685268763
48.588588588588586,-13.763018511717231,20.75739650738338,0,1.4752039847403986,0.07661847014911771
48.648648648648646,-13.790899781073952,20.67318726476308,0,1.4798076403784868,0.07668308067219827
48.708708708708706,-13.82136519787922,20.589485651284267,0,1.4844151437396658,0.07674659917602017
48.768768768768766,-13.85415933405844,20.50647951222428,0,1.4890264292099527,0.07680902475603665
48.828828828828826,-13.88912793372806,20.424048407200843,0,1.4936414311215054,0.07687035652326502
48.888888888888886,-13.92608444952309,20.34214709638815,0,1.4982600837535545,0.07693059360429914
48.948948948948946,-13.964836657315532,20.260728822075034,0,1.502882321333343,0.07698973514132197
49.009009009009006,-14.005150058336882,20.179817129924356,0,1.5075080780370622,0.07704778029211781
49.069069069069066,-14.046855450745632,20.09928906207324,0,1.5121372879907882,0.07710472823008416
49.129129129129126,-14.089743774409284,20.019093355023305,0,1.5167698852714195,0.07716057814424365
49.189189189189186,-14.1336389220282,19.9391070716317,0,1.5214058039076204,0.07721532923925549
49.249249249249246,-14.17832106330328,19.85927719540885,0,1.5260449778807519,0.0772689807354268
49.309309309309306,-14.223641977907182,19.779410404034227,0,1.5306873411258213,0.0773215318687238
49.369369369369366,-14.269327581226555,19.699520807033615,0,1.5353328275324158,0.07737298189078258
49.429429429429426,-14.315251448739378,19.619344622873164,0,1.5399813709456467,0.07742333006891979
49.489489489489486,-14.361117877147702,19.53889175091029,0,1.5446329051670926,0.07747257568614312
49.549549549549546,-14.406734981502618,19.457963760001533,0,1.549287363955739,0.07752071804116142
49.609609609609606,-14.451854519385133,19.376428096229127,0,1.5539446810289272,0.07756775644839486
49.669669669669666,-14.4962086612644,19.29414859281417,0,1.5586047900632902,0.07761369023798446
49.729729729729726,-14.539507194429456,19.210984751385205,0,1.5632676246957056,0.07765851875580183
49.789789789789786,-14.581434565577041,19.1267909826877,0,1.5679331185242342,0.07770224136345835
49.849849849849846,-14.621615764033482,19.041483729084533,0,1.572601205109068,0.0777448574383143
49.909909909909906,-14.659681568743167,18.9549052998525,0,1.5772718179734775,0.07778636637348782
49.969969969969966,-14.69520286097956,18.866959146060616,0,1.5819448906047553,0.07782676757786336
50.03003003003003,-14.727724425075277,18.777541879709435,0,1.586620356455169,0.07786606047610033
50.09009009009009,-14.756743756627333,18.686612158487236,0,1.5912981489429006,0.0779042445086411
50.15015015015015,-14.781710262991666,18.59426248398593,0,1.5959782014530035,0.07794131913171905
50.21021021021021,-14.80211801724897,18.500444886120857,0,1.600660447338344,0.07797728381736632
50.27027027027027,-14.817418588704264,18.4053914975074,0,1.6053448199205533,0.07801213805342132
50.33033033033033,-14.827150997024367,18.309352239995665,0,1.6100312524909783,0.07804588134353599
50.39039039039039,-14.831239505013023,18.212641276192173,0,1.6147196783116293,0.07807851320718293
50.45045045045045,-14.829897274388813,18.115530046917552,0,1.619410030616131,0.07811003317966217
50.51051051051051,-14.823378106077852,18.01836712103961,0,1.624102242610675,0.07814044081210786
50.57057057057057,-14.811954812746043,17.921355602338007,0,1.6287962474749704,0.07816973567149461
50.63063063063063,-14.795907593549458,17.82469524627849,0,1.6334919783631923,0.07819791734064371
50.69069069069069,-14.7755226382568,17.72858164344619,0,1.6381893684049365,0.078224985418229
50.75075075075075,-14.75107025786944,17.63313159074243,0,1.642888350706172,0.07825093951878263
50.81081081081081,-14.722811835274442,17.538456251850135,0,1.647588858350193,0.07827577927270055
50.87087087087087,-14.690999994193476,17.44466127535704,0,1.6522908243985701,0.07829950432624773
50.93093093093093,-14.65582025828881,17.35169977476168,0,1.656994181892109,0.07832211434156329
50.99099099099099,-14.61749238099495,17.259668227784818,0,1.6616988638517955,0.0783436089966652
51.05105105105105,-14.57622944408308,17.168658855235734,0,1.6664048032797592,0.07836398798545499
51.11111111111111,-14.53220116133799,17.078687112907854,0,1.671111933160218,0.07838325101772195
51.17117117117117,-14.48548358872588,16.989622045752196,0,1.6758201864604396,0.0784013978191474
51.23123123123123,-14.436327526163911,16.901693485501376,0,1.680529496131692,0.07841842813130853
51.291291291291294,-14.384780348081273,16.814769368654098,0,1.6852397951102005,0.07843434171168209
51.351351351351354,-14.330952013695438,16.728863369251627,0,1.6899510163181022,0.07844913833364792
51.411411411411414,-14.274942596752634,16.64399047388291,0,1.694663092664399,0.078462817786492
51.471471471471475,-14.216892101627746,16.560236338236656,0,1.6993759570459193,0.07847537987540962
51.531531531531535,-14.156838647613416,16.477550331094083,0,1.7040895423482645,0.07848682442150809
51.591591591591595,-14.094858931260221,16.39595557731659,0,1.708803781446774,0.07849715126180931
51.651651651651655,-14.030970914730467,16.31541383011013,0,1.7135186072074737,0.078506360249252
51.711711711711715,-13.965291845885536,16.236025441029472,0,1.7182339524880357,0.07851445125269396
51.771771771771775,-13.897829559647262,16.157765597680527,0,1.7229497501387339,0.07852142415691375
51.831831831831835,-13.828585157082486,16.08062132011575,0,1.727665933003399,0.07852727886261249
51.891891891891895,-13.757670534754359,16.0047142481745,0,1.73238243392038,0.07853201528641518
51.951951951951955,-13.685026315816625,15.929992173326074,0,1.737099185723491,0.07853563336087192
52.012012012012015,-13.610766552463405,15.856597700609424,0,1.7418161212429786,0.07853813303445889
52.072072072072075,-13.53477182572798,15.784455229822475,0,1.7465331733064697,0.078539514271579
52.132132132132135,-13.457162944850293,15.713738926912535,0,1.7512502747399323,0.07853977705256251
52.192192192192195,-13.377813340518397,15.64439629301753,0,1.7559673583686317,0.07853892137366725
52.252252252252255,-13.29688215977029,15.576543613985704,0,1.7606843570180855,0.07853694724707867
52.312312312312315,-13.214439784300026,15.51016015663476,0,1.7654012035150248,0.07853385470090965
52.372372372372375,-13.130497787871828,15.445161299349158,0,1.770117830688343,0.07852964377920019
52.432432432432435,-13.045132384691877,15.381498401089125,0,1.7748341713700613,0.07852431454191663
52.492492492492495,-12.958486363447824,15.319151960525774,0,1.7795501583962774,0.07851786706495101
52.552552552552555,-12.870643771948254,15.25803962214561,0,1.7842657246081262,0.07851030144011972
52.612612612612615,-12.781691660261162,15.198066025223438,0,1.7889808028527356,0.07850161777516243
52.672672672672675,-12.691719886210592,15.139123835828583,0,1.7936953259841812,0.07849181619374046
52.732732732732735,-12.600756529466908,15.081054229911235,0,1.7984092268644474,0.07848089683543497
52.792792792792795,-12.509024928305164,15.023811178716576,0,1.803122438364375,0.07846885985574507
52.852852852852855,-12.416557974945897,14.96721678298147,0,1.8078348933646264,0.07845570542608556
52.912912912912915,-12.323389496769144,14.911088352615952,0,1.8125465247566346,0.07844143373378441
52.972972972972975,-12.229750017991842,14.85535431168295,0,1.8172572654435615,0.07842604498208029
53.033033033033036,-12.13561123629758,14.799782368141303,0,1.8219670483412538,0.07840953939011949
53.093093093093096,-12.041141414690888,14.744253284594913,0,1.8266758063791975,0.07839191719295287
53.153153153153156,-11.94644462422263,14.688606901004228,0,1.8313834725014722,0.0783731786415325
53.213213213213216,-11.851625545973821,14.63268244873415,0,1.8360899796677095,0.0783533240027081
53.273273273273276,-11.756657717027922,14.576241387901963,0,1.8407952608540454,0.07833235355922324
53.333333333333336,-11.66177763988278,14.51920226204916,0,1.8454992490540723,0.07831026760971134
53.393393393393396,-11.567090359088006,14.461409920729098,0,1.8502018772797963,0.07828706646869132
53.453453453453456,-11.47256902360596,14.402631515550038,0,1.8549030785625915,0.07826275046656324
53.513513513513516,-11.378449137606488,14.34280181314022,0,1.8596027859541517,0.0782373199496035
53.573573573573576,-11.284768127384151,14.281740202820757,0,1.864300932527444,0.07821077527995997
53.633633633633636,-11.19162806123281,14.21931459755101,0,1.868997451377666,0.07818311683564684
53.693693693693696,-11.09919494471921,14.155448059877557,0,1.8736922756231904,0.07815434501053915
53.753753753753756,-11.007437120239672,14.089938103588375,0,1.8783853384065272,0.07812446021436728
53.813813813813816,-10.916646839386912,14.022828884672279,0,1.883076572895267,0.07809346287271106
53.873873873873876,-10.82670095715643,13.95406491718246,0,1.887765912283038,0.07806135342699376
53.933933933933936,-10.737440558588062,13.883858342830981,0,1.8924532897904554,0.0780281323344757
53.993993993993996,-10.64876989946378,13.812480743395867,0,1.8971386386660727,0.0779938000682479
54.054054054054056,-10.560594561406438,13.740191542805757,0,1.901821892187335,0.07795835711722512
54.114114114114116,-10.472628469073797,13.667079187741276,0,1.9065029836615228,0.0779218039861392
54.174174174174176,-10.384779903789427,13.593382631389034,0,1.9111818464267096,0.07788414119553151
54.234234234234236,-10.29689336619647,13.519284996584815,0,1.9158584138527044,0.0778453692817459
54.294294294294296,-10.208877734357833,13.445024269760994,0,1.9205326193420038,0.07780548879692076
54.354354354354356,-10.120449494995624,13.370681213748611,0,1.9252043963307406,0.07776450030898135
54.414414414414416,-10.031581012054342,13.296561729708223,0,1.92987367828963,0.07772240440163167
54.474474474474476,-9.941987389770581,13.222771390425835,0,1.934540398724921,0.07767920167434603
54.53453453453454,-9.851574571531124,13.14959518615091,0,1.9392044911793362,0.0776348927423607
54.5945945945946,-9.760118404277032,13.077237808961565,0,1.9438658892330272,0.07758947823666502
54.65465465465466,-9.667456398244187,13.005987217757138,0,1.948524526504512,0.07754295880399248
54.71471471471472,-9.57335872229817,12.936120131356926,0,1.9531803366516247,0.07749533510681142
54.77477477477478,-9.477720648274765,12.868052672075205,0,1.957833253372461,0.07744660782331576
54.83483483483484,-9.380175003967713,12.802071153078362,0,1.9624832104063183,0.07739677764741515
54.8948948948949,-9.280672227832795,12.738747784190211,0,1.9671301415346463,0.07734584528872518
54.95495495495496,-9.17883294575924,12.678514364151052,0,1.9717739805819805,0.07729381147255737
55.01501501501502,-9.074595443793065,12.622083075579422,0,1.9764146614168947,0.0772406769399086
55.07507507507508,-8.967695552620404,12.570134773470397,0,1.9810521179529346,0.07718644244745082
55.13513513513514,-8.858057627734404,12.523538034070512,0,1.9856862841495624,0.0771311087675201
55.1951951951952,-8.745732229577659,12.483275557278152,0,1.9903170940130974,0.07707467668810573
55.25525525525526,-8.63069948904364,12.450348839900247,0,1.9949444815976562,0.07701714701283889
55.31531531531532,-8.513270657886597,12.425867003194071,0,1.9995683810060885,0.07695852056098135
55.37537537537538,-8.39403255719655,12.410891936581397,0,2.004188726390921,0.07689879816741366
55.43543543543544,-8.273664989857666,12.40584256669844,0,2.008805451955292,0.07683798068262333
55.4954954954955,-8.152954843560561,12.410056018045902,0,2.0134184919538862,0.07677606897269278
55.55555555555556,-8.032577312424543,12.422568336966034,0,2.0180277806938745,0.07671306391928684
55.61561561561562,-7.912880952399369,12.442339880004939,0,2.022633252535848,0.07664896641964042
55.67567567567568,-7.794085981478299,12.468339530058072,0,2.0272348418947534,0.07658377738654548
55.73573573573574,-7.676208348250369,12.499617584401246,0,2.031832483240825,0.07651749774833828
55.7957957957958,-7.559408427710544,12.53524277702602,0,2.036426111100524,0.07645012844888592
55.85585585585586,-7.443421118007662,12.574479504867478,0,2.04101566005746,0.0763816704475731
55.91591591591592,-7.328118896177077,12.616633470207702,0,2.0456010647533356,0.07631212471928835
55.97597597597598,-7.21344413104301,12.661047328872142,0,2.0501822598888646,0.07624149225441017
56.03603603603604,-7.099117285857864,12.707206318943525,0,2.0547591802247114,0.07616977405879291
56.0960960960961,-6.98507331836908,12.75456026838748,0,2.059331760582415,0.07609697115375251
56.15615615615616,-6.8709466578870675,12.802722230595153,0,2.0638999358453187,0.07602308457605192
56.21621621621622,-6.756737666059676,12.851181954070833,0,2.0684636409594983,0.07594811537788623
56.27627627627628,-6.642143406689076,12.899577942049543,0,2.0730228109346864,0.0758720646268679
56.33633633633634,-6.5270815988324715,12.94746898632755,0,2.077577380845201,0.07579493340601133
56.3963963963964,-6.411390672712198,12.994455143410457,0,2.0821272858308655,0.07571672281371762
56.45645645645646,-6.29482648227118,13.040169658037657,0,2.086672461097937,0.07563743396375887
56.51651651651652,-6.177294411633084,13.084180497992733,0,2.0912128419200253,0.07555706798526221
56.57657657657658,-6.058776455081662,13.12602408057137,0,2.095748363639017,0.07547562602269393
56.63663663663664,-5.939015024434066,13.165312151824427,0,2.1002789616659983,0.07539310923584296
56.6966966966967,-5.818066478333396,13.201538281089425,0,2.104804571482167,0.07530951879980453
56.75675675675676,-5.695827250221786,13.234241262668888,0,2.109325128639762,0.07522485590496329
56.81681681681682,-5.572272730055001,13.262927232618615,0,2.1138405687629707,0.07513912175697655
56.87687687687688,-5.447566487833399,13.28711566633866,0,2.118350827548854,0.0750523175767569
56.93693693693694,-5.32170292966229,13.306720468475703,0,2.122855840768256,0.07496444460045494
56.996996996997,-5.194907725428937,13.32175194811342,0,2.1273555442667216,0.07487550407944168
57.05705705705706,-5.067493263536852,13.332215915763156,0,2.131849873965413,0.07478549728029064
57.11711711711712,-4.93943964614761,13.338140068010429,0,2.136338765862013,0.07469442548475992
57.17717717717718,-4.810981063615246,13.33951853666327,0,2.1408221560316503,0.07460228998977385
57.23723723723724,-4.682356339802518,13.336346074197994,0,2.145299980627795,0.07450909210740458
57.2972972972973,-4.55364277668151,13.32860510616239,0,2.1497721758831774,0.07441483316485344
57.35735735735736,-4.424926868349774,13.316255278726326,0,2.1542386781106933,0.07431951450443186
57.41741741741742,-4.2965530202075195,13.299270695677535,0,2.1586994237043116,0.07422313748354246
57.47747747747748,-4.168628065174061,13.277592349661816,0,2.1631543491399774,0.07412570347465966
57.53753753753754,-4.041275187112527,13.251138943495764,0,2.167603390976522,0.07402721386531001
57.5975975975976,-3.914794726418261,13.219849164944883,0,2.1720464858565625,0.07392767005805255
57.65765765765766,-3.7893449455125094,13.183614995969071,0,2.1764835705074033,0.07382707347045887
57.71771771771772,-3.6651850704875715,13.142333352036506,0,2.180914581741938,0.07372542553509287
57.77777777777778,-3.5425965471684546,13.09589091420479,0,2.1853394564595523,0.0736227276994903
57.83783783783784,-3.421813532595057,13.044131559859833,0,2.1897581316470176,0.07351898142613825
57.8978978978979,-3.3032450760153043,12.986948576353175,0,2.1941705443793915,0.07341418819245427
57.95795795795796,-3.1872540962457165,12.924198393394445,0,2.1985766318209157,0.07330834949076528
58.01801801801802,-3.07417111313484,12.855686162360076,0,2.2029763312259036,0.07320146682828653
58.07807807807808,-2.964619683689803,12.781372599387867,0,2.207369579939644,0.07309354172709974
58.13813813813814,-2.858991224399112,12.701054894047548,0,2.2117563153992843,0.07298457572413188
58.1981981981982,-2.75789428195645,12.614659194363098,0,2.216136475134725,0.07287457037113299
58.25825825825826,-2.662054590318429,12.522231318127208,0,2.220509996769511,0.07276352723465415
58.31831831831832,-2.571963888552454,12.423706329026064,0,2.224876818021717,0.07265144789602523
58.37837837837838,-2.4880254662303174,12.319618480262822,0,2.2292368767048383,0.07253833395133227
58.43843843843844,-2.4102219246695933,12.210462748684394,0,2.233590110728669,0.07242418701139484
58.4984984984985,-2.3385754560557688,12.096981316329021,0,2.2379364581001964,0.07230900870174302
58.55855855855856,-2.2727987474032516,11.979598009594413,0,2.2422758569244747,0.07219280066259434
58.61861861861862,-2.2126819331065506,11.85895408595077,0,2.2466082454055116,0.07207556454883038
58.67867867867868,-2.15788083821679,11.735515212550442,0,2.250933561847146,0.07195730202997319
58.73873873873874,-2.1080435255925023,11.60975188666912,0,2.2552517446539273,0.07183801479016155
58.7987987987988,-2.06273997501294,11.481916328429655,0,2.259562732331996,0.07171770452812688
58.85885885885886,-2.0216318262020407,11.352466553568728,0,2.26386646348995,0.07159637295716927
58.91891891891892,-1.984317992790011,11.221630845909205,0,2.268162876839732,0.07147402180513279
58.97897897897898,-1.9504015790684923,11.089541755842989,0,2.27245191119749,0.07135065281438113
59.03903903903904,-1.9195476804105704,10.95646817422127,0,2.276733505484456,0.07122626774177274
59.0990990990991,-1.8914020611119087,10.822509500358539,0,2.281007598727814,0.07110086835863566
59.15915915915916,-1.8656474271905916,10.687828784951087,0,2.2852741300615653,0.07097445645074245
59.21921921921922,-1.8419674394387466,10.552496721172506,0,2.289533038727401,0.07084703381828478
59.27927927927928,-1.820075045067976,10.416653556246512,0,2.2937842640755632,0.0707186022758476
59.33933933933934,-1.799669770494698,10.280267410675085,0,2.2980277455657103,0.07058916365238348
59.3993993993994,-1.780487523712441,10.143462257068586,0,2.3022634227677776,0.07045871979118651
59.45945945945946,-1.762258965289651,10.00627554653053,0,2.3064912353628384,0.07032727254986605
59.51951951951952,-1.7447097770730169,9.868658929358222,0,2.3107111231439643,0.07019482380032031
59.57957957957958,-1.7275995362240046,9.73081204955713,0,2.314923026017081,0.07006137542870962
59.63963963963964,-1.710656599535256,9.592686589102941,0,2.319126884001824,0.06992692933542963
59.6996996996997,-1.6936541203991993,9.454363762620906,0,2.3233226372323967,0.06979148743508416
59.75975975975976,-1.6763706310804856,9.315719409087205,0,2.3275102259584153,0.0696550516564581
59.81981981981982,-1.6586213827268474,9.17696110018215,0,2.331689590545768,0.06951762394248977
59.87987987987988,-1.640183918232071,9.03805435685694,0,2.335860671477459,0.06937920625024332
59.93993993993994,-1.620826064399132,8.898972203578014,0,2.3400234093544547,0.06923980055088096
60.0,-1.6003156462335302,8.759777035698425,0,2.344177744896537,0.0690994088296347


==> tikz/data/tracking/trajectories/trajectory_sample_8.dat <==
t,x,y,z,v,a
0.0,-10.300856342760186,14.39781563519547,0,0.8737644915997873,-5.601245032259116e-08
0.06006006006006006,-10.250356618144538,14.383742954079796,0,0.8737644882356762,-5.601245011482904e-08
0.12012012012012012,-10.1997820081119,14.36965538863398,0,0.873764484871565,-5.601244990706693e-08
0.18018018018018017,-10.14920659378685,14.35557956974909,0,0.8737644815074539,-5.601244969930481e-08
0.24024024024024024,-10.098704461030314,14.341542059142494,0,0.8737644781433427,-5.6012449491542695e-08
0.3003003003003003,-10.048126234346556,14.32750731430268,0,0.8737644747792321,-5.601244928378061e-08
0.36036036036036034,-9.997545997524025,14.313501927215286,0,0.873764471415121,-5.6012449076018494e-08
0.42042042042042044,-9.946963348416515,14.299531771160778,0,0.8737644680510098,-5.601244886825638e-08
0.4804804804804805,-9.896377884877811,14.285602719419613,0,0.8737644646868987,-5.601244866049425e-08
0.5405405405405406,-9.845714697508225,14.271700237925174,0,0.8737644613227876,-5.601244845273214e-08
0.6006006006006006,-9.795122393042469,14.257871096819757,0,0.8737644579586765,-5.6012448244970024e-08
0.6606606606606606,-9.744451548007179,14.244080454297235,0,0.8737644545945656,-5.60124480372079e-08
0.7207207207207207,-9.693850791659617,14.23037475156174,0,0.8737644512304545,-5.601244782944576e-08
0.7807807807807807,-9.643170675631332,14.216719510395878,0,0.8737644478663436,-5.601244762168364e-08
0.8408408408408409,-9.592485315104172,14.203140864289773,0,0.873764444502233,-5.601244741392154e-08
0.9009009009009009,-9.541719756193325,14.18962492887478,0,0.8737644411381219,-5.601244720615942e-08
0.960960960960961,-9.491022685693624,14.17621730502804,0,0.873764437774011,-5.6012446998397294e-08
1.021021021021021,-9.440244589360246,14.162884476646,0,0.8737644344099,-5.601244679063518e-08
1.0810810810810811,-9.389459611442131,14.149652152698575,0,0.873764431045789,-5.601244658287304e-08
1.1411411411411412,-9.338667346229016,14.13652625851863,0,0.8737644276816782,-5.601244637511091e-08
1.2012012012012012,-9.287867388010646,14.12351271943904,0,0.8737644243175671,-5.60124461673488e-08
1.2612612612612613,-9.236984716909697,14.110598614901157,0,0.8737644209534563,-5.601244595958666e-08
1.3213213213213213,-9.186093515790843,14.097809089898337,0,0.8737644175893456,-5.601244575182455e-08
1.3813813813813813,-9.135118736757907,14.08513163308258,0,0.8737644142252349,-5.601244554406243e-08
1.4414414414414414,-9.084209239101206,14.072609326062489,0,0.8737644108611239,-5.6012445336300295e-08
1.5015015015015014,-9.03321531931013,14.060211416930704,0,0.8737644074970131,-5.6012445128538155e-08
1.5615615615615615,-8.982136524223991,14.047944524025993,0,0.8737644041329022,-5.601244492077603e-08
1.6216216216216217,-8.931121797249954,14.03585050044374,0,0.8737644007687914,-5.6012444713013894e-08
1.6816816816816818,-8.880021343526604,14.023899928440482,0,0.8737643974046806,-5.601244450525176e-08
1.7417417417417418,-8.828834702623405,14.012099532529833,0,0.8737643940405697,-5.601244429748962e-08
1.8018018018018018,-8.777710912990074,14.000489777726138,0,0.8737643906764588,-5.6012444089727485e-08
1.8618618618618619,-8.726500077462354,13.989042740402365,0,0.8737643873123485,-5.601244388196538e-08
1.921921921921922,-8.675201728310881,13.977765251670489,0,0.8737643839482376,-5.601244367420324e-08
1.981981981981982,-8.62389020206644,13.966680212254996,0,0.8737643805841271,-5.601244346644109e-08
2.042042042042042,-8.572565084016654,13.955793678963293,0,0.8737643772200162,-5.6012443258678956e-08
2.1021021021021022,-8.521225959449142,13.94511170860278,0,0.8737643738559054,-5.601244305091681e-08
2.1621621621621623,-8.469797543526939,13.934625250307572,0,0.8737643704917948,-5.601244284315467e-08
2.2222222222222223,-8.418354247770942,13.924356109583771,0,0.873764367127684,-5.601244263539254e-08
2.2822822822822824,-8.366820740964629,13.914295912931482,0,0.8737643637635734,-5.601244242763039e-08
2.3423423423423424,-8.31527147488239,13.904465877961005,0,0.8737643603994625,-5.601244221986824e-08
2.4024024024024024,-8.263706031174044,13.894872114609333,0,0.8737643570353523,-5.6012442012106127e-08
2.4624624624624625,-8.212049005312814,13.885507320060874,0,0.8737643536712416,-5.6012441804343986e-08
2.5225225225225225,-8.160374915019066,13.876391748795726,0,0.873764350307131,-5.601244159658184e-08
2.5825825825825826,-8.108608303148753,13.867518866465023,0,0.8737643469430203,-5.601244138881969e-08
2.6426426426426426,-8.056898797166845,13.858920535610464,0,0.8737643435789096,-5.601244118105755e-08
2.7027027027027026,-8.005095875411154,13.850577953296487,0,0.8737643402147992,-5.60124409732954e-08
2.7627627627627627,-7.953199035045876,13.842498463358858,0,0.8737643368506884,-5.601244076553324e-08
2.8228228228228227,-7.901282915483308,13.834700542986631,0,0.8737643334865779,-5.60124405577711e-08
2.8828828828828827,-7.849347092876757,13.82719038239232,0,0.8737643301224678,-5.601244035000897e-08
2.942942942942943,-7.797391143379532,13.819974171788441,0,0.873764326758357,-5.6012440142246816e-08
3.003003003003003,-7.745339408800426,13.813048313087615,0,0.8737643233942466,-5.601243993448467e-08
3.063063063063063,-7.693341903320694,13.806439020902458,0,0.873764320030136,-5.601243972672251e-08
3.123123123123123,-7.64124770247105,13.80013337523015,0,0.8737643166660255,-5.601243951896036e-08
3.183183183183183,-7.589056286598793,13.794138965514488,0,0.8737643133019151,-5.601243931119821e-08
3.2432432432432434,-7.536917854078478,13.78847931625473,0,0.8737643099378045,-5.601243910343604e-08
3.3033033033033035,-7.484681288775099,13.783144306694956,0,0.873764306573694,-5.6012438895673887e-08
3.3633633633633635,-7.432496919364595,13.778155558303672,0,0.8737643032095834,-5.601243868791173e-08
3.4234234234234235,-7.3802134969463795,13.773504889344808,0,0.8737642998454733,-5.6012438480149606e-08
3.4834834834834836,-7.327906015043233,13.769204939768455,0,0.873764296481363,-5.6012438272387445e-08
3.5435435435435436,-7.275574312274459,13.765251502809683,0,0.8737642931172525,-5.601243806462529e-08
3.6036036036036037,-7.223218352248691,13.761635463889407,0,0.8737642897531421,-5.6012437856863124e-08
3.6636636636636637,-7.170838099663781,13.75834766565939,0,0.8737642863890317,-5.601243764910096e-08
3.7237237237237237,-7.118433519217577,13.755378950771366,0,0.8737642830249212,-5.60124374413388e-08
3.7837837837837838,-7.066004575607938,13.752720161877098,0,0.8737642796608108,-5.6012437233576643e-08
3.843843843843844,-7.013626941376066,13.750365331958456,0,0.8737642762967004,-5.6012437025814476e-08
3.903903903903904,-6.961149200816496,13.748298508808906,0,0.8737642729325901,-5.601243681805231e-08
3.963963963963964,-6.908722769648051,13.74651652853967,0,0.8737642695684801,-5.601243661029017e-08
4.024024024024024,-6.8562719048778265,13.745007083057391,0,0.8737642662043696,-5.6012436402528e-08
4.084084084084084,-6.803796571356277,13.74376105459884,0,0.8737642628402594,-5.601243619476584e-08
4.1441441441441444,-6.751296733933855,13.742769325400786,0,0.8737642594761491,-5.601243598700367e-08
4.2042042042042045,-6.698848277460957,13.742023684010382,0,0.8737642561120389,-5.6012435779241494e-08
4.2642642642642645,-6.6463753178111284,13.741513437719767,0,0.8737642527479285,-5.601243557147933e-08
4.324324324324325,-6.593877819986983,13.741229508236499,0,0.8737642493838182,-5.601243536371716e-08
4.384384384384385,-6.54143177554894,13.741162761187713,0,0.8737642460197079,-5.601243515595499e-08
4.444444444444445,-6.488961194165583,13.74130358540746,0,0.8737642426555977,-5.601243494819282e-08
4.504504504504505,-6.436466040991248,13.741642941959988,0,0.8737642392914877,-5.601243474043067e-08
4.564564564564565,-6.384022414596054,13.742170892702454,0,0.8737642359273776,-5.60124345326685e-08
4.624624624624625,-6.331554218141746,13.742878788290804,0,0.8737642325632674,-5.601243432490632e-08
4.684684684684685,-6.2790614169339465,13.743757629032082,0,0.8737642291991572,-5.6012434117144145e-08
4.744744744744745,-6.226543976278279,13.744798415233351,0,0.873764225835047,-5.6012433909381965e-08
4.804804804804805,-6.174078137888933,13.745990308158849,0,0.8737642224709369,-5.60124337016198e-08
4.864864864864865,-6.12166397457623,13.747323701772194,0,0.8737642191068267,-5.601243349385761e-08
4.924924924924925,-6.0692252113231735,13.748791298429186,0,0.8737642157427166,-5.6012433286095444e-08
4.984984984984985,-6.01676181373664,13.75038417658139,0,0.8737642123786067,-5.601243307833329e-08
5.045045045045045,-5.9642737474234995,13.752093414680358,0,0.8737642090144966,-5.601243287057112e-08
5.105105105105105,-5.9118374337613036,13.753907373055172,0,0.8737642056503865,-5.6012432662808924e-08
5.165165165165165,-5.859376454599802,13.755819574634007,0,0.8737642022862764,-5.601243245504674e-08
5.225225225225225,-5.806967303424942,13.757818158311474,0,0.8737641989221663,-5.601243224728456e-08
5.285285285285285,-5.7545334903724275,13.759896998352449,0,0.8737641955580562,-5.601243203952238e-08
5.345345345345345,-5.702074981348635,13.762047250899334,0,0.8737641921939461,-5.60124318317602e-08
5.405405405405405,-5.649668378168569,13.764256800388901,0,0.8737641888298361,-5.601243162399802e-08
5.465465465465465,-5.597237083130942,13.76651993079604,0,0.873764185465726,-5.6012431416235836e-08
5.525525525525525,-5.54478106229123,13.768827836938858,0,0.8737641821016163,-5.601243120847367e-08
5.585585585585585,-5.4923770260815905,13.771168264940927,0,0.8737641787375063,-5.601243100071148e-08
5.645645645645645,-5.439948268673476,13.7735357917775,0,0.8737641753733962,-5.601243079294929e-08
5.7057057057057055,-5.387494756271024,13.775921650829456,0,0.8737641720092864,-5.601243058518711e-08
5.7657657657657655,-5.335093308209675,13.77831356554409,0,0.8737641686451764,-5.601243037742492e-08
5.8258258258258255,-5.282667110245316,13.7807062896959,0,0.8737641652810664,-5.601243016966272e-08
5.885885885885886,-5.230216128730311,13.783091095115797,0,0.8737641619169564,-5.6012429961900534e-08
5.945945945945946,-5.177817292187566,13.785455797704682,0,0.8737641585528464,-5.601242975413835e-08
6.006006006006006,-5.125393677671047,13.787795212343037,0,0.8737641551887365,-5.6012429546376154e-08
6.066066066066066,-5.072945251680913,13.79010064919922,0,0.8737641518246271,-5.601242933861398e-08
6.126126126126126,-5.020549052209759,13.792360131251382,0,0.8737641484605171,-5.6012429130851794e-08
6.186186186186186,-4.968128047325241,13.7945684192998,0,0.8737641450964071,-5.6012428923089594e-08
6.246246246246246,-4.915682203674874,13.796716861737842,0,0.8737641417322973,-5.60124287153274e-08
6.306306306306306,-4.863211487906176,13.798796806958872,0,0.8737641383681876,-5.601242850756521e-08
6.366366366366366,-4.810793084411892,13.800796718942728,0,0.8737641350040776,-5.601242829980301e-08
6.426426426426427,-4.758349815438763,13.802711095350523,0,0.8737641316399677,-5.601242809204081e-08
6.486486486486487,-4.705881647781231,13.80453132268837,0,0.8737641282758579,-5.6012427884278607e-08
6.546546546546547,-4.6534658760072,13.806246337838916,0,0.8737641249117485,-5.6012427676516446e-08
6.606606606606607,-4.601025212667156,13.807850317397474,0,0.8737641215476386,-5.601242746875424e-08
6.666666666666667,-4.5485596247020395,13.809334685870821,0,0.8737641181835288,-5.601242726099203e-08
6.726726726726727,-4.49606907905279,13.810690867765723,0,0.8737641148194191,-5.601242705322983e-08
6.786786786786787,-4.443631017622484,13.811908593949621,0,0.8737641114553093,-5.6012426845467626e-08
6.846846846846847,-4.391168006200628,13.81298142358777,0,0.8737641080911996,-5.6012426637705426e-08
6.906906906906907,-4.338680092394517,13.813900975452462,0,0.8737641047270899,-5.6012426429943226e-08
6.966966966966967,-4.286246435665194,13.814660837099819,0,0.8737641013629801,-5.601242622218102e-08
7.027027027027027,-4.233714854383192,13.815260517725873,0,0.8737640979988703,-5.601242601441882e-08
7.087087087087087,-4.181243528019281,13.815695606285436,0,0.873764094634761,-5.601242580665663e-08
7.147147147147147,-4.12875786268566,13.815964472052713,0,0.8737640912706514,-5.601242559889441e-08
7.207207207207207,-4.076338510086337,13.816064456884586,0,0.8737640879065417,-5.601242539113222e-08
7.267267267267267,-4.02383313641913,13.815993224069112,0,0.8737640845424319,-5.601242518337e-08
7.327327327327327,-3.9713223788000866,13.815747863724772,0,0.8737640811783223,-5.601242497560779e-08
7.387387387387387,-3.918886906191174,13.815326495929414,0,0.8737640778142126,-5.601242476784558e-08
7.4474474474474475,-3.8663743370272194,13.814725239222565,0,0.8737640744501031,-5.601242456008337e-08
7.5075075075075075,-3.8139430108552195,13.813943244698875,0,0.8737640710859934,-5.601242435232117e-08
7.5675675675675675,-3.761440558395739,13.812975562374234,0,0.8737640677218839,-5.6012424144558946e-08
7.627627627627628,-3.7090252892646953,13.811822427442753,0,0.8737640643577745,-5.6012423936796766e-08
7.687687687687688,-3.656544881759073,13.810477790245045,0,0.873764060993665,-5.601242372903454e-08
7.747747747747748,-3.6040799823980696,13.808940583732934,0,0.8737640576295554,-5.601242352127233e-08
7.807807807807808,-3.551633577660266,13.807208171694327,0,0.8737640542654459,-5.601242331351011e-08
7.867867867867868,-3.49920865402424,13.805277917917111,0,0.8737640509013364,-5.60124231057479e-08
7.927927927927928,-3.446730702101022,13.80314388441454,0,0.8737640475372268,-5.601242289798567e-08
7.987987987987988,-3.39435774292901,13.800809736106348,0,0.8737640441731173,-5.601242269022346e-08
8.048048048048049,-3.341937822985287,13.798265922558157,0,0.8737640408090077,-5.601242248246124e-08
8.108108108108109,-3.28947408398851,13.795508875504382,0,0.8737640374448983,-5.601242227469902e-08
8.168168168168169,-3.2371242896760477,13.792544076638244,0,0.8737640340807892,-5.601242206693682e-08
8.228228228228229,-3.1847367971371985,13.78936011091037,0,0.8737640307166799,-5.60124218591746e-08
8.288288288288289,-3.1323919733369467,13.785958540752713,0,0.8737640273525702,-5.6012421651412386e-08
8.348348348348349,-3.080015729184962,13.782331200560348,0,0.8737640239884609,-5.601242144365015e-08
8.408408408408409,-3.027688328105922,13.77848027456708,0,0.8737640206243514,-5.601242123588793e-08
8.468468468468469,-2.97533584725582,13.77439691844877,0,0.8737640172602419,-5.60124210281257e-08
8.528528528528529,-2.9230384285965774,13.770083954844392,0,0.8737640138961327,-5.6012420820363487e-08
8.588588588588589,-2.8707991119355016,13.765538700467742,0,0.8737640105320232,-5.601242061260126e-08
8.64864864864865,-2.8184675650319715,13.760744063328495,0,0.8737640071679142,-5.6012420404839053e-08
8.70870870870871,-2.7662771758626223,13.75571791799221,0,0.8737640038038048,-5.6012420197076834e-08
8.76876876876877,-2.7140777316503364,13.750442799660718,0,0.8737640004396954,-5.6012419989314594e-08
8.82882882882883,-2.661872603354742,13.744914931842125,0,0.8737639970755862,-5.601241978155236e-08
8.88888888888889,-2.6097414603730713,13.739139152185857,0,0.8737639937114767,-5.6012419573790134e-08
8.94894894894895,-2.5576112270530436,13.733103733216932,0,0.8737639903473675,-5.601241936602791e-08
9.00900900900901,-2.505485342953502,13.726804835541195,0,0.8737639869832581,-5.6012419158265674e-08
9.06906906906907,-2.4534431865579625,13.72024835527736,0,0.8737639836191488,-5.601241895050344e-08
9.12912912912913,-2.4014120830293244,13.71342140633784,0,0.8737639802550395,-5.601241874274121e-08
9.18918918918919,-2.3493955410414338,13.706320085970907,0,0.8737639768909307,-5.6012418534979e-08
9.24924924924925,-2.2973970971802875,13.698940465612,0,0.8737639735268214,-5.601241832721676e-08
9.30930930930931,-2.2454956820008993,13.691289909327104,0,0.8737639701627121,-5.601241811945452e-08
9.36936936936937,-2.1936192258053535,13.683353919611676,0,0.8737639667986028,-5.601241791169229e-08
9.42942942942943,-2.1417713350512475,13.675128503875742,0,0.8737639634344937,-5.6012417703930056e-08
9.48948948948949,-2.090030551805769,13.666622176656436,0,0.8737639600703845,-5.601241749616781e-08
9.54954954954955,-2.0383253067247913,13.657819188100653,0,0.8737639567062754,-5.601241728840557e-08
9.60960960960961,-1.9865846988881108,13.648702115595707,0,0.873763953342166,-5.6012417080643336e-08
9.66966966966967,-1.9349617612504317,13.63929318365599,0,0.873763949978057,-5.6012416872881096e-08
9.72972972972973,-1.8833854826802177,13.629575335483963,0,0.8737639466139482,-5.601241666511888e-08
9.78978978978979,-1.8319336723985598,13.619559084164132,0,0.8737639432498391,-5.601241645735663e-08
9.84984984984985,-1.7804618414113322,13.609211405704187,0,0.8737639398857298,-5.60124162495944e-08
9.90990990990991,-1.729048038465674,13.598542327353686,0,0.8737639365216207,-5.6012416041832144e-08
9.96996996996997,-1.6777695840626516,13.587563608190818,0,0.8737639331575116,-5.6012415834069904e-08
10.03003003003003,-1.6264832116374819,13.576239506585331,0,0.8737639297934026,-5.601241562630766e-08
10.09009009009009,-1.5753395597725455,13.564598163861712,0,0.8737639264292935,-5.6012415418545405e-08
10.15015015015015,-1.5242690784645778,13.55261932243685,0,0.8737639230651844,-5.6012415210783165e-08
10.21021021021021,-1.4732030835470173,13.540280863616694,0,0.8737639197010754,-5.601241500302091e-08
10.27027027027027,-1.4222910465539362,13.527613599043743,0,0.8737639163369666,-5.601241479525868e-08
10.33033033033033,-1.3714641095727182,13.514595836109857,0,0.8737639129728576,-5.601241458749643e-08
10.39039039039039,-1.320723033667198,13.50122621358069,0,0.8737639096087486,-5.601241437973419e-08
10.45045045045045,-1.2700613553073767,13.487510047541614,0,0.8737639062446396,-5.601241417197194e-08
10.51051051051051,-1.2195431405750223,13.473473738949453,0,0.8737639028805306,-5.601241396420969e-08
10.57057057057057,-1.169017523492581,13.459083790823193,0,0.8737638995164216,-5.6012413756447434e-08
10.63063063063063,-1.1186910257964544,13.444408282072816,0,0.8737638961523126,-5.6012413548685174e-08
10.69069069069069,-1.068341865380307,13.429391924028046,0,0.8737638927882037,-5.601241334092292e-08
10.75075075075075,-1.0181754444269788,13.414105428080298,0,0.8737638894240951,-5.60124131331607e-08
10.81081081081081,-0.9680416343549123,13.398513285975447,0,0.8737638860599862,-5.601241292539845e-08
10.87087087087087,-0.918003244214004,13.382644659106779,0,0.8737638826958772,-5.601241271763619e-08
10.93093093093093,-0.8681225441488537,13.366530270376824,0,0.8737638793317684,-5.601241250987392e-08
10.99099099099099,-0.8182502138406706,13.350132269543392,0,0.8737638759676594,-5.601241230211166e-08
11.05105105105105,-0.7684486407908274,13.333481005393136,0,0.8737638726035506,-5.60124120943494e-08
11.11111111111111,-0.7187798128833303,13.316608257073645,0,0.8737638692394417,-5.601241188658715e-08
11.17117117117117,-0.6691651509884684,13.29949839399346,0,0.8737638658753328,-5.6012411678824884e-08
11.23123123123123,-0.6196665478241703,13.282183811022248,0,0.873763862511224,-5.601241147106263e-08
11.29129129129129,-0.5702056354846228,13.26464815182611,0,0.8737638591471155,-5.601241126330039e-08
11.35135135135135,-0.5207742587112588,13.24689909509039,0,0.8737638557830067,-5.601241105553812e-08
11.411411411411411,-0.4714342367980621,13.22896989306304,0,0.873763852418898,-5.601241084777586e-08
11.471471471471471,-0.42217737562247404,13.21086904852265,0,0.8737638490547891,-5.60124106400136e-08
11.531531531531531,-0.37299555015561275,13.192604998074783,0,0.8737638456906802,-5.601241043225134e-08
11.591591591591591,-0.32388070421754134,13.174186112382403,0,0.8737638423265716,-5.6012410224489066e-08
11.651651651651651,-0.27482485023288455,13.15562069639595,0,0.8737638389624629,-5.6012410016726794e-08
11.711711711711711,-0.22575004484564049,13.136890155795815,0,0.873763835598354,-5.601240980896452e-08
11.771771771771771,-0.17678844127299245,13.118056113502826,0,0.8737638322342453,-5.601240960120227e-08
11.831831831831831,-0.1278622648801602,13.099100074740182,0,0.873763828870137,-5.6012409393440015e-08
11.891891891891891,-0.07896380012167623,13.080030083857096,0,0.8737638255060283,-5.601240918567774e-08
11.951951951951951,-0.030085398839867716,13.060854120635943,0,0.8737638221419195,-5.601240897791547e-08
12.012012012012011,0.018710164123192846,13.041607919586125,0,0.8737638187778108,-5.6012408770153196e-08
12.072072072072071,0.06750055955453885,13.022271841874614,0,0.8737638154137022,-5.601240856239093e-08
12.132132132132131,0.11622263629313648,13.002881779651332,0,0.8737638120495935,-5.601240835462865e-08
12.192192192192191,0.16502475259645438,12.983389294115966,0,0.873763808685485,-5.601240814686638e-08
12.252252252252251,0.2137020976254096,12.963886821010108,0,0.8737638053213763,-5.601240793910409e-08
12.312312312312311,0.2624029546775757,12.944325588826239,0,0.873763801957268,-5.601240773134185e-08
12.372372372372372,0.31106329586547316,12.924741681828428,0,0.8737637985931594,-5.601240752357957e-08
12.432432432432432,0.35976092987027364,12.90511403463588,0,0.8737637952290508,-5.601240731581729e-08
12.492492492492492,0.4084313297768681,12.88547876691317,0,0.8737637918649422,-5.601240710805501e-08
12.552552552552552,0.45708080316728994,12.865843341260518,0,0.8737637885008337,-5.601240690029275e-08
12.612612612612612,0.505787362656266,12.846186113195925,0,0.873763785136725,-5.601240669253047e-08
12.672672672672672,0.5544136078316725,12.826572209390882,0,0.8737637817726165,-5.6012406484768175e-08
12.732732732732732,0.6031093579551629,12.806950718904023,0,0.8737637784085079,-5.60124062770059e-08
12.792792792792792,0.6518086217350672,12.787357632172974,0,0.8737637750443995,-5.601240606924362e-08
12.852852852852854,0.7005171163038677,12.76779983574642,0,0.8737637716802913,-5.601240586148137e-08
12.912912912912914,0.7491674845425369,12.748313277667823,0,0.873763768316183,-5.601240565371907e-08
12.972972972972974,0.7979108534570867,12.728846256509357,0,0.8737637649520743,-5.6012405445956784e-08
13.033033033033034,0.8466798698449911,12.709434465970075,0,0.8737637615879659,-5.60124052381945e-08
13.093093093093094,0.8954797705591433,12.690084322513083,0,0.8737637582238574,-5.601240503043222e-08
13.153153153153154,0.9443156746778242,12.670802127241245,0,0.873763754859749,-5.601240482266993e-08
13.213213213213214,0.993118269984169,12.65162319894759,0,0.8737637514956406,-5.601240461490763e-08
13.273273273273274,1.0420407714706215,12.632495308236612,0,0.8737637481315321,-5.601240440714536e-08
13.333333333333334,1.0909390037340785,12.613482623237052,0,0.8737637447674237,-5.601240419938306e-08
13.393393393393394,1.1398919115743498,12.594561832601741,0,0.8737637414033157,-5.6012403991620795e-08
13.453453453453454,1.1888284454774434,12.575767571797197,0,0.8737637380392073,-5.60124037838585e-08
13.513513513513514,1.2379038098997128,12.557047516067701,0,0.8737637346750989,-5.6012403576096216e-08
13.573573573573574,1.286970813348783,12.53846491535539,0,0.8737637313109907,-5.601240336833392e-08
13.633633633633634,1.3361091816913393,12.5199962010763,0,0.8737637279468822,-5.6012403160571624e-08
13.693693693693694,1.3852460076539426,12.501675198543383,0,0.873763724582774,-5.601240295280934e-08
13.753753753753754,1.4344614537406146,12.483478257687402,0,0.8737637212186656,-5.601240274504703e-08
13.813813813813814,1.4837545545281576,12.465407215298226,0,0.8737637178545572,-5.601240253728473e-08
13.873873873873874,1.5331053163213002,12.447451219545137,0,0.8737637144904491,-5.6012402329522446e-08
13.933933933933934,1.5824110811820062,12.429624690041388,0,0.873763711126341,-5.601240212176018e-08
13.993993993993994,1.6318042057955322,12.411857591024136,0,0.8737637077622329,-5.601240191399787e-08
14.054054054054054,1.6811831689986854,12.394164905115383,0,0.8737637043981246,-5.6012401706235575e-08
14.114114114114114,1.7306037733144835,12.376505412678735,0,0.8737637010340162,-5.601240149847327e-08
14.174174174174174,1.7800437539769007,12.358866240535168,0,0.8737636976699081,-5.6012401290710976e-08
14.234234234234235,1.8294810546945748,12.341234638502563,0,0.8737636943057998,-5.601240108294867e-08
14.294294294294295,1.8788938268225683,12.323597978905076,0,0.8737636909416917,-5.6012400875186364e-08
14.354354354354355,1.928339683737753,12.305915375056014,0,0.8737636875775834,-5.601240066742407e-08
14.414414414414415,1.9777179375428553,12.28820261613687,0,0.8737636842134756,-5.601240045966178e-08
14.474474474474475,2.027086479354779,12.270418769751155,0,0.8737636808493674,-5.6012400251899486e-08
14.534534534534535,2.0764239808787615,12.252551200862259,0,0.8737636774852593,-5.601240004413718e-08
14.594594594594595,2.1257091138200366,12.23458727443355,0,0.8737636741211512,-5.601239983637487e-08
14.654654654654655,2.1749994702721542,12.216485251536609,0,0.873763670757043,-5.601239962861256e-08
14.714714714714715,2.2241944619056597,12.19826118990929,0,0.8737636673929348,-5.6012399420850256e-08
14.774774774774775,2.273351203298633,12.179872857494546,0,0.8737636640288268,-5.601239921308795e-08
14.834834834834835,2.322447545903065,12.161306817711786,0,0.8737636606647187,-5.601239900532564e-08
14.894894894894895,2.3714611330446758,12.142549510179919,0,0.8737636573006107,-5.6012398797563325e-08
14.954954954954955,2.420369399094674,12.123587250226674,0,0.8737636539365029,-5.6012398589801045e-08
15.015015015015015,2.469226944804488,12.104375576772602,0,0.8737636505723949,-5.601239838203873e-08
15.075075075075075,2.5179326459226425,12.084930542998165,0,0.8737636472082868,-5.601239817427641e-08
15.135135135135135,2.566616350985016,12.06517534810841,0,0.8737636438441788,-5.60123979665141e-08
15.195195195195195,2.6150995732220013,12.045156914564165,0,0.8737636404800706,-5.601239775875179e-08
15.255255255255255,2.6634339933088813,12.02482862082183,0,0.8737636371159627,-5.601239755098946e-08
15.315315315315315,2.711668960072839,12.004142033512576,0,0.8737636337518547,-5.601239734322716e-08
15.375375375375375,2.7597765778535743,11.983079657460147,0,0.8737636303877467,-5.601239713546484e-08
15.435435435435435,2.8076543526988686,11.961657041964468,0,0.8737636270236387,-5.6012396927702525e-08
15.495495495495495,2.85542152024131,11.939789470470501,0,0.8737636236595312,-5.6012396719940226e-08
15.555555555555555,2.902901016847924,11.917525659247119,0,0.8737636202954232,-5.6012396512177906e-08
15.615615615615615,2.95020809627868,11.894778087109442,0,0.8737636169313152,-5.601239630441559e-08
15.675675675675675,2.9972381300359503,11.871561129735763,0,0.8737636135672073,-5.6012396096653275e-08
15.735735735735735,3.0440293207066866,11.847818629056427,0,0.8737636102030995,-5.6012395888890955e-08
15.795795795795796,3.0905463054209426,11.823528298631835,0,0.8737636068389916,-5.601239568112862e-08
15.855855855855856,3.136752727510653,11.798667255209288,0,0.8737636034748837,-5.601239547336631e-08
15.915915915915916,3.1826787835590324,11.77317390286711,0,0.8737636001107758,-5.6012395265603985e-08
15.975975975975976,3.2282165356907577,11.74706083975965,0,0.8737635967466684,-5.601239505784167e-08
16.036036036036037,3.273326420416657,11.720303256630537,0,0.8737635933825605,-5.601239485007936e-08
16.096096096096097,3.3180322514198837,11.692835404944322,0,0.8737635900184526,-5.601239464231703e-08
16.156156156156158,3.362288922436117,11.66462882625021,0,0.8737635866543448,-5.60123944345547e-08
16.216216216216218,3.4060499442081307,11.635654230177561,0,0.873763583290237,-5.601239422679237e-08
16.276276276276278,3.449267421563574,11.60588148085661,0,0.8737635799261292,-5.601239401903005e-08
16.336336336336338,3.4918920303273824,11.575279583241223,0,0.8737635765620213,-5.6012393811267724e-08
16.396396396396398,3.533872994068794,11.543816669333637,0,0.8737635731979136,-5.6012393603505385e-08
16.456456456456458,3.5751580606829965,11.511459984311287,0,0.8737635698338059,-5.601239339574306e-08
16.516516516516518,3.6157488083068587,11.478129339441502,0,0.8737635664696985,-5.6012393187980747e-08
16.576576576576578,3.655477784407214,11.44388220795983,0,0.8737635631055908,-5.6012392980218414e-08
16.636636636636638,3.6943449586935646,11.408637544743028,0,0.873763559741483,-5.601239277245608e-08
16.696696696696698,3.7322919379037587,11.372358906403145,0,0.8737635563773753,-5.601239256469375e-08
16.756756756756758,3.7692098305491397,11.335059727351497,0,0.8737635530132677,-5.601239235693142e-08
16.816816816816818,3.8050422883037265,11.296705127614572,0,0.8737635496491599,-5.601239214916908e-08
16.876876876876878,3.8396863352224506,11.257312654193328,0,0.8737635462850522,-5.601239194140674e-08
16.936936936936938,3.8730886420122466,11.216849579710484,0,0.8737635429209446,-5.60123917336444e-08
16.996996996996998,3.9051533580647506,11.175338293408316,0,0.873763539556837,-5.601239152588207e-08
17.057057057057058,3.9358311569162274,11.132748812403776,0,0.8737635361927296,-5.601239131811974e-08
17.117117117117118,3.965034519576163,11.089109092048352,0,0.8737635328286221,-5.601239111035741e-08
17.177177177177178,3.992648136890202,11.04451182633659,0,0.8737635294645145,-5.601239090259507e-08
17.237237237237238,4.0186401241844,10.99893850833017,0,0.8737635261004069,-5.601239069483273e-08
17.2972972972973,4.042949285955335,10.952435017243843,0,0.8737635227362992,-5.601239048707039e-08
17.35735735735736,4.06555168841558,10.905084051491134,0,0.8737635193721917,-5.6012390279308046e-08
17.41741741741742,4.086483109549801,10.856934841223499,0,0.8737635160080842,-5.60123900715457e-08
17.47747747747748,4.105754733919373,10.808102882893872,0,0.8737635126439766,-5.601238986378335e-08
17.53753753753754,4.123385392859972,10.758707456488546,0,0.8737635092798691,-5.601238965602101e-08
17.5975975975976,4.139442987868845,10.70873379298605,0,0.8737635059157619,-5.60123894482587e-08
17.65765765765766,4.1539488635305135,10.658300691591096,0,0.8737635025516545,-5.6012389240496345e-08
17.71771771771772,4.16694840746812,10.60745905797052,0,0.8737634991875469,-5.6012389032734006e-08
17.77777777777778,4.178486153776123,10.55625826538154,0,0.8737634958234394,-5.601238882497165e-08
17.83783783783784,4.188592546340835,10.504818774617565,0,0.8737634924593319,-5.6012388617209294e-08
17.8978978978979,4.197338764340583,10.453042632845484,0,0.8737634890952245,-5.601238840944695e-08
17.95795795795796,4.204742106023071,10.401120706961619,0,0.873763485731117,-5.6012388201684597e-08
18.01801801801802,4.210864835603804,10.348948726457035,0,0.8737634823670095,-5.601238799392225e-08
18.07807807807808,4.215729799501378,10.29671793758219,0,0.8737634790029026,-5.6012387786159905e-08
18.13813813813814,4.219386185346426,10.244394626621688,0,0.8737634756387952,-5.601238757839756e-08
18.1981981981982,4.221875579723002,10.19194098669177,0,0.8737634722746876,-5.601238737063521e-08
18.25825825825826,4.223229924523638,10.139470718905205,0,0.8737634689105804,-5.601238716287285e-08
18.31831831831832,4.223486568277354,10.087020487635408,0,0.873763465546473,-5.60123869551105e-08
18.37837837837838,4.222680128306619,10.034547108074669,0,0.8737634621823656,-5.6012386747348144e-08
18.43843843843844,4.220841852224123,9.982083374183958,0,0.8737634588182582,-5.6012386539585785e-08
18.4984984984985,4.218002434188941,9.92966108348044,0,0.8737634554541509,-5.6012386331823426e-08
18.55855855855856,4.214198553904471,9.877390782683344,0,0.8737634520900436,-5.601238612406107e-08
18.61861861861862,4.209440221135455,9.825063125696925,0,0.8737634487259367,-5.6012385916298735e-08
18.67867867867868,4.203776106288653,9.77294620044826,0,0.8737634453618294,-5.6012385708536376e-08
18.73873873873874,4.1972065402725915,9.720827144614784,0,0.873763441997722,-5.6012385500774e-08
18.7987987987988,4.189775689264126,9.668893303832284,0,0.8737634386336148,-5.6012385293011645e-08
18.85885885885886,4.1814976229421355,9.6170901340023,0,0.8737634352695075,-5.6012385085249286e-08
18.91891891891892,4.172395477983479,9.565442727065745,0,0.8737634319054004,-5.601238487748693e-08
18.97897897897898,4.162475775883649,9.513894418927162,0,0.873763428541293,-5.6012384669724555e-08
19.03903903903904,4.151757044250734,9.462468841397866,0,0.8737634251771859,-5.601238446196218e-08
19.0990990990991,4.140276418658007,9.411270329280436,0,0.8737634218130786,-5.6012384254199824e-08
19.15915915915916,4.12803566174621,9.360240449093073,0,0.8737634184489719,-5.601238404643747e-08
19.21921921921922,4.115052572239854,9.309401426961669,0,0.8737634150848645,-5.601238383867511e-08
19.27927927927928,4.1013447299037535,9.258775064022123,0,0.8737634117207576,-5.601238363091275e-08
19.33933933933934,4.086905761101318,9.208301922750918,0,0.8737634083566503,-5.601238342315037e-08
19.3993993993994,4.071774194166306,9.158084116397838,0,0.8737634049925431,-5.601238321538801e-08
19.45945945945946,4.055940945969308,9.10806184614751,0,0.8737634016284361,-5.601238300762563e-08
19.51951951951952,4.0394193722620795,9.058256055553958,0,0.8737633982643289,-5.601238279986326e-08
19.57957957957958,4.022194384650016,9.008607541240675,0,0.8737633949002217,-5.601238259210089e-08
19.63963963963964,4.004334717044519,8.959297018687357,0,0.873763391536115,-5.6012382384338535e-08
19.6996996996997,3.98579566326305,8.910185305926888,0,0.873763388172008,-5.601238217657617e-08
19.75975975975976,3.9666185737319286,8.861372565425143,0,0.8737633848079008,-5.601238196881379e-08
19.81981981981982,3.946783681661959,8.812800298053208,0,0.8737633814437937,-5.601238176105142e-08
19.87987987987988,3.926300672581857,8.76448963978996,0,0.8737633780796867,-5.6012381553289046e-08
19.93993993993994,3.905179232020343,8.716461726614279,0,0.8737633747155797,-5.601238134552666e-08
20.0,3.8833932888892013,8.668660604095226,0,0.8737633713514726,-5.6012381137764275e-08
20.06006006006006,3.8609862927777803,8.621185587382287,0,0.8737633679873658,-5.60123809300019e-08
20.12012012012012,3.8379679763844976,8.574057915389123,0,0.8737633646232587,-5.601238072223953e-08
20.18018018018018,3.814309370251819,8.52722347524702,0,0.873763361259152,-5.6012380514477166e-08
20.24024024024024,3.790017353085089,8.48070545307551,0,0.8737633578950451,-5.601238030671478e-08
20.3003003003003,3.7650988938923566,8.434527245261911,0,0.8737633545309382,-5.601238009895241e-08
20.36036036036036,3.739561052367856,8.38871245929818,0,0.8737633511668312,-5.601237989119003e-08
20.42042042042042,3.7133685506737493,8.343212379666262,0,0.8737633478027242,-5.6012379683427644e-08
20.48048048048048,3.6865692682930966,8.298125163031802,0,0.8737633444386174,-5.601237947566526e-08
20.54054054054054,3.6590821658566544,8.253333353360677,0,0.8737633410745105,-5.6012379267902873e-08
20.6006006006006,3.6309996586682525,8.2090068125336,0,0.8737633377104035,-5.601237906014048e-08
20.66066066066066,3.6022834648719586,8.165101425274127,0,0.8737633343462966,-5.6012378852378096e-08
20.72072072072072,3.572938808977699,8.1216452601058,0,0.8737633309821902,-5.601237864461574e-08
20.78078078078078,3.542923490410362,8.07859964986184,0,0.8737633276180832,-5.6012378436853345e-08
20.84084084084084,3.5122406522221628,8.035996652709994,0,0.8737633242539764,-5.601237822909096e-08
20.9009009009009,3.480893543707028,7.9938669692977955,0,0.8737633208898695,-5.601237802132856e-08
20.96096096096096,3.448934229188544,7.952287097856146,0,0.8737633175257628,-5.6012377813566176e-08
21.02102102102102,3.41631573170643,7.911193322524905,0,0.873763314161656,-5.6012377605803784e-08
21.08108108108108,3.383039699606748,7.870587830570187,0,0.8737633107975491,-5.60123773980414e-08
21.14114114114114,3.349160335046662,7.830533566953252,0,0.8737633074334423,-5.6012377190279007e-08
21.2012012012012,3.3146288738132053,7.790969428092042,0,0.8737633040693356,-5.60123769825166e-08
21.26126126126126,3.2795552452893606,7.7520148844510715,0,0.8737633007052292,-5.6012376774754236e-08
21.32132132132132,3.243837175641454,7.713549704768365,0,0.8737632973411225,-5.6012376566991844e-08
21.38138138138138,3.2075325798968373,7.675632186615141,0,0.8737632939770157,-5.601237635922944e-08
21.44144144144144,3.1706464336039275,7.63826061424807,0,0.873763290612909,-5.601237615146705e-08
21.5015015015015,3.1332405480980805,7.6014880391049475,0,0.8737632872488023,-5.601237594370464e-08
21.56156156156156,3.0952648941779004,7.565255662251669,0,0.8737632838846956,-5.601237573594225e-08
21.62162162162162,3.0567829095303782,7.5296143784080645,0,0.8737632805205888,-5.601237552817985e-08
21.68168168168168,3.017743447612357,7.494507140211263,0,0.8737632771564823,-5.601237532041744e-08
21.74174174174174,2.9782115245110337,7.4599827218904515,0,0.873763273792376,-5.6012375112655074e-08
21.8018018018018,2.9381948808899536,7.426035911830007,0,0.8737632704282692,-5.6012374904892675e-08
21.86186186186186,2.8977013412485326,7.392661430498805,0,0.8737632670641626,-5.601237469713027e-08
21.92192192192192,2.8567388142454777,7.359853930181159,0,0.873763263700056,-5.601237448936786e-08
21.98198198198198,2.8153770440127266,7.327655388959322,0,0.8737632603359493,-5.6012374281605466e-08
22.04204204204204,2.773501179583791,7.295964644147434,0,0.8737632569718429,-5.6012374073843054e-08
22.1021021021021,2.7312434306206272,7.264870064143606,0,0.8737632536077362,-5.601237386608065e-08
22.16216216216216,2.6885502530709005,7.234318664321284,0,0.8737632502436296,-5.6012373658318244e-08
22.22222222222222,2.6454938963460344,7.204348692659188,0,0.8737632468795231,-5.601237345055583e-08
22.28228228228228,2.6020198144795423,7.1749088249588215,0,0.8737632435154169,-5.6012373242793447e-08
22.34234234234234,2.5582014040447834,7.146035529151366,0,0.8737632401513103,-5.601237303503105e-08
22.4024024024024,2.5140486353534652,7.117720510239876,0,0.8737632367872039,-5.6012372827268636e-08
22.46246246246246,2.4695055462809874,7.0899148640531084,0,0.8737632334230974,-5.601237261950621e-08
22.52252252252252,2.4247135149583303,7.0626923079357375,0,0.8737632300589908,-5.601237241174381e-08
22.58258258258258,2.379550218583164,7.035964099175732,0,0.8737632266948843,-5.60123722039814e-08
22.64264264264264,2.3340243428735814,7.009724254567995,0,0.8737632233307779,-5.601237199621898e-08
22.7027027027027,2.288280011536419,6.984041721734658,0,0.8737632199666714,-5.601237178845657e-08
22.762762762762762,2.2422604060295566,6.958869137717159,0,0.873763216602565,-5.6012371580694145e-08
22.822822822822822,2.1959755409115838,6.934198170706489,0,0.8737632132384588,-5.601237137293176e-08
22.882882882882882,2.1493666039337804,6.909985188806837,0,0.8737632098743525,-5.601237116516934e-08
22.942942942942942,2.1025809089687186,6.886293169499816,0,0.873763206510246,-5.6012370957406936e-08
23.003003003003002,2.0554904917113346,6.863043866360925,0,0.8737632031461396,-5.601237074964452e-08
23.063063063063062,2.0082440842382665,6.840297418348179,0,0.8737631997820333,-5.60123705418821e-08
23.123123123123122,1.960712363210502,6.8179783683329305,0,0.8737631964179269,-5.6012370334119674e-08
23.183183183183182,1.9129749086919376,6.796112240708227,0,0.8737631930538204,-5.601237012635725e-08
23.243243243243242,1.8651125122795609,6.774721892676364,0,0.8737631896897142,-5.6012369918594824e-08
23.303303303303302,1.8169940335578436,6.753735867403623,0,0.8737631863256079,-5.601236971083241e-08
23.363363363363362,1.7686999833395403,6.73317767065704,0,0.8737631829615019,-5.6012369503070014e-08
23.423423423423422,1.720240420560835,6.713038933706793,0,0.8737631795973956,-5.601236929530759e-08
23.483483483483482,1.6716254041579126,6.69331128782306,0,0.8737631762332893,-5.6012369087545164e-08
23.543543543543542,1.622864993066956,6.673986364276018,0,0.873763172869183,-5.601236887978274e-08
23.603603603603602,1.5738971399590733,6.65502820096547,0,0.8737631695050767,-5.6012368672020314e-08
23.663663663663662,1.524803655617931,6.6364571479293435,0,0.8737631661409704,-5.601236846425789e-08
23.723723723723722,1.475594643488216,6.618264799408091,0,0.8737631627768643,-5.6012368256495464e-08
23.783783783783782,1.4262076131162096,6.600416809294796,0,0.873763159412758,-5.601236804873303e-08
23.843843843843842,1.3767249961850139,6.58293176495329,0,0.8737631560486521,-5.6012367840970627e-08
23.903903903903903,1.3271569407789183,6.565801223485234,0,0.8737631526845459,-5.60123676332082e-08
23.963963963963963,1.277440646882181,6.548992345490193,0,0.8737631493204396,-5.601236742544576e-08
24.024024024024023,1.2275859976383896,6.5324981588749935,0,0.8737631459563335,-5.601236721768334e-08
24.084084084084083,1.1776760756460303,6.51633504534057,0,0.8737631425922273,-5.6012367009920893e-08
24.144144144144143,1.1276479501599421,6.50047152707648,0,0.8737631392281211,-5.601236680215846e-08
24.204204204204203,1.0775849405038802,6.484922954635916,0,0.873763135864015,-5.6012366594396037e-08
24.264264264264263,1.0273508484605671,6.469636646140522,0,0.8737631324999089,-5.6012366386633605e-08
24.324324324324323,0.9770291302871116,6.4546282605134895,0,0.8737631291358028,-5.6012366178871167e-08
24.384384384384383,0.926703106613888,6.43991189895455,0,0.8737631257716969,-5.601236597110875e-08
24.444444444444443,0.8762294984957258,6.425443412633394,0,0.8737631224075909,-5.6012365763346317e-08
24.504504504504503,0.8257512961687137,6.411269226960991,0,0.8737631190434848,-5.601236555558387e-08
24.564564564564563,0.7751181290526575,6.397352902344273,0,0.8737631156793787,-5.601236534782144e-08
24.624624624624623,0.7244726770880153,6.383739446589022,0,0.8737631123152727,-5.6012365140058995e-08
24.684684684684683,0.6736644430067124,6.370394225492166,0,0.8737631089511666,-5.6012364932296563e-08
24.744744744744743,0.6228361221596347,6.357360545923319,0,0.8737631055870605,-5.601236472453412e-08
24.804804804804803,0.5719104445228816,6.344623747542625,0,0.8737631022229546,-5.601236451677168e-08
24.864864864864863,0.5209568522746219,6.332206342370316,0,0.8737630988588486,-5.601236430900924e-08
24.924924924924923,0.46989796689406926,6.320094616217776,0,0.873763095494743,-5.601236410124682e-08
24.984984984984983,0.41872973772228855,6.30829346787115,0,0.8737630921306369,-5.6012363893484365e-08
25.045045045045043,0.367521685440681,6.29682406702618,0,0.873763088766531,-5.601236368572193e-08
25.105105105105103,0.3162698886232278,6.285689922309876,0,0.873763085402425,-5.601236347795949e-08
25.165165165165163,0.264896683545113,6.2748792771450095,0,0.8737630820383191,-5.601236327019704e-08
25.225225225225223,0.21347173708256684,6.264411894669238,0,0.8737630786742131,-5.601236306243459e-08
25.285285285285283,0.1619911108825764,6.25429129865471,0,0.8737630753101072,-5.601236285467213e-08
25.345345345345343,0.11045086659212716,6.244521012873562,0,0.8737630719460012,-5.601236264690969e-08
25.405405405405403,0.058772981295566816,6.235091307003506,0,0.8737630685818958,-5.601236243914727e-08
25.465465465465464,0.007101586099738863,6.226032728245445,0,0.8737630652177898,-5.601236223138481e-08
25.525525525525524,-0.04464124789602368,6.217335036092829,0,0.873763061853684,-5.601236202362236e-08
25.585585585585584,-0.09645945904473448,6.209001754317813,0,0.873763058489578,-5.601236181585991e-08
25.645645645645647,-0.14828246857247676,6.201047569493724,0,0.8737630551254723,-5.601236160809745e-08
25.705705705705707,-0.20026312681896558,6.19345314432795,0,0.8737630517613665,-5.6012361400335006e-08
25.765765765765767,-0.2522562045028983,6.186243783400493,0,0.8737630483972607,-5.601236119257255e-08
25.825825825825827,-0.3042652398845165,6.179421376143411,0,0.8737630450331547,-5.601236098481009e-08
25.885885885885887,-0.3563687769055034,6.1729787887432295,0,0.873763041669049,-5.601236077704764e-08
25.945945945945947,-0.4084955368412029,6.166927956065005,0,0.8737630383049435,-5.601236056928521e-08
26.006006006006007,-0.4606489748548246,6.16127069685889,0,0.8737630349408377,-5.601236036152274e-08
26.066066066066067,-0.5128325131819733,6.156008802247513,0,0.8737630315767321,-5.6012360153760284e-08
26.126126126126128,-0.5651251892979479,6.151137279371607,0,0.8737630282126263,-5.601235994599782e-08
26.186186186186188,-0.6173792294289442,6.14667194728139,0,0.8737630248485204,-5.6012359738235374e-08
26.246246246246248,-0.6696734455083357,6.142607192587359,0,0.8737630214844148,-5.601235953047291e-08
26.306306306306308,-0.7220872901116043,6.1389396634738205,0,0.873763018120309,-5.6012359322710445e-08
26.366366366366368,-0.7744718822568062,6.13568166372687,0,0.8737630147562033,-5.601235911494798e-08
26.426426426426428,-0.8268299050173615,6.132833074260491,0,0.8737630113920977,-5.601235890718552e-08
26.486486486486488,-0.8792406990217192,6.13039045104306,0,0.8737630080279924,-5.601235869942308e-08
26.546546546546548,-0.9317074119016608,6.128355356004958,0,0.8737630046638868,-5.601235849166062e-08
26.606606606606608,-0.9841560411328572,6.126731410040603,0,0.8737630012997811,-5.6012358283898154e-08
26.666666666666668,-1.0365890513165212,6.125518320596086,0,0.8737629979356755,-5.601235807613568e-08
26.726726726726728,-1.0890863817341938,6.124714864588222,0,0.8737629945715698,-5.601235786837322e-08
26.786786786786788,-1.1415732715961573,6.12432275089267,0,0.8737629912074641,-5.601235766061074e-08
26.846846846846848,-1.1940520180355867,6.124341555455001,0,0.8737629878433586,-5.6012357452848275e-08
26.906906906906908,-1.2465248584742619,6.124770808130494,0,0.8737629844792529,-5.601235724508581e-08
26.966966966966968,-1.298993971092925,6.125609993104975,0,0.8737629811151475,-5.601235703732334e-08
27.027027027027028,-1.3514614753002392,6.126858549314411,0,0.8737629777510422,-5.601235682956089e-08
27.087087087087088,-1.4039294322003575,6.128515870863261,0,0.8737629743869366,-5.6012356621798416e-08
27.147147147147148,-1.4563207015122832,6.130577885188348,0,0.8737629710228312,-5.6012356414035945e-08
27.207207207207208,-1.5087952686565036,6.133050116311826,0,0.8737629676587256,-5.601235620627347e-08
27.26726726726727,-1.561196479689178,6.135924351318764,0,0.8737629642946201,-5.6012355998511e-08
27.32732732732733,-1.6135253998774188,6.139197917803922,0,0.8737629609305146,-5.601235579074851e-08
27.38738738738739,-1.6658631715656862,6.142874025060884,0,0.8737629575664091,-5.6012355582986046e-08
27.44744744744745,-1.718211490823517,6.14695179193378,0,0.8737629542023035,-5.6012355375223575e-08
27.50750750750751,-1.7704913102602453,6.151423087279996,0,0.8737629508381985,-5.6012355167461116e-08
27.56756756756757,-1.8227843623407785,6.156292877688139,0,0.8737629474740931,-5.6012354959698645e-08
27.62762762762763,-1.874929698151509,6.161543179147836,0,0.8737629441099877,-5.601235475193616e-08
27.68768768768769,-1.9271716533912677,6.1671964699862345,0,0.8737629407458822,-5.6012354544173676e-08
27.74774774774775,-1.979267079707677,6.173224264716819,0,0.8737629373817768,-5.601235433641119e-08
27.80780780780781,-2.031379775756074,6.179642384095132,0,0.8737629340176714,-5.601235412864871e-08
27.86786786786787,-2.0834254622244885,6.186438636987981,0,0.873762930653566,-5.601235392088623e-08
27.92792792792793,-2.135385041200047,6.193610211931507,0,0.8737629272894606,-5.6012353713123744e-08
27.98798798798799,-2.187317460847706,6.201166694713845,0,0.8737629239253553,-5.601235350536125e-08
28.04804804804805,-2.2392000016230855,6.209107210985863,0,0.8737629205612503,-5.60123532975988e-08
28.10810810810811,-2.291010357183478,6.217430841182341,0,0.873762917197145,-5.6012353089836317e-08
28.16816816816817,-2.3427266311261534,6.226136620981305,0,0.8737629138330396,-5.6012352882073825e-08
28.22822822822823,-2.3944105904072286,6.235238529605705,0,0.8737629104689343,-5.601235267431134e-08
28.28828828828829,-2.44604124330426,6.2447375090317525,0,0.873762907104829,-5.601235246654885e-08
28.34834834834835,-2.497597798937854,6.2546344761949335,0,0.8737629037407237,-5.6012352258786365e-08
28.40840840840841,-2.5490596664640557,6.2649303231037266,0,0.8737629003766184,-5.6012352051023874e-08
28.46846846846847,-2.6004064542680525,6.275625916953168,0,0.8737628970125131,-5.601235184326138e-08
28.52852852852853,-2.6517010514307424,6.286740454573998,0,0.8737628936484079,-5.601235163549889e-08
28.58858858858859,-2.7029230606667807,6.298276808470202,0,0.8737628902843031,-5.601235142773642e-08
28.64864864864865,-2.753969303776409,6.3102181201926335,0,0.8737628869201979,-5.6012351219973935e-08
28.70870870870871,-2.804985145569914,6.322606028859473,0,0.8737628835560926,-5.6012351012211444e-08
28.76876876876877,-2.8558672406395536,6.335424366658058,0,0.8737628801919874,-5.601235080444895e-08
28.82882882882883,-2.9066772726376016,6.348697836888505,0,0.8737628768278822,-5.601235059668645e-08
28.88888888888889,-2.9573121639425057,6.362408900929704,0,0.873762873463777,-5.601235038892395e-08
28.94894894894895,-3.0078328652265727,6.376583702727141,0,0.8737628700996719,-5.601235018116146e-08
29.00900900900901,-3.0582177789846736,6.391227291562999,0,0.8737628667355668,-5.601234997339896e-08
29.06906906906907,-3.108445106049969,6.406344748362569,0,0.8737628633714619,-5.601234976563649e-08
29.12912912912913,-3.1585730862857133,6.421966628391729,0,0.8737628600073568,-5.6012349557873985e-08
29.18918918918919,-3.208498331927122,6.438074114421235,0,0.8737628566432517,-5.601234935011148e-08
29.24924924924925,-3.258277594066553,6.454699332584663,0,0.8737628532791466,-5.601234914234899e-08
29.30930930930931,-3.3078865299449993,6.471849771935698,0,0.8737628499150415,-5.6012348934586485e-08
29.36936936936937,-3.3573003770956538,6.489532993608704,0,0.8737628465509364,-5.601234872682398e-08
29.42942942942943,-3.4064939500718134,6.5077566312795385,0,0.8737628431868314,-5.601234851906148e-08
29.48948948948949,-3.4555185123840784,6.526558389737112,0,0.8737628398227264,-5.601234831129897e-08
29.54954954954955,-3.5042697685381423,6.545917621566112,0,0.8737628364586212,-5.601234810353646e-08
29.60960960960961,-3.5527965882315558,6.565873781774914,0,0.8737628330945166,-5.601234789577398e-08
29.66966966966967,-3.601069646864938,6.586437227686214,0,0.8737628297304116,-5.601234768801148e-08
29.72972972972973,-3.649132824361634,6.6076516362526885,0,0.8737628263663066,-5.601234748024897e-08
29.78978978978979,-3.6968068324365815,6.629462044583455,0,0.8737628230022016,-5.601234727248647e-08
29.84984984984985,-3.744207127163769,6.651946417028075,0,0.8737628196380967,-5.601234706472396e-08
29.90990990990991,-3.7912988442690363,6.675118135581895,0,0.8737628162739917,-5.601234685696145e-08
29.96996996996997,-3.838046158513746,6.69899076946745,0,0.8737628129098868,-5.601234664919893e-08
30.03003003003003,-3.8844122700019454,6.723578077062785,0,0.8737628095457818,-5.601234644143643e-08
30.09009009009009,-3.9303593904041643,6.748894007841537,0,0.8737628061816768,-5.6012346233673914e-08
30.15015015015015,-3.9759157612417293,6.774991867712782,0,0.8737628028175723,-5.601234602591143e-08
30.21021021021021,-4.020972226644336,6.8018486221006125,0,0.8737627994534675,-5.601234581814891e-08
30.27027027027027,-4.065552472958062,6.829519806664761,0,0.8737627960893625,-5.6012345610386394e-08
30.33033033033033,-4.109674110973604,6.8580648378174764,0,0.8737627927252576,-5.601234540262388e-08
30.39039039039039,-4.153161869321637,6.8874186660908965,0,0.8737627893611528,-5.601234519486136e-08
30.45045045045045,-4.196031875299964,6.917640335138638,0,0.873762785997048,-5.601234498709884e-08
30.51051051051051,-4.2382935099595365,6.948792928689687,0,0.8737627826329432,-5.601234477933633e-08
30.57057057057057,-4.279833151299439,6.98085229609646,0,0.8737627792688383,-5.601234457157381e-08
30.63063063063063,-4.320597819883055,7.013837396698884,0,0.8737627759047335,-5.6012344363811294e-08
30.69069069069069,-4.360587808481704,7.047815170563372,0,0.873762772540629,-5.601234415604879e-08
30.75075075075075,-4.3997422503029835,7.082808201535336,0,0.8737627691765243,-5.601234394828627e-08
30.81081081081081,-4.437946993692626,7.118789716009395,0,0.8737627658124194,-5.6012343740523754e-08
30.87087087087087,-4.475142661929004,7.15577993103067,0,0.8737627624483147,-5.601234353276123e-08
30.93093093093093,-4.511268300137512,7.193799366980628,0,0.8737627590842099,-5.601234332499871e-08
30.99099099099099,-4.546307315981671,7.232921759524932,0,0.8737627557201052,-5.6012343117236195e-08
31.05105105105105,-4.580101660249481,7.273063513422658,0,0.8737627523560004,-5.601234290947366e-08
31.11111111111111,-4.6125913090940465,7.314242825304776,0,0.8737627489918958,-5.601234270171114e-08
31.17117117117117,-4.643714931577373,7.356478127773675,0,0.8737627456277914,-5.6012342493948635e-08
31.23123123123123,-4.673409873935074,7.399788091619133,0,0.8737627422636868,-5.601234228618611e-08
31.29129129129129,-4.701540787512393,7.444074708555384,0,0.8737627388995821,-5.601234207842357e-08
31.35135135135135,-4.7280557477226415,7.489350253628413,0,0.8737627355354773,-5.601234187066105e-08
31.41141141141141,-4.752879870785072,7.535563468434449,0,0.8737627321713727,-5.601234166289852e-08
31.47147147147147,-4.776031352398151,7.582702375607637,0,0.8737627288072681,-5.6012341455135994e-08
31.53153153153153,-4.797469351212654,7.6305590931062595,0,0.8737627254431635,-5.6012341247373456e-08
31.59159159159159,-4.817277517071409,7.679168868381994,0,0.8737627220790589,-5.601234103961094e-08
31.65165165165165,-4.835462248953753,7.728376386828301,0,0.8737627187149541,-5.6012340831848394e-08
31.71171171171171,-4.852086839096779,7.778150591111963,0,0.87376271535085,-5.601234062408589e-08
31.77177177177177,-4.86719438551971,7.828394041056213,0,0.8737627119867454,-5.6012340416323346e-08
31.83183183183183,-4.880851293910995,7.8790740186969535,0,0.8737627086226408,-5.6012340208560815e-08
31.89189189189189,-4.893106910422156,7.930089804075007,0,0.8737627052585363,-5.601234000079828e-08
31.95195195195195,-4.904029602632579,7.981407579895833,0,0.8737627018944317,-5.601233979303574e-08
32.012012012012015,-4.913685870188217,8.032994436370366,0,0.8737626985303272,-5.60123395852732e-08
32.072072072072075,-4.922140373216337,8.084818357491342,0,0.8737626951662227,-5.6012339377510664e-08
32.132132132132135,-4.929446619840155,8.13677626498173,0,0.8737626918021182,-5.601233916974812e-08
32.192192192192195,-4.935677797580697,8.188908386058042,0,0.8737626884380139,-5.601233896198559e-08
32.252252252252255,-4.94088640450233,8.241112039834873,0,0.8737626850739096,-5.6012338754223065e-08
32.312312312312315,-4.945138997233503,8.293430771587506,0,0.8737626817098051,-5.6012338546460534e-08
32.372372372372375,-4.948486942742826,8.345762357845697,0,0.8737626783457006,-5.601233833869799e-08
32.432432432432435,-4.9509935618479535,8.398228726942355,0,0.8737626749815963,-5.601233813093544e-08
32.492492492492495,-4.952703791648675,8.450654065960121,0,0.8737626716174919,-5.6012337923172895e-08
32.552552552552555,-4.953672231697166,8.503087920383761,0,0.8737626682533874,-5.6012337715410364e-08
32.612612612612615,-4.953947662949974,8.555582848179313,0,0.8737626648892831,-5.6012337507647806e-08
32.672672672672675,-4.95357563320608,8.608039363960446,0,0.8737626615251787,-5.601233729988526e-08
32.732732732732735,-4.952600211257385,8.660512407657851,0,0.8737626581610747,-5.601233709212274e-08
32.792792792792795,-4.951063382231721,8.712981124184772,0,0.8737626547969702,-5.601233688436019e-08
32.852852852852855,-4.949005957768391,8.765425228637854,0,0.873762651432866,-5.6012336676597636e-08
32.912912912912915,-4.9464675924880055,8.817824998342594,0,0.8737626480687616,-5.601233646883509e-08
32.972972972972975,-4.943481952686626,8.870240745860617,0,0.8737626447046573,-5.601233626107255e-08
33.033033033033036,-4.940090032894558,8.92257506203683,0,0.8737626413405528,-5.601233605330999e-08
33.093093093093096,-4.936316166419135,8.974970099276623,0,0.8737626379764486,-5.601233584554744e-08
33.153153153153156,-4.932205658292613,9.027249137862446,0,0.8737626346123444,-5.6012335637784876e-08
33.213213213213216,-4.927778915946789,9.079556416443976,0,0.87376263124824,-5.601233543002233e-08
33.273273273273276,-4.9230742607051745,9.131795778110066,0,0.8737626278841362,-5.60123352222598e-08
33.333333333333336,-4.918115284120498,9.18403283222999,0,0.873762624520032,-5.601233501449725e-08
33.393393393393396,-4.912931635640991,9.236252983848557,0,0.8737626211559276,-5.60123348067347e-08
33.453453453453456,-4.90754389472316,9.288523528019327,0,0.8737626177918234,-5.6012334598972135e-08
33.513513513513516,-4.901997533542099,9.340667257766032,0,0.8737626144277193,-5.601233439120958e-08
33.573573573573576,-4.896303377159891,9.392833734741625,0,0.873762611063615,-5.6012334183447014e-08
33.633633633633636,-4.890488495199034,9.445009748960876,0,0.8737626076995109,-5.601233397568446e-08
33.693693693693696,-4.884579708089484,9.49718221100625,0,0.8737626043354068,-5.60123337679219e-08
33.753753753753756,-4.878613060736057,9.549255841620765,0,0.8737626009713024,-5.6012333560159335e-08
33.813813813813816,-4.872595991881785,9.60138233736634,0,0.8737625976071988,-5.6012333352396804e-08
33.873873873873876,-4.866554402727942,9.653549188563368,0,0.8737625942430945,-5.6012333144634247e-08
33.933933933933936,-4.860523721972804,9.705661414066448,0,0.8737625908789904,-5.6012332936871676e-08
33.993993993993996,-4.854520196400358,9.757788946944899,0,0.8737625875148863,-5.6012332729109125e-08
34.054054054054056,-4.848569604651189,9.80991933671308,0,0.8737625841507821,-5.601233252134654e-08
34.114114114114116,-4.842688510417313,9.862122588315358,0,0.8737625807866782,-5.601233231358398e-08
34.174174174174176,-4.836921307997242,9.914221295660543,0,0.873762577422574,-5.601233210582141e-08
34.234234234234236,-4.831266812007652,9.966450180863237,0,0.8737625740584699,-5.601233189805884e-08
34.294294294294296,-4.825769476757087,10.018631763947328,0,0.8737625706943659,-5.601233169029629e-08
34.354354354354356,-4.820447102865075,10.070835632838492,0,0.8737625673302623,-5.6012331482533734e-08
34.414414414414416,-4.815326767854073,10.123048845279571,0,0.8737625639661581,-5.6012331274771164e-08
34.474474474474476,-4.81042832075756,10.175340226288434,0,0.8737625606020543,-5.60123310670086e-08
34.53453453453454,-4.805787688088778,10.227614375178849,0,0.8737625572379502,-5.601233085924603e-08
34.5945945945946,-4.801432824576884,10.279857926877071,0,0.8737625538738463,-5.601233065148345e-08
34.65465465465466,-4.797379860078229,10.332220052865047,0,0.8737625505097422,-5.601233044372089e-08
34.71471471471472,-4.793671595894739,10.384523575764272,0,0.8737625471456383,-5.60123302359583e-08
34.77477477477478,-4.790327286243349,10.436916342649978,0,0.8737625437815342,-5.601233002819573e-08
34.83483483483484,-4.787384299367733,10.489302169130054,0,0.8737625404174307,-5.601232982043318e-08
34.8948948948949,-4.784866446277629,10.5417483184837,0,0.8737625370533268,-5.601232961267061e-08
34.95495495495496,-4.782780241592829,10.594172666117485,0,0.873762533689223,-5.601232940490803e-08
35.01501501501502,-4.781117910252962,10.64657825158501,0,0.873762530325119,-5.601232919714545e-08
35.07507507507508,-4.779869881659321,10.699047689920722,0,0.8737625269610151,-5.601232898938287e-08
35.13513513513514,-4.77902980693571,10.751583417974183,0,0.8737625235969112,-5.6012328781620296e-08
35.1951951951952,-4.778591755559079,10.804030034046713,0,0.8737625202328074,-5.601232857385772e-08
35.25525525525526,-4.778545483552535,10.856470421455043,0,0.8737625168687035,-5.6012328366095135e-08
35.31531531531532,-4.77888290004413,10.90898655864835,0,0.8737625135045997,-5.601232815833256e-08
35.37537537537538,-4.779593889885791,10.96142478182573,0,0.8737625101404962,-5.601232795057e-08
35.43543543543544,-4.780671234656726,11.013945522373048,0,0.8737625067763923,-5.601232774280741e-08
35.4954954954955,-4.782102190312704,11.066396211175984,0,0.8737625034122884,-5.601232753504483e-08
35.55555555555556,-4.783878350570042,11.118858940649893,0,0.8737625000481848,-5.601232732728224e-08
35.61561561561562,-4.785986396776093,11.171260206737198,0,0.8737624966840809,-5.601232711951965e-08
35.67567567567568,-4.788418579854734,11.223681816462875,0,0.8737624933199772,-5.601232691175707e-08
35.73573573573574,-4.791164545650009,11.276127837945706,0,0.8737624899558735,-5.601232670399449e-08
35.7957957957958,-4.7942043542132335,11.32844872331647,0,0.8737624865917697,-5.6012326496231907e-08
35.85585585585586,-4.797540026711491,11.380879798653842,0,0.8737624832276659,-5.60123262884693e-08
35.91591591591592,-4.801145387767778,11.43319531853166,0,0.8737624798635626,-5.6012326080706745e-08
35.97597597597598,-4.805018702686025,11.485553352386173,0,0.8737624764994589,-5.6012325872944155e-08
36.03603603603604,-4.809142462648846,11.537882149093898,0,0.8737624731353553,-5.6012325665181564e-08
36.0960960960961,-4.813504126036011,11.590186684320706,0,0.8737624697712516,-5.6012325457418974e-08
36.15615615615616,-4.818084214362725,11.642396051169376,0,0.8737624664071479,-5.601232524965637e-08
36.21621621621622,-4.8228833003492895,11.694667305142916,0,0.8737624630430442,-5.6012325041893786e-08
36.27627627627628,-4.82788197775241,11.746929498851731,0,0.8737624596789406,-5.6012324834131196e-08
36.33633633633634,-4.833067232427975,11.799187796525768,0,0.873762456314837,-5.60123246263686e-08
36.3963963963964,-4.8384180740927425,11.851371941285368,0,0.8737624529507333,-5.6012324418606e-08
36.45645645645646,-4.843928686752787,11.903562852328466,0,0.8737624495866301,-5.601232421084343e-08
36.51651651651652,-4.849577500694419,11.955690527396875,0,0.8737624462225265,-5.6012324003080834e-08
36.57657657657658,-4.8553674249557055,12.007910949546424,0,0.873762442858423,-5.601232379531823e-08
36.63663663663664,-4.861259687380811,12.060003855016618,0,0.8737624394943194,-5.601232358755563e-08
36.6966966966967,-4.86725724596303,12.11212519565661,0,0.8737624361302159,-5.6012323379793036e-08
36.75675675675676,-4.8733464250322,12.164280399763545,0,0.8737624327661122,-5.601232317203043e-08
36.81681681681682,-4.879504524228601,12.216399974784546,0,0.8737624294020088,-5.601232296426784e-08
36.87687687687688,-4.8857174186935195,12.268489563359283,0,0.8737624260379052,-5.6012322756505225e-08
36.93693693693694,-4.891980004015564,12.320629707322103,0,0.8737624226738021,-5.6012322548742654e-08
36.996996996997,-4.8982601424600345,12.37267622808049,0,0.8737624193096987,-5.601232234098006e-08
37.05705705705706,-4.904561737430859,12.424784560043062,0,0.8737624159455952,-5.6012322133217447e-08
37.11711711711712,-4.910861582563626,12.47688547104661,0,0.8737624125814918,-5.601232192545484e-08
37.17717717717718,-4.917145491941243,12.528984628122593,0,0.8737624092173881,-5.601232171769223e-08
37.23723723723724,-4.923399279646614,12.581087698302467,0,0.8737624058532847,-5.601232150992963e-08
37.2972972972973,-4.92960875976265,12.633200348617681,0,0.8737624024891812,-5.601232130216701e-08
37.35735735735736,-4.935759746372254,12.685328246099697,0,0.873762399125078,-5.6012321094404415e-08
37.41741741741742,-4.941838053558334,12.73747705777997,0,0.8737623957609746,-5.60123208866418e-08
37.47747747747748,-4.94782095610333,12.789577464268444,0,0.8737623923968715,-5.601232067887921e-08
37.53753753753754,-4.953703117882726,12.841710018298336,0,0.873762389032768,-5.601232047111661e-08
37.5975975975976,-4.959470414037812,12.89388036250932,0,0.8737623856686647,-5.601232026335399e-08
37.65765765765766,-4.965108719709876,12.946094139541067,0,0.8737623823045613,-5.6012320055591376e-08
37.71771771771772,-4.970596112863964,12.998281755728598,0,0.873762378940458,-5.6012319847828766e-08
37.77777777777778,-4.9759191767533295,13.050448605732335,0,0.8737623755763547,-5.601231964006614e-08
37.83783783783784,-4.981071921058373,13.102675445359043,0,0.8737623722122514,-5.601231943230354e-08
37.8978978978979,-4.986040342511037,13.154967868675008,0,0.8737623688481482,-5.601231922454092e-08
37.95795795795796,-4.990796970106213,13.207180240471299,0,0.8737623654840448,-5.60123190167783e-08
38.01801801801802,-4.995342532291398,13.259468925550014,0,0.873762362119942,-5.6012318809015714e-08
38.07807807807808,-4.999657063207686,13.311763618368119,0,0.8737623587558386,-5.601231860125309e-08
38.13813813813814,-5.003733474751069,13.364145455213421,0,0.8737623553917353,-5.6012318393490474e-08
38.1981981981982,-5.007547236678871,13.416467718587748,0,0.8737623520276322,-5.601231818572785e-08
38.25825825825826,-5.011091852178089,13.468811320017,0,0.8737623486635289,-5.601231797796523e-08
38.31831831831832,-5.014355318906121,13.521180747837848,0,0.8737623452994256,-5.6012317770202616e-08
38.37837837837838,-5.017331416840709,13.57357398431464,0,0.8737623419353224,-5.601231756243999e-08
38.43843843843844,-5.020017801232307,13.625984679681928,0,0.8737623385712192,-5.601231735467736e-08
38.4984984984985,-5.022412227996543,13.678406455527888,0,0.8737623352071164,-5.601231714691477e-08
38.55855855855856,-5.024512481876572,13.730832986381886,0,0.8737623318430133,-5.601231693915214e-08
38.61861861861862,-5.026316376330928,13.783257999523016,0,0.8737623284789102,-5.601231673138951e-08
38.67867867867868,-5.027823747809316,13.835752407081205,0,0.873762325114807,-5.6012316523626894e-08
38.73873873873874,-5.0290295883749145,13.888233086413711,0,0.8737623217507038,-5.6012316315864264e-08
38.7987987987988,-5.029931783786194,13.940693895685316,0,0.8737623183866007,-5.6012316108101634e-08
38.85885885885886,-5.030528248159251,13.993128745199725,0,0.8737623150224977,-5.601231590033901e-08
38.91891891891892,-5.0308171217479565,14.045609032364894,0,0.8737623116583945,-5.601231569257638e-08
38.97897897897898,-5.030794993451214,14.098128933388207,0,0.8737623082942915,-5.601231548481375e-08
39.03903903903904,-5.030459181740827,14.15060508963305,0,0.8737623049301888,-5.6012315277051146e-08
39.0990990990991,-5.029807687256115,14.203031566572315,0,0.8737623015660857,-5.601231506928851e-08
39.15915915915916,-5.028835190647627,14.255557681199171,0,0.8737622982019827,-5.601231486152588e-08
39.21921921921922,-5.027541179701873,14.308022480829228,0,0.8737622948378796,-5.6012314653763236e-08
39.27927927927928,-5.025923713068453,14.360420133700458,0,0.8737622914737766,-5.601231444600061e-08
39.33933933933934,-5.023974621416985,14.412900126824935,0,0.8737622881096736,-5.6012314238237975e-08
39.3993993993994,-5.021696301112953,14.465301440026662,0,0.8737622847455706,-5.6012314030475345e-08
39.45945945945946,-5.019082747028135,14.517695957541273,0,0.8737622813814676,-5.60123138227127e-08
39.51951951951952,-5.01612596672799,14.570155523318723,0,0.8737622780173646,-5.601231361495006e-08
39.57957957957958,-5.012831337905361,14.622519177618965,0,0.8737622746532621,-5.601231340718745e-08
39.63963963963964,-5.0091913722520856,14.674858787236683,0,0.8737622712891592,-5.601231319942482e-08
39.6996996996997,-5.00520270374711,14.727168605344676,0,0.8737622679250562,-5.601231299166217e-08
39.75975975975976,-5.0008619663693805,14.779442885115754,0,0.8737622645609533,-5.601231278389953e-08
39.81981981981982,-4.996158571464505,14.831753228465805,0,0.8737622611968504,-5.601231257613689e-08
39.87987987987988,-4.9910953067419666,14.884016391828204,0,0.8737622578327475,-5.601231236837426e-08
39.93993993993994,-4.985677088530965,14.936149410704648,0,0.8737622544686446,-5.60123121606116e-08
40.0,-4.9798844860149565,14.988300988006468,0,0.8737622511045418,-5.6012311952848964e-08
40.06006006006006,-4.973712483635187,15.040465077924505,0,0.8737622477404389,-5.601231174508631e-08
40.12012012012012,-4.967175929608799,15.092481797271281,0,0.8737622443763364,-5.6012311537323703e-08
40.18018018018018,-4.96025209316758,15.144499250739397,0,0.8737622410122337,-5.6012311329561053e-08
40.24024024024024,-4.952935896194844,15.196511289437957,0,0.8737622376481308,-5.601231112179841e-08
40.3003003003003,-4.945233874481894,15.248435196502387,0,0.873762234284028,-5.601231091403576e-08
40.36036036036036,-4.937142616927633,15.300265148140069,0,0.8737622309199251,-5.6012310706273116e-08
40.42042042042042,-4.928645907627008,15.352071542186216,0,0.8737622275558223,-5.601231049851046e-08
40.48048048048048,-4.919751966062502,15.403772012862326,0,0.8737622241917196,-5.601231029074781e-08
40.54054054054054,-4.910443380201592,15.455436602725964,0,0.8737622208276169,-5.601231008298516e-08
40.6006006006006,-4.900729513471262,15.506983214666526,0,0.8737622174635146,-5.601230987522252e-08
40.66066066066066,-4.890591735670595,15.558481500815859,0,0.8737622140994118,-5.601230966745987e-08
40.72072072072072,-4.880040576033522,15.6098496675746,0,0.873762210735309,-5.601230945969722e-08
40.78078078078078,-4.869056164060358,15.661156941348093,0,0.8737622073712064,-5.601230925193457e-08
40.84084084084084,-4.8576331812834,15.712396781511728,0,0.8737622040071037,-5.601230904417192e-08
40.9009009009009,-4.845766275927289,15.763562594298332,0,0.8737622006430009,-5.6012308836409266e-08
40.96096096096096,-4.833468359444776,15.814573272081507,0,0.8737621972788983,-5.601230862864661e-08
41.02102102102102,-4.820735929370773,15.865422835082377,0,0.8737621939147956,-5.6012308420883946e-08
41.08108108108108,-4.807526327488303,15.916253247015796,0,0.8737621905506929,-5.601230821312129e-08
41.14114114114114,-4.793872611028586,15.96690955341165,0,0.8737621871865906,-5.601230800535865e-08
41.2012012012012,-4.779750362318408,16.01745916787899,0,0.873762183822488,-5.6012307797595996e-08
41.26126126126126,-4.7651540643481525,16.06789522944041,0,0.8737621804583855,-5.601230758983334e-08
41.32132132132132,-4.75010038116261,16.11813793942057,0,0.8737621770942828,-5.601230738207068e-08
41.38138138138138,-4.734562860941802,16.168253801728046,0,0.8737621737301802,-5.601230717430801e-08
41.44144144144144,-4.718535903168902,16.218235820260666,0,0.8737621703660777,-5.601230696654535e-08
41.5015015015015,-4.702013873163533,16.268076944312426,0,0.8737621670019752,-5.601230675878268e-08
41.56156156156156,-4.685016047372657,16.317698419418946,0,0.8737621636378727,-5.601230655102002e-08
41.62162162162162,-4.667513172887139,16.36716539802663,0,0.8737621602737701,-5.601230634325735e-08
41.68168168168168,-4.649499530659098,16.416470692835926,0,0.8737621569096681,-5.6012306135494716e-08
41.74174174174174,-4.630996422791417,16.465536435729547,0,0.8737621535455654,-5.6012305927732046e-08
41.8018018018018,-4.611946602816353,16.51449894557967,0,0.873762150181463,-5.601230571996939e-08
41.86186186186186,-4.592436089238106,16.563148910868012,0,0.8737621468173604,-5.601230551220671e-08
41.92192192192192,-4.572385769488911,16.611700143245965,0,0.873762143453258,-5.601230530444404e-08
41.98198198198198,-4.55188730321558,16.659946885162277,0,0.8737621400891555,-5.601230509668137e-08
42.04204204204204,-4.530857487402944,16.70810093922154,0,0.8737621367250531,-5.60123048889187e-08
42.1021021021021,-4.509392126383239,16.755958591735258,0,0.8737621333609507,-5.601230468115603e-08
42.16216216216216,-4.4874676862571,16.80359313987698,0,0.8737621299968487,-5.601230447339338e-08
42.22222222222222,-4.465057993791791,16.851076598150673,0,0.8737621266327462,-5.6012304265630713e-08
42.28228228228228,-4.442200548711984,16.8983444284918,0,0.8737621232686439,-5.6012304057868043e-08
42.34234234234234,-4.418935419419615,16.94533332985501,0,0.8737621199045414,-5.6012303850105354e-08
42.4024024024024,-4.3952020723870495,16.992182384880007,0,0.8737621165404391,-5.601230364234268e-08
42.46246246246246,-4.371074917245087,17.038761212294762,0,0.8737621131763368,-5.601230343458001e-08
42.52252252252252,-4.346526514105905,17.0851412195188,0,0.8737621098122345,-5.601230322681734e-08
42.58258258258258,-4.3215631636280385,17.131326451010157,0,0.873762106448132,-5.6012303019054654e-08
42.64264264264264,-4.296227910624095,17.177255002064747,0,0.8737621030840297,-5.6012302811291984e-08
42.7027027027027,-4.27049145790801,17.222997396579405,0,0.8737620997199278,-5.601230260352932e-08
42.76276276276276,-4.244397958833965,17.268492236178663,0,0.8737620963558255,-5.601230239576664e-08
42.82282282282282,-4.217916915746328,17.313809479716756,0,0.8737620929917231,-5.6012302188003955e-08
42.88288288288288,-4.191054575143547,17.358953136885816,0,0.8737620896276208,-5.601230198024128e-08
42.94294294294294,-4.163896210335402,17.40379784888433,0,0.8737620862635187,-5.6012301772478595e-08
43.003003003003,-4.1363711457226895,17.448477935310777,0,0.8737620828994165,-5.6012301564715905e-08
43.06306306306306,-4.108485573955029,17.49299737129115,0,0.8737620795353142,-5.601230135695323e-08
43.12312312312312,-4.080327810445722,17.537232137822233,0,0.8737620761712119,-5.6012301149190546e-08
43.18318318318318,-4.051823916643336,17.581315074121314,0,0.8737620728071098,-5.6012300941427856e-08
43.24324324324324,-4.023022077444946,17.625186552077963,0,0.8737620694430079,-5.601230073366519e-08
43.3033033033033,-3.9939298681008384,17.668851128878522,0,0.8737620660789058,-5.6012300525902496e-08
43.36336336336336,-3.96455480860581,17.71231332668362,0,0.8737620627148036,-5.601230031813982e-08
43.42342342342342,-3.9348609125573866,17.755640603943853,0,0.8737620593507014,-5.6012300110377123e-08
43.48348348348348,-3.9049420431105992,17.79871128339191,0,0.8737620559865993,-5.6012299902614434e-08
43.54354354354354,-3.8747182215789033,17.8416555493922,0,0.8737620526224972,-5.601229969485174e-08
43.6036036036036,-3.8442850014694097,17.884352405426927,0,0.873762049258395,-5.601229948708904e-08
43.66366366366366,-3.8135605331682676,17.92693124038005,0,0.873762045894293,-5.6012299279326364e-08
43.72372372372372,-3.7825963787689902,17.969333784206334,0,0.8737620425301907,-5.601229907156367e-08
43.78378378378378,-3.751445715397108,18.01150240073906,0,0.8737620391660891,-5.6012298863801e-08
43.84384384384384,-3.7200240280988774,18.053565374114843,0,0.8737620358019871,-5.60122986560383e-08
43.9039039039039,-3.688383983005205,18.095464841673785,0,0.873762032437885,-5.6012298448275605e-08
43.96396396396396,-3.6565797508302147,18.13714350550952,0,0.873762029073783,-5.601229824051291e-08
44.02402402402402,-3.6245243195103933,18.1787286503401,0,0.8737620257096809,-5.6012298032750206e-08
44.08408408408408,-3.5923192668191444,18.220101540992907,0,0.8737620223455789,-5.601229782498751e-08
44.14414414414414,-3.559876008760174,18.261388853904517,0,0.873762018981477,-5.601229761722481e-08
44.2042042042042,-3.5272488702809226,18.302533292051724,0,0.8737620156173749,-5.601229740946212e-08
44.26426426426426,-3.4944934998851362,18.34347800991727,0,0.8737620122532732,-5.601229720169944e-08
44.32432432432432,-3.4615190922435257,18.38434885710994,0,0.8737620088891713,-5.601229699393674e-08
44.38438438438438,-3.4284304025391603,18.42502814415286,0,0.8737620055250694,-5.601229678617404e-08
44.44444444444444,-3.3951352354186453,18.46564122618695,0,0.8737620021609673,-5.601229657841134e-08
44.5045045045045,-3.3617394929363282,18.506070754485215,0,0.8737619987968654,-5.601229637064863e-08
44.56456456456456,-3.328149661408446,18.54644163455951,0,0.8737619954327636,-5.601229616288593e-08
44.62462462462462,-3.294472719869889,18.586636814751323,0,0.8737619920686617,-5.601229595512322e-08
44.68468468468468,-3.260613907397465,18.62678079539525,0,0.8737619887045597,-5.601229574736052e-08
44.74474474474474,-3.2266812107132843,18.666756778603332,0,0.8737619853404579,-5.601229553959781e-08
44.8048048048048,-3.1925786921446684,18.706688903598987,0,0.8737619819763565,-5.601229533183513e-08
44.86486486486486,-3.1583635502008347,18.74652063283611,0,0.8737619786122546,-5.601229512407242e-08
44.92492492492492,-3.124093921957568,18.78619563964762,0,0.8737619752481527,-5.6012294916309714e-08
44.98498498498498,-3.0896722351035795,18.825837603281386,0,0.8737619718840508,-5.6012294708547004e-08
45.04504504504504,-3.0551562918685873,18.865390080841056,0,0.873761968519949,-5.6012294500784295e-08
45.1051051051051,-3.0205521173563756,18.904856647314073,0,0.8737619651558471,-5.601229429302157e-08
45.16516516516516,-2.9858656869322098,18.944240846203517,0,0.8737619617917454,-5.601229408525887e-08
45.22522522522522,-2.9511027175670557,18.983545689101426,0,0.8737619584276436,-5.6012293877496146e-08
45.28528528528528,-2.916265372152607,19.022765756324922,0,0.8737619550635418,-5.601229366973343e-08
45.34534534534534,-2.8813528917521913,19.061888711960993,0,0.8737619516994405,-5.6012293461970747e-08
45.4054054054054,-2.8463108420085668,19.1009617318628,0,0.8737619483353387,-5.601229325420803e-08
45.46546546546546,-2.811137797180548,19.13997218315406,0,0.873761944971237,-5.601229304644532e-08
45.525525525525524,-2.7758863346554064,19.178848053561346,0,0.8737619416071353,-5.6012292838682605e-08
45.585585585585584,-2.740555644043853,19.217577140686892,0,0.8737619382430335,-5.601229263091988e-08
45.645645645645644,-2.705036097547959,19.256265504394918,0,0.8737619348789318,-5.6012292423157166e-08
45.705705705705704,-2.66943490310986,19.294782298159035,0,0.8737619315148302,-5.6012292215394436e-08
45.765765765765764,-2.6336416044359887,19.333232931634083,0,0.8737619281507285,-5.601229200763173e-08
45.825825825825824,-2.597764246631103,19.37148728529745,0,0.8737619247866273,-5.601229179986903e-08
45.885885885885884,-2.561691527572029,19.409649965005816,0,0.8737619214225256,-5.601229159210631e-08
45.945945945945944,-2.5255323468601163,19.447591731829114,0,0.873761918058424,-5.6012291384343584e-08
46.006006006006004,-2.489174539208615,19.485416234237068,0,0.8737619146943223,-5.601229117658086e-08
46.066066066066064,-2.452616024513093,19.523110063212187,0,0.8737619113302206,-5.601229096881814e-08
46.126126126126124,-2.415910859877272,19.560602612666578,0,0.8737619079661191,-5.6012290761055416e-08
46.186186186186184,-2.3790012411362547,19.597937993688767,0,0.8737619046020175,-5.601229055329268e-08
46.246246246246244,-2.341941661947848,19.63504611782256,0,0.8737619012379159,-5.6012290345529964e-08
46.306306306306304,-2.304617008998228,19.67202631737435,0,0.8737618978738144,-5.601229013776723e-08
46.366366366366364,-2.267138593364955,19.708752296632404,0,0.8737618945097132,-5.6012289930004525e-08
46.426426426426424,-2.2294476568171633,19.74526644736429,0,0.8737618911456118,-5.6012289722241795e-08
46.486486486486484,-2.191542035312137,19.781554655205294,0,0.8737618877815102,-5.601228951447908e-08
46.546546546546544,-2.153419550481385,19.81760268653496,0,0.8737618844174087,-5.601228930671633e-08
46.606606606606604,-2.115078009580414,19.853396188032015,0,0.8737618810533072,-5.601228909895361e-08
46.666666666666664,-2.0764569171195277,19.88897401688133,0,0.8737618776892058,-5.601228889119088e-08
46.726726726726724,-2.037611838824063,19.92426721137973,0,0.8737618743251042,-5.601228868342814e-08
46.786786786786784,-1.9985405306525026,19.959260994400076,0,0.8737618709610027,-5.6012288475665405e-08
46.846846846846844,-1.9591816853666288,19.993992177882387,0,0.8737618675969012,-5.6012288267902676e-08
46.906906906906904,-1.919591560681185,20.028392866141047,0,0.8737618642328002,-5.6012288060139966e-08
46.966966966966964,-1.8797082910117717,20.062498376720278,0,0.8737618608686988,-5.601228785237723e-08
47.027027027027025,-1.8395287714292097,20.09629150303895,0,0.8737618575045975,-5.6012287644614494e-08
47.087087087087085,-1.7991099676428652,20.12970553420812,0,0.8737618541404961,-5.6012287436851744e-08
47.147147147147145,-1.758328775745549,20.162821923139404,0,0.8737618507763946,-5.6012287229089015e-08
47.207207207207205,-1.7173024764433409,20.19552490999122,0,0.8737618474122932,-5.601228702132627e-08
47.267267267267265,-1.675967741398447,20.2278455770778,0,0.8737618440481918,-5.6012286813563536e-08
47.327327327327325,-1.6343213121713378,20.259765495846274,0,0.8737618406840906,-5.6012286605800794e-08
47.387387387387385,-1.592359897174879,20.291265974752072,0,0.8737618373199892,-5.6012286398038044e-08
47.447447447447445,-1.5500801714667187,20.322328057419398,0,0.8737618339558884,-5.601228619027533e-08
47.507507507507505,-1.5074167104985687,20.352976597383773,0,0.8737618305917869,-5.601228598251259e-08
47.567567567567565,-1.4644899608233939,20.383103117602523,0,0.8737618272276857,-5.601228577474985e-08
47.627627627627625,-1.4211720638600607,20.412775127930644,0,0.8737618238635844,-5.60122855669871e-08
47.687687687687685,-1.3775845718188326,20.441886939957023,0,0.8737618204994831,-5.6012285359224364e-08
47.747747747747745,-1.333598370406552,20.470502088671306,0,0.8737618171353818,-5.6012285151461615e-08
47.807807807807805,-1.2892090093147281,20.498597198035746,0,0.8737618137712806,-5.6012284943698865e-08
47.867867867867865,-1.244539737905614,20.52607103864065,0,0.8737618104071794,-5.6012284735936116e-08
47.927927927927925,-1.1994594950017992,20.55298072454311,0,0.8737618070430786,-5.601228452817338e-08
47.987987987987985,-1.1540281925195297,20.579265012056347,0,0.8737618036789774,-5.6012284320410644e-08
48.048048048048045,-1.1082421396908297,20.604902041245918,0,0.8737618003148762,-5.601228411264788e-08
48.108108108108105,-1.062097609896048,20.629869665226103,0,0.8737617969507749,-5.601228390488513e-08
48.168168168168165,-1.0155908404483291,20.65414544825021,0,0.8737617935866738,-5.601228369712238e-08
48.228228228228225,-0.9687180323774802,20.677706663795462,0,0.8737617902225726,-5.601228348935963e-08
48.288288288288285,-0.9214092008753707,20.700561598799613,0,0.8737617868584714,-5.601228328159688e-08
48.348348348348345,-0.8737924339073657,20.722623165379915,0,0.8737617834943703,-5.601228307383413e-08
48.408408408408405,-0.8258648379182503,20.743871238321802,0,0.8737617801302693,-5.601228286607137e-08
48.468468468468465,-0.7774891523873395,20.76434103587279,0,0.8737617767661684,-5.601228265830863e-08
48.528528528528525,-0.7288629299378353,20.783925200246337,0,0.8737617734020673,-5.601228245054588e-08
48.588588588588586,-0.6798485106686468,20.802657292241392,0,0.8737617700379663,-5.6012282242783124e-08
48.648648648648646,-0.630441857423909,20.820512659164407,0,0.8737617666738652,-5.6012282035020355e-08
48.708708708708706,-0.5807764217580332,20.83742331217205,0,0.8737617633097641,-5.60122818272576e-08
48.768768768768766,-0.5307843787382607,20.853413027390914,0,0.8737617599456632,-5.601228161949485e-08
48.828828828828826,-0.48053636193519167,20.86846852153127,0,0.8737617565815621,-5.601228141173208e-08
48.888888888888886,-0.430034781507391,20.882600506953775,0,0.873761753217461,-5.6012281203969325e-08
48.948948948948946,-0.3792120645620959,20.895837255498133,0,0.8737617498533601,-5.601228099620656e-08
49.009009009009006,-0.32821024687005784,20.908153127113753,0,0.8737617464892594,-5.601228078844381e-08
49.069069069069066,-0.27696209934419386,20.91957764182853,0,0.8737617431251584,-5.601228058068106e-08
49.129129129129126,-0.2256120208403161,20.930093703707907,0,0.8737617397610575,-5.601228037291828e-08
49.189189189189186,-0.17402175319860594,20.939744583937735,0,0.8737617363969565,-5.6012280165155525e-08
49.249249249249246,-0.12226533640550144,20.948529357515035,0,0.8737617330328555,-5.6012279957392756e-08
49.309309309309306,-0.0703461286184374,20.956462114063978,0,0.8737617296687545,-5.601227974962999e-08
49.369369369369366,-0.018412046202250888,20.963538329697233,0,0.8737617263046538,-5.6012279541867224e-08
49.429429429429426,0.033749519972735065,20.969803053082693,0,0.8737617229405528,-5.6012279334104455e-08
49.489489489489486,0.08591748688493955,20.97524557257475,0,0.8737617195764519,-5.6012279126341686e-08
49.549549549549546,0.13815997315302342,20.979892030912225,0,0.8737617162123513,-5.6012278918578937e-08
49.609609609609606,0.19054637260544946,20.983764010669884,0,0.8737617128482505,-5.6012278710816174e-08
49.669669669669666,0.242925857571182,20.986867183668256,0,0.8737617094841497,-5.60122785030534e-08
49.729729729729726,0.2953676069331331,20.98922382256047,0,0.8737617061200488,-5.601227829529063e-08
49.789789789789786,0.3477932214820986,20.99084826209658,0,0.873761702755948,-5.6012278087527847e-08
49.849849849849846,0.40027257726147836,20.991760236495647,0,0.8737616993918471,-5.601227787976507e-08
49.909909909909906,0.45272680552361644,20.991975638039005,0,0.8737616960277463,-5.60122776720023e-08
49.969969969969966,0.5052264611989737,20.99151173988076,0,0.8737616926636456,-5.6012277464239526e-08
50.03003003003003,0.5576922208256077,20.990385929795266,0,0.8737616892995452,-5.601227725647677e-08
50.09009009009009,0.61011951326151,20.98861611319213,0,0.8737616859354443,-5.6012277048713994e-08
50.15015015015015,0.6625798838803227,20.986215989610407,0,0.8737616825713436,-5.601227684095122e-08
50.21021021021021,0.7149170483174766,20.983209871918852,0,0.8737616792072429,-5.601227663318843e-08
50.27027027027027,0.7672789843559151,20.97960612272707,0,0.8737616758431421,-5.6012276425425654e-08
50.33033033033033,0.8195853136280293,20.975425527136267,0,0.8737616724790415,-5.601227621766288e-08
50.39039039039039,0.871831772103688,20.970684674058383,0,0.8737616691149406,-5.6012276009900095e-08
50.45045045045045,0.9240914731590666,20.965391655234082,0,0.87376166575084,-5.601227580213731e-08
50.51051051051051,0.9762058870762779,20.959578180625247,0,0.8737616623867392,-5.6012275594374524e-08
50.57057057057057,1.028325798483255,20.953242806348975,0,0.8737616590226389,-5.601227538661176e-08
50.63063063063063,1.0803698620734274,20.946409350802213,0,0.8737616556585382,-5.6012275178848986e-08
50.69069069069069,1.1323341078126181,20.939093144695168,0,0.8737616522944377,-5.601227497108619e-08
50.75075075075075,1.1842146251980052,20.931309264536534,0,0.873761648930337,-5.6012274763323414e-08
50.81081081081081,1.236007562695008,20.923072535136335,0,0.8737616455662364,-5.601227455556062e-08
50.87087087087087,1.2877880496156762,20.91438394967107,0,0.8737616422021359,-5.6012274347797836e-08
50.93093093093093,1.3394738577605108,20.90527001361341,0,0.8737616388380351,-5.601227414003504e-08
50.99099099099099,1.3910612982076849,20.895744856735252,0,0.8737616354739346,-5.601227393227226e-08
51.05105105105105,1.4426262955316607,20.885806717598808,0,0.873761632109834,-5.601227372450946e-08
51.11111111111111,1.49408612589521,20.875483573841528,0,0.8737616287457339,-5.6012273516746693e-08
51.17117117117117,1.545437258755757,20.864788879013652,0,0.8737616253816334,-5.6012273308983904e-08
51.23123123123123,1.5967563784362089,20.85371826567038,0,0.8737616220175328,-5.6012273101221115e-08
51.291291291291294,1.6479602931474657,20.84230106980006,0,0.8737616186534323,-5.601227289345831e-08
51.351351351351354,1.6991261711779329,20.830531280741592,0,0.8737616152893318,-5.6012272685695524e-08
51.411411411411414,1.750170520323838,20.81843909267884,0,0.8737616119252313,-5.601227247793273e-08
51.471471471471475,1.8011709780735914,20.806016913511904,0,0.8737616085611307,-5.601227227016993e-08
51.531531531531535,1.8520437634576739,20.79329574769481,0,0.8737616051970303,-5.601227206240713e-08
51.591591591591595,1.9028669686500368,20.780266482350584,0,0.8737616018329303,-5.601227185464436e-08
51.651651651651655,1.9536379863430118,20.76693925994052,0,0.8737615984688297,-5.601227164688157e-08
51.711711711711715,2.0043542420218334,20.75332408179257,0,0.8737615951047293,-5.601227143911876e-08
51.771771771771775,2.0549314015219187,20.739453472819243,0,0.873761591740629,-5.6012271231355975e-08
51.831831831831835,2.1055303734541972,20.72529232849515,0,0.8737615883765286,-5.6012271023593166e-08
51.891891891891895,2.1559849357953764,20.710896035762268,0,0.8737615850124281,-5.6012270815830363e-08
51.951951951951955,2.2063744437535315,20.696251341857263,0,0.8737615816483276,-5.601227060806755e-08
52.012012012012015,2.256696491862716,20.681367522153593,0,0.8737615782842273,-5.6012270400304765e-08
52.072072072072075,2.3069487059601372,20.666253717512845,0,0.8737615749201271,-5.601227019254195e-08
52.132132132132135,2.3571287429562044,20.650918935306777,0,0.8737615715560271,-5.601226998477917e-08
52.192192192192195,2.407233878813052,20.635372767901732,0,0.8737615681919266,-5.601226977701637e-08
52.252252252252255,2.4572562381626994,20.619633704712218,0,0.8737615648278263,-5.6012269569253556e-08
52.312312312312315,2.507267671233023,20.603699447950923,0,0.873761561463726,-5.6012269361490754e-08
52.372372372372375,2.5572573197676176,20.58759308183367,0,0.8737615580996256,-5.601226915372795e-08
52.432432432432435,2.6071311325868383,20.571364696576786,0,0.8737615547355254,-5.6012268945965136e-08
52.492492492492495,2.657044999619149,20.554982719873642,0,0.8737615513714252,-5.6012268738202334e-08
52.552552552552555,2.706821757285352,20.53852419460274,0,0.8737615480073249,-5.601226853043951e-08
52.612612612612615,2.756617736312626,20.521956159148797,0,0.8737615446432246,-5.60122683226767e-08
52.672672672672675,2.806422670984135,20.505300106172236,0,0.8737615412791249,-5.601226811491392e-08
52.732732732732735,2.856142879239083,20.488605583004063,0,0.8737615379150245,-5.6012267907151105e-08
52.792792792792795,2.9058515675899335,20.471866142488846,0,0.8737615345509243,-5.601226769938829e-08
52.852852852852855,2.9556218652019277,20.455075035886015,0,0.8737615311868242,-5.6012267491625474e-08
52.912912912912915,3.0053600899818376,20.43828181040011,0,0.873761527822724,-5.601226728386266e-08
52.972972972972975,3.0550559762128287,20.421507958691578,0,0.8737615244586239,-5.601226707609984e-08
53.033033033033036,3.1047823628770077,20.40474699128417,0,0.8737615210945235,-5.601226686833702e-08
53.093093093093096,3.1545286418757206,20.38802076899896,0,0.8737615177304234,-5.601226666057421e-08
53.153153153153156,3.20428410088871,20.371351370275928,0,0.8737615143663233,-5.601226645281139e-08
53.213213213213216,3.2540379229406184,20.35476109208153,0,0.8737615110022235,-5.60122662450486e-08
53.273273273273276,3.303861727424692,20.338245180881835,0,0.8737615076381234,-5.601226603728578e-08
53.333333333333336,3.3537439305957606,20.32182718565294,0,0.8737615042740233,-5.601226582952296e-08
53.393393393393396,3.4035905823026606,20.305557792030843,0,0.8737615009099232,-5.601226562176013e-08
53.453453453453456,3.4535541935737952,20.289407720520995,0,0.8737614975458232,-5.6012265413997306e-08
53.513513513513516,3.5035401756606457,20.273428871114795,0,0.8737614941817231,-5.601226520623449e-08
53.573573573573576,3.553536075571924,20.257646603343446,0,0.8737614908176232,-5.601226499847167e-08
53.633633633633636,3.603691514641281,20.242036610596163,0,0.8737614874535231,-5.601226479070884e-08
53.693693693693696,3.653830102354623,20.226677331974777,0,0.8737614840894234,-5.601226458294604e-08
53.753753753753756,3.7040996549546317,20.21154775031046,0,0.8737614807253233,-5.6012264375183216e-08
53.813813813813816,3.7544044765216418,20.196702297973236,0,0.8737614773612234,-5.601226416742039e-08
53.873873873873876,3.8048893168677393,20.182125516036876,0,0.8737614739971235,-5.601226395965756e-08
53.933933933933936,3.8553777355930303,20.167896524678838,0,0.8737614706330235,-5.6012263751894736e-08
53.993993993993996,3.906012057465796,20.154004433323337,0,0.8737614672689236,-5.60122635441319e-08
54.054054054054056,3.956694994574728,20.140507092514078,0,0.8737614639048236,-5.601226333636907e-08
54.114114114114116,4.00748673208027,20.127420843139095,0,0.8737614605407236,-5.601226312860624e-08
54.174174174174176,4.058445037979247,20.1147665701647,0,0.8737614571766237,-5.6012262920843415e-08
54.234234234234236,4.10947065615197,20.10260620092103,0,0.8737614538125242,-5.60122627130806e-08
54.294294294294296,4.160618907513067,20.090965454285033,0,0.8737614504484242,-5.601226250531777e-08
54.354354354354356,4.211942209062693,20.079875593049884,0,0.8737614470843243,-5.6012262297554935e-08
54.414414414414416,4.263338762761849,20.069403803232685,0,0.8737614437202246,-5.601226208979209e-08
54.474474474474476,4.3149328725380895,20.05957359839421,0,0.8737614403561246,-5.601226188202926e-08
54.53453453453454,4.366620038099674,20.050457632980084,0,0.8737614369920248,-5.601226167426643e-08
54.5945945945946,4.418444349930085,20.04210356445012,0,0.8737614336279249,-5.601226146650359e-08
54.65465465465466,4.470373079693859,20.034576644256514,0,0.873761430263825,-5.6012261258740745e-08
54.71471471471472,4.522372160919065,20.02794488810535,0,0.8737614268997252,-5.60122610509779e-08
54.77477477477478,4.57454892297501,20.0222649968484,0,0.8737614235356259,-5.6012260843215094e-08
54.83483483483484,4.626861691926074,20.017619981732974,0,0.8737614201715261,-5.6012260635452246e-08
54.8948948948949,4.679197189281725,20.014100621143204,0,0.8737614168074264,-5.601226042768941e-08
54.95495495495496,4.731650282415021,20.01178826589568,0,0.8737614134433266,-5.601226021992657e-08
55.01501501501502,4.7841029385812135,20.010783386258026,0,0.8737614100792268,-5.601226001216373e-08
55.07507507507508,4.836572620304503,20.011186591256614,0,0.8737614067151271,-5.601225980440088e-08
55.13513513513514,4.889004715797392,20.013107228309785,0,0.8737614033510273,-5.6012259596638036e-08
55.1951951951952,4.941342200744341,20.016659625239548,0,0.8737613999869277,-5.6012259388875194e-08
55.25525525525526,4.993589360121705,20.02197085456889,0,0.8737613966228283,-5.601225918111237e-08
55.31531531531532,5.045555406712285,20.029152644898588,0,0.8737613932587286,-5.6012258973349517e-08
55.37537537537538,5.097179103585047,20.038328411346733,0,0.8737613898946289,-5.6012258765586675e-08
55.43543543543544,5.148457012361463,20.049641190892977,0,0.8737613865305294,-5.601225855782383e-08
55.4954954954955,5.199142416188113,20.063180541583154,0,0.8737613831664297,-5.6012258350060984e-08
55.55555555555556,5.2491745829390295,20.07906964491968,0,0.8737613798023299,-5.6012258142298136e-08
55.61561561561562,5.298322230979639,20.097368147723273,0,0.8737613764382304,-5.6012257934535274e-08
55.67567567567568,5.346534373559004,20.118180640532934,0,0.8737613730741307,-5.6012257726772425e-08
55.73573573573574,5.393523584958508,20.14142040648566,0,0.8737613697100312,-5.601225751900957e-08
55.7957957957958,5.439329412201323,20.16703414862842,0,0.873761366345932,-5.6012257311246735e-08
55.85585585585586,5.483841592504505,20.194864084916315,0,0.8737613629818324,-5.6012257103483886e-08
55.91591591591592,5.526964679338563,20.224721790213163,0,0.8737613596177327,-5.601225689572104e-08
55.97597597597598,5.568761510744406,20.25650585541359,0,0.8737613562536333,-5.6012256687958176e-08
56.03603603603604,5.609151351213455,20.289995052314442,0,0.8737613528895336,-5.6012256480195314e-08
56.0960960960961,5.648202933501169,20.325072568691922,0,0.8737613495254343,-5.601225627243246e-08
56.15615615615616,5.6858918619775665,20.36153502174279,0,0.8737613461613347,-5.6012256064669603e-08
56.21621621621622,5.722331341514133,20.399308265448735,0,0.8737613427972352,-5.601225585690675e-08
56.27627627627628,5.757541042979428,20.438232237881657,0,0.8737613394331357,-5.601225564914389e-08
56.33633633633634,5.79154113064675,20.478143324993233,0,0.8737613360690366,-5.601225544138106e-08
56.3963963963964,5.824477009746695,20.519034712228756,0,0.8737613327049372,-5.601225523361819e-08
56.45645645645646,5.8563619257948005,20.5607537655009,0,0.8737613293408377,-5.6012255025855334e-08
56.51651651651652,5.8872092715799855,20.603144903984028,0,0.8737613259767382,-5.601225481809247e-08
56.57657657657658,5.917190826193879,20.64628355494873,0,0.8737613226126388,-5.60122546103296e-08
56.63663663663664,5.946272897553852,20.689968930880624,0,0.8737613192485394,-5.6012254402566735e-08
56.6966966966967,5.974539628232766,20.734175593800764,0,0.87376131588444,-5.601225419480387e-08
56.75675675675676,6.002032554385307,20.778824859890243,0,0.8737613125203407,-5.6012253987041005e-08
56.81681681681682,6.02886598528161,20.823969747292136,0,0.8737613091562413,-5.601225377927814e-08
56.87687687687688,6.055000287476202,20.869415054180365,0,0.8737613057921423,-5.601225357151529e-08
56.93693693693694,6.080580698406392,20.915291691355144,0,0.8737613024280428,-5.6012253363752426e-08
56.996996996997,6.105564534245195,20.961408359033214,0,0.8737612990639436,-5.601225315598955e-08
57.05705705705706,6.130054251796869,21.007842881257613,0,0.8737612956998443,-5.6012252948226676e-08
57.11711711711712,6.154041203608648,21.054473943952807,0,0.8737612923357448,-5.601225274046382e-08
57.17717717717718,6.177622677591191,21.101391527178045,0,0.8737612889716456,-5.601225253270094e-08
57.23723723723724,6.200787169607482,21.148479188609564,0,0.8737612856075463,-5.601225232493808e-08
57.2972972972973,6.223592829133438,21.1957644686616,0,0.8737612822434471,-5.6012252117175196e-08
57.35735735735736,6.24606113020429,21.243206276295485,0,0.8737612788793482,-5.601225190941235e-08
57.41741741741742,6.268212546157701,21.29076499672465,0,0.8737612755152488,-5.601225170164947e-08
57.47747747747748,6.290101034681937,21.33847811943866,0,0.8737612721511496,-5.60122514938866e-08
57.53753753753754,6.31171046925786,21.386234765738223,0,0.8737612687870505,-5.6012251286123716e-08
57.5975975975976,6.333127103365362,21.434153750552138,0,0.8737612654229512,-5.601225107836085e-08
57.65765765765766,6.354367401017923,21.48220506759895,0,0.8737612620588521,-5.601225087059797e-08
57.71771771771772,6.375378807527571,21.530202587906608,0,0.8737612586947527,-5.601225066283509e-08
57.77777777777778,6.396279231438756,21.578351669185416,0,0.8737612553306536,-5.6012250455072215e-08
57.83783783783784,6.417049061168973,21.626547133548584,0,0.8737612519665545,-5.6012250247309334e-08
57.8978978978979,6.437736626999267,21.67484270062393,0,0.8737612486024557,-5.6012250039546465e-08
57.95795795795796,6.4582869409277315,21.72305272667057,0,0.8737612452383566,-5.6012249831783584e-08
58.01801801801802,6.478816045610797,21.77139441986276,0,0.8737612418742575,-5.60122496240207e-08
58.07807807807808,6.499267925203554,21.81968301503985,0,0.8737612385101584,-5.601224941625782e-08
58.13813813813814,6.519723942087371,21.868059092694835,0,0.8737612351460593,-5.6012249208494925e-08
58.1981981981982,6.540161666184005,21.916419707286778,0,0.8737612317819601,-5.601224900073204e-08
58.25825825825826,6.560592707876777,21.964743686962734,0,0.8737612284178611,-5.601224879296916e-08
58.31831831831832,6.5810282888120595,22.01301041837064,0,0.873761225053762,-5.601224858520628e-08
58.37837837837838,6.60155011238713,22.061366573879617,0,0.873761221689663,-5.601224837744338e-08
58.43843843843844,6.622098729897694,22.10962690421812,0,0.8737612183255644,-5.6012248169680524e-08
58.4984984984985,6.642720279414994,22.157856087961207,0,0.8737612149614653,-5.601224796191762e-08
58.55855855855856,6.663461648606088,22.206120102733557,0,0.8737612115973663,-5.6012247754154754e-08
58.61861861861862,6.684297650438665,22.254317540448028,0,0.8737612082332673,-5.601224754639186e-08
58.67867867867868,6.705238523552026,22.302430960944896,0,0.8737612048691683,-5.601224733862896e-08
58.73873873873874,6.726294261739472,22.35044327082413,0,0.8737612015050693,-5.601224713086606e-08
58.7987987987988,6.747512153310474,22.398422225839276,0,0.8737611981409704,-5.6012246923103174e-08
58.85885885885886,6.76890284870119,22.44635155898107,0,0.8737611947768714,-5.601224671534028e-08
58.91891891891892,6.790476876591702,22.49421517270457,0,0.8737611914127728,-5.601224650757741e-08
58.97897897897898,6.812244644450542,22.541997138184712,0,0.873761188048674,-5.601224629981451e-08
59.03903903903904,6.834177260760473,22.589597168104078,0,0.873761184684575,-5.601224609205162e-08
59.0990990990991,6.856362789444716,22.637168786149577,0,0.8737611813204761,-5.601224588428872e-08
59.15915915915916,6.878772533804064,22.684612001129306,0,0.8737611779563772,-5.601224567652582e-08
59.21921921921922,6.901453601372015,22.731995298091363,0,0.8737611745922784,-5.601224546876292e-08
59.27927927927928,6.9243635505551575,22.779217175917964,0,0.8737611712281795,-5.601224526100002e-08
59.33933933933934,6.947498041545865,22.82626055263522,0,0.8737611678640806,-5.601224505323712e-08
59.3993993993994,6.9709367927654124,22.873275925531892,0,0.8737611644999818,-5.601224484547422e-08
59.45945945945946,6.994593345744279,22.920078208714617,0,0.8737611611358833,-5.6012244637711344e-08
59.51951951951952,7.018549283410842,22.96681703842384,0,0.8737611577717845,-5.601224442994845e-08
59.57957957957958,7.042759683953669,23.01339117759994,0,0.8737611544076858,-5.6012244222185534e-08
59.63963963963964,7.067221638292197,23.059783085425426,0,0.8737611510435869,-5.601224401442264e-08
59.6996996996997,7.091976505029874,23.10605737118784,0,0.8737611476794882,-5.6012243806659724e-08
59.75975975975976,7.117022683702901,23.15219528274489,0,0.8737611443153893,-5.6012243598896816e-08
59.81981981981982,7.142313407732113,23.198096568505793,0,0.8737611409512906,-5.601224339113391e-08
59.87987987987988,7.167936864966954,23.243905180945664,0,0.8737611375871919,-5.6012243183371e-08
59.93993993993994,7.193846663080419,23.289520047951644,0,0.8737611342230931,-5.601224297560809e-08
60.0,7.2200874927383465,23.33500145268194,0,0.8737611308589949,-5.601224276784521e-08

